$\textit{Ab initio}$-guided X-ray photoelectron spectroscopy quantification of Ti vacancies in Ti$_{1-\delta}$O$_x$N$_{1-x}$ thin films

$\textit{Ab initio}$ calculations were employed to investigate the effect of oxygen concentration dependent Ti vacancies formation on the core electron binding energy shifts in cubic titanium oxynitride (Ti$_{1-\delta}$O$_x$N$_{1-x}$). It was shown, that the presence of a Ti vacancy reduces the 1s core electron binding energy of the first N neighbors by $\sim$0.6 eV and that this effect is additive with respect to the number of vacancies. Hence it is predicted that the Ti vacancy concentration can be revealed from the intensity of the shifted components in the N 1s core spectra region. This notion was critically appraised by fitting the N 1s region obtained via X-ray photoelectron spectroscopy (XPS) measurements of Ti$_{1-\delta}$O$_x$N$_{1-x}$ thin films deposited by high power pulsed magnetron sputtering. A model to quantify the Ti vacancy concentration based on the intensity ratio between the N 1s signal components, corresponding to N atoms with locally different Ti vacancy concentration, was developed. Herein a random vacancy distribution was assumed and the influence of surface oxidation from atmospheric exposure after deposition was considered. The so estimated vacancy concentrations are consistent with a model calculating the vacancy concentration based on the O concentrations determined by elastic recoil detection analysis and text book oxidation states and hence electroneutrality. Thus, we have unequivocally established that the formation and population of Ti vacancies in cubic Ti$_{1-\delta}$O$_x$N$_{1-x}$ thin films can be quantified by XPS measurements from N 1s core electron binding energy shifts.

==> figures/data/ERDA.txt <==
#batch  position Ti [at. %]  O [at. %]  N [at. %]  uncTi [at.%]  uncO [at.%]  uncN [at.%]
3395    7        50.5        0.4        49.1       0.28          0.03         0.28
3396    2        47.6        11.3       41.1       0.34          0.16         0.32
3396    3        48.6        7.4        43.9       0.21          0.11         0.21
3396    4        49.5        5.2        45.3       0.32          0.11         0.33
3396    5        49.3        4.1        46.7       0.31          0.10         0.33
3396    7        50.1        3.1        46.8       0.26          0.11         0.27
3397    2        45.0        18.5       36.5       0.32          0.23         0.29
3397    5        47.3        11.6       41.1       0.20          0.16         0.17
3397    9        47.8        10.1       42.1       0.30          0.13         0.27
3397    12       46.0        13.9       40.2       0.34          0.18         0.30
3398    1        41.6        28.6       29.8       0.24          0.22         0.26
3398    1.5      41.9        26.4       31.7       0.23          0.22         0.28
3398    2        42.2        24.2       33.6       0.30          0.21         0.31
3398    2.5      42.9        22.3       34.7       0.24          0.19         0.21
3398    3        43.1        20.6       36.4       0.30          0.15         0.33
3398    5        44.8        17.6       37.6       0.31          0.15         0.28
3398    6        44.9        16.8       38.3       0.26          0.22         0.27
3398    7        45.6        16.5       37.9       0.27          0.14         0.28


==> figures/data/SQS/DFTlatpar.txt <==
0.09375 4.24938
0.09375 4.24931
0.09375 4.24932
0.1875 4.25021
0.1875 4.24833
0.1875 4.24633
0.28125 4.24546
0.28125 4.24492
0.28125 4.24415
0.375 4.24342
0.375 4.23779
0.375 4.24565
0.46875 4.23316
0.46875 4.22976
0.46875 4.23579


==> figures/data/SQS/EfSQS+1.txt <==
0.048387096774194	-1.80251592120968	-1.82109523217742	-1.80146104604839	-1.80835739981183	0.011043888374658
0.098360655737705	-1.94234632770492	-1.89337305770492	-1.90241169819672	-1.91271036120219	0.026060355684417
0.15	-2.02778608841667	-1.99443456841667	-2.02383204975	-2.01535090219444	0.018221645630182
0.203389830508475	-2.14436511271186	-2.10710504627119	-2.13029331254237	-2.12725449050847	0.018814993151904
0.258620689655172	-2.25305948456897	-2.20149113060345	-2.20389514060345	-2.21948191859195	0.02910385745439



==> figures/data/SQS/EfSQS+2.txt <==
0.049180327868853	-1.78607845122951	-1.79502208418033	-1.77163441106557	-1.78424498215847	0.01180114486211
0.1	-1.89696090366667	-1.87423223466667	-1.86539361766667	-1.878862252	0.016284998671528
0.152542372881356	-1.94633601177966	-1.97526422432203	-1.99074529245763	-1.97078184285311	0.022541403246212
0.206896551724138	-2.08862281862069	-2.07483210827586	-2.11983814603448	-2.09443102431034	0.023058345532207
0.263157894736842	-2.16377513938596	-2.22620857815789	-2.27913116359649	-2.22303829371345	0.057743320895225



==> figures/data/SQS/EfSQS+4.txt <==
0.050847457627119	-1.70669769161017	-1.72975944161017	-1.704083525	-1.71351355274011	0.014129937920958
0.103448275862069	-1.76196246982759	-1.83437033689655	-1.85132851137931	-1.81588710603448	0.047463614621956
0.157894736842105	-1.91016092131579	-1.9528405927193	-1.91807547622807	-1.92702566342105	0.022703919834909
0.214285714285714	-2.06202018821429	-2.02616903892857	-2.05518927053572	-2.04779283255952	0.019035669080135
0.272727272727273	-2.19735800554545	-2.17540290209091	-2.23739239009091	-2.20338443257576	0.031431075748202



==> figures/data/SQS/EfSQS.txt <==
0			-1.74357519921875	-			-			-1.74357519921875	0
0.047619047619048	-1.82727834103175	-1.83161885976191	-1.82871841531746	-1.82920520537037	0.002210825440514
0.096774193548387	-1.90002992645161	-1.91584814241935	-1.92231121387097	-1.91272976091398	0.011463296632111
0.147540983606557	-2.02390252909836	-2.02316799040984	-2.01476788057377	-2.02061280002732	0.005075155104538
0.2	-2.1251961595	-2.13649445933333	-2.0820708395	-2.11458715277778	0.028721000446797
0.254237288135593	-2.29703650330508	-2.30321771415254	-2.25130761466102	-2.28385394403955	0.028354885097582



==> figures/data/SQS/N-TiN-part.txt <==
0	404.5879


==> figures/data/SQS/N-part.txt <==
0.09375 404.689634 0.027599 404.074989 0.032724 - - - - 
0.1875 404.714263 0.051716 404.153742 0.049956 403.499200 0.015442 - - 
0.28125 404.753887 0.066967 404.189775 0.051950 403.642993 0.042577 - - 
0.375 404.821593 0.075665 404.222034 0.064157 403.627675 0.111801 403.202623 0.038309 
0.46875 404.874637 0.090231 404.302146 0.037262 403.761550 0.065524 403.318296 0.121640 


==> figures/data/SQS/N-total.txt <==
0.09375 404.56331845052085 0.057573940137490294
0.09375 404.5629216145034 0.04602430012619688
0.09375 404.56115772496787 0.05344847988700813
0.1875 404.4765123399933 0.08321054764483281
0.1875 404.48123595057433 0.07329773147295011
0.1875 404.502262923735 0.07369193401474818
0.28125 404.4183408853251 0.09100396989354531
0.28125 404.45237784611834 0.0934061989461336
0.28125 404.44193950130057 0.10083201765298218
0.375 404.34906486194393 0.12415797751828925
0.375 404.4024218722807 0.11987012713774407
0.375 404.24369035636164 0.11385026600169545
0.46875 404.4617798790472 0.10913983834448597
0.46875 404.48119521015076 0.11661234716588785
0.46875 404.3360648936282 0.14285306065924744


==> figures/data/SQS/O-total.txt <==
0.09375 539.453254699833 0.03700238788084663
0.09375 539.3703588550542 0.0469078400258479
0.09375 539.4375670125227 0.07935980369869405
0.1875 539.8704354484228 0.13900963422989346
0.1875 539.6489146608742 0.23413154044210818
0.1875 539.6189664559 0.2023074713982519
0.28125 539.5060943784057 0.1882039714499372
0.28125 539.5565575648434 0.1171150009845582
0.28125 539.6727966973306 0.1605518300308578
0.375 539.5915653056618 0.16711516225237646
0.375 539.5232840781476 0.09155019529301385
0.375 539.8309386285816 0.1399789351992904
0.46875 539.2943160553315 0.10124764857701869
0.46875 539.2908670743509 0.07698458711346867
0.46875 539.4619678161504 0.14306252584220028


==> figures/data/SQS/Ti-total.txt <==
0.09375 454.50330993940827 0.007477677822230542
0.09375 454.4895553247523 0.009181484266155025
0.09375 454.4994618398579 0.008835490064231878
0.1875 454.52163028277215 0.011746462906754771
0.1875 454.5040330221152 0.012243085037548092
0.1875 454.5148934621814 0.01451046657890775
0.28125 454.48815475162473 0.016671730377727848
0.28125 454.5178853882067 0.01632467322391849
0.28125 454.51944762726856 0.014722522743109055
0.375 454.54820715516354 0.019097098688021882
0.375 454.5426652919528 0.022568060734787707
0.375 454.5306520874347 0.01690801871668777
0.46875 454.56412321707296 0.03149678570614646
0.46875 454.6096216842509 0.028706122444620882
0.46875 454.5656085057845 0.024636841588168597


==> figures/data/SQS/a-SQS+1.txt <==
0			4.24045		0.0001
0.048387096774194	4.24273		0.003375692521543
0.098360655737705	4.23815		0.004410544184112
0.15			4.23566333333333	0.002391178231193
0.203389830508475	4.23324666666667	0.003816573506869
0.258620689655172	4.23005333333333	0.006967125184273



==> figures/data/SQS/a-SQS+2.txt <==
0			4.23559666666667	5.77350269167769E-06
0.049180327868853	4.23643666666667	0.002341117966556
0.1			4.23245333333333	0.004536621356619
0.152542372881356	4.23142		0.002899361998785
0.206896551724138	4.22464666666667	0.005454404947685
0.263157894736842	4.22010333333333	0.007503181547406



==> figures/data/SQS/a-SQS+4.txt <==
0	4.22389333333333	9.23760430704325E-05
0.050847457627119	4.2232	0.005264893161309
0.103448275862069	4.22116333333333	0.006821153372659
0.157894736842105	4.21975333333333	0.005368438630863
0.214285714285714	4.21927666666667	0.006264074818625
0.272727272727273	4.21147666666667	0.005761443684818



==> figures/data/SQS/a-SQS.txt <==
0	4.2487	0.000001
4.7619048	4.2493	4.04145188432822E-05
9.6774194	4.2483	0.001940309253701
14.7540984	4.2453	0.001097375657345
20	4.2397	0.003250482015538
25.4237288	4.2329	0.003023182649681



==> figures/data/SQS/cutoffs.txt <==
Ti Al 1.9
O N 1.9
2.5


==> figures/data/SQS/y_0.09375_0/N-XPS-spectra-imp.txt <==
energy    N^{1V_{Ti}} N^{0V_{Ti}} total
403.07760 0.00099 0.00000 0.00099
403.08760 0.00109 0.00000 0.00109
403.09760 0.00121 0.00000 0.00121
403.10760 0.00134 0.00000 0.00134
403.11760 0.00148 0.00000 0.00148
403.12760 0.00163 0.00000 0.00163
403.13760 0.00180 0.00000 0.00180
403.14760 0.00198 0.00000 0.00198
403.15760 0.00218 0.00000 0.00218
403.16760 0.00239 0.00000 0.00240
403.17760 0.00263 0.00001 0.00263
403.18760 0.00288 0.00001 0.00288
403.19760 0.00315 0.00001 0.00316
403.20760 0.00345 0.00001 0.00346
403.21760 0.00377 0.00001 0.00378
403.22760 0.00411 0.00001 0.00412
403.23760 0.00448 0.00001 0.00450
403.24760 0.00488 0.00002 0.00490
403.25760 0.00531 0.00002 0.00533
403.26760 0.00577 0.00002 0.00579
403.27760 0.00626 0.00002 0.00629
403.28760 0.00679 0.00003 0.00682
403.29760 0.00735 0.00003 0.00739
403.30760 0.00796 0.00004 0.00799
403.31760 0.00860 0.00004 0.00864
403.32760 0.00928 0.00005 0.00933
403.33760 0.01001 0.00005 0.01006
403.34760 0.01078 0.00006 0.01084
403.35760 0.01160 0.00007 0.01167
403.36760 0.01246 0.00008 0.01254
403.37760 0.01338 0.00009 0.01347
403.38760 0.01435 0.00010 0.01445
403.39760 0.01537 0.00012 0.01549
403.40760 0.01644 0.00014 0.01658
403.41760 0.01758 0.00015 0.01773
403.42760 0.01876 0.00017 0.01894
403.43760 0.02001 0.00020 0.02021
403.44760 0.02132 0.00022 0.02154
403.45760 0.02268 0.00025 0.02294
403.46760 0.02411 0.00029 0.02440
403.47760 0.02560 0.00032 0.02592
403.48760 0.02715 0.00037 0.02751
403.49760 0.02876 0.00041 0.02917
403.50760 0.03043 0.00046 0.03090
403.51760 0.03217 0.00052 0.03269
403.52760 0.03397 0.00059 0.03456
403.53760 0.03583 0.00066 0.03649
403.54760 0.03775 0.00074 0.03848
403.55760 0.03972 0.00083 0.04055
403.56760 0.04176 0.00092 0.04268
403.57760 0.04385 0.00103 0.04488
403.58760 0.04600 0.00115 0.04715
403.59760 0.04819 0.00128 0.04948
403.60760 0.05044 0.00143 0.05187
403.61760 0.05273 0.00159 0.05432
403.62760 0.05507 0.00177 0.05684
403.63760 0.05744 0.00197 0.05941
403.64760 0.05986 0.00218 0.06204
403.65760 0.06230 0.00242 0.06472
403.66760 0.06477 0.00268 0.06745
403.67760 0.06727 0.00296 0.07023
403.68760 0.06979 0.00327 0.07306
403.69760 0.07232 0.00361 0.07592
403.70760 0.07486 0.00398 0.07883
403.71760 0.07740 0.00438 0.08178
403.72760 0.07994 0.00482 0.08476
403.73760 0.08247 0.00530 0.08777
403.74760 0.08499 0.00581 0.09081
403.75760 0.08749 0.00638 0.09387
403.76760 0.08997 0.00699 0.09696
403.77760 0.09241 0.00765 0.10006
403.78760 0.09482 0.00836 0.10318
403.79760 0.09717 0.00913 0.10631
403.80760 0.09948 0.00996 0.10945
403.81760 0.10173 0.01086 0.11259
403.82760 0.10392 0.01183 0.11574
403.83760 0.10604 0.01286 0.11890
403.84760 0.10808 0.01398 0.12205
403.85760 0.11003 0.01517 0.12521
403.86760 0.11190 0.01645 0.12836
403.87760 0.11368 0.01782 0.13150
403.88760 0.11536 0.01929 0.13464
403.89760 0.11693 0.02085 0.13778
403.90760 0.11839 0.02252 0.14091
403.91760 0.11974 0.02429 0.14404
403.92760 0.12097 0.02618 0.14716
403.93760 0.12208 0.02819 0.15027
403.94760 0.12307 0.03032 0.15339
403.95760 0.12392 0.03258 0.15650
403.96760 0.12464 0.03497 0.15962
403.97760 0.12523 0.03750 0.16274
403.98760 0.12569 0.04017 0.16586
403.99760 0.12600 0.04299 0.16899
404.00760 0.12618 0.04596 0.17214
404.01760 0.12621 0.04909 0.17530
404.02760 0.12611 0.05237 0.17849
404.03760 0.12587 0.05582 0.18170
404.04760 0.12549 0.05944 0.18493
404.05760 0.12498 0.06323 0.18821
404.06760 0.12433 0.06719 0.19152
404.07760 0.12354 0.07133 0.19487
404.08760 0.12263 0.07565 0.19828
404.09760 0.12159 0.08015 0.20174
404.10760 0.12042 0.08483 0.20526
404.11760 0.11914 0.08970 0.20884
404.12760 0.11773 0.09476 0.21249
404.13760 0.11622 0.10000 0.21621
404.14760 0.11460 0.10542 0.22002
404.15760 0.11287 0.11103 0.22390
404.16760 0.11105 0.11682 0.22788
404.17760 0.10914 0.12280 0.23194
404.18760 0.10715 0.12895 0.23610
404.19760 0.10507 0.13528 0.24035
404.20760 0.10292 0.14178 0.24470
404.21760 0.10070 0.14845 0.24915
404.22760 0.09843 0.15527 0.25370
404.23760 0.09609 0.16226 0.25835
404.24760 0.09371 0.16939 0.26311
404.25760 0.09129 0.17667 0.26796
404.26760 0.08883 0.18408 0.27291
404.27760 0.08635 0.19162 0.27796
404.28760 0.08384 0.19927 0.28310
404.29760 0.08131 0.20702 0.28834
404.30760 0.07877 0.21488 0.29365
404.31760 0.07623 0.22281 0.29904
404.32760 0.07369 0.23082 0.30451
404.33760 0.07115 0.23888 0.31004
404.34760 0.06863 0.24700 0.31563
404.35760 0.06612 0.25514 0.32126
404.36760 0.06364 0.26330 0.32694
404.37760 0.06118 0.27146 0.33264
404.38760 0.05875 0.27961 0.33836
404.39760 0.05635 0.28773 0.34409
404.40760 0.05399 0.29581 0.34981
404.41760 0.05168 0.30383 0.35551
404.42760 0.04941 0.31177 0.36118
404.43760 0.04718 0.31962 0.36680
404.44760 0.04501 0.32736 0.37237
404.45760 0.04289 0.33497 0.37786
404.46760 0.04082 0.34243 0.38326
404.47760 0.03882 0.34974 0.38856
404.48760 0.03687 0.35687 0.39373
404.49760 0.03497 0.36380 0.39878
404.50760 0.03314 0.37053 0.40367
404.51760 0.03137 0.37703 0.40840
404.52760 0.02967 0.38329 0.41295
404.53760 0.02802 0.38929 0.41731
404.54760 0.02644 0.39502 0.42145
404.55760 0.02491 0.40046 0.42538
404.56760 0.02345 0.40561 0.42906
404.57760 0.02206 0.41045 0.43250
404.58760 0.02072 0.41496 0.43567
404.59760 0.01944 0.41913 0.43857
404.60760 0.01822 0.42296 0.44118
404.61760 0.01706 0.42644 0.44350
404.62760 0.01595 0.42955 0.44551
404.63760 0.01490 0.43229 0.44720
404.64760 0.01390 0.43466 0.44856
404.65760 0.01296 0.43664 0.44960
404.66760 0.01207 0.43822 0.45029
404.67760 0.01122 0.43942 0.45064
404.68760 0.01043 0.44022 0.45065
404.69760 0.00968 0.44062 0.45030
404.70760 0.00897 0.44063 0.44960
404.71760 0.00831 0.44023 0.44854
404.72760 0.00768 0.43944 0.44712
404.73760 0.00710 0.43826 0.44535
404.74760 0.00655 0.43668 0.44323
404.75760 0.00604 0.43472 0.44076
404.76760 0.00556 0.43238 0.43794
404.77760 0.00511 0.42966 0.43477
404.78760 0.00470 0.42658 0.43128
404.79760 0.00431 0.42313 0.42745
404.80760 0.00395 0.41934 0.42330
404.81760 0.00362 0.41521 0.41884
404.82760 0.00331 0.41076 0.41407
404.83760 0.00303 0.40598 0.40901
404.84760 0.00276 0.40090 0.40366
404.85760 0.00252 0.39553 0.39805
404.86760 0.00229 0.38988 0.39218
404.87760 0.00209 0.38397 0.38605
404.88760 0.00190 0.37780 0.37970
404.89760 0.00172 0.37141 0.37313
404.90760 0.00156 0.36479 0.36635
404.91760 0.00141 0.35797 0.35938
404.92760 0.00128 0.35096 0.35224
404.93760 0.00116 0.34378 0.34493
404.94760 0.00104 0.33644 0.33748
404.95760 0.00094 0.32896 0.32990
404.96760 0.00085 0.32136 0.32221
404.97760 0.00076 0.31365 0.31442
404.98760 0.00069 0.30585 0.30654
404.99760 0.00062 0.29798 0.29860
405.00760 0.00055 0.29005 0.29060
405.01760 0.00049 0.28207 0.28256
405.02760 0.00044 0.27406 0.27450
405.03760 0.00040 0.26604 0.26643
405.04760 0.00035 0.25802 0.25837
405.05760 0.00032 0.25001 0.25033
405.06760 0.00028 0.24203 0.24231
405.07760 0.00025 0.23410 0.23435
405.08760 0.00022 0.22621 0.22643
405.09760 0.00020 0.21839 0.21859
405.10760 0.00017 0.21065 0.21083
405.11760 0.00015 0.20300 0.20316
405.12760 0.00014 0.19545 0.19558
405.13760 0.00012 0.18800 0.18812
405.14760 0.00011 0.18067 0.18078
405.15760 0.00009 0.17347 0.17356
405.16760 0.00008 0.16640 0.16648
405.17760 0.00007 0.15947 0.15954
405.18760 0.00006 0.15269 0.15275
405.19760 0.00006 0.14606 0.14611
405.20760 0.00005 0.13959 0.13964
405.21760 0.00004 0.13328 0.13332
405.22760 0.00004 0.12713 0.12717
405.23760 0.00003 0.12116 0.12119
405.24760 0.00003 0.11536 0.11539
405.25760 0.00003 0.10973 0.10976
405.26760 0.00002 0.10428 0.10430
405.27760 0.00002 0.09901 0.09903
405.28760 0.00002 0.09391 0.09393
405.29760 0.00001 0.08900 0.08901
405.30760 0.00001 0.08426 0.08427
405.31760 0.00001 0.07969 0.07970
405.32760 0.00001 0.07531 0.07531
405.33760 0.00001 0.07109 0.07110
405.34760 0.00001 0.06705 0.06706
405.35760 0.00001 0.06317 0.06318
405.36760 0.00001 0.05947 0.05947
405.37760 0.00000 0.05593 0.05593
405.38760 0.00000 0.05254 0.05255
405.39760 0.00000 0.04932 0.04932
405.40760 0.00000 0.04624 0.04625
405.41760 0.00000 0.04332 0.04332
405.42760 0.00000 0.04054 0.04055
405.43760 0.00000 0.03791 0.03791
405.44760 0.00000 0.03541 0.03541
405.45760 0.00000 0.03304 0.03304
405.46760 0.00000 0.03080 0.03080
405.47760 0.00000 0.02868 0.02869
405.48760 0.00000 0.02669 0.02669
405.49760 0.00000 0.02481 0.02481
405.50760 0.00000 0.02303 0.02303
405.51760 0.00000 0.02137 0.02137
405.52760 0.00000 0.01980 0.01980
405.53760 0.00000 0.01833 0.01833
405.54760 0.00000 0.01696 0.01696
405.55760 0.00000 0.01567 0.01567
405.56760 0.00000 0.01446 0.01446
405.57760 0.00000 0.01333 0.01333
405.58760 0.00000 0.01228 0.01228
405.59760 0.00000 0.01130 0.01130
405.60760 0.00000 0.01039 0.01039
405.61760 0.00000 0.00954 0.00954
405.62760 0.00000 0.00876 0.00876
405.63760 0.00000 0.00803 0.00803
405.64760 0.00000 0.00735 0.00735
405.65760 0.00000 0.00672 0.00672
405.66760 0.00000 0.00614 0.00614
405.67760 0.00000 0.00561 0.00561
405.68760 0.00000 0.00511 0.00511
405.69760 0.00000 0.00466 0.00466
405.70760 0.00000 0.00424 0.00424
405.71760 0.00000 0.00385 0.00385
405.72760 0.00000 0.00350 0.00350
405.73760 0.00000 0.00318 0.00318
405.74760 0.00000 0.00288 0.00288
405.75760 0.00000 0.00261 0.00261
405.76760 0.00000 0.00236 0.00236
405.77760 0.00000 0.00213 0.00213
405.78760 0.00000 0.00192 0.00192
405.79760 0.00000 0.00173 0.00173
405.80760 0.00000 0.00156 0.00156
405.81760 0.00000 0.00140 0.00140


==> figures/data/SQS/y_0.09375_0/N-XPS-spectra.txt <==
energy TiTiTiTiTiTi TiTiTiTiTi total
403.07760 0.00000 0.00099 0.00099
403.08760 0.00000 0.00109 0.00109
403.09760 0.00000 0.00121 0.00121
403.10760 0.00000 0.00134 0.00134
403.11760 0.00000 0.00148 0.00148
403.12760 0.00000 0.00163 0.00163
403.13760 0.00000 0.00180 0.00180
403.14760 0.00000 0.00198 0.00198
403.15760 0.00000 0.00218 0.00218
403.16760 0.00000 0.00239 0.00240
403.17760 0.00001 0.00263 0.00263
403.18760 0.00001 0.00288 0.00288
403.19760 0.00001 0.00315 0.00316
403.20760 0.00001 0.00345 0.00346
403.21760 0.00001 0.00377 0.00378
403.22760 0.00001 0.00411 0.00412
403.23760 0.00001 0.00448 0.00450
403.24760 0.00002 0.00488 0.00490
403.25760 0.00002 0.00531 0.00533
403.26760 0.00002 0.00577 0.00579
403.27760 0.00002 0.00626 0.00629
403.28760 0.00003 0.00679 0.00682
403.29760 0.00003 0.00735 0.00739
403.30760 0.00004 0.00796 0.00799
403.31760 0.00004 0.00860 0.00864
403.32760 0.00005 0.00928 0.00933
403.33760 0.00005 0.01001 0.01006
403.34760 0.00006 0.01078 0.01084
403.35760 0.00007 0.01160 0.01167
403.36760 0.00008 0.01246 0.01254
403.37760 0.00009 0.01338 0.01347
403.38760 0.00010 0.01435 0.01445
403.39760 0.00012 0.01537 0.01549
403.40760 0.00014 0.01644 0.01658
403.41760 0.00015 0.01758 0.01773
403.42760 0.00017 0.01876 0.01894
403.43760 0.00020 0.02001 0.02021
403.44760 0.00022 0.02132 0.02154
403.45760 0.00025 0.02268 0.02294
403.46760 0.00029 0.02411 0.02440
403.47760 0.00032 0.02560 0.02592
403.48760 0.00037 0.02715 0.02751
403.49760 0.00041 0.02876 0.02917
403.50760 0.00046 0.03043 0.03090
403.51760 0.00052 0.03217 0.03269
403.52760 0.00059 0.03397 0.03456
403.53760 0.00066 0.03583 0.03649
403.54760 0.00074 0.03775 0.03848
403.55760 0.00083 0.03972 0.04055
403.56760 0.00092 0.04176 0.04268
403.57760 0.00103 0.04385 0.04488
403.58760 0.00115 0.04600 0.04715
403.59760 0.00128 0.04819 0.04948
403.60760 0.00143 0.05044 0.05187
403.61760 0.00159 0.05273 0.05432
403.62760 0.00177 0.05507 0.05684
403.63760 0.00197 0.05744 0.05941
403.64760 0.00218 0.05986 0.06204
403.65760 0.00242 0.06230 0.06472
403.66760 0.00268 0.06477 0.06745
403.67760 0.00296 0.06727 0.07023
403.68760 0.00327 0.06979 0.07306
403.69760 0.00361 0.07232 0.07592
403.70760 0.00398 0.07486 0.07883
403.71760 0.00438 0.07740 0.08178
403.72760 0.00482 0.07994 0.08476
403.73760 0.00530 0.08247 0.08777
403.74760 0.00581 0.08499 0.09081
403.75760 0.00638 0.08749 0.09387
403.76760 0.00699 0.08997 0.09696
403.77760 0.00765 0.09241 0.10006
403.78760 0.00836 0.09482 0.10318
403.79760 0.00913 0.09717 0.10631
403.80760 0.00996 0.09948 0.10945
403.81760 0.01086 0.10173 0.11259
403.82760 0.01183 0.10392 0.11574
403.83760 0.01286 0.10604 0.11890
403.84760 0.01398 0.10808 0.12205
403.85760 0.01517 0.11003 0.12521
403.86760 0.01645 0.11190 0.12836
403.87760 0.01782 0.11368 0.13150
403.88760 0.01929 0.11536 0.13464
403.89760 0.02085 0.11693 0.13778
403.90760 0.02252 0.11839 0.14091
403.91760 0.02429 0.11974 0.14404
403.92760 0.02618 0.12097 0.14716
403.93760 0.02819 0.12208 0.15027
403.94760 0.03032 0.12307 0.15339
403.95760 0.03258 0.12392 0.15650
403.96760 0.03497 0.12464 0.15962
403.97760 0.03750 0.12523 0.16274
403.98760 0.04017 0.12569 0.16586
403.99760 0.04299 0.12600 0.16899
404.00760 0.04596 0.12618 0.17214
404.01760 0.04909 0.12621 0.17530
404.02760 0.05237 0.12611 0.17849
404.03760 0.05582 0.12587 0.18170
404.04760 0.05944 0.12549 0.18493
404.05760 0.06323 0.12498 0.18821
404.06760 0.06719 0.12433 0.19152
404.07760 0.07133 0.12354 0.19487
404.08760 0.07565 0.12263 0.19828
404.09760 0.08015 0.12159 0.20174
404.10760 0.08483 0.12042 0.20526
404.11760 0.08970 0.11914 0.20884
404.12760 0.09476 0.11773 0.21249
404.13760 0.10000 0.11622 0.21621
404.14760 0.10542 0.11460 0.22002
404.15760 0.11103 0.11287 0.22390
404.16760 0.11682 0.11105 0.22788
404.17760 0.12280 0.10914 0.23194
404.18760 0.12895 0.10715 0.23610
404.19760 0.13528 0.10507 0.24035
404.20760 0.14178 0.10292 0.24470
404.21760 0.14845 0.10070 0.24915
404.22760 0.15527 0.09843 0.25370
404.23760 0.16226 0.09609 0.25835
404.24760 0.16939 0.09371 0.26311
404.25760 0.17667 0.09129 0.26796
404.26760 0.18408 0.08883 0.27291
404.27760 0.19162 0.08635 0.27796
404.28760 0.19927 0.08384 0.28310
404.29760 0.20702 0.08131 0.28834
404.30760 0.21488 0.07877 0.29365
404.31760 0.22281 0.07623 0.29904
404.32760 0.23082 0.07369 0.30451
404.33760 0.23888 0.07115 0.31004
404.34760 0.24700 0.06863 0.31563
404.35760 0.25514 0.06612 0.32126
404.36760 0.26330 0.06364 0.32694
404.37760 0.27146 0.06118 0.33264
404.38760 0.27961 0.05875 0.33836
404.39760 0.28773 0.05635 0.34409
404.40760 0.29581 0.05399 0.34981
404.41760 0.30383 0.05168 0.35551
404.42760 0.31177 0.04941 0.36118
404.43760 0.31962 0.04718 0.36680
404.44760 0.32736 0.04501 0.37237
404.45760 0.33497 0.04289 0.37786
404.46760 0.34243 0.04082 0.38326
404.47760 0.34974 0.03882 0.38856
404.48760 0.35687 0.03687 0.39373
404.49760 0.36380 0.03497 0.39878
404.50760 0.37053 0.03314 0.40367
404.51760 0.37703 0.03137 0.40840
404.52760 0.38329 0.02967 0.41295
404.53760 0.38929 0.02802 0.41731
404.54760 0.39502 0.02644 0.42145
404.55760 0.40046 0.02491 0.42538
404.56760 0.40561 0.02345 0.42906
404.57760 0.41045 0.02206 0.43250
404.58760 0.41496 0.02072 0.43567
404.59760 0.41913 0.01944 0.43857
404.60760 0.42296 0.01822 0.44118
404.61760 0.42644 0.01706 0.44350
404.62760 0.42955 0.01595 0.44551
404.63760 0.43229 0.01490 0.44720
404.64760 0.43466 0.01390 0.44856
404.65760 0.43664 0.01296 0.44960
404.66760 0.43822 0.01207 0.45029
404.67760 0.43942 0.01122 0.45064
404.68760 0.44022 0.01043 0.45065
404.69760 0.44062 0.00968 0.45030
404.70760 0.44063 0.00897 0.44960
404.71760 0.44023 0.00831 0.44854
404.72760 0.43944 0.00768 0.44712
404.73760 0.43826 0.00710 0.44535
404.74760 0.43668 0.00655 0.44323
404.75760 0.43472 0.00604 0.44076
404.76760 0.43238 0.00556 0.43794
404.77760 0.42966 0.00511 0.43477
404.78760 0.42658 0.00470 0.43128
404.79760 0.42313 0.00431 0.42745
404.80760 0.41934 0.00395 0.42330
404.81760 0.41521 0.00362 0.41884
404.82760 0.41076 0.00331 0.41407
404.83760 0.40598 0.00303 0.40901
404.84760 0.40090 0.00276 0.40366
404.85760 0.39553 0.00252 0.39805
404.86760 0.38988 0.00229 0.39218
404.87760 0.38397 0.00209 0.38605
404.88760 0.37780 0.00190 0.37970
404.89760 0.37141 0.00172 0.37313
404.90760 0.36479 0.00156 0.36635
404.91760 0.35797 0.00141 0.35938
404.92760 0.35096 0.00128 0.35224
404.93760 0.34378 0.00116 0.34493
404.94760 0.33644 0.00104 0.33748
404.95760 0.32896 0.00094 0.32990
404.96760 0.32136 0.00085 0.32221
404.97760 0.31365 0.00076 0.31442
404.98760 0.30585 0.00069 0.30654
404.99760 0.29798 0.00062 0.29860
405.00760 0.29005 0.00055 0.29060
405.01760 0.28207 0.00049 0.28256
405.02760 0.27406 0.00044 0.27450
405.03760 0.26604 0.00040 0.26643
405.04760 0.25802 0.00035 0.25837
405.05760 0.25001 0.00032 0.25033
405.06760 0.24203 0.00028 0.24231
405.07760 0.23410 0.00025 0.23435
405.08760 0.22621 0.00022 0.22643
405.09760 0.21839 0.00020 0.21859
405.10760 0.21065 0.00017 0.21083
405.11760 0.20300 0.00015 0.20316
405.12760 0.19545 0.00014 0.19558
405.13760 0.18800 0.00012 0.18812
405.14760 0.18067 0.00011 0.18078
405.15760 0.17347 0.00009 0.17356
405.16760 0.16640 0.00008 0.16648
405.17760 0.15947 0.00007 0.15954
405.18760 0.15269 0.00006 0.15275
405.19760 0.14606 0.00006 0.14611
405.20760 0.13959 0.00005 0.13964
405.21760 0.13328 0.00004 0.13332
405.22760 0.12713 0.00004 0.12717
405.23760 0.12116 0.00003 0.12119
405.24760 0.11536 0.00003 0.11539
405.25760 0.10973 0.00003 0.10976
405.26760 0.10428 0.00002 0.10430
405.27760 0.09901 0.00002 0.09903
405.28760 0.09391 0.00002 0.09393
405.29760 0.08900 0.00001 0.08901
405.30760 0.08426 0.00001 0.08427
405.31760 0.07969 0.00001 0.07970
405.32760 0.07531 0.00001 0.07531
405.33760 0.07109 0.00001 0.07110
405.34760 0.06705 0.00001 0.06706
405.35760 0.06317 0.00001 0.06318
405.36760 0.05947 0.00001 0.05947
405.37760 0.05593 0.00000 0.05593
405.38760 0.05254 0.00000 0.05255
405.39760 0.04932 0.00000 0.04932
405.40760 0.04624 0.00000 0.04625
405.41760 0.04332 0.00000 0.04332
405.42760 0.04054 0.00000 0.04055
405.43760 0.03791 0.00000 0.03791
405.44760 0.03541 0.00000 0.03541
405.45760 0.03304 0.00000 0.03304
405.46760 0.03080 0.00000 0.03080
405.47760 0.02868 0.00000 0.02869
405.48760 0.02669 0.00000 0.02669
405.49760 0.02481 0.00000 0.02481
405.50760 0.02303 0.00000 0.02303
405.51760 0.02137 0.00000 0.02137
405.52760 0.01980 0.00000 0.01980
405.53760 0.01833 0.00000 0.01833
405.54760 0.01696 0.00000 0.01696
405.55760 0.01567 0.00000 0.01567
405.56760 0.01446 0.00000 0.01446
405.57760 0.01333 0.00000 0.01333
405.58760 0.01228 0.00000 0.01228
405.59760 0.01130 0.00000 0.01130
405.60760 0.01039 0.00000 0.01039
405.61760 0.00954 0.00000 0.00954
405.62760 0.00876 0.00000 0.00876
405.63760 0.00803 0.00000 0.00803
405.64760 0.00735 0.00000 0.00735
405.65760 0.00672 0.00000 0.00672
405.66760 0.00614 0.00000 0.00614
405.67760 0.00561 0.00000 0.00561
405.68760 0.00511 0.00000 0.00511
405.69760 0.00466 0.00000 0.00466
405.70760 0.00424 0.00000 0.00424
405.71760 0.00385 0.00000 0.00385
405.72760 0.00350 0.00000 0.00350
405.73760 0.00318 0.00000 0.00318
405.74760 0.00288 0.00000 0.00288
405.75760 0.00261 0.00000 0.00261
405.76760 0.00236 0.00000 0.00236
405.77760 0.00213 0.00000 0.00213
405.78760 0.00192 0.00000 0.00192
405.79760 0.00173 0.00000 0.00173
405.80760 0.00156 0.00000 0.00156
405.81760 0.00140 0.00000 0.00140


==> figures/data/SQS/y_0.09375_0/N-stats.txt <==
------- Overall peaks -------

level:1
average position: 404.56331845052085
position stdev: 0.3100451562364814
position uncertainty 0.057573940137490294
list of positions: 
404.5202990348213
404.6111634648168
403.9776048824901
404.0036268685337
404.6571067778834
404.6763834669931
404.51575908549006
404.6402377531821
404.0605571909499
404.63179242419926
404.0121730156753
404.8199252142926
404.63085267868496
404.9270529433322
404.75850147401064
404.5080562194813
404.8908809705418
404.0144433984951
404.54727586868034
404.8561512017395
404.0235891486832
404.903401069922
404.58226482612343
404.80534562033546
404.6830208707315
404.64789925781116
404.86023168659347
404.6678192242541
404.9028194263555

------- All types -------

TiTiTiTiTiTi1
number of atoms in this configuration: 23
average position: 404.7062713287077
position stdev: 0.13753513904364784
position uncertainty 0.028678058929944537
list of positions: 
404.5202990348213
404.6111634648168
404.6571067778834
404.6763834669931
404.51575908549006
404.6402377531821
404.63179242419926
404.8199252142926
404.63085267868496
404.9270529433322
404.75850147401064
404.5080562194813
404.8908809705418
404.54727586868034
404.8561512017395
404.903401069922
404.58226482612343
404.80534562033546
404.6830208707315
404.64789925781116
404.86023168659347
404.6678192242541
404.9028194263555

TiTiTiTiTi1
number of atoms in this configuration: 6
average position: 404.0153324174712
position stdev: 0.02714631721849431
position uncertainty 0.011082437596840031
list of positions: 
403.9776048824901
404.0036268685337
404.0605571909499
404.0121730156753
404.0144433984951
404.0235891486832

------- Simplified types based on number of neighbors -------

5-coordinated1
number of atoms in this configuration: 6
average position: 404.0153324174712
position stdev: 0.02714631721849431
position uncertainty 0.011082437596840031
list of positions: 
403.9776048824901
404.0036268685337
404.0605571909499
404.0121730156753
404.0144433984951
404.0235891486832

6-coordinated1
number of atoms in this configuration: 23
average position: 404.7062713287077
position stdev: 0.13753513904364784
position uncertainty 0.028678058929944537
list of positions: 
404.5202990348213
404.6111634648168
404.6571067778834
404.6763834669931
404.51575908549006
404.6402377531821
404.63179242419926
404.8199252142926
404.63085267868496
404.9270529433322
404.75850147401064
404.5080562194813
404.8908809705418
404.54727586868034
404.8561512017395
404.903401069922
404.58226482612343
404.80534562033546
404.6830208707315
404.64789925781116
404.86023168659347
404.6678192242541
404.9028194263555



==> figures/data/SQS/y_0.09375_0/O-XPS-spectra-imp.txt <==
energy    O^{0V_{Ti}} total
538.48191 0.00039 0.00039
538.49191 0.00043 0.00043
538.50191 0.00048 0.00048
538.51191 0.00053 0.00053
538.52191 0.00058 0.00058
538.53191 0.00065 0.00065
538.54191 0.00071 0.00071
538.55191 0.00079 0.00079
538.56191 0.00087 0.00087
538.57191 0.00095 0.00095
538.58191 0.00105 0.00105
538.59191 0.00115 0.00115
538.60191 0.00126 0.00126
538.61191 0.00138 0.00138
538.62191 0.00151 0.00151
538.63191 0.00165 0.00165
538.64191 0.00180 0.00180
538.65191 0.00196 0.00196
538.66191 0.00214 0.00214
538.67191 0.00233 0.00233
538.68191 0.00253 0.00253
538.69191 0.00275 0.00275
538.70191 0.00298 0.00298
538.71191 0.00323 0.00323
538.72191 0.00350 0.00350
538.73191 0.00378 0.00378
538.74191 0.00409 0.00409
538.75191 0.00441 0.00441
538.76191 0.00475 0.00475
538.77191 0.00512 0.00512
538.78191 0.00550 0.00550
538.79191 0.00591 0.00591
538.80191 0.00634 0.00634
538.81191 0.00680 0.00680
538.82191 0.00728 0.00728
538.83191 0.00779 0.00779
538.84191 0.00833 0.00833
538.85191 0.00889 0.00889
538.86191 0.00948 0.00948
538.87191 0.01010 0.01010
538.88191 0.01074 0.01074
538.89191 0.01142 0.01142
538.90191 0.01212 0.01212
538.91191 0.01286 0.01286
538.92191 0.01362 0.01362
538.93191 0.01441 0.01441
538.94191 0.01524 0.01524
538.95191 0.01609 0.01609
538.96191 0.01698 0.01698
538.97191 0.01789 0.01789
538.98191 0.01883 0.01883
538.99191 0.01980 0.01980
539.00191 0.02080 0.02080
539.01191 0.02182 0.02182
539.02191 0.02287 0.02287
539.03191 0.02395 0.02395
539.04191 0.02504 0.02504
539.05191 0.02616 0.02616
539.06191 0.02731 0.02731
539.07191 0.02847 0.02847
539.08191 0.02964 0.02964
539.09191 0.03084 0.03084
539.10191 0.03204 0.03204
539.11191 0.03326 0.03326
539.12191 0.03449 0.03449
539.13191 0.03572 0.03572
539.14191 0.03696 0.03696
539.15191 0.03820 0.03820
539.16191 0.03944 0.03944
539.17191 0.04068 0.04068
539.18191 0.04191 0.04191
539.19191 0.04313 0.04313
539.20191 0.04434 0.04434
539.21191 0.04553 0.04553
539.22191 0.04671 0.04671
539.23191 0.04786 0.04786
539.24191 0.04899 0.04899
539.25191 0.05010 0.05010
539.26191 0.05117 0.05117
539.27191 0.05221 0.05221
539.28191 0.05321 0.05321
539.29191 0.05418 0.05418
539.30191 0.05510 0.05510
539.31191 0.05598 0.05598
539.32191 0.05681 0.05681
539.33191 0.05759 0.05759
539.34191 0.05832 0.05832
539.35191 0.05899 0.05899
539.36191 0.05961 0.05961
539.37191 0.06017 0.06017
539.38191 0.06067 0.06067
539.39191 0.06110 0.06110
539.40191 0.06148 0.06148
539.41191 0.06179 0.06179
539.42191 0.06203 0.06203
539.43191 0.06221 0.06221
539.44191 0.06233 0.06233
539.45191 0.06237 0.06237
539.46191 0.06235 0.06235
539.47191 0.06226 0.06226
539.48191 0.06210 0.06210
539.49191 0.06188 0.06188
539.50191 0.06159 0.06159
539.51191 0.06124 0.06124
539.52191 0.06083 0.06083
539.53191 0.06035 0.06035
539.54191 0.05981 0.05981
539.55191 0.05921 0.05921
539.56191 0.05855 0.05855
539.57191 0.05784 0.05784
539.58191 0.05708 0.05708
539.59191 0.05627 0.05627
539.60191 0.05540 0.05540
539.61191 0.05449 0.05449
539.62191 0.05354 0.05354
539.63191 0.05255 0.05255
539.64191 0.05152 0.05152
539.65191 0.05046 0.05046
539.66191 0.04937 0.04937
539.67191 0.04824 0.04824
539.68191 0.04710 0.04710
539.69191 0.04593 0.04593
539.70191 0.04474 0.04474
539.71191 0.04353 0.04353
539.72191 0.04231 0.04231
539.73191 0.04108 0.04108
539.74191 0.03984 0.03984
539.75191 0.03860 0.03860
539.76191 0.03736 0.03736
539.77191 0.03612 0.03612
539.78191 0.03488 0.03488
539.79191 0.03365 0.03365
539.80191 0.03242 0.03242
539.81191 0.03121 0.03121
539.82191 0.03001 0.03001
539.83191 0.02882 0.02882
539.84191 0.02766 0.02766
539.85191 0.02651 0.02651
539.86191 0.02538 0.02538
539.87191 0.02427 0.02427
539.88191 0.02318 0.02318
539.89191 0.02212 0.02212
539.90191 0.02109 0.02109
539.91191 0.02008 0.02008
539.92191 0.01910 0.01910
539.93191 0.01815 0.01815
539.94191 0.01723 0.01723
539.95191 0.01633 0.01633
539.96191 0.01547 0.01547
539.97191 0.01463 0.01463
539.98191 0.01383 0.01383
539.99191 0.01305 0.01305
540.00191 0.01231 0.01231
540.01191 0.01159 0.01159
540.02191 0.01091 0.01091
540.03191 0.01025 0.01025
540.04191 0.00963 0.00963
540.05191 0.00903 0.00903
540.06191 0.00846 0.00846
540.07191 0.00792 0.00792
540.08191 0.00740 0.00740
540.09191 0.00691 0.00691
540.10191 0.00645 0.00645
540.11191 0.00601 0.00601
540.12191 0.00559 0.00559
540.13191 0.00520 0.00520
540.14191 0.00483 0.00483
540.15191 0.00448 0.00448
540.16191 0.00415 0.00415
540.17191 0.00384 0.00384
540.18191 0.00355 0.00355
540.19191 0.00328 0.00328
540.20191 0.00303 0.00303
540.21191 0.00279 0.00279
540.22191 0.00257 0.00257
540.23191 0.00236 0.00236
540.24191 0.00217 0.00217
540.25191 0.00199 0.00199
540.26191 0.00183 0.00183
540.27191 0.00167 0.00167
540.28191 0.00153 0.00153
540.29191 0.00140 0.00140
540.30191 0.00128 0.00128
540.31191 0.00116 0.00116
540.32191 0.00106 0.00106
540.33191 0.00096 0.00096
540.34191 0.00088 0.00088
540.35191 0.00080 0.00080
540.36191 0.00072 0.00072
540.37191 0.00065 0.00065
540.38191 0.00059 0.00059
540.39191 0.00053 0.00053
540.40191 0.00048 0.00048


==> figures/data/SQS/y_0.09375_0/O-XPS-spectra.txt <==
energy TiTiTiTiTiTi total
538.48191 0.00039 0.00039
538.49191 0.00043 0.00043
538.50191 0.00048 0.00048
538.51191 0.00053 0.00053
538.52191 0.00058 0.00058
538.53191 0.00065 0.00065
538.54191 0.00071 0.00071
538.55191 0.00079 0.00079
538.56191 0.00087 0.00087
538.57191 0.00095 0.00095
538.58191 0.00105 0.00105
538.59191 0.00115 0.00115
538.60191 0.00126 0.00126
538.61191 0.00138 0.00138
538.62191 0.00151 0.00151
538.63191 0.00165 0.00165
538.64191 0.00180 0.00180
538.65191 0.00196 0.00196
538.66191 0.00214 0.00214
538.67191 0.00233 0.00233
538.68191 0.00253 0.00253
538.69191 0.00275 0.00275
538.70191 0.00298 0.00298
538.71191 0.00323 0.00323
538.72191 0.00350 0.00350
538.73191 0.00378 0.00378
538.74191 0.00409 0.00409
538.75191 0.00441 0.00441
538.76191 0.00475 0.00475
538.77191 0.00512 0.00512
538.78191 0.00550 0.00550
538.79191 0.00591 0.00591
538.80191 0.00634 0.00634
538.81191 0.00680 0.00680
538.82191 0.00728 0.00728
538.83191 0.00779 0.00779
538.84191 0.00833 0.00833
538.85191 0.00889 0.00889
538.86191 0.00948 0.00948
538.87191 0.01010 0.01010
538.88191 0.01074 0.01074
538.89191 0.01142 0.01142
538.90191 0.01212 0.01212
538.91191 0.01286 0.01286
538.92191 0.01362 0.01362
538.93191 0.01441 0.01441
538.94191 0.01524 0.01524
538.95191 0.01609 0.01609
538.96191 0.01698 0.01698
538.97191 0.01789 0.01789
538.98191 0.01883 0.01883
538.99191 0.01980 0.01980
539.00191 0.02080 0.02080
539.01191 0.02182 0.02182
539.02191 0.02287 0.02287
539.03191 0.02395 0.02395
539.04191 0.02504 0.02504
539.05191 0.02616 0.02616
539.06191 0.02731 0.02731
539.07191 0.02847 0.02847
539.08191 0.02964 0.02964
539.09191 0.03084 0.03084
539.10191 0.03204 0.03204
539.11191 0.03326 0.03326
539.12191 0.03449 0.03449
539.13191 0.03572 0.03572
539.14191 0.03696 0.03696
539.15191 0.03820 0.03820
539.16191 0.03944 0.03944
539.17191 0.04068 0.04068
539.18191 0.04191 0.04191
539.19191 0.04313 0.04313
539.20191 0.04434 0.04434
539.21191 0.04553 0.04553
539.22191 0.04671 0.04671
539.23191 0.04786 0.04786
539.24191 0.04899 0.04899
539.25191 0.05010 0.05010
539.26191 0.05117 0.05117
539.27191 0.05221 0.05221
539.28191 0.05321 0.05321
539.29191 0.05418 0.05418
539.30191 0.05510 0.05510
539.31191 0.05598 0.05598
539.32191 0.05681 0.05681
539.33191 0.05759 0.05759
539.34191 0.05832 0.05832
539.35191 0.05899 0.05899
539.36191 0.05961 0.05961
539.37191 0.06017 0.06017
539.38191 0.06067 0.06067
539.39191 0.06110 0.06110
539.40191 0.06148 0.06148
539.41191 0.06179 0.06179
539.42191 0.06203 0.06203
539.43191 0.06221 0.06221
539.44191 0.06233 0.06233
539.45191 0.06237 0.06237
539.46191 0.06235 0.06235
539.47191 0.06226 0.06226
539.48191 0.06210 0.06210
539.49191 0.06188 0.06188
539.50191 0.06159 0.06159
539.51191 0.06124 0.06124
539.52191 0.06083 0.06083
539.53191 0.06035 0.06035
539.54191 0.05981 0.05981
539.55191 0.05921 0.05921
539.56191 0.05855 0.05855
539.57191 0.05784 0.05784
539.58191 0.05708 0.05708
539.59191 0.05627 0.05627
539.60191 0.05540 0.05540
539.61191 0.05449 0.05449
539.62191 0.05354 0.05354
539.63191 0.05255 0.05255
539.64191 0.05152 0.05152
539.65191 0.05046 0.05046
539.66191 0.04937 0.04937
539.67191 0.04824 0.04824
539.68191 0.04710 0.04710
539.69191 0.04593 0.04593
539.70191 0.04474 0.04474
539.71191 0.04353 0.04353
539.72191 0.04231 0.04231
539.73191 0.04108 0.04108
539.74191 0.03984 0.03984
539.75191 0.03860 0.03860
539.76191 0.03736 0.03736
539.77191 0.03612 0.03612
539.78191 0.03488 0.03488
539.79191 0.03365 0.03365
539.80191 0.03242 0.03242
539.81191 0.03121 0.03121
539.82191 0.03001 0.03001
539.83191 0.02882 0.02882
539.84191 0.02766 0.02766
539.85191 0.02651 0.02651
539.86191 0.02538 0.02538
539.87191 0.02427 0.02427
539.88191 0.02318 0.02318
539.89191 0.02212 0.02212
539.90191 0.02109 0.02109
539.91191 0.02008 0.02008
539.92191 0.01910 0.01910
539.93191 0.01815 0.01815
539.94191 0.01723 0.01723
539.95191 0.01633 0.01633
539.96191 0.01547 0.01547
539.97191 0.01463 0.01463
539.98191 0.01383 0.01383
539.99191 0.01305 0.01305
540.00191 0.01231 0.01231
540.01191 0.01159 0.01159
540.02191 0.01091 0.01091
540.03191 0.01025 0.01025
540.04191 0.00963 0.00963
540.05191 0.00903 0.00903
540.06191 0.00846 0.00846
540.07191 0.00792 0.00792
540.08191 0.00740 0.00740
540.09191 0.00691 0.00691
540.10191 0.00645 0.00645
540.11191 0.00601 0.00601
540.12191 0.00559 0.00559
540.13191 0.00520 0.00520
540.14191 0.00483 0.00483
540.15191 0.00448 0.00448
540.16191 0.00415 0.00415
540.17191 0.00384 0.00384
540.18191 0.00355 0.00355
540.19191 0.00328 0.00328
540.20191 0.00303 0.00303
540.21191 0.00279 0.00279
540.22191 0.00257 0.00257
540.23191 0.00236 0.00236
540.24191 0.00217 0.00217
540.25191 0.00199 0.00199
540.26191 0.00183 0.00183
540.27191 0.00167 0.00167
540.28191 0.00153 0.00153
540.29191 0.00140 0.00140
540.30191 0.00128 0.00128
540.31191 0.00116 0.00116
540.32191 0.00106 0.00106
540.33191 0.00096 0.00096
540.34191 0.00088 0.00088
540.35191 0.00080 0.00080
540.36191 0.00072 0.00072
540.37191 0.00065 0.00065
540.38191 0.00059 0.00059
540.39191 0.00053 0.00053
540.40191 0.00048 0.00048


==> figures/data/SQS/y_0.09375_0/O-stats.txt <==
------- Overall peaks -------

level:1
average position: 539.453254699833
position stdev: 0.06409001581099724
position uncertainty 0.03700238788084663
list of positions: 
539.3819134034674
539.5059648521549
539.4718858438769

------- All types -------

TiTiTiTiTiTi1
number of atoms in this configuration: 3
average position: 539.453254699833
position stdev: 0.06409001581099724
position uncertainty 0.03700238788084663
list of positions: 
539.3819134034674
539.5059648521549
539.4718858438769

------- Simplified types based on number of neighbors -------

6-coordinated1
number of atoms in this configuration: 3
average position: 539.453254699833
position stdev: 0.06409001581099724
position uncertainty 0.03700238788084663
list of positions: 
539.3819134034674
539.5059648521549
539.4718858438769



==> figures/data/SQS/y_0.09375_0/Ti-XPS-spectra-imp.txt <==
energy    6 total
453.50719 0.00581 0.00581
453.51719 0.00648 0.00648
453.52719 0.00721 0.00721
453.53719 0.00801 0.00801
453.54719 0.00890 0.00890
453.55719 0.00987 0.00987
453.56719 0.01093 0.01093
453.57719 0.01210 0.01210
453.58719 0.01338 0.01338
453.59719 0.01477 0.01477
453.60719 0.01629 0.01629
453.61719 0.01795 0.01795
453.62719 0.01976 0.01976
453.63719 0.02173 0.02173
453.64719 0.02387 0.02387
453.65719 0.02619 0.02619
453.66719 0.02870 0.02870
453.67719 0.03142 0.03142
453.68719 0.03436 0.03436
453.69719 0.03753 0.03753
453.70719 0.04096 0.04096
453.71719 0.04464 0.04464
453.72719 0.04861 0.04861
453.73719 0.05287 0.05287
453.74719 0.05744 0.05744
453.75719 0.06234 0.06234
453.76719 0.06758 0.06758
453.77719 0.07319 0.07319
453.78719 0.07917 0.07917
453.79719 0.08555 0.08555
453.80719 0.09234 0.09234
453.81719 0.09956 0.09956
453.82719 0.10724 0.10724
453.83719 0.11537 0.11537
453.84719 0.12399 0.12399
453.85719 0.13311 0.13311
453.86719 0.14275 0.14275
453.87719 0.15291 0.15291
453.88719 0.16362 0.16362
453.89719 0.17489 0.17489
453.90719 0.18673 0.18673
453.91719 0.19916 0.19916
453.92719 0.21219 0.21219
453.93719 0.22581 0.22581
453.94719 0.24006 0.24006
453.95719 0.25492 0.25492
453.96719 0.27041 0.27041
453.97719 0.28653 0.28653
453.98719 0.30328 0.30328
453.99719 0.32066 0.32066
454.00719 0.33867 0.33867
454.01719 0.35730 0.35730
454.02719 0.37654 0.37654
454.03719 0.39639 0.39639
454.04719 0.41683 0.41683
454.05719 0.43785 0.43785
454.06719 0.45942 0.45942
454.07719 0.48154 0.48154
454.08719 0.50417 0.50417
454.09719 0.52728 0.52728
454.10719 0.55086 0.55086
454.11719 0.57487 0.57487
454.12719 0.59926 0.59926
454.13719 0.62402 0.62402
454.14719 0.64909 0.64909
454.15719 0.67443 0.67443
454.16719 0.69999 0.69999
454.17719 0.72574 0.72574
454.18719 0.75161 0.75161
454.19719 0.77756 0.77756
454.20719 0.80352 0.80352
454.21719 0.82945 0.82945
454.22719 0.85528 0.85528
454.23719 0.88096 0.88096
454.24719 0.90642 0.90642
454.25719 0.93160 0.93160
454.26719 0.95643 0.95643
454.27719 0.98086 0.98086
454.28719 1.00481 1.00481
454.29719 1.02823 1.02823
454.30719 1.05105 1.05105
454.31719 1.07321 1.07321
454.32719 1.09463 1.09463
454.33719 1.11527 1.11527
454.34719 1.13506 1.13506
454.35719 1.15394 1.15394
454.36719 1.17185 1.17185
454.37719 1.18875 1.18875
454.38719 1.20458 1.20458
454.39719 1.21929 1.21929
454.40719 1.23283 1.23283
454.41719 1.24516 1.24516
454.42719 1.25625 1.25625
454.43719 1.26605 1.26605
454.44719 1.27454 1.27454
454.45719 1.28168 1.28168
454.46719 1.28746 1.28746
454.47719 1.29186 1.29186
454.48719 1.29486 1.29486
454.49719 1.29645 1.29645
454.50719 1.29663 1.29663
454.51719 1.29539 1.29539
454.52719 1.29274 1.29274
454.53719 1.28870 1.28870
454.54719 1.28326 1.28326
454.55719 1.27645 1.27645
454.56719 1.26830 1.26830
454.57719 1.25882 1.25882
454.58719 1.24805 1.24805
454.59719 1.23602 1.23602
454.60719 1.22278 1.22278
454.61719 1.20835 1.20835
454.62719 1.19280 1.19280
454.63719 1.17616 1.17616
454.64719 1.15849 1.15849
454.65719 1.13983 1.13983
454.66719 1.12026 1.12026
454.67719 1.09982 1.09982
454.68719 1.07857 1.07857
454.69719 1.05659 1.05659
454.70719 1.03392 1.03392
454.71719 1.01063 1.01063
454.72719 0.98679 0.98679
454.73719 0.96246 0.96246
454.74719 0.93771 0.93771
454.75719 0.91260 0.91260
454.76719 0.88719 0.88719
454.77719 0.86154 0.86154
454.78719 0.83573 0.83573
454.79719 0.80980 0.80980
454.80719 0.78382 0.78382
454.81719 0.75785 0.75785
454.82719 0.73194 0.73194
454.83719 0.70614 0.70614
454.84719 0.68051 0.68051
454.85719 0.65510 0.65510
454.86719 0.62994 0.62994
454.87719 0.60509 0.60509
454.88719 0.58059 0.58059
454.89719 0.55647 0.55647
454.90719 0.53277 0.53277
454.91719 0.50952 0.50952
454.92719 0.48675 0.48675
454.93719 0.46450 0.46450
454.94719 0.44278 0.44278
454.95719 0.42161 0.42161
454.96719 0.40102 0.40102
454.97719 0.38101 0.38101
454.98719 0.36161 0.36161
454.99719 0.34283 0.34283
455.00719 0.32466 0.32466
455.01719 0.30712 0.30712
455.02719 0.29021 0.29021
455.03719 0.27394 0.27394
455.04719 0.25829 0.25829
455.05719 0.24327 0.24327
455.06719 0.22888 0.22888
455.07719 0.21510 0.21510
455.08719 0.20193 0.20193
455.09719 0.18936 0.18936
455.10719 0.17738 0.17738
455.11719 0.16597 0.16597
455.12719 0.15513 0.15513
455.13719 0.14484 0.14484
455.14719 0.13508 0.13508
455.15719 0.12585 0.12585
455.16719 0.11712 0.11712
455.17719 0.10887 0.10887
455.18719 0.10109 0.10109
455.19719 0.09377 0.09377
455.20719 0.08688 0.08688
455.21719 0.08041 0.08041
455.22719 0.07435 0.07435
455.23719 0.06866 0.06866
455.24719 0.06334 0.06334
455.25719 0.05837 0.05837
455.26719 0.05373 0.05373
455.27719 0.04940 0.04940
455.28719 0.04538 0.04538
455.29719 0.04163 0.04163
455.30719 0.03815 0.03815
455.31719 0.03493 0.03493
455.32719 0.03194 0.03194
455.33719 0.02918 0.02918
455.34719 0.02663 0.02663
455.35719 0.02427 0.02427
455.36719 0.02210 0.02210
455.37719 0.02010 0.02010
455.38719 0.01826 0.01826
455.39719 0.01657 0.01657
455.40719 0.01502 0.01502
455.41719 0.01360 0.01360
455.42719 0.01230 0.01230
455.43719 0.01112 0.01112
455.44719 0.01004 0.01004
455.45719 0.00905 0.00905
455.46719 0.00815 0.00815
455.47719 0.00733 0.00733
455.48719 0.00659 0.00659
455.49719 0.00591 0.00591
455.50719 0.00530 0.00530


==> figures/data/SQS/y_0.09375_0/Ti-XPS-spectra.txt <==
energy NNNNNO NNNNOO NNNNNN total
453.50719 0.00151 0.00041 0.00390 0.00581
453.51719 0.00169 0.00046 0.00433 0.00648
453.52719 0.00188 0.00051 0.00481 0.00721
453.53719 0.00210 0.00057 0.00534 0.00801
453.54719 0.00234 0.00064 0.00592 0.00890
453.55719 0.00260 0.00071 0.00655 0.00987
453.56719 0.00289 0.00080 0.00724 0.01093
453.57719 0.00321 0.00089 0.00800 0.01210
453.58719 0.00356 0.00099 0.00883 0.01338
453.59719 0.00394 0.00110 0.00973 0.01477
453.60719 0.00436 0.00122 0.01071 0.01629
453.61719 0.00482 0.00135 0.01178 0.01795
453.62719 0.00532 0.00150 0.01294 0.01976
453.63719 0.00587 0.00165 0.01420 0.02173
453.64719 0.00647 0.00183 0.01557 0.02387
453.65719 0.00712 0.00202 0.01705 0.02619
453.66719 0.00782 0.00223 0.01865 0.02870
453.67719 0.00859 0.00245 0.02038 0.03142
453.68719 0.00942 0.00270 0.02224 0.03436
453.69719 0.01032 0.00297 0.02425 0.03753
453.70719 0.01129 0.00326 0.02640 0.04096
453.71719 0.01234 0.00358 0.02872 0.04464
453.72719 0.01348 0.00392 0.03121 0.04861
453.73719 0.01470 0.00429 0.03388 0.05287
453.74719 0.01601 0.00469 0.03674 0.05744
453.75719 0.01743 0.00512 0.03979 0.06234
453.76719 0.01894 0.00559 0.04305 0.06758
453.77719 0.02057 0.00609 0.04653 0.07319
453.78719 0.02231 0.00663 0.05024 0.07917
453.79719 0.02417 0.00720 0.05417 0.08555
453.80719 0.02616 0.00782 0.05836 0.09234
453.81719 0.02828 0.00849 0.06280 0.09956
453.82719 0.03054 0.00920 0.06750 0.10724
453.83719 0.03294 0.00996 0.07248 0.11537
453.84719 0.03549 0.01077 0.07774 0.12399
453.85719 0.03820 0.01163 0.08329 0.13311
453.86719 0.04106 0.01255 0.08914 0.14275
453.87719 0.04410 0.01352 0.09529 0.15291
453.88719 0.04730 0.01456 0.10176 0.16362
453.89719 0.05068 0.01566 0.10855 0.17489
453.90719 0.05425 0.01682 0.11567 0.18673
453.91719 0.05800 0.01805 0.12312 0.19916
453.92719 0.06194 0.01934 0.13090 0.21219
453.93719 0.06607 0.02071 0.13903 0.22581
453.94719 0.07041 0.02215 0.14750 0.24006
453.95719 0.07494 0.02367 0.15632 0.25492
453.96719 0.07968 0.02525 0.16548 0.27041
453.97719 0.08462 0.02692 0.17499 0.28653
453.98719 0.08977 0.02867 0.18484 0.30328
453.99719 0.09513 0.03049 0.19504 0.32066
454.00719 0.10070 0.03240 0.20558 0.33867
454.01719 0.10647 0.03438 0.21644 0.35730
454.02719 0.11245 0.03645 0.22764 0.37654
454.03719 0.11864 0.03860 0.23915 0.39639
454.04719 0.12503 0.04083 0.25097 0.41683
454.05719 0.13161 0.04315 0.26308 0.43785
454.06719 0.13839 0.04554 0.27548 0.45942
454.07719 0.14536 0.04802 0.28816 0.48154
454.08719 0.15251 0.05057 0.30108 0.50417
454.09719 0.15984 0.05321 0.31424 0.52728
454.10719 0.16733 0.05591 0.32762 0.55086
454.11719 0.17497 0.05869 0.34120 0.57487
454.12719 0.18277 0.06155 0.35495 0.59926
454.13719 0.19070 0.06446 0.36886 0.62402
454.14719 0.19875 0.06745 0.38289 0.64909
454.15719 0.20691 0.07049 0.39702 0.67443
454.16719 0.21518 0.07359 0.41122 0.69999
454.17719 0.22352 0.07675 0.42547 0.72574
454.18719 0.23193 0.07995 0.43973 0.75161
454.19719 0.24039 0.08319 0.45398 0.77756
454.20719 0.24888 0.08647 0.46817 0.80352
454.21719 0.25739 0.08978 0.48228 0.82945
454.22719 0.26589 0.09311 0.49628 0.85528
454.23719 0.27437 0.09647 0.51012 0.88096
454.24719 0.28281 0.09983 0.52378 0.90642
454.25719 0.29119 0.10320 0.53721 0.93160
454.26719 0.29948 0.10656 0.55039 0.95643
454.27719 0.30766 0.10992 0.56328 0.98086
454.28719 0.31572 0.11325 0.57584 1.00481
454.29719 0.32363 0.11656 0.58804 1.02823
454.30719 0.33137 0.11983 0.59984 1.05105
454.31719 0.33893 0.12306 0.61122 1.07321
454.32719 0.34627 0.12624 0.62212 1.09463
454.33719 0.35338 0.12936 0.63254 1.11527
454.34719 0.36023 0.13241 0.64242 1.13506
454.35719 0.36681 0.13538 0.65174 1.15394
454.36719 0.37310 0.13827 0.66048 1.17185
454.37719 0.37907 0.14107 0.66861 1.18875
454.38719 0.38472 0.14376 0.67610 1.20458
454.39719 0.39001 0.14635 0.68292 1.21929
454.40719 0.39495 0.14882 0.68906 1.23283
454.41719 0.39950 0.15116 0.69450 1.24516
454.42719 0.40365 0.15338 0.69922 1.25625
454.43719 0.40740 0.15545 0.70320 1.26605
454.44719 0.41073 0.15738 0.70643 1.27454
454.45719 0.41362 0.15916 0.70890 1.28168
454.46719 0.41608 0.16079 0.71060 1.28746
454.47719 0.41809 0.16225 0.71153 1.29186
454.48719 0.41964 0.16355 0.71168 1.29486
454.49719 0.42073 0.16467 0.71105 1.29645
454.50719 0.42135 0.16562 0.70965 1.29663
454.51719 0.42151 0.16640 0.70748 1.29539
454.52719 0.42121 0.16700 0.70454 1.29274
454.53719 0.42043 0.16741 0.70085 1.28870
454.54719 0.41920 0.16764 0.69642 1.28326
454.55719 0.41750 0.16769 0.69126 1.27645
454.56719 0.41536 0.16756 0.68539 1.26830
454.57719 0.41276 0.16724 0.67882 1.25882
454.58719 0.40973 0.16674 0.67158 1.24805
454.59719 0.40627 0.16606 0.66370 1.23602
454.60719 0.40239 0.16520 0.65519 1.22278
454.61719 0.39811 0.16416 0.64608 1.20835
454.62719 0.39344 0.16295 0.63641 1.19280
454.63719 0.38839 0.16158 0.62619 1.17616
454.64719 0.38298 0.16004 0.61546 1.15849
454.65719 0.37723 0.15834 0.60426 1.13983
454.66719 0.37116 0.15649 0.59261 1.12026
454.67719 0.36477 0.15449 0.58055 1.09982
454.68719 0.35811 0.15235 0.56812 1.07857
454.69719 0.35117 0.15008 0.55534 1.05659
454.70719 0.34399 0.14767 0.54226 1.03392
454.71719 0.33658 0.14515 0.52891 1.01063
454.72719 0.32896 0.14251 0.51532 0.98679
454.73719 0.32116 0.13977 0.50153 0.96246
454.74719 0.31320 0.13693 0.48757 0.93771
454.75719 0.30510 0.13400 0.47349 0.91260
454.76719 0.29688 0.13099 0.45931 0.88719
454.77719 0.28856 0.12791 0.44507 0.86154
454.78719 0.28017 0.12476 0.43080 0.83573
454.79719 0.27171 0.12156 0.41653 0.80980
454.80719 0.26322 0.11831 0.40229 0.78382
454.81719 0.25472 0.11502 0.38811 0.75785
454.82719 0.24621 0.11170 0.37402 0.73194
454.83719 0.23773 0.10836 0.36005 0.70614
454.84719 0.22928 0.10500 0.34623 0.68051
454.85719 0.22089 0.10164 0.33257 0.65510
454.86719 0.21257 0.09827 0.31909 0.62994
454.87719 0.20434 0.09492 0.30583 0.60509
454.88719 0.19621 0.09157 0.29280 0.58059
454.89719 0.18819 0.08825 0.28002 0.55647
454.90719 0.18030 0.08496 0.26751 0.53277
454.91719 0.17255 0.08170 0.25527 0.50952
454.92719 0.16495 0.07848 0.24332 0.48675
454.93719 0.15751 0.07530 0.23168 0.46450
454.94719 0.15024 0.07217 0.22036 0.44278
454.95719 0.14315 0.06910 0.20936 0.42161
454.96719 0.13624 0.06608 0.19869 0.40102
454.97719 0.12952 0.06313 0.18836 0.38101
454.98719 0.12300 0.06024 0.17837 0.36161
454.99719 0.11667 0.05743 0.16873 0.34283
455.00719 0.11055 0.05468 0.15943 0.32466
455.01719 0.10463 0.05201 0.15048 0.30712
455.02719 0.09892 0.04941 0.14187 0.29021
455.03719 0.09342 0.04690 0.13362 0.27394
455.04719 0.08813 0.04446 0.12570 0.25829
455.05719 0.08304 0.04210 0.11813 0.24327
455.06719 0.07816 0.03983 0.11088 0.22888
455.07719 0.07349 0.03764 0.10397 0.21510
455.08719 0.06902 0.03552 0.09739 0.20193
455.09719 0.06475 0.03349 0.09112 0.18936
455.10719 0.06068 0.03155 0.08516 0.17738
455.11719 0.05680 0.02968 0.07950 0.16597
455.12719 0.05311 0.02789 0.07414 0.15513
455.13719 0.04960 0.02618 0.06906 0.14484
455.14719 0.04627 0.02455 0.06426 0.13508
455.15719 0.04312 0.02300 0.05973 0.12585
455.16719 0.04014 0.02152 0.05546 0.11712
455.17719 0.03733 0.02011 0.05143 0.10887
455.18719 0.03467 0.01878 0.04765 0.10109
455.19719 0.03217 0.01751 0.04410 0.09377
455.20719 0.02981 0.01631 0.04076 0.08688
455.21719 0.02760 0.01518 0.03764 0.08041
455.22719 0.02552 0.01411 0.03472 0.07435
455.23719 0.02357 0.01310 0.03199 0.06866
455.24719 0.02175 0.01215 0.02944 0.06334
455.25719 0.02004 0.01126 0.02707 0.05837
455.26719 0.01845 0.01042 0.02486 0.05373
455.27719 0.01697 0.00963 0.02280 0.04940
455.28719 0.01559 0.00889 0.02089 0.04538
455.29719 0.01430 0.00820 0.01912 0.04163
455.30719 0.01311 0.00756 0.01748 0.03815
455.31719 0.01200 0.00696 0.01597 0.03493
455.32719 0.01098 0.00640 0.01457 0.03194
455.33719 0.01003 0.00588 0.01328 0.02918
455.34719 0.00915 0.00539 0.01209 0.02663
455.35719 0.00834 0.00494 0.01099 0.02427
455.36719 0.00759 0.00452 0.00998 0.02210
455.37719 0.00691 0.00414 0.00906 0.02010
455.38719 0.00627 0.00378 0.00821 0.01826
455.39719 0.00569 0.00345 0.00743 0.01657
455.40719 0.00516 0.00314 0.00672 0.01502
455.41719 0.00467 0.00286 0.00607 0.01360
455.42719 0.00423 0.00260 0.00548 0.01230
455.43719 0.00382 0.00236 0.00494 0.01112
455.44719 0.00345 0.00214 0.00445 0.01004
455.45719 0.00311 0.00194 0.00400 0.00905
455.46719 0.00280 0.00176 0.00359 0.00815
455.47719 0.00252 0.00159 0.00322 0.00733
455.48719 0.00226 0.00144 0.00289 0.00659
455.49719 0.00203 0.00130 0.00259 0.00591
455.50719 0.00182 0.00117 0.00231 0.00530


==> figures/data/SQS/y_0.09375_0/Ti-stats.txt <==
------- Overall peaks -------

level:4
average position: 454.50330993940827
position stdev: 0.041633948095339615
position uncertainty 0.007477677822230542
list of positions: 
454.4522620756953
454.48515249018783
454.51394541267337
454.49789531487824
454.48469846803124
454.5241887345862
454.4680855024581
454.52266557667195
454.5260080884466
454.5018485864765
454.5399563780571
454.50181960633677
454.5283939836712
454.563845806943
454.50141823825646
454.5045763929034
454.50352834594037
454.5319852076986
454.5253607293728
454.48693374819953
454.5097166255712
454.51699254481025
454.54463143198916
454.5106977324652
454.4071932007899
454.51386894864214
454.4171114826351
454.4675034507374
454.6091741424271
454.41868702239077
454.522462851712

------- All types -------

NNNNNO4
number of atoms in this configuration: 10
average position: 454.5156202876801
position stdev: 0.017451291337447612
position uncertainty 0.005518582873750054
list of positions: 
454.49789531487824
454.48469846803124
454.5283939836712
454.5045763929034
454.5319852076986
454.51699254481025
454.54463143198916
454.5106977324652
454.51386894864214
454.522462851712

NNNNOO4
number of atoms in this configuration: 4
average position: 454.554968565157
position stdev: 0.04085719464975825
position uncertainty 0.020428597324879123
list of positions: 
454.5241887345862
454.52266557667195
454.563845806943
454.6091741424271

NNNNNN4
number of atoms in this configuration: 17
average position: 454.48391358730737
position stdev: 0.040052383322791776
position uncertainty 0.009714129823388103
list of positions: 
454.4522620756953
454.48515249018783
454.51394541267337
454.4680855024581
454.5260080884466
454.5018485864765
454.5399563780571
454.50181960633677
454.50141823825646
454.50352834594037
454.5253607293728
454.48693374819953
454.5097166255712
454.4071932007899
454.4171114826351
454.4675034507374
454.41868702239077

------- Simplified types based on number of neighbors -------

6-coordinated4
number of atoms in this configuration: 31
average position: 454.50330993940827
position stdev: 0.041633948095339615
position uncertainty 0.007477677822230542
list of positions: 
454.4522620756953
454.48515249018783
454.51394541267337
454.49789531487824
454.48469846803124
454.5241887345862
454.4680855024581
454.52266557667195
454.5260080884466
454.5018485864765
454.5399563780571
454.50181960633677
454.5283939836712
454.563845806943
454.50141823825646
454.5045763929034
454.50352834594037
454.5319852076986
454.5253607293728
454.48693374819953
454.5097166255712
454.51699254481025
454.54463143198916
454.5106977324652
454.4071932007899
454.51386894864214
454.4171114826351
454.4675034507374
454.6091741424271
454.41868702239077
454.522462851712



==> figures/data/SQS/y_0.09375_0/XPS-shifts-dscf-cond.txt <==
1 N 1 1S -56572.10789421 -56542.37621142 29.73168279
2 N 1 1S -56572.10789421 -56542.36953301 29.73836120
3 N 1 1S -56572.10789421 -56542.41609869 29.69179552
4 N 1 1S -56572.10789421 -56542.41418611 29.69370810
5 N 1 1S -56572.10789421 -56542.36615624 29.74173797
6 N 1 1S -56572.10789421 -56542.36473943 29.74315478
7 N 1 1S -56572.10789421 -56542.37654510 29.73134911
8 N 1 1S -56572.10789421 -56542.36739609 29.74049812
9 N 1 1S -56572.10789421 -56542.41000181 29.69789240
10 N 1 1S -56572.10789421 -56542.36801681 29.73987740
11 N 1 1S -56572.10789421 -56542.41355798 29.69433623
12 N 1 1S -56572.10789421 -56542.35418931 29.75370490
13 N 1 1S -56572.10789421 -56542.36808588 29.73980833
14 N 1 1S -56572.10789421 -56542.34631557 29.76157864
15 N 1 1S -56572.10789421 -56542.35870387 29.74919034
16 N 1 1S -56572.10789421 -56542.37711125 29.73078296
17 N 1 1S -56572.10789421 -56542.34897416 29.75892005
18 N 1 1S -56572.10789421 -56542.41339111 29.69450310
19 N 1 1S -56572.10789421 -56542.37422866 29.73366555
20 N 1 1S -56572.10789421 -56542.35152675 29.75636746
21 N 1 1S -56572.10789421 -56542.41271891 29.69517530
22 N 1 1S -56572.10789421 -56542.34805395 29.75984026
23 N 1 1S -56572.10789421 -56542.37165702 29.73623719
24 N 1 1S -56572.10789421 -56542.35526089 29.75263332
25 N 1 1S -56572.10789421 -56542.36425159 29.74364262
26 N 1 1S -56572.10789421 -56542.36683298 29.74106123
27 N 1 1S -56572.10789421 -56542.35122684 29.75666737
28 N 1 1S -56572.10789421 -56542.36536889 29.74252532
29 N 1 1S -56572.10789421 -56542.34809670 29.75979751
33 Ti 4 2P -56572.10789421 -56538.70628116 33.40161305
34 Ti 4 2P -56572.10789421 -56538.70386376 33.40403045
35 Ti 4 2P -56572.10789421 -56538.70174752 33.40614669
36 Ti 4 2P -56572.10789421 -56538.70292718 33.40496703
37 Ti 4 2P -56572.10789421 -56538.70389713 33.40399708
38 Ti 4 2P -56572.10789421 -56538.70099465 33.40689956
39 Ti 4 2P -56572.10789421 -56538.70511816 33.40277605
40 Ti 4 2P -56572.10789421 -56538.70110660 33.40678761
41 Ti 4 2P -56572.10789421 -56538.70086093 33.40703328
42 Ti 4 2P -56572.10789421 -56538.70263662 33.40525759
43 Ti 4 2P -56572.10789421 -56538.69983575 33.40805846
44 Ti 4 2P -56572.10789421 -56538.70263875 33.40525546
45 Ti 4 2P -56572.10789421 -56538.70068557 33.40720864
46 Ti 4 2P -56572.10789421 -56538.69807991 33.40981430
47 Ti 4 2P -56572.10789421 -56538.70266825 33.40522596
48 Ti 4 2P -56572.10789421 -56538.70243613 33.40545808
49 Ti 4 2P -56572.10789421 -56538.70251316 33.40538105
50 Ti 4 2P -56572.10789421 -56538.70042162 33.40747259
51 Ti 4 2P -56572.10789421 -56538.70090851 33.40698570
52 Ti 4 2P -56572.10789421 -56538.70373284 33.40416137
53 Ti 4 2P -56572.10789421 -56538.70205833 33.40583588
54 Ti 4 2P -56572.10789421 -56538.70152356 33.40637065
55 Ti 4 2P -56572.10789421 -56538.69949214 33.40840207
56 Ti 4 2P -56572.10789421 -56538.70198622 33.40590799
57 Ti 4 2P -56572.10789421 -56538.70959366 33.39830055
58 Ti 4 2P -56572.10789421 -56538.70175314 33.40614107
59 Ti 4 2P -56572.10789421 -56538.70886468 33.39902953
60 Ti 4 2P -56572.10789421 -56538.70516094 33.40273327
61 Ti 4 2P -56572.10789421 -56538.69474834 33.41314587
62 Ti 4 2P -56572.10789421 -56538.70874888 33.39914533
63 Ti 4 2P -56572.10789421 -56538.70112150 33.40677271
30 O 1 1S -56572.10789421 -56532.46406919 39.64382502
31 O 1 1S -56572.10789421 -56532.45495158 39.65294263
32 O 1 1S -56572.10789421 -56532.45745634 39.65043787


==> figures/data/SQS/y_0.09375_12/N-XPS-spectra-imp.txt <==
energy    N^{1V_{Ti}} N^{0V_{Ti}} total
403.11384 0.00054 0.00000 0.00054
403.12384 0.00060 0.00000 0.00060
403.13384 0.00066 0.00000 0.00067
403.14384 0.00074 0.00000 0.00074
403.15384 0.00082 0.00001 0.00082
403.16384 0.00090 0.00001 0.00091
403.17384 0.00100 0.00001 0.00100
403.18384 0.00110 0.00001 0.00111
403.19384 0.00121 0.00001 0.00122
403.20384 0.00134 0.00001 0.00135
403.21384 0.00147 0.00001 0.00149
403.22384 0.00162 0.00002 0.00163
403.23384 0.00178 0.00002 0.00179
403.24384 0.00195 0.00002 0.00197
403.25384 0.00214 0.00002 0.00216
403.26384 0.00234 0.00003 0.00237
403.27384 0.00256 0.00003 0.00259
403.28384 0.00280 0.00004 0.00283
403.29384 0.00305 0.00004 0.00309
403.30384 0.00333 0.00005 0.00337
403.31384 0.00362 0.00005 0.00368
403.32384 0.00394 0.00006 0.00400
403.33384 0.00428 0.00007 0.00435
403.34384 0.00465 0.00008 0.00473
403.35384 0.00504 0.00009 0.00513
403.36384 0.00546 0.00010 0.00557
403.37384 0.00591 0.00012 0.00603
403.38384 0.00639 0.00013 0.00653
403.39384 0.00690 0.00015 0.00706
403.40384 0.00745 0.00017 0.00762
403.41384 0.00803 0.00020 0.00823
403.42384 0.00864 0.00022 0.00887
403.43384 0.00930 0.00025 0.00955
403.44384 0.00999 0.00029 0.01027
403.45384 0.01072 0.00032 0.01104
403.46384 0.01150 0.00036 0.01186
403.47384 0.01231 0.00041 0.01272
403.48384 0.01318 0.00046 0.01364
403.49384 0.01408 0.00052 0.01460
403.50384 0.01504 0.00058 0.01562
403.51384 0.01604 0.00066 0.01670
403.52384 0.01709 0.00073 0.01783
403.53384 0.01820 0.00082 0.01902
403.54384 0.01935 0.00092 0.02027
403.55384 0.02056 0.00103 0.02158
403.56384 0.02181 0.00115 0.02296
403.57384 0.02313 0.00128 0.02441
403.58384 0.02449 0.00143 0.02592
403.59384 0.02591 0.00159 0.02750
403.60384 0.02738 0.00177 0.02915
403.61384 0.02891 0.00196 0.03088
403.62384 0.03049 0.00218 0.03268
403.63384 0.03213 0.00242 0.03455
403.64384 0.03382 0.00268 0.03650
403.65384 0.03556 0.00296 0.03852
403.66384 0.03735 0.00327 0.04063
403.67384 0.03920 0.00361 0.04281
403.68384 0.04109 0.00399 0.04508
403.69384 0.04303 0.00439 0.04742
403.70384 0.04502 0.00483 0.04985
403.71384 0.04705 0.00531 0.05236
403.72384 0.04912 0.00584 0.05495
403.73384 0.05123 0.00640 0.05763
403.74384 0.05337 0.00702 0.06039
403.75384 0.05555 0.00769 0.06324
403.76384 0.05776 0.00841 0.06617
403.77384 0.06000 0.00919 0.06919
403.78384 0.06226 0.01003 0.07230
403.79384 0.06455 0.01094 0.07549
403.80384 0.06684 0.01192 0.07876
403.81384 0.06915 0.01297 0.08213
403.82384 0.07147 0.01411 0.08557
403.83384 0.07379 0.01532 0.08911
403.84384 0.07611 0.01662 0.09273
403.85384 0.07842 0.01802 0.09644
403.86384 0.08072 0.01951 0.10023
403.87384 0.08300 0.02110 0.10411
403.88384 0.08526 0.02281 0.10807
403.89384 0.08750 0.02462 0.11212
403.90384 0.08971 0.02655 0.11626
403.91384 0.09187 0.02860 0.12048
403.92384 0.09400 0.03079 0.12478
403.93384 0.09608 0.03310 0.12917
403.94384 0.09810 0.03555 0.13365
403.95384 0.10007 0.03815 0.13821
403.96384 0.10197 0.04089 0.14286
403.97384 0.10381 0.04378 0.14759
403.98384 0.10557 0.04684 0.15241
403.99384 0.10725 0.05005 0.15731
404.00384 0.10886 0.05344 0.16229
404.01384 0.11037 0.05699 0.16736
404.02384 0.11180 0.06072 0.17251
404.03384 0.11313 0.06463 0.17775
404.04384 0.11436 0.06872 0.18307
404.05384 0.11548 0.07299 0.18847
404.06384 0.11650 0.07745 0.19396
404.07384 0.11742 0.08211 0.19953
404.08384 0.11822 0.08695 0.20517
404.09384 0.11891 0.09200 0.21090
404.10384 0.11948 0.09723 0.21671
404.11384 0.11993 0.10266 0.22259
404.12384 0.12027 0.10829 0.22855
404.13384 0.12048 0.11410 0.23459
404.14384 0.12058 0.12012 0.24069
404.15384 0.12055 0.12632 0.24687
404.16384 0.12040 0.13271 0.25311
404.17384 0.12014 0.13928 0.25942
404.18384 0.11975 0.14604 0.26579
404.19384 0.11924 0.15297 0.27221
404.20384 0.11862 0.16007 0.27869
404.21384 0.11788 0.16733 0.28522
404.22384 0.11703 0.17475 0.29179
404.23384 0.11607 0.18232 0.29839
404.24384 0.11500 0.19003 0.30503
404.25384 0.11383 0.19787 0.31170
404.26384 0.11256 0.20582 0.31838
404.27384 0.11118 0.21389 0.32507
404.28384 0.10972 0.22205 0.33177
404.29384 0.10816 0.23030 0.33846
404.30384 0.10652 0.23862 0.34514
404.31384 0.10480 0.24699 0.35179
404.32384 0.10301 0.25541 0.35841
404.33384 0.10114 0.26385 0.36499
404.34384 0.09920 0.27231 0.37152
404.35384 0.09721 0.28077 0.37797
404.36384 0.09516 0.28920 0.38436
404.37384 0.09306 0.29759 0.39065
404.38384 0.09091 0.30593 0.39684
404.39384 0.08872 0.31420 0.40292
404.40384 0.08650 0.32237 0.40887
404.41384 0.08425 0.33044 0.41469
404.42384 0.08197 0.33838 0.42035
404.43384 0.07968 0.34617 0.42585
404.44384 0.07737 0.35380 0.43117
404.45384 0.07505 0.36124 0.43629
404.46384 0.07273 0.36849 0.44122
404.47384 0.07040 0.37552 0.44592
404.48384 0.06809 0.38231 0.45040
404.49384 0.06578 0.38885 0.45463
404.50384 0.06348 0.39512 0.45860
404.51384 0.06121 0.40110 0.46231
404.52384 0.05895 0.40679 0.46574
404.53384 0.05672 0.41216 0.46888
404.54384 0.05452 0.41719 0.47172
404.55384 0.05235 0.42189 0.47424
404.56384 0.05022 0.42623 0.47645
404.57384 0.04812 0.43020 0.47833
404.58384 0.04607 0.43380 0.47987
404.59384 0.04406 0.43701 0.48106
404.60384 0.04209 0.43982 0.48191
404.61384 0.04017 0.44223 0.48240
404.62384 0.03829 0.44423 0.48253
404.63384 0.03647 0.44582 0.48229
404.64384 0.03470 0.44699 0.48169
404.65384 0.03298 0.44774 0.48072
404.66384 0.03131 0.44806 0.47937
404.67384 0.02970 0.44796 0.47766
404.68384 0.02814 0.44744 0.47558
404.69384 0.02664 0.44650 0.47314
404.70384 0.02519 0.44514 0.47033
404.71384 0.02379 0.44337 0.46716
404.72384 0.02245 0.44119 0.46364
404.73384 0.02116 0.43861 0.45977
404.74384 0.01993 0.43564 0.45557
404.75384 0.01875 0.43228 0.45103
404.76384 0.01762 0.42855 0.44616
404.77384 0.01654 0.42445 0.44099
404.78384 0.01551 0.42000 0.43551
404.79384 0.01453 0.41521 0.42974
404.80384 0.01360 0.41009 0.42369
404.81384 0.01271 0.40466 0.41737
404.82384 0.01187 0.39893 0.41080
404.83384 0.01107 0.39292 0.40399
404.84384 0.01032 0.38664 0.39696
404.85384 0.00961 0.38010 0.38971
404.86384 0.00894 0.37333 0.38227
404.87384 0.00830 0.36634 0.37465
404.88384 0.00770 0.35916 0.36686
404.89384 0.00714 0.35178 0.35893
404.90384 0.00662 0.34424 0.35086
404.91384 0.00612 0.33656 0.34268
404.92384 0.00566 0.32874 0.33439
404.93384 0.00522 0.32080 0.32603
404.94384 0.00482 0.31277 0.31759
404.95384 0.00444 0.30467 0.30910
404.96384 0.00408 0.29649 0.30058
404.97384 0.00375 0.28828 0.29203
404.98384 0.00345 0.28003 0.28348
404.99384 0.00316 0.27177 0.27493
405.00384 0.00290 0.26351 0.26641
405.01384 0.00265 0.25527 0.25793
405.02384 0.00243 0.24706 0.24949
405.03384 0.00222 0.23890 0.24111
405.04384 0.00202 0.23079 0.23281
405.05384 0.00184 0.22275 0.22460
405.06384 0.00168 0.21480 0.21648
405.07384 0.00153 0.20694 0.20847
405.08384 0.00139 0.19919 0.20058
405.09384 0.00126 0.19155 0.19281
405.10384 0.00114 0.18403 0.18518
405.11384 0.00104 0.17665 0.17769
405.12384 0.00094 0.16941 0.17035
405.13384 0.00085 0.16232 0.16317
405.14384 0.00076 0.15538 0.15615
405.15384 0.00069 0.14860 0.14929
405.16384 0.00062 0.14199 0.14261
405.17384 0.00056 0.13555 0.13611
405.18384 0.00050 0.12928 0.12978
405.19384 0.00045 0.12319 0.12364
405.20384 0.00041 0.11727 0.11768
405.21384 0.00036 0.11154 0.11190
405.22384 0.00033 0.10599 0.10632
405.23384 0.00029 0.10062 0.10092
405.24384 0.00026 0.09544 0.09570
405.25384 0.00023 0.09044 0.09068
405.26384 0.00021 0.08563 0.08583
405.27384 0.00018 0.08099 0.08118
405.28384 0.00016 0.07654 0.07670
405.29384 0.00015 0.07226 0.07241
405.30384 0.00013 0.06816 0.06829
405.31384 0.00011 0.06423 0.06435
405.32384 0.00010 0.06048 0.06058
405.33384 0.00009 0.05689 0.05698
405.34384 0.00008 0.05346 0.05354
405.35384 0.00007 0.05019 0.05026
405.36384 0.00006 0.04708 0.04714
405.37384 0.00005 0.04412 0.04417
405.38384 0.00005 0.04131 0.04135
405.39384 0.00004 0.03864 0.03868
405.40384 0.00004 0.03611 0.03614
405.41384 0.00003 0.03371 0.03374
405.42384 0.00003 0.03144 0.03147
405.43384 0.00002 0.02930 0.02932
405.44384 0.00002 0.02728 0.02730
405.45384 0.00002 0.02537 0.02539
405.46384 0.00002 0.02358 0.02359
405.47384 0.00001 0.02189 0.02190
405.48384 0.00001 0.02030 0.02031
405.49384 0.00001 0.01881 0.01882
405.50384 0.00001 0.01741 0.01742
405.51384 0.00001 0.01610 0.01611
405.52384 0.00001 0.01488 0.01488
405.53384 0.00001 0.01373 0.01374
405.54384 0.00001 0.01266 0.01267
405.55384 0.00000 0.01167 0.01167
405.56384 0.00000 0.01074 0.01074
405.57384 0.00000 0.00987 0.00988
405.58384 0.00000 0.00907 0.00907
405.59384 0.00000 0.00832 0.00833
405.60384 0.00000 0.00763 0.00763
405.61384 0.00000 0.00699 0.00699
405.62384 0.00000 0.00640 0.00640
405.63384 0.00000 0.00585 0.00585
405.64384 0.00000 0.00534 0.00534
405.65384 0.00000 0.00487 0.00487
405.66384 0.00000 0.00444 0.00444
405.67384 0.00000 0.00405 0.00405
405.68384 0.00000 0.00368 0.00368
405.69384 0.00000 0.00334 0.00335
405.70384 0.00000 0.00304 0.00304
405.71384 0.00000 0.00275 0.00275
405.72384 0.00000 0.00250 0.00250
405.73384 0.00000 0.00226 0.00226
405.74384 0.00000 0.00204 0.00204
405.75384 0.00000 0.00185 0.00185
405.76384 0.00000 0.00167 0.00167
405.77384 0.00000 0.00150 0.00150
405.78384 0.00000 0.00135 0.00135
405.79384 0.00000 0.00122 0.00122
405.80384 0.00000 0.00109 0.00109
405.81384 0.00000 0.00098 0.00098


==> figures/data/SQS/y_0.09375_12/N-XPS-spectra.txt <==
energy TiTiTiTiTi TiTiTiTiTiTi total
403.11384 0.00054 0.00000 0.00054
403.12384 0.00060 0.00000 0.00060
403.13384 0.00066 0.00000 0.00067
403.14384 0.00074 0.00000 0.00074
403.15384 0.00082 0.00001 0.00082
403.16384 0.00090 0.00001 0.00091
403.17384 0.00100 0.00001 0.00100
403.18384 0.00110 0.00001 0.00111
403.19384 0.00121 0.00001 0.00122
403.20384 0.00134 0.00001 0.00135
403.21384 0.00147 0.00001 0.00149
403.22384 0.00162 0.00002 0.00163
403.23384 0.00178 0.00002 0.00179
403.24384 0.00195 0.00002 0.00197
403.25384 0.00214 0.00002 0.00216
403.26384 0.00234 0.00003 0.00237
403.27384 0.00256 0.00003 0.00259
403.28384 0.00280 0.00004 0.00283
403.29384 0.00305 0.00004 0.00309
403.30384 0.00333 0.00005 0.00337
403.31384 0.00362 0.00005 0.00368
403.32384 0.00394 0.00006 0.00400
403.33384 0.00428 0.00007 0.00435
403.34384 0.00465 0.00008 0.00473
403.35384 0.00504 0.00009 0.00513
403.36384 0.00546 0.00010 0.00557
403.37384 0.00591 0.00012 0.00603
403.38384 0.00639 0.00013 0.00653
403.39384 0.00690 0.00015 0.00706
403.40384 0.00745 0.00017 0.00762
403.41384 0.00803 0.00020 0.00823
403.42384 0.00864 0.00022 0.00887
403.43384 0.00930 0.00025 0.00955
403.44384 0.00999 0.00029 0.01027
403.45384 0.01072 0.00032 0.01104
403.46384 0.01150 0.00036 0.01186
403.47384 0.01231 0.00041 0.01272
403.48384 0.01318 0.00046 0.01364
403.49384 0.01408 0.00052 0.01460
403.50384 0.01504 0.00058 0.01562
403.51384 0.01604 0.00066 0.01670
403.52384 0.01709 0.00073 0.01783
403.53384 0.01820 0.00082 0.01902
403.54384 0.01935 0.00092 0.02027
403.55384 0.02056 0.00103 0.02158
403.56384 0.02181 0.00115 0.02296
403.57384 0.02313 0.00128 0.02441
403.58384 0.02449 0.00143 0.02592
403.59384 0.02591 0.00159 0.02750
403.60384 0.02738 0.00177 0.02915
403.61384 0.02891 0.00196 0.03088
403.62384 0.03049 0.00218 0.03268
403.63384 0.03213 0.00242 0.03455
403.64384 0.03382 0.00268 0.03650
403.65384 0.03556 0.00296 0.03852
403.66384 0.03735 0.00327 0.04063
403.67384 0.03920 0.00361 0.04281
403.68384 0.04109 0.00399 0.04508
403.69384 0.04303 0.00439 0.04742
403.70384 0.04502 0.00483 0.04985
403.71384 0.04705 0.00531 0.05236
403.72384 0.04912 0.00584 0.05495
403.73384 0.05123 0.00640 0.05763
403.74384 0.05337 0.00702 0.06039
403.75384 0.05555 0.00769 0.06324
403.76384 0.05776 0.00841 0.06617
403.77384 0.06000 0.00919 0.06919
403.78384 0.06226 0.01003 0.07230
403.79384 0.06455 0.01094 0.07549
403.80384 0.06684 0.01192 0.07876
403.81384 0.06915 0.01297 0.08213
403.82384 0.07147 0.01411 0.08557
403.83384 0.07379 0.01532 0.08911
403.84384 0.07611 0.01662 0.09273
403.85384 0.07842 0.01802 0.09644
403.86384 0.08072 0.01951 0.10023
403.87384 0.08300 0.02110 0.10411
403.88384 0.08526 0.02281 0.10807
403.89384 0.08750 0.02462 0.11212
403.90384 0.08971 0.02655 0.11626
403.91384 0.09187 0.02860 0.12048
403.92384 0.09400 0.03079 0.12478
403.93384 0.09608 0.03310 0.12917
403.94384 0.09810 0.03555 0.13365
403.95384 0.10007 0.03815 0.13821
403.96384 0.10197 0.04089 0.14286
403.97384 0.10381 0.04378 0.14759
403.98384 0.10557 0.04684 0.15241
403.99384 0.10725 0.05005 0.15731
404.00384 0.10886 0.05344 0.16229
404.01384 0.11037 0.05699 0.16736
404.02384 0.11180 0.06072 0.17251
404.03384 0.11313 0.06463 0.17775
404.04384 0.11436 0.06872 0.18307
404.05384 0.11548 0.07299 0.18847
404.06384 0.11650 0.07745 0.19396
404.07384 0.11742 0.08211 0.19953
404.08384 0.11822 0.08695 0.20517
404.09384 0.11891 0.09200 0.21090
404.10384 0.11948 0.09723 0.21671
404.11384 0.11993 0.10266 0.22259
404.12384 0.12027 0.10829 0.22855
404.13384 0.12048 0.11410 0.23459
404.14384 0.12058 0.12012 0.24069
404.15384 0.12055 0.12632 0.24687
404.16384 0.12040 0.13271 0.25311
404.17384 0.12014 0.13928 0.25942
404.18384 0.11975 0.14604 0.26579
404.19384 0.11924 0.15297 0.27221
404.20384 0.11862 0.16007 0.27869
404.21384 0.11788 0.16733 0.28522
404.22384 0.11703 0.17475 0.29179
404.23384 0.11607 0.18232 0.29839
404.24384 0.11500 0.19003 0.30503
404.25384 0.11383 0.19787 0.31170
404.26384 0.11256 0.20582 0.31838
404.27384 0.11118 0.21389 0.32507
404.28384 0.10972 0.22205 0.33177
404.29384 0.10816 0.23030 0.33846
404.30384 0.10652 0.23862 0.34514
404.31384 0.10480 0.24699 0.35179
404.32384 0.10301 0.25541 0.35841
404.33384 0.10114 0.26385 0.36499
404.34384 0.09920 0.27231 0.37152
404.35384 0.09721 0.28077 0.37797
404.36384 0.09516 0.28920 0.38436
404.37384 0.09306 0.29759 0.39065
404.38384 0.09091 0.30593 0.39684
404.39384 0.08872 0.31420 0.40292
404.40384 0.08650 0.32237 0.40887
404.41384 0.08425 0.33044 0.41469
404.42384 0.08197 0.33838 0.42035
404.43384 0.07968 0.34617 0.42585
404.44384 0.07737 0.35380 0.43117
404.45384 0.07505 0.36124 0.43629
404.46384 0.07273 0.36849 0.44122
404.47384 0.07040 0.37552 0.44592
404.48384 0.06809 0.38231 0.45040
404.49384 0.06578 0.38885 0.45463
404.50384 0.06348 0.39512 0.45860
404.51384 0.06121 0.40110 0.46231
404.52384 0.05895 0.40679 0.46574
404.53384 0.05672 0.41216 0.46888
404.54384 0.05452 0.41719 0.47172
404.55384 0.05235 0.42189 0.47424
404.56384 0.05022 0.42623 0.47645
404.57384 0.04812 0.43020 0.47833
404.58384 0.04607 0.43380 0.47987
404.59384 0.04406 0.43701 0.48106
404.60384 0.04209 0.43982 0.48191
404.61384 0.04017 0.44223 0.48240
404.62384 0.03829 0.44423 0.48253
404.63384 0.03647 0.44582 0.48229
404.64384 0.03470 0.44699 0.48169
404.65384 0.03298 0.44774 0.48072
404.66384 0.03131 0.44806 0.47937
404.67384 0.02970 0.44796 0.47766
404.68384 0.02814 0.44744 0.47558
404.69384 0.02664 0.44650 0.47314
404.70384 0.02519 0.44514 0.47033
404.71384 0.02379 0.44337 0.46716
404.72384 0.02245 0.44119 0.46364
404.73384 0.02116 0.43861 0.45977
404.74384 0.01993 0.43564 0.45557
404.75384 0.01875 0.43228 0.45103
404.76384 0.01762 0.42855 0.44616
404.77384 0.01654 0.42445 0.44099
404.78384 0.01551 0.42000 0.43551
404.79384 0.01453 0.41521 0.42974
404.80384 0.01360 0.41009 0.42369
404.81384 0.01271 0.40466 0.41737
404.82384 0.01187 0.39893 0.41080
404.83384 0.01107 0.39292 0.40399
404.84384 0.01032 0.38664 0.39696
404.85384 0.00961 0.38010 0.38971
404.86384 0.00894 0.37333 0.38227
404.87384 0.00830 0.36634 0.37465
404.88384 0.00770 0.35916 0.36686
404.89384 0.00714 0.35178 0.35893
404.90384 0.00662 0.34424 0.35086
404.91384 0.00612 0.33656 0.34268
404.92384 0.00566 0.32874 0.33439
404.93384 0.00522 0.32080 0.32603
404.94384 0.00482 0.31277 0.31759
404.95384 0.00444 0.30467 0.30910
404.96384 0.00408 0.29649 0.30058
404.97384 0.00375 0.28828 0.29203
404.98384 0.00345 0.28003 0.28348
404.99384 0.00316 0.27177 0.27493
405.00384 0.00290 0.26351 0.26641
405.01384 0.00265 0.25527 0.25793
405.02384 0.00243 0.24706 0.24949
405.03384 0.00222 0.23890 0.24111
405.04384 0.00202 0.23079 0.23281
405.05384 0.00184 0.22275 0.22460
405.06384 0.00168 0.21480 0.21648
405.07384 0.00153 0.20694 0.20847
405.08384 0.00139 0.19919 0.20058
405.09384 0.00126 0.19155 0.19281
405.10384 0.00114 0.18403 0.18518
405.11384 0.00104 0.17665 0.17769
405.12384 0.00094 0.16941 0.17035
405.13384 0.00085 0.16232 0.16317
405.14384 0.00076 0.15538 0.15615
405.15384 0.00069 0.14860 0.14929
405.16384 0.00062 0.14199 0.14261
405.17384 0.00056 0.13555 0.13611
405.18384 0.00050 0.12928 0.12978
405.19384 0.00045 0.12319 0.12364
405.20384 0.00041 0.11727 0.11768
405.21384 0.00036 0.11154 0.11190
405.22384 0.00033 0.10599 0.10632
405.23384 0.00029 0.10062 0.10092
405.24384 0.00026 0.09544 0.09570
405.25384 0.00023 0.09044 0.09068
405.26384 0.00021 0.08563 0.08583
405.27384 0.00018 0.08099 0.08118
405.28384 0.00016 0.07654 0.07670
405.29384 0.00015 0.07226 0.07241
405.30384 0.00013 0.06816 0.06829
405.31384 0.00011 0.06423 0.06435
405.32384 0.00010 0.06048 0.06058
405.33384 0.00009 0.05689 0.05698
405.34384 0.00008 0.05346 0.05354
405.35384 0.00007 0.05019 0.05026
405.36384 0.00006 0.04708 0.04714
405.37384 0.00005 0.04412 0.04417
405.38384 0.00005 0.04131 0.04135
405.39384 0.00004 0.03864 0.03868
405.40384 0.00004 0.03611 0.03614
405.41384 0.00003 0.03371 0.03374
405.42384 0.00003 0.03144 0.03147
405.43384 0.00002 0.02930 0.02932
405.44384 0.00002 0.02728 0.02730
405.45384 0.00002 0.02537 0.02539
405.46384 0.00002 0.02358 0.02359
405.47384 0.00001 0.02189 0.02190
405.48384 0.00001 0.02030 0.02031
405.49384 0.00001 0.01881 0.01882
405.50384 0.00001 0.01741 0.01742
405.51384 0.00001 0.01610 0.01611
405.52384 0.00001 0.01488 0.01488
405.53384 0.00001 0.01373 0.01374
405.54384 0.00001 0.01266 0.01267
405.55384 0.00000 0.01167 0.01167
405.56384 0.00000 0.01074 0.01074
405.57384 0.00000 0.00987 0.00988
405.58384 0.00000 0.00907 0.00907
405.59384 0.00000 0.00832 0.00833
405.60384 0.00000 0.00763 0.00763
405.61384 0.00000 0.00699 0.00699
405.62384 0.00000 0.00640 0.00640
405.63384 0.00000 0.00585 0.00585
405.64384 0.00000 0.00534 0.00534
405.65384 0.00000 0.00487 0.00487
405.66384 0.00000 0.00444 0.00444
405.67384 0.00000 0.00405 0.00405
405.68384 0.00000 0.00368 0.00368
405.69384 0.00000 0.00334 0.00335
405.70384 0.00000 0.00304 0.00304
405.71384 0.00000 0.00275 0.00275
405.72384 0.00000 0.00250 0.00250
405.73384 0.00000 0.00226 0.00226
405.74384 0.00000 0.00204 0.00204
405.75384 0.00000 0.00185 0.00185
405.76384 0.00000 0.00167 0.00167
405.77384 0.00000 0.00150 0.00150
405.78384 0.00000 0.00135 0.00135
405.79384 0.00000 0.00122 0.00122
405.80384 0.00000 0.00109 0.00109
405.81384 0.00000 0.00098 0.00098


==> figures/data/SQS/y_0.09375_12/N-stats.txt <==
------- Overall peaks -------

level:1
average position: 404.5629216145034
position stdev: 0.24784844131259157
position uncertainty 0.04602430012619688
list of positions: 
404.65293282184524
404.5780403928976
404.57821114442163
404.4685394219101
404.68703985783714
404.6399610132155
404.69307058349233
404.5735522812352
404.6659006847529
404.0830157085441
404.6023891501433
404.8063834629472
404.6288948186743
404.252399846592
404.8275165134207
404.8773669748734
404.6419445879339
404.90173083442033
404.4791623427196
404.255281125254
404.50540120359835
404.0712851477761
404.7710226618352
404.9174218778417
404.68148886904623
404.20224121620646
404.013837400702
404.62425922127017
404.64443565519366

------- All types -------

TiTiTiTiTi1
number of atoms in this configuration: 6
average position: 404.1463434075124
position stdev: 0.10338466161465766
position uncertainty 0.04220661136436896
list of positions: 
404.0830157085441
404.252399846592
404.255281125254
404.0712851477761
404.20224121620646
404.013837400702

TiTiTiTiTiTi1
number of atoms in this configuration: 23
average position: 404.6715941902402
position stdev: 0.12679935458112052
position uncertainty 0.026439493123297606
list of positions: 
404.65293282184524
404.5780403928976
404.57821114442163
404.4685394219101
404.68703985783714
404.6399610132155
404.69307058349233
404.5735522812352
404.6659006847529
404.6023891501433
404.8063834629472
404.6288948186743
404.8275165134207
404.8773669748734
404.6419445879339
404.90173083442033
404.4791623427196
404.50540120359835
404.7710226618352
404.9174218778417
404.68148886904623
404.62425922127017
404.64443565519366

------- Simplified types based on number of neighbors -------

5-coordinated1
number of atoms in this configuration: 6
average position: 404.1463434075124
position stdev: 0.10338466161465766
position uncertainty 0.04220661136436896
list of positions: 
404.0830157085441
404.252399846592
404.255281125254
404.0712851477761
404.20224121620646
404.013837400702

6-coordinated1
number of atoms in this configuration: 23
average position: 404.6715941902402
position stdev: 0.12679935458112052
position uncertainty 0.026439493123297606
list of positions: 
404.65293282184524
404.5780403928976
404.57821114442163
404.4685394219101
404.68703985783714
404.6399610132155
404.69307058349233
404.5735522812352
404.6659006847529
404.6023891501433
404.8063834629472
404.6288948186743
404.8275165134207
404.8773669748734
404.6419445879339
404.90173083442033
404.4791623427196
404.50540120359835
404.7710226618352
404.9174218778417
404.68148886904623
404.62425922127017
404.64443565519366



==> figures/data/SQS/y_0.09375_12/O-XPS-spectra-imp.txt <==
energy    O^{0V_{Ti}} total
538.41766 0.00049 0.00049
538.42766 0.00054 0.00054
538.43766 0.00060 0.00060
538.44766 0.00066 0.00066
538.45766 0.00073 0.00073
538.46766 0.00081 0.00081
538.47766 0.00089 0.00089
538.48766 0.00098 0.00098
538.49766 0.00107 0.00107
538.50766 0.00118 0.00118
538.51766 0.00129 0.00129
538.52766 0.00141 0.00141
538.53766 0.00155 0.00155
538.54766 0.00169 0.00169
538.55766 0.00184 0.00184
538.56766 0.00201 0.00201
538.57766 0.00219 0.00219
538.58766 0.00238 0.00238
538.59766 0.00259 0.00259
538.60766 0.00281 0.00281
538.61766 0.00305 0.00305
538.62766 0.00330 0.00330
538.63766 0.00357 0.00357
538.64766 0.00386 0.00386
538.65766 0.00417 0.00417
538.66766 0.00449 0.00449
538.67766 0.00484 0.00484
538.68766 0.00521 0.00521
538.69766 0.00560 0.00560
538.70766 0.00601 0.00601
538.71766 0.00645 0.00645
538.72766 0.00691 0.00691
538.73766 0.00740 0.00740
538.74766 0.00791 0.00791
538.75766 0.00845 0.00845
538.76766 0.00901 0.00901
538.77766 0.00961 0.00961
538.78766 0.01023 0.01023
538.79766 0.01088 0.01088
538.80766 0.01155 0.01155
538.81766 0.01226 0.01226
538.82766 0.01300 0.01300
538.83766 0.01376 0.01376
538.84766 0.01456 0.01456
538.85766 0.01538 0.01538
538.86766 0.01623 0.01623
538.87766 0.01712 0.01712
538.88766 0.01803 0.01803
538.89766 0.01897 0.01897
538.90766 0.01993 0.01993
538.91766 0.02093 0.02093
538.92766 0.02195 0.02195
538.93766 0.02299 0.02299
538.94766 0.02406 0.02406
538.95766 0.02515 0.02515
538.96766 0.02626 0.02626
538.97766 0.02739 0.02739
538.98766 0.02854 0.02854
538.99766 0.02971 0.02971
539.00766 0.03089 0.03089
539.01766 0.03208 0.03208
539.02766 0.03329 0.03329
539.03766 0.03450 0.03450
539.04766 0.03572 0.03572
539.05766 0.03694 0.03694
539.06766 0.03816 0.03816
539.07766 0.03938 0.03938
539.08766 0.04060 0.04060
539.09766 0.04181 0.04181
539.10766 0.04301 0.04301
539.11766 0.04420 0.04420
539.12766 0.04537 0.04537
539.13766 0.04652 0.04652
539.14766 0.04765 0.04765
539.15766 0.04876 0.04876
539.16766 0.04984 0.04984
539.17766 0.05089 0.05089
539.18766 0.05191 0.05191
539.19766 0.05289 0.05289
539.20766 0.05383 0.05383
539.21766 0.05473 0.05473
539.22766 0.05559 0.05559
539.23766 0.05640 0.05640
539.24766 0.05716 0.05716
539.25766 0.05787 0.05787
539.26766 0.05852 0.05852
539.27766 0.05912 0.05912
539.28766 0.05967 0.05967
539.29766 0.06015 0.06015
539.30766 0.06058 0.06058
539.31766 0.06094 0.06094
539.32766 0.06124 0.06124
539.33766 0.06148 0.06148
539.34766 0.06165 0.06165
539.35766 0.06176 0.06176
539.36766 0.06180 0.06180
539.37766 0.06178 0.06178
539.38766 0.06169 0.06169
539.39766 0.06154 0.06154
539.40766 0.06132 0.06132
539.41766 0.06104 0.06104
539.42766 0.06070 0.06070
539.43766 0.06029 0.06029
539.44766 0.05983 0.05983
539.45766 0.05930 0.05930
539.46766 0.05872 0.05872
539.47766 0.05808 0.05808
539.48766 0.05739 0.05739
539.49766 0.05665 0.05665
539.50766 0.05585 0.05585
539.51766 0.05501 0.05501
539.52766 0.05413 0.05413
539.53766 0.05320 0.05320
539.54766 0.05224 0.05224
539.55766 0.05124 0.05124
539.56766 0.05020 0.05020
539.57766 0.04914 0.04914
539.58766 0.04804 0.04804
539.59766 0.04692 0.04692
539.60766 0.04578 0.04578
539.61766 0.04462 0.04462
539.62766 0.04344 0.04344
539.63766 0.04225 0.04225
539.64766 0.04105 0.04105
539.65766 0.03985 0.03985
539.66766 0.03863 0.03863
539.67766 0.03742 0.03742
539.68766 0.03620 0.03620
539.69766 0.03499 0.03499
539.70766 0.03378 0.03378
539.71766 0.03258 0.03258
539.72766 0.03139 0.03139
539.73766 0.03021 0.03021
539.74766 0.02904 0.02904
539.75766 0.02789 0.02789
539.76766 0.02676 0.02676
539.77766 0.02565 0.02565
539.78766 0.02456 0.02456
539.79766 0.02348 0.02348
539.80766 0.02244 0.02244
539.81766 0.02141 0.02141
539.82766 0.02041 0.02041
539.83766 0.01944 0.01944
539.84766 0.01850 0.01850
539.85766 0.01758 0.01758
539.86766 0.01669 0.01669
539.87766 0.01583 0.01583
539.88766 0.01500 0.01500
539.89766 0.01419 0.01419
539.90766 0.01342 0.01342
539.91766 0.01267 0.01267
539.92766 0.01195 0.01195
539.93766 0.01127 0.01127
539.94766 0.01061 0.01061
539.95766 0.00997 0.00997
539.96766 0.00937 0.00937
539.97766 0.00879 0.00879
539.98766 0.00824 0.00824
539.99766 0.00772 0.00772
540.00766 0.00722 0.00722
540.01766 0.00675 0.00675
540.02766 0.00630 0.00630
540.03766 0.00588 0.00588
540.04766 0.00547 0.00547
540.05766 0.00510 0.00510
540.06766 0.00474 0.00474
540.07766 0.00440 0.00440
540.08766 0.00408 0.00408
540.09766 0.00378 0.00378
540.10766 0.00350 0.00350
540.11766 0.00324 0.00324
540.12766 0.00299 0.00299
540.13766 0.00276 0.00276
540.14766 0.00254 0.00254
540.15766 0.00234 0.00234
540.16766 0.00215 0.00215
540.17766 0.00198 0.00198
540.18766 0.00182 0.00182
540.19766 0.00167 0.00167
540.20766 0.00153 0.00153
540.21766 0.00140 0.00140
540.22766 0.00128 0.00128
540.23766 0.00117 0.00117
540.24766 0.00106 0.00106
540.25766 0.00097 0.00097
540.26766 0.00088 0.00088
540.27766 0.00080 0.00080
540.28766 0.00073 0.00073
540.29766 0.00066 0.00066
540.30766 0.00060 0.00060
540.31766 0.00054 0.00054
540.32766 0.00049 0.00049
540.33766 0.00044 0.00044
540.34766 0.00040 0.00040
540.35766 0.00036 0.00036


==> figures/data/SQS/y_0.09375_12/O-XPS-spectra.txt <==
energy TiTiTiTiTiTi total
538.41766 0.00049 0.00049
538.42766 0.00054 0.00054
538.43766 0.00060 0.00060
538.44766 0.00066 0.00066
538.45766 0.00073 0.00073
538.46766 0.00081 0.00081
538.47766 0.00089 0.00089
538.48766 0.00098 0.00098
538.49766 0.00107 0.00107
538.50766 0.00118 0.00118
538.51766 0.00129 0.00129
538.52766 0.00141 0.00141
538.53766 0.00155 0.00155
538.54766 0.00169 0.00169
538.55766 0.00184 0.00184
538.56766 0.00201 0.00201
538.57766 0.00219 0.00219
538.58766 0.00238 0.00238
538.59766 0.00259 0.00259
538.60766 0.00281 0.00281
538.61766 0.00305 0.00305
538.62766 0.00330 0.00330
538.63766 0.00357 0.00357
538.64766 0.00386 0.00386
538.65766 0.00417 0.00417
538.66766 0.00449 0.00449
538.67766 0.00484 0.00484
538.68766 0.00521 0.00521
538.69766 0.00560 0.00560
538.70766 0.00601 0.00601
538.71766 0.00645 0.00645
538.72766 0.00691 0.00691
538.73766 0.00740 0.00740
538.74766 0.00791 0.00791
538.75766 0.00845 0.00845
538.76766 0.00901 0.00901
538.77766 0.00961 0.00961
538.78766 0.01023 0.01023
538.79766 0.01088 0.01088
538.80766 0.01155 0.01155
538.81766 0.01226 0.01226
538.82766 0.01300 0.01300
538.83766 0.01376 0.01376
538.84766 0.01456 0.01456
538.85766 0.01538 0.01538
538.86766 0.01623 0.01623
538.87766 0.01712 0.01712
538.88766 0.01803 0.01803
538.89766 0.01897 0.01897
538.90766 0.01993 0.01993
538.91766 0.02093 0.02093
538.92766 0.02195 0.02195
538.93766 0.02299 0.02299
538.94766 0.02406 0.02406
538.95766 0.02515 0.02515
538.96766 0.02626 0.02626
538.97766 0.02739 0.02739
538.98766 0.02854 0.02854
538.99766 0.02971 0.02971
539.00766 0.03089 0.03089
539.01766 0.03208 0.03208
539.02766 0.03329 0.03329
539.03766 0.03450 0.03450
539.04766 0.03572 0.03572
539.05766 0.03694 0.03694
539.06766 0.03816 0.03816
539.07766 0.03938 0.03938
539.08766 0.04060 0.04060
539.09766 0.04181 0.04181
539.10766 0.04301 0.04301
539.11766 0.04420 0.04420
539.12766 0.04537 0.04537
539.13766 0.04652 0.04652
539.14766 0.04765 0.04765
539.15766 0.04876 0.04876
539.16766 0.04984 0.04984
539.17766 0.05089 0.05089
539.18766 0.05191 0.05191
539.19766 0.05289 0.05289
539.20766 0.05383 0.05383
539.21766 0.05473 0.05473
539.22766 0.05559 0.05559
539.23766 0.05640 0.05640
539.24766 0.05716 0.05716
539.25766 0.05787 0.05787
539.26766 0.05852 0.05852
539.27766 0.05912 0.05912
539.28766 0.05967 0.05967
539.29766 0.06015 0.06015
539.30766 0.06058 0.06058
539.31766 0.06094 0.06094
539.32766 0.06124 0.06124
539.33766 0.06148 0.06148
539.34766 0.06165 0.06165
539.35766 0.06176 0.06176
539.36766 0.06180 0.06180
539.37766 0.06178 0.06178
539.38766 0.06169 0.06169
539.39766 0.06154 0.06154
539.40766 0.06132 0.06132
539.41766 0.06104 0.06104
539.42766 0.06070 0.06070
539.43766 0.06029 0.06029
539.44766 0.05983 0.05983
539.45766 0.05930 0.05930
539.46766 0.05872 0.05872
539.47766 0.05808 0.05808
539.48766 0.05739 0.05739
539.49766 0.05665 0.05665
539.50766 0.05585 0.05585
539.51766 0.05501 0.05501
539.52766 0.05413 0.05413
539.53766 0.05320 0.05320
539.54766 0.05224 0.05224
539.55766 0.05124 0.05124
539.56766 0.05020 0.05020
539.57766 0.04914 0.04914
539.58766 0.04804 0.04804
539.59766 0.04692 0.04692
539.60766 0.04578 0.04578
539.61766 0.04462 0.04462
539.62766 0.04344 0.04344
539.63766 0.04225 0.04225
539.64766 0.04105 0.04105
539.65766 0.03985 0.03985
539.66766 0.03863 0.03863
539.67766 0.03742 0.03742
539.68766 0.03620 0.03620
539.69766 0.03499 0.03499
539.70766 0.03378 0.03378
539.71766 0.03258 0.03258
539.72766 0.03139 0.03139
539.73766 0.03021 0.03021
539.74766 0.02904 0.02904
539.75766 0.02789 0.02789
539.76766 0.02676 0.02676
539.77766 0.02565 0.02565
539.78766 0.02456 0.02456
539.79766 0.02348 0.02348
539.80766 0.02244 0.02244
539.81766 0.02141 0.02141
539.82766 0.02041 0.02041
539.83766 0.01944 0.01944
539.84766 0.01850 0.01850
539.85766 0.01758 0.01758
539.86766 0.01669 0.01669
539.87766 0.01583 0.01583
539.88766 0.01500 0.01500
539.89766 0.01419 0.01419
539.90766 0.01342 0.01342
539.91766 0.01267 0.01267
539.92766 0.01195 0.01195
539.93766 0.01127 0.01127
539.94766 0.01061 0.01061
539.95766 0.00997 0.00997
539.96766 0.00937 0.00937
539.97766 0.00879 0.00879
539.98766 0.00824 0.00824
539.99766 0.00772 0.00772
540.00766 0.00722 0.00722
540.01766 0.00675 0.00675
540.02766 0.00630 0.00630
540.03766 0.00588 0.00588
540.04766 0.00547 0.00547
540.05766 0.00510 0.00510
540.06766 0.00474 0.00474
540.07766 0.00440 0.00440
540.08766 0.00408 0.00408
540.09766 0.00378 0.00378
540.10766 0.00350 0.00350
540.11766 0.00324 0.00324
540.12766 0.00299 0.00299
540.13766 0.00276 0.00276
540.14766 0.00254 0.00254
540.15766 0.00234 0.00234
540.16766 0.00215 0.00215
540.17766 0.00198 0.00198
540.18766 0.00182 0.00182
540.19766 0.00167 0.00167
540.20766 0.00153 0.00153
540.21766 0.00140 0.00140
540.22766 0.00128 0.00128
540.23766 0.00117 0.00117
540.24766 0.00106 0.00106
540.25766 0.00097 0.00097
540.26766 0.00088 0.00088
540.27766 0.00080 0.00080
540.28766 0.00073 0.00073
540.29766 0.00066 0.00066
540.30766 0.00060 0.00060
540.31766 0.00054 0.00054
540.32766 0.00049 0.00049
540.33766 0.00044 0.00044
540.34766 0.00040 0.00040
540.35766 0.00036 0.00036


==> figures/data/SQS/y_0.09375_12/O-stats.txt <==
------- Overall peaks -------

level:1
average position: 539.3703588550542
position stdev: 0.08124676219808155
position uncertainty 0.0469078400258479
list of positions: 
539.329495818977
539.4639251499065
539.3176555962791

------- All types -------

TiTiTiTiTiTi1
number of atoms in this configuration: 3
average position: 539.3703588550542
position stdev: 0.08124676219808155
position uncertainty 0.0469078400258479
list of positions: 
539.329495818977
539.4639251499065
539.3176555962791

------- Simplified types based on number of neighbors -------

6-coordinated1
number of atoms in this configuration: 3
average position: 539.3703588550542
position stdev: 0.08124676219808155
position uncertainty 0.0469078400258479
list of positions: 
539.329495818977
539.4639251499065
539.3176555962791



==> figures/data/SQS/y_0.09375_12/Ti-XPS-spectra-imp.txt <==
energy    6 total
453.46699 0.00460 0.00460
453.47699 0.00514 0.00514
453.48699 0.00572 0.00572
453.49699 0.00637 0.00637
453.50699 0.00709 0.00709
453.51699 0.00787 0.00787
453.52699 0.00874 0.00874
453.53699 0.00969 0.00969
453.54699 0.01073 0.01073
453.55699 0.01186 0.01186
453.56699 0.01311 0.01311
453.57699 0.01447 0.01447
453.58699 0.01596 0.01596
453.59699 0.01758 0.01758
453.60699 0.01934 0.01934
453.61699 0.02125 0.02125
453.62699 0.02333 0.02333
453.63699 0.02559 0.02559
453.64699 0.02804 0.02804
453.65699 0.03068 0.03068
453.66699 0.03354 0.03354
453.67699 0.03663 0.03663
453.68699 0.03996 0.03996
453.69699 0.04354 0.04354
453.70699 0.04740 0.04740
453.71699 0.05154 0.05154
453.72699 0.05598 0.05598
453.73699 0.06074 0.06074
453.74699 0.06584 0.06584
453.75699 0.07128 0.07128
453.76699 0.07709 0.07709
453.77699 0.08329 0.08329
453.78699 0.08989 0.08989
453.79699 0.09691 0.09691
453.80699 0.10436 0.10436
453.81699 0.11227 0.11227
453.82699 0.12064 0.12064
453.83699 0.12950 0.12950
453.84699 0.13887 0.13887
453.85699 0.14875 0.14875
453.86699 0.15916 0.15916
453.87699 0.17011 0.17011
453.88699 0.18163 0.18163
453.89699 0.19372 0.19372
453.90699 0.20639 0.20639
453.91699 0.21965 0.21965
453.92699 0.23351 0.23351
453.93699 0.24799 0.24799
453.94699 0.26307 0.26307
453.95699 0.27878 0.27878
453.96699 0.29510 0.29510
453.97699 0.31205 0.31205
453.98699 0.32961 0.32961
453.99699 0.34779 0.34779
454.00699 0.36658 0.36658
454.01699 0.38596 0.38596
454.02699 0.40594 0.40594
454.03699 0.42649 0.42649
454.04699 0.44759 0.44759
454.05699 0.46924 0.46924
454.06699 0.49141 0.49141
454.07699 0.51406 0.51406
454.08699 0.53719 0.53719
454.09699 0.56075 0.56075
454.10699 0.58472 0.58472
454.11699 0.60905 0.60905
454.12699 0.63371 0.63371
454.13699 0.65867 0.65867
454.14699 0.68387 0.68387
454.15699 0.70926 0.70926
454.16699 0.73482 0.73482
454.17699 0.76047 0.76047
454.18699 0.78617 0.78617
454.19699 0.81186 0.81186
454.20699 0.83749 0.83749
454.21699 0.86300 0.86300
454.22699 0.88833 0.88833
454.23699 0.91342 0.91342
454.24699 0.93820 0.93820
454.25699 0.96262 0.96262
454.26699 0.98661 0.98661
454.27699 1.01011 1.01011
454.28699 1.03305 1.03305
454.29699 1.05538 1.05538
454.30699 1.07702 1.07702
454.31699 1.09793 1.09793
454.32699 1.11803 1.11803
454.33699 1.13728 1.13728
454.34699 1.15561 1.15561
454.35699 1.17296 1.17296
454.36699 1.18930 1.18930
454.37699 1.20456 1.20456
454.38699 1.21870 1.21870
454.39699 1.23168 1.23168
454.40699 1.24345 1.24345
454.41699 1.25398 1.25398
454.42699 1.26324 1.26324
454.43699 1.27119 1.27119
454.44699 1.27780 1.27780
454.45699 1.28307 1.28307
454.46699 1.28697 1.28697
454.47699 1.28948 1.28948
454.48699 1.29061 1.29061
454.49699 1.29034 1.29034
454.50699 1.28867 1.28867
454.51699 1.28562 1.28562
454.52699 1.28119 1.28119
454.53699 1.27540 1.27540
454.54699 1.26826 1.26826
454.55699 1.25980 1.25980
454.56699 1.25004 1.25004
454.57699 1.23901 1.23901
454.58699 1.22676 1.22676
454.59699 1.21331 1.21331
454.60699 1.19871 1.19871
454.61699 1.18301 1.18301
454.62699 1.16625 1.16625
454.63699 1.14848 1.14848
454.64699 1.12976 1.12976
454.65699 1.11015 1.11015
454.66699 1.08969 1.08969
454.67699 1.06845 1.06845
454.68699 1.04650 1.04650
454.69699 1.02388 1.02388
454.70699 1.00067 1.00067
454.71699 0.97693 0.97693
454.72699 0.95272 0.95272
454.73699 0.92810 0.92810
454.74699 0.90313 0.90313
454.75699 0.87789 0.87789
454.76699 0.85243 0.85243
454.77699 0.82681 0.82681
454.78699 0.80109 0.80109
454.79699 0.77533 0.77533
454.80699 0.74959 0.74959
454.81699 0.72391 0.72391
454.82699 0.69836 0.69836
454.83699 0.67298 0.67298
454.84699 0.64781 0.64781
454.85699 0.62292 0.62292
454.86699 0.59832 0.59832
454.87699 0.57408 0.57408
454.88699 0.55022 0.55022
454.89699 0.52678 0.52678
454.90699 0.50380 0.50380
454.91699 0.48129 0.48129
454.92699 0.45929 0.45929
454.93699 0.43782 0.43782
454.94699 0.41690 0.41690
454.95699 0.39655 0.39655
454.96699 0.37678 0.37678
454.97699 0.35761 0.35761
454.98699 0.33904 0.33904
454.99699 0.32110 0.32110
455.00699 0.30377 0.30377
455.01699 0.28706 0.28706
455.02699 0.27098 0.27098
455.03699 0.25552 0.25552
455.04699 0.24068 0.24068
455.05699 0.22646 0.22646
455.06699 0.21284 0.21284
455.07699 0.19983 0.19983
455.08699 0.18741 0.18741
455.09699 0.17557 0.17557
455.10699 0.16430 0.16430
455.11699 0.15358 0.15358
455.12699 0.14341 0.14341
455.13699 0.13377 0.13377
455.14699 0.12463 0.12463
455.15699 0.11600 0.11600
455.16699 0.10785 0.10785
455.17699 0.10016 0.10016
455.18699 0.09291 0.09291
455.19699 0.08610 0.08610
455.20699 0.07970 0.07970
455.21699 0.07370 0.07370
455.22699 0.06807 0.06807
455.23699 0.06281 0.06281
455.24699 0.05789 0.05789
455.25699 0.05329 0.05329
455.26699 0.04901 0.04901
455.27699 0.04502 0.04502
455.28699 0.04131 0.04131
455.29699 0.03787 0.03787
455.30699 0.03468 0.03468
455.31699 0.03172 0.03172
455.32699 0.02898 0.02898
455.33699 0.02645 0.02645
455.34699 0.02411 0.02411
455.35699 0.02196 0.02196
455.36699 0.01997 0.01997
455.37699 0.01815 0.01815
455.38699 0.01647 0.01647
455.39699 0.01494 0.01494
455.40699 0.01353 0.01353
455.41699 0.01224 0.01224
455.42699 0.01106 0.01106
455.43699 0.00999 0.00999
455.44699 0.00900 0.00900
455.45699 0.00811 0.00811
455.46699 0.00730 0.00730


==> figures/data/SQS/y_0.09375_12/Ti-XPS-spectra.txt <==
energy NNNNNO NNNNOO NNNNNN total
453.46699 0.00152 0.00061 0.00247 0.00460
453.47699 0.00170 0.00068 0.00276 0.00514
453.48699 0.00189 0.00076 0.00308 0.00572
453.49699 0.00210 0.00084 0.00343 0.00637
453.50699 0.00234 0.00093 0.00382 0.00709
453.51699 0.00260 0.00103 0.00424 0.00787
453.52699 0.00288 0.00115 0.00471 0.00874
453.53699 0.00319 0.00127 0.00523 0.00969
453.54699 0.00353 0.00140 0.00579 0.01073
453.55699 0.00391 0.00155 0.00641 0.01186
453.56699 0.00431 0.00171 0.00709 0.01311
453.57699 0.00476 0.00188 0.00783 0.01447
453.58699 0.00525 0.00207 0.00864 0.01596
453.59699 0.00578 0.00228 0.00952 0.01758
453.60699 0.00636 0.00250 0.01048 0.01934
453.61699 0.00698 0.00275 0.01152 0.02125
453.62699 0.00766 0.00301 0.01266 0.02333
453.63699 0.00840 0.00330 0.01389 0.02559
453.64699 0.00920 0.00361 0.01522 0.02804
453.65699 0.01007 0.00395 0.01667 0.03068
453.66699 0.01101 0.00431 0.01823 0.03354
453.67699 0.01202 0.00470 0.01992 0.03663
453.68699 0.01310 0.00512 0.02173 0.03996
453.69699 0.01428 0.00557 0.02369 0.04354
453.70699 0.01554 0.00606 0.02580 0.04740
453.71699 0.01689 0.00658 0.02807 0.05154
453.72699 0.01834 0.00714 0.03050 0.05598
453.73699 0.01989 0.00774 0.03311 0.06074
453.74699 0.02156 0.00838 0.03590 0.06584
453.75699 0.02334 0.00906 0.03888 0.07128
453.76699 0.02523 0.00979 0.04207 0.07709
453.77699 0.02726 0.01057 0.04547 0.08329
453.78699 0.02941 0.01140 0.04909 0.08989
453.79699 0.03170 0.01227 0.05294 0.09691
453.80699 0.03413 0.01320 0.05703 0.10436
453.81699 0.03671 0.01419 0.06137 0.11227
453.82699 0.03944 0.01524 0.06597 0.12064
453.83699 0.04233 0.01634 0.07083 0.12950
453.84699 0.04538 0.01751 0.07598 0.13887
453.85699 0.04860 0.01874 0.08141 0.14875
453.86699 0.05199 0.02004 0.08713 0.15916
453.87699 0.05556 0.02140 0.09316 0.17011
453.88699 0.05931 0.02283 0.09949 0.18163
453.89699 0.06324 0.02434 0.10614 0.19372
453.90699 0.06737 0.02591 0.11311 0.20639
453.91699 0.07168 0.02756 0.12041 0.21965
453.92699 0.07619 0.02928 0.12804 0.23351
453.93699 0.08090 0.03108 0.13600 0.24799
453.94699 0.08581 0.03295 0.14431 0.26307
453.95699 0.09092 0.03490 0.15296 0.27878
453.96699 0.09623 0.03693 0.16195 0.29510
453.97699 0.10173 0.03903 0.17128 0.31205
453.98699 0.10744 0.04121 0.18096 0.32961
453.99699 0.11335 0.04347 0.19097 0.34779
454.00699 0.11945 0.04580 0.20132 0.36658
454.01699 0.12575 0.04821 0.21201 0.38596
454.02699 0.13224 0.05069 0.22301 0.40594
454.03699 0.13891 0.05324 0.23434 0.42649
454.04699 0.14576 0.05586 0.24597 0.44759
454.05699 0.15279 0.05855 0.25790 0.46924
454.06699 0.15998 0.06130 0.27012 0.49141
454.07699 0.16733 0.06412 0.28261 0.51406
454.08699 0.17483 0.06700 0.29536 0.53719
454.09699 0.18247 0.06993 0.30835 0.56075
454.10699 0.19024 0.07291 0.32156 0.58472
454.11699 0.19812 0.07595 0.33498 0.60905
454.12699 0.20612 0.07902 0.34857 0.63371
454.13699 0.21420 0.08214 0.36233 0.65867
454.14699 0.22236 0.08529 0.37622 0.68387
454.15699 0.23058 0.08846 0.39022 0.70926
454.16699 0.23885 0.09166 0.40430 0.73482
454.17699 0.24715 0.09488 0.41844 0.76047
454.18699 0.25546 0.09810 0.43260 0.78617
454.19699 0.26376 0.10133 0.44676 0.81186
454.20699 0.27205 0.10456 0.46088 0.83749
454.21699 0.28029 0.10778 0.47494 0.86300
454.22699 0.28847 0.11097 0.48889 0.88833
454.23699 0.29656 0.11415 0.50271 0.91342
454.24699 0.30456 0.11729 0.51635 0.93820
454.25699 0.31243 0.12039 0.52980 0.96262
454.26699 0.32016 0.12345 0.54300 0.98661
454.27699 0.32773 0.12645 0.55593 1.01011
454.28699 0.33512 0.12938 0.56855 1.03305
454.29699 0.34230 0.13225 0.58083 1.05538
454.30699 0.34926 0.13504 0.59273 1.07702
454.31699 0.35597 0.13774 0.60422 1.09793
454.32699 0.36242 0.14035 0.61526 1.11803
454.33699 0.36859 0.14286 0.62583 1.13728
454.34699 0.37446 0.14526 0.63588 1.15561
454.35699 0.38001 0.14755 0.64540 1.17296
454.36699 0.38523 0.14972 0.65436 1.18930
454.37699 0.39010 0.15175 0.66271 1.20456
454.38699 0.39460 0.15366 0.67045 1.21870
454.39699 0.39872 0.15542 0.67754 1.23168
454.40699 0.40245 0.15704 0.68396 1.24345
454.41699 0.40577 0.15852 0.68970 1.25398
454.42699 0.40868 0.15983 0.69473 1.26324
454.43699 0.41116 0.16099 0.69903 1.27119
454.44699 0.41321 0.16199 0.70261 1.27780
454.45699 0.41482 0.16282 0.70543 1.28307
454.46699 0.41599 0.16348 0.70750 1.28697
454.47699 0.41671 0.16398 0.70880 1.28948
454.48699 0.41697 0.16430 0.70934 1.29061
454.49699 0.41679 0.16445 0.70910 1.29034
454.50699 0.41615 0.16442 0.70810 1.28867
454.51699 0.41507 0.16423 0.70633 1.28562
454.52699 0.41353 0.16386 0.70380 1.28119
454.53699 0.41156 0.16332 0.70052 1.27540
454.54699 0.40915 0.16261 0.69650 1.26826
454.55699 0.40632 0.16173 0.69175 1.25980
454.56699 0.40306 0.16069 0.68629 1.25004
454.57699 0.39940 0.15948 0.68013 1.23901
454.58699 0.39534 0.15812 0.67329 1.22676
454.59699 0.39090 0.15661 0.66580 1.21331
454.60699 0.38609 0.15494 0.65768 1.19871
454.61699 0.38093 0.15313 0.64895 1.18301
454.62699 0.37542 0.15118 0.63964 1.16625
454.63699 0.36960 0.14910 0.62978 1.14848
454.64699 0.36347 0.14689 0.61940 1.12976
454.65699 0.35705 0.14457 0.60853 1.11015
454.66699 0.35036 0.14213 0.59721 1.08969
454.67699 0.34343 0.13958 0.58545 1.06845
454.68699 0.33626 0.13693 0.57330 1.04650
454.69699 0.32889 0.13419 0.56080 1.02388
454.70699 0.32133 0.13137 0.54797 1.00067
454.71699 0.31360 0.12847 0.53486 0.97693
454.72699 0.30573 0.12550 0.52149 0.95272
454.73699 0.29773 0.12247 0.50790 0.92810
454.74699 0.28962 0.11938 0.49413 0.90313
454.75699 0.28143 0.11625 0.48021 0.87789
454.76699 0.27317 0.11308 0.46617 0.85243
454.77699 0.26487 0.10989 0.45206 0.82681
454.78699 0.25653 0.10666 0.43789 0.80109
454.79699 0.24819 0.10343 0.42371 0.77533
454.80699 0.23986 0.10018 0.40954 0.74959
454.81699 0.23156 0.09694 0.39542 0.72391
454.82699 0.22330 0.09369 0.38136 0.69836
454.83699 0.21510 0.09047 0.36741 0.67298
454.84699 0.20698 0.08726 0.35358 0.64781
454.85699 0.19894 0.08407 0.33990 0.62292
454.86699 0.19101 0.08091 0.32640 0.59832
454.87699 0.18320 0.07779 0.31309 0.57408
454.88699 0.17551 0.07471 0.30000 0.55022
454.89699 0.16797 0.07168 0.28714 0.52678
454.90699 0.16057 0.06869 0.27453 0.50380
454.91699 0.15333 0.06576 0.26220 0.48129
454.92699 0.14626 0.06289 0.25014 0.45929
454.93699 0.13936 0.06008 0.23838 0.43782
454.94699 0.13264 0.05733 0.22692 0.41690
454.95699 0.12611 0.05465 0.21578 0.39655
454.96699 0.11977 0.05204 0.20497 0.37678
454.97699 0.11362 0.04951 0.19448 0.35761
454.98699 0.10767 0.04704 0.18433 0.33904
454.99699 0.10193 0.04465 0.17452 0.32110
455.00699 0.09638 0.04234 0.16505 0.30377
455.01699 0.09103 0.04010 0.15593 0.28706
455.02699 0.08589 0.03794 0.14715 0.27098
455.03699 0.08095 0.03586 0.13871 0.25552
455.04699 0.07621 0.03386 0.13061 0.24068
455.05699 0.07167 0.03193 0.12285 0.22646
455.06699 0.06733 0.03008 0.11543 0.21284
455.07699 0.06318 0.02831 0.10834 0.19983
455.08699 0.05922 0.02661 0.10157 0.18741
455.09699 0.05545 0.02499 0.09512 0.17557
455.10699 0.05186 0.02344 0.08899 0.16430
455.11699 0.04846 0.02197 0.08316 0.15358
455.12699 0.04522 0.02056 0.07762 0.14341
455.13699 0.04216 0.01923 0.07238 0.13377
455.14699 0.03926 0.01796 0.06742 0.12463
455.15699 0.03652 0.01676 0.06272 0.11600
455.16699 0.03393 0.01562 0.05830 0.10785
455.17699 0.03149 0.01454 0.05412 0.10016
455.18699 0.02920 0.01352 0.05019 0.09291
455.19699 0.02704 0.01257 0.04649 0.08610
455.20699 0.02502 0.01166 0.04302 0.07970
455.21699 0.02312 0.01081 0.03977 0.07370
455.22699 0.02134 0.01001 0.03672 0.06807
455.23699 0.01968 0.00926 0.03387 0.06281
455.24699 0.01813 0.00856 0.03120 0.05789
455.25699 0.01668 0.00790 0.02872 0.05329
455.26699 0.01533 0.00728 0.02640 0.04901
455.27699 0.01407 0.00671 0.02424 0.04502
455.28699 0.01291 0.00617 0.02224 0.04131
455.29699 0.01182 0.00567 0.02038 0.03787
455.30699 0.01082 0.00521 0.01865 0.03468
455.31699 0.00989 0.00478 0.01705 0.03172
455.32699 0.00903 0.00438 0.01557 0.02898
455.33699 0.00823 0.00400 0.01421 0.02645
455.34699 0.00750 0.00366 0.01295 0.02411
455.35699 0.00683 0.00334 0.01179 0.02196
455.36699 0.00621 0.00305 0.01072 0.01997
455.37699 0.00564 0.00278 0.00974 0.01815
455.38699 0.00511 0.00253 0.00883 0.01647
455.39699 0.00463 0.00230 0.00801 0.01494
455.40699 0.00419 0.00209 0.00725 0.01353
455.41699 0.00379 0.00189 0.00656 0.01224
455.42699 0.00342 0.00172 0.00592 0.01106
455.43699 0.00309 0.00155 0.00534 0.00999
455.44699 0.00278 0.00141 0.00482 0.00900
455.45699 0.00250 0.00127 0.00434 0.00811
455.46699 0.00225 0.00115 0.00390 0.00730


==> figures/data/SQS/y_0.09375_12/Ti-stats.txt <==
------- Overall peaks -------

level:4
average position: 454.4895553247523
position stdev: 0.051120340894982505
position uncertainty 0.009181484266155025
list of positions: 
454.4622723319282
454.39075833391325
454.5349222697514
454.48819635689273
454.3998636751476
454.4843671692355
454.3669884990737
454.55157169845717
454.49360149255887
454.51308226710967
454.512158712341
454.4578632694389
454.4813713305947
454.4827177504916
454.5432039220489
454.52400737055666
454.4601559656151
454.5066712621687
454.5313536312162
454.4751901259016
454.4093301117249
454.52252584605895
454.5488000817251
454.51992538900515
454.49580044551396
454.5555879645014
454.4179912269997
454.481326703882
454.56720396529056
454.5285190200382
454.4688868781376

------- All types -------

NNNNNO4
number of atoms in this configuration: 10
average position: 454.48711553385635
position stdev: 0.05025914650835167
position uncertainty 0.01589333762224901
list of positions: 
454.4622723319282
454.3669884990737
454.49360149255887
454.51308226710967
454.52400737055666
454.4751901259016
454.52252584605895
454.5488000817251
454.49580044551396
454.4688868781376

NNNNOO4
number of atoms in this configuration: 4
average position: 454.49943258863846
position stdev: 0.08009950646941295
position uncertainty 0.04004975323470648
list of positions: 
454.39075833391325
454.48819635689273
454.55157169845717
454.56720396529056

NNNNNN4
number of atoms in this configuration: 17
average position: 454.4886664337766
position stdev: 0.04740375063709245
position uncertainty 0.011497098289833684
list of positions: 
454.5349222697514
454.3998636751476
454.4843671692355
454.512158712341
454.4578632694389
454.4813713305947
454.4827177504916
454.5432039220489
454.4601559656151
454.5066712621687
454.5313536312162
454.4093301117249
454.51992538900515
454.5555879645014
454.4179912269997
454.481326703882
454.5285190200382

------- Simplified types based on number of neighbors -------

6-coordinated4
number of atoms in this configuration: 31
average position: 454.4895553247523
position stdev: 0.051120340894982505
position uncertainty 0.009181484266155025
list of positions: 
454.4622723319282
454.39075833391325
454.5349222697514
454.48819635689273
454.3998636751476
454.4843671692355
454.3669884990737
454.55157169845717
454.49360149255887
454.51308226710967
454.512158712341
454.4578632694389
454.4813713305947
454.4827177504916
454.5432039220489
454.52400737055666
454.4601559656151
454.5066712621687
454.5313536312162
454.4751901259016
454.4093301117249
454.52252584605895
454.5488000817251
454.51992538900515
454.49580044551396
454.5555879645014
454.4179912269997
454.481326703882
454.56720396529056
454.5285190200382
454.4688868781376



==> figures/data/SQS/y_0.09375_12/XPS-shifts-dscf-cond.txt <==
1 N 1 1S -56572.12499146 -56542.38356027 29.74143119
2 N 1 1S -56572.12499146 -56542.38906476 29.73592670
3 N 1 1S -56572.12499146 -56542.38905221 29.73593925
4 N 1 1S -56572.12499146 -56542.39711293 29.72787853
5 N 1 1S -56572.12499146 -56542.38105345 29.74393801
6 N 1 1S -56572.12499146 -56542.38451368 29.74047778
7 N 1 1S -56572.12499146 -56542.38061020 29.74438126
8 N 1 1S -56572.12499146 -56542.38939463 29.73559683
9 N 1 1S -56572.12499146 -56542.38260715 29.74238431
10 N 1 1S -56572.12499146 -56542.42544839 29.69954307
11 N 1 1S -56572.12499146 -56542.38727516 29.73771630
12 N 1 1S -56572.12499146 -56542.37228186 29.75270960
13 N 1 1S -56572.12499146 -56542.38532703 29.73966443
14 N 1 1S -56572.12499146 -56542.41299889 29.71199257
15 N 1 1S -56572.12499146 -56542.37072861 29.75426285
16 N 1 1S -56572.12499146 -56542.36706467 29.75792679
17 N 1 1S -56572.12499146 -56542.38436789 29.74062357
18 N 1 1S -56572.12499146 -56542.36527396 29.75971750
19 N 1 1S -56572.12499146 -56542.39633216 29.72865930
20 N 1 1S -56572.12499146 -56542.41278712 29.71220434
21 N 1 1S -56572.12499146 -56542.39440364 29.73058782
22 N 1 1S -56572.12499146 -56542.42631057 29.69868089
23 N 1 1S -56572.12499146 -56542.37488083 29.75011063
24 N 1 1S -56572.12499146 -56542.36412069 29.76087077
25 N 1 1S -56572.12499146 -56542.38146144 29.74353002
26 N 1 1S -56572.12499146 -56542.41668548 29.70830598
27 N 1 1S -56572.12499146 -56542.43053290 29.69445856
28 N 1 1S -56572.12499146 -56542.38566774 29.73932372
29 N 1 1S -56572.12499146 -56542.38418480 29.74080666
33 Ti 4 2P -56572.12499146 -56538.72264267 33.40234879
34 Ti 4 2P -56572.12499146 -56538.72789885 33.39709261
35 Ti 4 2P -56572.12499146 -56538.71730300 33.40768846
36 Ti 4 2P -56572.12499146 -56538.72073729 33.40425417
37 Ti 4 2P -56572.12499146 -56538.72722962 33.39776184
38 Ti 4 2P -56572.12499146 -56538.72101873 33.40397273
39 Ti 4 2P -56572.12499146 -56538.72964590 33.39534556
40 Ti 4 2P -56572.12499146 -56538.71607929 33.40891217
41 Ti 4 2P -56572.12499146 -56538.72034002 33.40465144
42 Ti 4 2P -56572.12499146 -56538.71890821 33.40608325
43 Ti 4 2P -56572.12499146 -56538.71897609 33.40601537
44 Ti 4 2P -56572.12499146 -56538.72296673 33.40202473
45 Ti 4 2P -56572.12499146 -56538.72123892 33.40375254
46 Ti 4 2P -56572.12499146 -56538.72113996 33.40385150
47 Ti 4 2P -56572.12499146 -56538.71669431 33.40829715
48 Ti 4 2P -56572.12499146 -56538.71810523 33.40688623
49 Ti 4 2P -56572.12499146 -56538.72279822 33.40219324
50 Ti 4 2P -56572.12499146 -56538.71937941 33.40561205
51 Ti 4 2P -56572.12499146 -56538.71756529 33.40742617
52 Ti 4 2P -56572.12499146 -56538.72169323 33.40329823
53 Ti 4 2P -56572.12499146 -56538.72653385 33.39845761
54 Ti 4 2P -56572.12499146 -56538.71821412 33.40677734
55 Ti 4 2P -56572.12499146 -56538.71628300 33.40870846
56 Ti 4 2P -56572.12499146 -56538.71840525 33.40658621
57 Ti 4 2P -56572.12499146 -56538.72017840 33.40481306
58 Ti 4 2P -56572.12499146 -56538.71578410 33.40920736
59 Ti 4 2P -56572.12499146 -56538.72589727 33.39909419
60 Ti 4 2P -56572.12499146 -56538.72124220 33.40374926
61 Ti 4 2P -56572.12499146 -56538.71493034 33.41006112
62 Ti 4 2P -56572.12499146 -56538.71777363 33.40721783
63 Ti 4 2P -56572.12499146 -56538.72215651 33.40283495
30 O 1 1S -56572.12499146 -56532.48501906 39.63997240
31 O 1 1S -56572.12499146 -56532.47513869 39.64985277
32 O 1 1S -56572.12499146 -56532.48588930 39.63910216


==> figures/data/SQS/y_0.09375_25/N-XPS-spectra-imp.txt <==
energy    N^{1V_{Ti}} N^{0V_{Ti}} total
403.08615 0.00080 0.00000 0.00080
403.09615 0.00088 0.00000 0.00089
403.10615 0.00098 0.00000 0.00098
403.11615 0.00108 0.00000 0.00109
403.12615 0.00120 0.00000 0.00120
403.13615 0.00132 0.00000 0.00133
403.14615 0.00146 0.00000 0.00146
403.15615 0.00161 0.00000 0.00161
403.16615 0.00177 0.00001 0.00178
403.17615 0.00195 0.00001 0.00195
403.18615 0.00214 0.00001 0.00215
403.19615 0.00235 0.00001 0.00236
403.20615 0.00257 0.00001 0.00258
403.21615 0.00282 0.00001 0.00283
403.22615 0.00308 0.00001 0.00309
403.23615 0.00337 0.00002 0.00338
403.24615 0.00367 0.00002 0.00369
403.25615 0.00400 0.00002 0.00402
403.26615 0.00436 0.00002 0.00438
403.27615 0.00474 0.00003 0.00477
403.28615 0.00515 0.00003 0.00518
403.29615 0.00559 0.00004 0.00563
403.30615 0.00606 0.00004 0.00611
403.31615 0.00657 0.00005 0.00662
403.32615 0.00711 0.00005 0.00716
403.33615 0.00768 0.00006 0.00774
403.34615 0.00829 0.00007 0.00836
403.35615 0.00894 0.00008 0.00902
403.36615 0.00963 0.00009 0.00972
403.37615 0.01036 0.00010 0.01047
403.38615 0.01114 0.00012 0.01126
403.39615 0.01196 0.00014 0.01209
403.40615 0.01283 0.00015 0.01298
403.41615 0.01374 0.00018 0.01392
403.42615 0.01471 0.00020 0.01491
403.43615 0.01572 0.00023 0.01595
403.44615 0.01679 0.00025 0.01705
403.45615 0.01791 0.00029 0.01820
403.46615 0.01909 0.00033 0.01941
403.47615 0.02032 0.00037 0.02068
403.48615 0.02160 0.00041 0.02202
403.49615 0.02295 0.00047 0.02341
403.50615 0.02435 0.00052 0.02487
403.51615 0.02581 0.00059 0.02639
403.52615 0.02732 0.00066 0.02798
403.53615 0.02890 0.00074 0.02964
403.54615 0.03053 0.00083 0.03136
403.55615 0.03222 0.00093 0.03314
403.56615 0.03396 0.00104 0.03500
403.57615 0.03577 0.00116 0.03692
403.58615 0.03762 0.00129 0.03892
403.59615 0.03954 0.00144 0.04097
403.60615 0.04150 0.00160 0.04310
403.61615 0.04352 0.00178 0.04530
403.62615 0.04558 0.00198 0.04756
403.63615 0.04769 0.00219 0.04989
403.64615 0.04985 0.00243 0.05228
403.65615 0.05205 0.00269 0.05474
403.66615 0.05428 0.00298 0.05726
403.67615 0.05656 0.00329 0.05984
403.68615 0.05886 0.00363 0.06249
403.69615 0.06119 0.00400 0.06520
403.70615 0.06355 0.00441 0.06796
403.71615 0.06593 0.00485 0.07078
403.72615 0.06833 0.00533 0.07366
403.73615 0.07073 0.00585 0.07659
403.74615 0.07315 0.00642 0.07957
403.75615 0.07556 0.00704 0.08260
403.76615 0.07797 0.00770 0.08567
403.77615 0.08038 0.00842 0.08880
403.78615 0.08276 0.00920 0.09197
403.79615 0.08514 0.01004 0.09518
403.80615 0.08748 0.01095 0.09843
403.81615 0.08980 0.01192 0.10172
403.82615 0.09207 0.01297 0.10504
403.83615 0.09431 0.01410 0.10841
403.84615 0.09650 0.01530 0.11180
403.85615 0.09863 0.01660 0.11523
403.86615 0.10071 0.01798 0.11869
403.87615 0.10272 0.01947 0.12219
403.88615 0.10466 0.02105 0.12571
403.89615 0.10653 0.02274 0.12926
403.90615 0.10831 0.02454 0.13284
403.91615 0.11001 0.02645 0.13646
403.92615 0.11161 0.02848 0.14010
403.93615 0.11313 0.03064 0.14377
403.94615 0.11454 0.03293 0.14747
403.95615 0.11585 0.03536 0.15120
403.96615 0.11705 0.03792 0.15496
403.97615 0.11813 0.04063 0.15876
403.98615 0.11911 0.04349 0.16259
403.99615 0.11996 0.04650 0.16646
404.00615 0.12070 0.04967 0.17037
404.01615 0.12131 0.05301 0.17432
404.02615 0.12180 0.05651 0.17831
404.03615 0.12217 0.06018 0.18234
404.04615 0.12240 0.06402 0.18643
404.05615 0.12251 0.06805 0.19056
404.06615 0.12250 0.07225 0.19475
404.07615 0.12235 0.07664 0.19899
404.08615 0.12208 0.08121 0.20329
404.09615 0.12168 0.08597 0.20765
404.10615 0.12116 0.09091 0.21207
404.11615 0.12052 0.09604 0.21656
404.12615 0.11975 0.10137 0.22112
404.13615 0.11887 0.10688 0.22574
404.14615 0.11787 0.11258 0.23044
404.15615 0.11676 0.11846 0.23522
404.16615 0.11554 0.12453 0.24007
404.17615 0.11421 0.13078 0.24499
404.18615 0.11278 0.13721 0.24999
404.19615 0.11126 0.14381 0.25507
404.20615 0.10964 0.15058 0.26023
404.21615 0.10794 0.15752 0.26546
404.22615 0.10616 0.16461 0.27076
404.23615 0.10429 0.17185 0.27614
404.24615 0.10236 0.17924 0.28159
404.25615 0.10035 0.18676 0.28711
404.26615 0.09829 0.19440 0.29269
404.27615 0.09617 0.20216 0.29833
404.28615 0.09400 0.21002 0.30402
404.29615 0.09178 0.21798 0.30976
404.30615 0.08953 0.22602 0.31555
404.31615 0.08724 0.23413 0.32137
404.32615 0.08492 0.24229 0.32721
404.33615 0.08258 0.25050 0.33308
404.34615 0.08023 0.25873 0.33896
404.35615 0.07786 0.26698 0.34483
404.36615 0.07548 0.27522 0.35070
404.37615 0.07310 0.28345 0.35655
404.38615 0.07073 0.29164 0.36237
404.39615 0.06836 0.29978 0.36814
404.40615 0.06601 0.30785 0.37386
404.41615 0.06367 0.31584 0.37951
404.42615 0.06136 0.32373 0.38508
404.43615 0.05906 0.33149 0.39056
404.44615 0.05680 0.33913 0.39593
404.45615 0.05457 0.34660 0.40117
404.46615 0.05237 0.35391 0.40628
404.47615 0.05021 0.36103 0.41124
404.48615 0.04809 0.36795 0.41604
404.49615 0.04602 0.37464 0.42065
404.50615 0.04398 0.38110 0.42508
404.51615 0.04200 0.38730 0.42930
404.52615 0.04007 0.39324 0.43330
404.53615 0.03818 0.39889 0.43707
404.54615 0.03635 0.40425 0.44060
404.55615 0.03457 0.40929 0.44387
404.56615 0.03285 0.41402 0.44687
404.57615 0.03118 0.41840 0.44958
404.58615 0.02957 0.42245 0.45201
404.59615 0.02801 0.42613 0.45414
404.60615 0.02650 0.42945 0.45596
404.61615 0.02506 0.43240 0.45746
404.62615 0.02366 0.43497 0.45863
404.63615 0.02233 0.43714 0.45947
404.64615 0.02105 0.43893 0.45997
404.65615 0.01982 0.44031 0.46013
404.66615 0.01864 0.44130 0.45994
404.67615 0.01752 0.44189 0.45940
404.68615 0.01645 0.44207 0.45851
404.69615 0.01542 0.44184 0.45727
404.70615 0.01445 0.44122 0.45567
404.71615 0.01353 0.44019 0.45372
404.72615 0.01265 0.43877 0.45141
404.73615 0.01181 0.43695 0.44877
404.74615 0.01103 0.43475 0.44577
404.75615 0.01028 0.43217 0.44244
404.76615 0.00957 0.42921 0.43878
404.77615 0.00891 0.42589 0.43479
404.78615 0.00828 0.42221 0.43049
404.79615 0.00769 0.41818 0.42587
404.80615 0.00713 0.41383 0.42096
404.81615 0.00661 0.40914 0.41575
404.82615 0.00612 0.40415 0.41027
404.83615 0.00566 0.39886 0.40452
404.84615 0.00523 0.39328 0.39851
404.85615 0.00483 0.38744 0.39226
404.86615 0.00445 0.38133 0.38578
404.87615 0.00410 0.37499 0.37909
404.88615 0.00377 0.36842 0.37220
404.89615 0.00347 0.36165 0.36511
404.90615 0.00319 0.35468 0.35786
404.91615 0.00292 0.34753 0.35045
404.92615 0.00268 0.34022 0.34290
404.93615 0.00245 0.33276 0.33522
404.94615 0.00224 0.32518 0.32743
404.95615 0.00205 0.31749 0.31954
404.96615 0.00187 0.30970 0.31157
404.97615 0.00171 0.30183 0.30354
404.98615 0.00156 0.29390 0.29545
404.99615 0.00142 0.28592 0.28733
405.00615 0.00129 0.27790 0.27919
405.01615 0.00117 0.26987 0.27104
405.02615 0.00106 0.26184 0.26290
405.03615 0.00096 0.25381 0.25478
405.04615 0.00087 0.24582 0.24669
405.05615 0.00079 0.23785 0.23864
405.06615 0.00071 0.22994 0.23066
405.07615 0.00064 0.22210 0.22274
405.08615 0.00058 0.21432 0.21491
405.09615 0.00052 0.20664 0.20716
405.10615 0.00047 0.19905 0.19952
405.11615 0.00042 0.19156 0.19198
405.12615 0.00038 0.18419 0.18457
405.13615 0.00034 0.17694 0.17728
405.14615 0.00031 0.16982 0.17013
405.15615 0.00027 0.16284 0.16312
405.16615 0.00025 0.15601 0.15625
405.17615 0.00022 0.14932 0.14954
405.18615 0.00020 0.14280 0.14299
405.19615 0.00017 0.13643 0.13660
405.20615 0.00016 0.13023 0.13038
405.21615 0.00014 0.12419 0.12433
405.22615 0.00012 0.11833 0.11845
405.23615 0.00011 0.11264 0.11275
405.24615 0.00010 0.10712 0.10722
405.25615 0.00009 0.10178 0.10187
405.26615 0.00008 0.09662 0.09669
405.27615 0.00007 0.09163 0.09170
405.28615 0.00006 0.08682 0.08688
405.29615 0.00005 0.08219 0.08224
405.30615 0.00005 0.07773 0.07778
405.31615 0.00004 0.07344 0.07349
405.32615 0.00004 0.06933 0.06937
405.33615 0.00003 0.06539 0.06542
405.34615 0.00003 0.06161 0.06164
405.35615 0.00002 0.05799 0.05802
405.36615 0.00002 0.05454 0.05456
405.37615 0.00002 0.05124 0.05126
405.38615 0.00002 0.04810 0.04812
405.39615 0.00001 0.04511 0.04512
405.40615 0.00001 0.04226 0.04227
405.41615 0.00001 0.03955 0.03957
405.42615 0.00001 0.03699 0.03700
405.43615 0.00001 0.03455 0.03456
405.44615 0.00001 0.03225 0.03226
405.45615 0.00001 0.03007 0.03008
405.46615 0.00001 0.02801 0.02802
405.47615 0.00000 0.02607 0.02607
405.48615 0.00000 0.02423 0.02424
405.49615 0.00000 0.02251 0.02251
405.50615 0.00000 0.02089 0.02089
405.51615 0.00000 0.01936 0.01937
405.52615 0.00000 0.01793 0.01793
405.53615 0.00000 0.01659 0.01659
405.54615 0.00000 0.01533 0.01534
405.55615 0.00000 0.01416 0.01416
405.56615 0.00000 0.01306 0.01306
405.57615 0.00000 0.01204 0.01204
405.58615 0.00000 0.01108 0.01108
405.59615 0.00000 0.01019 0.01020
405.60615 0.00000 0.00937 0.00937
405.61615 0.00000 0.00860 0.00860
405.62615 0.00000 0.00789 0.00789
405.63615 0.00000 0.00722 0.00722
405.64615 0.00000 0.00661 0.00661
405.65615 0.00000 0.00604 0.00605
405.66615 0.00000 0.00552 0.00552
405.67615 0.00000 0.00504 0.00504
405.68615 0.00000 0.00459 0.00459
405.69615 0.00000 0.00418 0.00418
405.70615 0.00000 0.00380 0.00380
405.71615 0.00000 0.00346 0.00346
405.72615 0.00000 0.00314 0.00314
405.73615 0.00000 0.00285 0.00285
405.74615 0.00000 0.00258 0.00258
405.75615 0.00000 0.00233 0.00233
405.76615 0.00000 0.00211 0.00211
405.77615 0.00000 0.00191 0.00191
405.78615 0.00000 0.00172 0.00172
405.79615 0.00000 0.00155 0.00155
405.80615 0.00000 0.00140 0.00140
405.81615 0.00000 0.00126 0.00126


==> figures/data/SQS/y_0.09375_25/N-XPS-spectra.txt <==
energy TiTiTiTiTi TiTiTiTiTiTi total
403.08615 0.00080 0.00000 0.00080
403.09615 0.00088 0.00000 0.00089
403.10615 0.00098 0.00000 0.00098
403.11615 0.00108 0.00000 0.00109
403.12615 0.00120 0.00000 0.00120
403.13615 0.00132 0.00000 0.00133
403.14615 0.00146 0.00000 0.00146
403.15615 0.00161 0.00000 0.00161
403.16615 0.00177 0.00001 0.00178
403.17615 0.00195 0.00001 0.00195
403.18615 0.00214 0.00001 0.00215
403.19615 0.00235 0.00001 0.00236
403.20615 0.00257 0.00001 0.00258
403.21615 0.00282 0.00001 0.00283
403.22615 0.00308 0.00001 0.00309
403.23615 0.00337 0.00002 0.00338
403.24615 0.00367 0.00002 0.00369
403.25615 0.00400 0.00002 0.00402
403.26615 0.00436 0.00002 0.00438
403.27615 0.00474 0.00003 0.00477
403.28615 0.00515 0.00003 0.00518
403.29615 0.00559 0.00004 0.00563
403.30615 0.00606 0.00004 0.00611
403.31615 0.00657 0.00005 0.00662
403.32615 0.00711 0.00005 0.00716
403.33615 0.00768 0.00006 0.00774
403.34615 0.00829 0.00007 0.00836
403.35615 0.00894 0.00008 0.00902
403.36615 0.00963 0.00009 0.00972
403.37615 0.01036 0.00010 0.01047
403.38615 0.01114 0.00012 0.01126
403.39615 0.01196 0.00014 0.01209
403.40615 0.01283 0.00015 0.01298
403.41615 0.01374 0.00018 0.01392
403.42615 0.01471 0.00020 0.01491
403.43615 0.01572 0.00023 0.01595
403.44615 0.01679 0.00025 0.01705
403.45615 0.01791 0.00029 0.01820
403.46615 0.01909 0.00033 0.01941
403.47615 0.02032 0.00037 0.02068
403.48615 0.02160 0.00041 0.02202
403.49615 0.02295 0.00047 0.02341
403.50615 0.02435 0.00052 0.02487
403.51615 0.02581 0.00059 0.02639
403.52615 0.02732 0.00066 0.02798
403.53615 0.02890 0.00074 0.02964
403.54615 0.03053 0.00083 0.03136
403.55615 0.03222 0.00093 0.03314
403.56615 0.03396 0.00104 0.03500
403.57615 0.03577 0.00116 0.03692
403.58615 0.03762 0.00129 0.03892
403.59615 0.03954 0.00144 0.04097
403.60615 0.04150 0.00160 0.04310
403.61615 0.04352 0.00178 0.04530
403.62615 0.04558 0.00198 0.04756
403.63615 0.04769 0.00219 0.04989
403.64615 0.04985 0.00243 0.05228
403.65615 0.05205 0.00269 0.05474
403.66615 0.05428 0.00298 0.05726
403.67615 0.05656 0.00329 0.05984
403.68615 0.05886 0.00363 0.06249
403.69615 0.06119 0.00400 0.06520
403.70615 0.06355 0.00441 0.06796
403.71615 0.06593 0.00485 0.07078
403.72615 0.06833 0.00533 0.07366
403.73615 0.07073 0.00585 0.07659
403.74615 0.07315 0.00642 0.07957
403.75615 0.07556 0.00704 0.08260
403.76615 0.07797 0.00770 0.08567
403.77615 0.08038 0.00842 0.08880
403.78615 0.08276 0.00920 0.09197
403.79615 0.08514 0.01004 0.09518
403.80615 0.08748 0.01095 0.09843
403.81615 0.08980 0.01192 0.10172
403.82615 0.09207 0.01297 0.10504
403.83615 0.09431 0.01410 0.10841
403.84615 0.09650 0.01530 0.11180
403.85615 0.09863 0.01660 0.11523
403.86615 0.10071 0.01798 0.11869
403.87615 0.10272 0.01947 0.12219
403.88615 0.10466 0.02105 0.12571
403.89615 0.10653 0.02274 0.12926
403.90615 0.10831 0.02454 0.13284
403.91615 0.11001 0.02645 0.13646
403.92615 0.11161 0.02848 0.14010
403.93615 0.11313 0.03064 0.14377
403.94615 0.11454 0.03293 0.14747
403.95615 0.11585 0.03536 0.15120
403.96615 0.11705 0.03792 0.15496
403.97615 0.11813 0.04063 0.15876
403.98615 0.11911 0.04349 0.16259
403.99615 0.11996 0.04650 0.16646
404.00615 0.12070 0.04967 0.17037
404.01615 0.12131 0.05301 0.17432
404.02615 0.12180 0.05651 0.17831
404.03615 0.12217 0.06018 0.18234
404.04615 0.12240 0.06402 0.18643
404.05615 0.12251 0.06805 0.19056
404.06615 0.12250 0.07225 0.19475
404.07615 0.12235 0.07664 0.19899
404.08615 0.12208 0.08121 0.20329
404.09615 0.12168 0.08597 0.20765
404.10615 0.12116 0.09091 0.21207
404.11615 0.12052 0.09604 0.21656
404.12615 0.11975 0.10137 0.22112
404.13615 0.11887 0.10688 0.22574
404.14615 0.11787 0.11258 0.23044
404.15615 0.11676 0.11846 0.23522
404.16615 0.11554 0.12453 0.24007
404.17615 0.11421 0.13078 0.24499
404.18615 0.11278 0.13721 0.24999
404.19615 0.11126 0.14381 0.25507
404.20615 0.10964 0.15058 0.26023
404.21615 0.10794 0.15752 0.26546
404.22615 0.10616 0.16461 0.27076
404.23615 0.10429 0.17185 0.27614
404.24615 0.10236 0.17924 0.28159
404.25615 0.10035 0.18676 0.28711
404.26615 0.09829 0.19440 0.29269
404.27615 0.09617 0.20216 0.29833
404.28615 0.09400 0.21002 0.30402
404.29615 0.09178 0.21798 0.30976
404.30615 0.08953 0.22602 0.31555
404.31615 0.08724 0.23413 0.32137
404.32615 0.08492 0.24229 0.32721
404.33615 0.08258 0.25050 0.33308
404.34615 0.08023 0.25873 0.33896
404.35615 0.07786 0.26698 0.34483
404.36615 0.07548 0.27522 0.35070
404.37615 0.07310 0.28345 0.35655
404.38615 0.07073 0.29164 0.36237
404.39615 0.06836 0.29978 0.36814
404.40615 0.06601 0.30785 0.37386
404.41615 0.06367 0.31584 0.37951
404.42615 0.06136 0.32373 0.38508
404.43615 0.05906 0.33149 0.39056
404.44615 0.05680 0.33913 0.39593
404.45615 0.05457 0.34660 0.40117
404.46615 0.05237 0.35391 0.40628
404.47615 0.05021 0.36103 0.41124
404.48615 0.04809 0.36795 0.41604
404.49615 0.04602 0.37464 0.42065
404.50615 0.04398 0.38110 0.42508
404.51615 0.04200 0.38730 0.42930
404.52615 0.04007 0.39324 0.43330
404.53615 0.03818 0.39889 0.43707
404.54615 0.03635 0.40425 0.44060
404.55615 0.03457 0.40929 0.44387
404.56615 0.03285 0.41402 0.44687
404.57615 0.03118 0.41840 0.44958
404.58615 0.02957 0.42245 0.45201
404.59615 0.02801 0.42613 0.45414
404.60615 0.02650 0.42945 0.45596
404.61615 0.02506 0.43240 0.45746
404.62615 0.02366 0.43497 0.45863
404.63615 0.02233 0.43714 0.45947
404.64615 0.02105 0.43893 0.45997
404.65615 0.01982 0.44031 0.46013
404.66615 0.01864 0.44130 0.45994
404.67615 0.01752 0.44189 0.45940
404.68615 0.01645 0.44207 0.45851
404.69615 0.01542 0.44184 0.45727
404.70615 0.01445 0.44122 0.45567
404.71615 0.01353 0.44019 0.45372
404.72615 0.01265 0.43877 0.45141
404.73615 0.01181 0.43695 0.44877
404.74615 0.01103 0.43475 0.44577
404.75615 0.01028 0.43217 0.44244
404.76615 0.00957 0.42921 0.43878
404.77615 0.00891 0.42589 0.43479
404.78615 0.00828 0.42221 0.43049
404.79615 0.00769 0.41818 0.42587
404.80615 0.00713 0.41383 0.42096
404.81615 0.00661 0.40914 0.41575
404.82615 0.00612 0.40415 0.41027
404.83615 0.00566 0.39886 0.40452
404.84615 0.00523 0.39328 0.39851
404.85615 0.00483 0.38744 0.39226
404.86615 0.00445 0.38133 0.38578
404.87615 0.00410 0.37499 0.37909
404.88615 0.00377 0.36842 0.37220
404.89615 0.00347 0.36165 0.36511
404.90615 0.00319 0.35468 0.35786
404.91615 0.00292 0.34753 0.35045
404.92615 0.00268 0.34022 0.34290
404.93615 0.00245 0.33276 0.33522
404.94615 0.00224 0.32518 0.32743
404.95615 0.00205 0.31749 0.31954
404.96615 0.00187 0.30970 0.31157
404.97615 0.00171 0.30183 0.30354
404.98615 0.00156 0.29390 0.29545
404.99615 0.00142 0.28592 0.28733
405.00615 0.00129 0.27790 0.27919
405.01615 0.00117 0.26987 0.27104
405.02615 0.00106 0.26184 0.26290
405.03615 0.00096 0.25381 0.25478
405.04615 0.00087 0.24582 0.24669
405.05615 0.00079 0.23785 0.23864
405.06615 0.00071 0.22994 0.23066
405.07615 0.00064 0.22210 0.22274
405.08615 0.00058 0.21432 0.21491
405.09615 0.00052 0.20664 0.20716
405.10615 0.00047 0.19905 0.19952
405.11615 0.00042 0.19156 0.19198
405.12615 0.00038 0.18419 0.18457
405.13615 0.00034 0.17694 0.17728
405.14615 0.00031 0.16982 0.17013
405.15615 0.00027 0.16284 0.16312
405.16615 0.00025 0.15601 0.15625
405.17615 0.00022 0.14932 0.14954
405.18615 0.00020 0.14280 0.14299
405.19615 0.00017 0.13643 0.13660
405.20615 0.00016 0.13023 0.13038
405.21615 0.00014 0.12419 0.12433
405.22615 0.00012 0.11833 0.11845
405.23615 0.00011 0.11264 0.11275
405.24615 0.00010 0.10712 0.10722
405.25615 0.00009 0.10178 0.10187
405.26615 0.00008 0.09662 0.09669
405.27615 0.00007 0.09163 0.09170
405.28615 0.00006 0.08682 0.08688
405.29615 0.00005 0.08219 0.08224
405.30615 0.00005 0.07773 0.07778
405.31615 0.00004 0.07344 0.07349
405.32615 0.00004 0.06933 0.06937
405.33615 0.00003 0.06539 0.06542
405.34615 0.00003 0.06161 0.06164
405.35615 0.00002 0.05799 0.05802
405.36615 0.00002 0.05454 0.05456
405.37615 0.00002 0.05124 0.05126
405.38615 0.00002 0.04810 0.04812
405.39615 0.00001 0.04511 0.04512
405.40615 0.00001 0.04226 0.04227
405.41615 0.00001 0.03955 0.03957
405.42615 0.00001 0.03699 0.03700
405.43615 0.00001 0.03455 0.03456
405.44615 0.00001 0.03225 0.03226
405.45615 0.00001 0.03007 0.03008
405.46615 0.00001 0.02801 0.02802
405.47615 0.00000 0.02607 0.02607
405.48615 0.00000 0.02423 0.02424
405.49615 0.00000 0.02251 0.02251
405.50615 0.00000 0.02089 0.02089
405.51615 0.00000 0.01936 0.01937
405.52615 0.00000 0.01793 0.01793
405.53615 0.00000 0.01659 0.01659
405.54615 0.00000 0.01533 0.01534
405.55615 0.00000 0.01416 0.01416
405.56615 0.00000 0.01306 0.01306
405.57615 0.00000 0.01204 0.01204
405.58615 0.00000 0.01108 0.01108
405.59615 0.00000 0.01019 0.01020
405.60615 0.00000 0.00937 0.00937
405.61615 0.00000 0.00860 0.00860
405.62615 0.00000 0.00789 0.00789
405.63615 0.00000 0.00722 0.00722
405.64615 0.00000 0.00661 0.00661
405.65615 0.00000 0.00604 0.00605
405.66615 0.00000 0.00552 0.00552
405.67615 0.00000 0.00504 0.00504
405.68615 0.00000 0.00459 0.00459
405.69615 0.00000 0.00418 0.00418
405.70615 0.00000 0.00380 0.00380
405.71615 0.00000 0.00346 0.00346
405.72615 0.00000 0.00314 0.00314
405.73615 0.00000 0.00285 0.00285
405.74615 0.00000 0.00258 0.00258
405.75615 0.00000 0.00233 0.00233
405.76615 0.00000 0.00211 0.00211
405.77615 0.00000 0.00191 0.00191
405.78615 0.00000 0.00172 0.00172
405.79615 0.00000 0.00155 0.00155
405.80615 0.00000 0.00140 0.00140
405.81615 0.00000 0.00126 0.00126


==> figures/data/SQS/y_0.09375_25/N-stats.txt <==
------- Overall peaks -------

level:1
average position: 404.56115772496787
position stdev: 0.28782887288235254
position uncertainty 0.05344847988700813
list of positions: 
404.60382931336034
404.839454833315
404.5805196232881
404.56098565038945
404.9008131301265
404.64158090774595
404.85599283145547
404.6769867436259
404.71941271165343
404.63141309743844
404.0140880177076
404.9201389358436
404.6513885751364
404.2273219600381
404.91847264596504
404.83917401170686
404.6352806531792
404.82406107438317
404.0661194724374
404.48884579024957
404.0674620827296
404.67855684125885
404.6832777463663
404.4801276671212
404.5691229463588
404.55469900152536
404.6396846816011
403.9861457234284
404.01861735463234

------- All types -------

TiTiTiTiTi1
number of atoms in this configuration: 6
average position: 404.06329243516217
position stdev: 0.08637084667912526
position uncertainty 0.03526075050266931
list of positions: 
404.0140880177076
404.2273219600381
404.0661194724374
404.0674620827296
403.9861457234284
404.01861735463234

TiTiTiTiTiTi1
number of atoms in this configuration: 23
average position: 404.69103562665623
position stdev: 0.1360454453301886
position uncertainty 0.02836743631815808
list of positions: 
404.60382931336034
404.839454833315
404.5805196232881
404.56098565038945
404.9008131301265
404.64158090774595
404.85599283145547
404.6769867436259
404.71941271165343
404.63141309743844
404.9201389358436
404.6513885751364
404.91847264596504
404.83917401170686
404.6352806531792
404.82406107438317
404.48884579024957
404.67855684125885
404.6832777463663
404.4801276671212
404.5691229463588
404.55469900152536
404.6396846816011

------- Simplified types based on number of neighbors -------

5-coordinated1
number of atoms in this configuration: 6
average position: 404.06329243516217
position stdev: 0.08637084667912526
position uncertainty 0.03526075050266931
list of positions: 
404.0140880177076
404.2273219600381
404.0661194724374
404.0674620827296
403.9861457234284
404.01861735463234

6-coordinated1
number of atoms in this configuration: 23
average position: 404.69103562665623
position stdev: 0.1360454453301886
position uncertainty 0.02836743631815808
list of positions: 
404.60382931336034
404.839454833315
404.5805196232881
404.56098565038945
404.9008131301265
404.64158090774595
404.85599283145547
404.6769867436259
404.71941271165343
404.63141309743844
404.9201389358436
404.6513885751364
404.91847264596504
404.83917401170686
404.6352806531792
404.82406107438317
404.48884579024957
404.67855684125885
404.6832777463663
404.4801276671212
404.5691229463588
404.55469900152536
404.6396846816011



==> figures/data/SQS/y_0.09375_25/O-XPS-spectra-imp.txt <==
energy    O^{0V_{Ti}} total
538.40603 0.00031 0.00031
538.41603 0.00034 0.00034
538.42603 0.00038 0.00038
538.43603 0.00042 0.00042
538.44603 0.00046 0.00046
538.45603 0.00051 0.00051
538.46603 0.00057 0.00057
538.47603 0.00062 0.00062
538.48603 0.00069 0.00069
538.49603 0.00075 0.00075
538.50603 0.00083 0.00083
538.51603 0.00091 0.00091
538.52603 0.00100 0.00100
538.53603 0.00109 0.00109
538.54603 0.00119 0.00119
538.55603 0.00130 0.00130
538.56603 0.00142 0.00142
538.57603 0.00155 0.00155
538.58603 0.00169 0.00169
538.59603 0.00184 0.00184
538.60603 0.00200 0.00200
538.61603 0.00217 0.00217
538.62603 0.00235 0.00235
538.63603 0.00255 0.00255
538.64603 0.00276 0.00276
538.65603 0.00298 0.00298
538.66603 0.00322 0.00322
538.67603 0.00348 0.00348
538.68603 0.00375 0.00375
538.69603 0.00404 0.00404
538.70603 0.00434 0.00434
538.71603 0.00466 0.00466
538.72603 0.00501 0.00501
538.73603 0.00537 0.00537
538.74603 0.00575 0.00575
538.75603 0.00615 0.00615
538.76603 0.00658 0.00658
538.77603 0.00703 0.00703
538.78603 0.00750 0.00750
538.79603 0.00799 0.00799
538.80603 0.00851 0.00851
538.81603 0.00905 0.00905
538.82603 0.00961 0.00961
538.83603 0.01020 0.01020
538.84603 0.01082 0.01082
538.85603 0.01146 0.01146
538.86603 0.01213 0.01213
538.87603 0.01282 0.01282
538.88603 0.01354 0.01354
538.89603 0.01429 0.01429
538.90603 0.01506 0.01506
538.91603 0.01585 0.01585
538.92603 0.01667 0.01667
538.93603 0.01752 0.01752
538.94603 0.01839 0.01839
538.95603 0.01929 0.01929
538.96603 0.02020 0.02020
538.97603 0.02114 0.02114
538.98603 0.02211 0.02211
538.99603 0.02309 0.02309
539.00603 0.02409 0.02409
539.01603 0.02511 0.02511
539.02603 0.02615 0.02615
539.03603 0.02720 0.02720
539.04603 0.02827 0.02827
539.05603 0.02935 0.02935
539.06603 0.03044 0.03044
539.07603 0.03155 0.03155
539.08603 0.03266 0.03266
539.09603 0.03377 0.03377
539.10603 0.03489 0.03489
539.11603 0.03601 0.03601
539.12603 0.03713 0.03713
539.13603 0.03824 0.03824
539.14603 0.03935 0.03935
539.15603 0.04046 0.04046
539.16603 0.04155 0.04155
539.17603 0.04263 0.04263
539.18603 0.04370 0.04370
539.19603 0.04475 0.04475
539.20603 0.04578 0.04578
539.21603 0.04679 0.04679
539.22603 0.04777 0.04777
539.23603 0.04873 0.04873
539.24603 0.04966 0.04966
539.25603 0.05055 0.05055
539.26603 0.05141 0.05141
539.27603 0.05224 0.05224
539.28603 0.05303 0.05303
539.29603 0.05378 0.05378
539.30603 0.05448 0.05448
539.31603 0.05515 0.05515
539.32603 0.05576 0.05576
539.33603 0.05633 0.05633
539.34603 0.05685 0.05685
539.35603 0.05732 0.05732
539.36603 0.05773 0.05773
539.37603 0.05810 0.05810
539.38603 0.05841 0.05841
539.39603 0.05866 0.05866
539.40603 0.05886 0.05886
539.41603 0.05900 0.05900
539.42603 0.05909 0.05909
539.43603 0.05912 0.05912
539.44603 0.05909 0.05909
539.45603 0.05901 0.05901
539.46603 0.05887 0.05887
539.47603 0.05867 0.05867
539.48603 0.05842 0.05842
539.49603 0.05811 0.05811
539.50603 0.05775 0.05775
539.51603 0.05734 0.05734
539.52603 0.05687 0.05687
539.53603 0.05636 0.05636
539.54603 0.05579 0.05579
539.55603 0.05518 0.05518
539.56603 0.05452 0.05452
539.57603 0.05382 0.05382
539.58603 0.05308 0.05308
539.59603 0.05230 0.05230
539.60603 0.05148 0.05148
539.61603 0.05062 0.05062
539.62603 0.04973 0.04973
539.63603 0.04881 0.04881
539.64603 0.04786 0.04786
539.65603 0.04688 0.04688
539.66603 0.04588 0.04588
539.67603 0.04486 0.04486
539.68603 0.04381 0.04381
539.69603 0.04275 0.04275
539.70603 0.04168 0.04168
539.71603 0.04059 0.04059
539.72603 0.03950 0.03950
539.73603 0.03839 0.03839
539.74603 0.03729 0.03729
539.75603 0.03617 0.03617
539.76603 0.03506 0.03506
539.77603 0.03395 0.03395
539.78603 0.03284 0.03284
539.79603 0.03174 0.03174
539.80603 0.03064 0.03064
539.81603 0.02956 0.02956
539.82603 0.02848 0.02848
539.83603 0.02742 0.02742
539.84603 0.02637 0.02637
539.85603 0.02534 0.02534
539.86603 0.02432 0.02432
539.87603 0.02332 0.02332
539.88603 0.02234 0.02234
539.89603 0.02138 0.02138
539.90603 0.02044 0.02044
539.91603 0.01953 0.01953
539.92603 0.01863 0.01863
539.93603 0.01776 0.01776
539.94603 0.01692 0.01692
539.95603 0.01609 0.01609
539.96603 0.01530 0.01530
539.97603 0.01453 0.01453
539.98603 0.01378 0.01378
539.99603 0.01306 0.01306
540.00603 0.01236 0.01236
540.01603 0.01169 0.01169
540.02603 0.01105 0.01105
540.03603 0.01043 0.01043
540.04603 0.00983 0.00983
540.05603 0.00926 0.00926
540.06603 0.00872 0.00872
540.07603 0.00820 0.00820
540.08603 0.00770 0.00770
540.09603 0.00722 0.00722
540.10603 0.00677 0.00677
540.11603 0.00634 0.00634
540.12603 0.00593 0.00593
540.13603 0.00554 0.00554
540.14603 0.00517 0.00517
540.15603 0.00482 0.00482
540.16603 0.00449 0.00449
540.17603 0.00418 0.00418
540.18603 0.00389 0.00389
540.19603 0.00361 0.00361
540.20603 0.00335 0.00335
540.21603 0.00311 0.00311
540.22603 0.00288 0.00288
540.23603 0.00266 0.00266
540.24603 0.00246 0.00246
540.25603 0.00227 0.00227
540.26603 0.00209 0.00209
540.27603 0.00193 0.00193
540.28603 0.00178 0.00178
540.29603 0.00163 0.00163
540.30603 0.00150 0.00150
540.31603 0.00138 0.00138
540.32603 0.00126 0.00126
540.33603 0.00115 0.00115
540.34603 0.00106 0.00106
540.35603 0.00097 0.00097
540.36603 0.00088 0.00088
540.37603 0.00080 0.00080
540.38603 0.00073 0.00073
540.39603 0.00067 0.00067
540.40603 0.00061 0.00061
540.41603 0.00055 0.00055
540.42603 0.00050 0.00050
540.43603 0.00045 0.00045
540.44603 0.00041 0.00041
540.45603 0.00037 0.00037
540.46603 0.00033 0.00033
540.47603 0.00030 0.00030


==> figures/data/SQS/y_0.09375_25/O-XPS-spectra.txt <==
energy TiTiTiTiTiTi total
538.40603 0.00031 0.00031
538.41603 0.00034 0.00034
538.42603 0.00038 0.00038
538.43603 0.00042 0.00042
538.44603 0.00046 0.00046
538.45603 0.00051 0.00051
538.46603 0.00057 0.00057
538.47603 0.00062 0.00062
538.48603 0.00069 0.00069
538.49603 0.00075 0.00075
538.50603 0.00083 0.00083
538.51603 0.00091 0.00091
538.52603 0.00100 0.00100
538.53603 0.00109 0.00109
538.54603 0.00119 0.00119
538.55603 0.00130 0.00130
538.56603 0.00142 0.00142
538.57603 0.00155 0.00155
538.58603 0.00169 0.00169
538.59603 0.00184 0.00184
538.60603 0.00200 0.00200
538.61603 0.00217 0.00217
538.62603 0.00235 0.00235
538.63603 0.00255 0.00255
538.64603 0.00276 0.00276
538.65603 0.00298 0.00298
538.66603 0.00322 0.00322
538.67603 0.00348 0.00348
538.68603 0.00375 0.00375
538.69603 0.00404 0.00404
538.70603 0.00434 0.00434
538.71603 0.00466 0.00466
538.72603 0.00501 0.00501
538.73603 0.00537 0.00537
538.74603 0.00575 0.00575
538.75603 0.00615 0.00615
538.76603 0.00658 0.00658
538.77603 0.00703 0.00703
538.78603 0.00750 0.00750
538.79603 0.00799 0.00799
538.80603 0.00851 0.00851
538.81603 0.00905 0.00905
538.82603 0.00961 0.00961
538.83603 0.01020 0.01020
538.84603 0.01082 0.01082
538.85603 0.01146 0.01146
538.86603 0.01213 0.01213
538.87603 0.01282 0.01282
538.88603 0.01354 0.01354
538.89603 0.01429 0.01429
538.90603 0.01506 0.01506
538.91603 0.01585 0.01585
538.92603 0.01667 0.01667
538.93603 0.01752 0.01752
538.94603 0.01839 0.01839
538.95603 0.01929 0.01929
538.96603 0.02020 0.02020
538.97603 0.02114 0.02114
538.98603 0.02211 0.02211
538.99603 0.02309 0.02309
539.00603 0.02409 0.02409
539.01603 0.02511 0.02511
539.02603 0.02615 0.02615
539.03603 0.02720 0.02720
539.04603 0.02827 0.02827
539.05603 0.02935 0.02935
539.06603 0.03044 0.03044
539.07603 0.03155 0.03155
539.08603 0.03266 0.03266
539.09603 0.03377 0.03377
539.10603 0.03489 0.03489
539.11603 0.03601 0.03601
539.12603 0.03713 0.03713
539.13603 0.03824 0.03824
539.14603 0.03935 0.03935
539.15603 0.04046 0.04046
539.16603 0.04155 0.04155
539.17603 0.04263 0.04263
539.18603 0.04370 0.04370
539.19603 0.04475 0.04475
539.20603 0.04578 0.04578
539.21603 0.04679 0.04679
539.22603 0.04777 0.04777
539.23603 0.04873 0.04873
539.24603 0.04966 0.04966
539.25603 0.05055 0.05055
539.26603 0.05141 0.05141
539.27603 0.05224 0.05224
539.28603 0.05303 0.05303
539.29603 0.05378 0.05378
539.30603 0.05448 0.05448
539.31603 0.05515 0.05515
539.32603 0.05576 0.05576
539.33603 0.05633 0.05633
539.34603 0.05685 0.05685
539.35603 0.05732 0.05732
539.36603 0.05773 0.05773
539.37603 0.05810 0.05810
539.38603 0.05841 0.05841
539.39603 0.05866 0.05866
539.40603 0.05886 0.05886
539.41603 0.05900 0.05900
539.42603 0.05909 0.05909
539.43603 0.05912 0.05912
539.44603 0.05909 0.05909
539.45603 0.05901 0.05901
539.46603 0.05887 0.05887
539.47603 0.05867 0.05867
539.48603 0.05842 0.05842
539.49603 0.05811 0.05811
539.50603 0.05775 0.05775
539.51603 0.05734 0.05734
539.52603 0.05687 0.05687
539.53603 0.05636 0.05636
539.54603 0.05579 0.05579
539.55603 0.05518 0.05518
539.56603 0.05452 0.05452
539.57603 0.05382 0.05382
539.58603 0.05308 0.05308
539.59603 0.05230 0.05230
539.60603 0.05148 0.05148
539.61603 0.05062 0.05062
539.62603 0.04973 0.04973
539.63603 0.04881 0.04881
539.64603 0.04786 0.04786
539.65603 0.04688 0.04688
539.66603 0.04588 0.04588
539.67603 0.04486 0.04486
539.68603 0.04381 0.04381
539.69603 0.04275 0.04275
539.70603 0.04168 0.04168
539.71603 0.04059 0.04059
539.72603 0.03950 0.03950
539.73603 0.03839 0.03839
539.74603 0.03729 0.03729
539.75603 0.03617 0.03617
539.76603 0.03506 0.03506
539.77603 0.03395 0.03395
539.78603 0.03284 0.03284
539.79603 0.03174 0.03174
539.80603 0.03064 0.03064
539.81603 0.02956 0.02956
539.82603 0.02848 0.02848
539.83603 0.02742 0.02742
539.84603 0.02637 0.02637
539.85603 0.02534 0.02534
539.86603 0.02432 0.02432
539.87603 0.02332 0.02332
539.88603 0.02234 0.02234
539.89603 0.02138 0.02138
539.90603 0.02044 0.02044
539.91603 0.01953 0.01953
539.92603 0.01863 0.01863
539.93603 0.01776 0.01776
539.94603 0.01692 0.01692
539.95603 0.01609 0.01609
539.96603 0.01530 0.01530
539.97603 0.01453 0.01453
539.98603 0.01378 0.01378
539.99603 0.01306 0.01306
540.00603 0.01236 0.01236
540.01603 0.01169 0.01169
540.02603 0.01105 0.01105
540.03603 0.01043 0.01043
540.04603 0.00983 0.00983
540.05603 0.00926 0.00926
540.06603 0.00872 0.00872
540.07603 0.00820 0.00820
540.08603 0.00770 0.00770
540.09603 0.00722 0.00722
540.10603 0.00677 0.00677
540.11603 0.00634 0.00634
540.12603 0.00593 0.00593
540.13603 0.00554 0.00554
540.14603 0.00517 0.00517
540.15603 0.00482 0.00482
540.16603 0.00449 0.00449
540.17603 0.00418 0.00418
540.18603 0.00389 0.00389
540.19603 0.00361 0.00361
540.20603 0.00335 0.00335
540.21603 0.00311 0.00311
540.22603 0.00288 0.00288
540.23603 0.00266 0.00266
540.24603 0.00246 0.00246
540.25603 0.00227 0.00227
540.26603 0.00209 0.00209
540.27603 0.00193 0.00193
540.28603 0.00178 0.00178
540.29603 0.00163 0.00163
540.30603 0.00150 0.00150
540.31603 0.00138 0.00138
540.32603 0.00126 0.00126
540.33603 0.00115 0.00115
540.34603 0.00106 0.00106
540.35603 0.00097 0.00097
540.36603 0.00088 0.00088
540.37603 0.00080 0.00080
540.38603 0.00073 0.00073
540.39603 0.00067 0.00067
540.40603 0.00061 0.00061
540.41603 0.00055 0.00055
540.42603 0.00050 0.00050
540.43603 0.00045 0.00045
540.44603 0.00041 0.00041
540.45603 0.00037 0.00037
540.46603 0.00033 0.00033
540.47603 0.00030 0.00030


==> figures/data/SQS/y_0.09375_25/O-stats.txt <==
------- Overall peaks -------

level:1
average position: 539.4375670125227
position stdev: 0.1374552120848306
position uncertainty 0.07935980369869405
list of positions: 
539.5802643448394
539.3060349695768
539.4264017231516

------- All types -------

TiTiTiTiTiTi1
number of atoms in this configuration: 3
average position: 539.4375670125227
position stdev: 0.1374552120848306
position uncertainty 0.07935980369869405
list of positions: 
539.5802643448394
539.3060349695768
539.4264017231516

------- Simplified types based on number of neighbors -------

6-coordinated1
number of atoms in this configuration: 3
average position: 539.4375670125227
position stdev: 0.1374552120848306
position uncertainty 0.07935980369869405
list of positions: 
539.5802643448394
539.3060349695768
539.4264017231516



==> figures/data/SQS/y_0.09375_25/Ti-XPS-spectra-imp.txt <==
energy    6 total
453.44500 0.00322 0.00322
453.45500 0.00360 0.00360
453.46500 0.00403 0.00403
453.47500 0.00450 0.00450
453.48500 0.00502 0.00502
453.49500 0.00559 0.00559
453.50500 0.00623 0.00623
453.51500 0.00693 0.00693
453.52500 0.00770 0.00770
453.53500 0.00854 0.00854
453.54500 0.00947 0.00947
453.55500 0.01049 0.01049
453.56500 0.01160 0.01160
453.57500 0.01282 0.01282
453.58500 0.01416 0.01416
453.59500 0.01561 0.01561
453.60500 0.01720 0.01720
453.61500 0.01892 0.01892
453.62500 0.02080 0.02080
453.63500 0.02284 0.02284
453.64500 0.02506 0.02506
453.65500 0.02746 0.02746
453.66500 0.03005 0.03005
453.67500 0.03286 0.03286
453.68500 0.03589 0.03589
453.69500 0.03916 0.03916
453.70500 0.04268 0.04268
453.71500 0.04647 0.04647
453.72500 0.05054 0.05054
453.73500 0.05491 0.05491
453.74500 0.05960 0.05960
453.75500 0.06461 0.06461
453.76500 0.06997 0.06997
453.77500 0.07569 0.07569
453.78500 0.08179 0.08179
453.79500 0.08830 0.08830
453.80500 0.09521 0.09521
453.81500 0.10256 0.10256
453.82500 0.11036 0.11036
453.83500 0.11862 0.11862
453.84500 0.12737 0.12737
453.85500 0.13661 0.13661
453.86500 0.14637 0.14637
453.87500 0.15666 0.15666
453.88500 0.16749 0.16749
453.89500 0.17887 0.17887
453.90500 0.19083 0.19083
453.91500 0.20337 0.20337
453.92500 0.21650 0.21650
453.93500 0.23023 0.23023
453.94500 0.24457 0.24457
453.95500 0.25952 0.25952
453.96500 0.27509 0.27509
453.97500 0.29128 0.29128
453.98500 0.30810 0.30810
453.99500 0.32553 0.32553
454.00500 0.34358 0.34358
454.01500 0.36225 0.36225
454.02500 0.38152 0.38152
454.03500 0.40138 0.40138
454.04500 0.42182 0.42182
454.05500 0.44282 0.44282
454.06500 0.46438 0.46438
454.07500 0.48645 0.48645
454.08500 0.50903 0.50903
454.09500 0.53209 0.53209
454.10500 0.55559 0.55559
454.11500 0.57950 0.57950
454.12500 0.60379 0.60379
454.13500 0.62843 0.62843
454.14500 0.65336 0.65336
454.15500 0.67855 0.67855
454.16500 0.70396 0.70396
454.17500 0.72953 0.72953
454.18500 0.75521 0.75521
454.19500 0.78095 0.78095
454.20500 0.80671 0.80671
454.21500 0.83241 0.83241
454.22500 0.85801 0.85801
454.23500 0.88343 0.88343
454.24500 0.90864 0.90864
454.25500 0.93355 0.93355
454.26500 0.95811 0.95811
454.27500 0.98226 0.98226
454.28500 1.00593 1.00593
454.29500 1.02905 1.02905
454.30500 1.05157 1.05157
454.31500 1.07343 1.07343
454.32500 1.09455 1.09455
454.33500 1.11489 1.11489
454.34500 1.13438 1.13438
454.35500 1.15296 1.15296
454.36500 1.17058 1.17058
454.37500 1.18718 1.18718
454.38500 1.20272 1.20272
454.39500 1.21714 1.21714
454.40500 1.23040 1.23040
454.41500 1.24247 1.24247
454.42500 1.25329 1.25329
454.43500 1.26284 1.26284
454.44500 1.27109 1.27109
454.45500 1.27801 1.27801
454.46500 1.28357 1.28357
454.47500 1.28777 1.28777
454.48500 1.29057 1.29057
454.49500 1.29199 1.29199
454.50500 1.29200 1.29200
454.51500 1.29062 1.29062
454.52500 1.28784 1.28784
454.53500 1.28367 1.28367
454.54500 1.27813 1.27813
454.55500 1.27124 1.27124
454.56500 1.26301 1.26301
454.57500 1.25348 1.25348
454.58500 1.24267 1.24267
454.59500 1.23062 1.23062
454.60500 1.21736 1.21736
454.61500 1.20294 1.20294
454.62500 1.18740 1.18740
454.63500 1.17079 1.17079
454.64500 1.15317 1.15317
454.65500 1.13457 1.13457
454.66500 1.11506 1.11506
454.67500 1.09470 1.09470
454.68500 1.07355 1.07355
454.69500 1.05166 1.05166
454.70500 1.02909 1.02909
454.71500 1.00592 1.00592
454.72500 0.98221 0.98221
454.73500 0.95801 0.95801
454.74500 0.93339 0.93339
454.75500 0.90841 0.90841
454.76500 0.88315 0.88315
454.77500 0.85765 0.85765
454.78500 0.83199 0.83199
454.79500 0.80621 0.80621
454.80500 0.78039 0.78039
454.81500 0.75457 0.75457
454.82500 0.72881 0.72881
454.83500 0.70317 0.70317
454.84500 0.67769 0.67769
454.85500 0.65243 0.65243
454.86500 0.62742 0.62742
454.87500 0.60272 0.60272
454.88500 0.57835 0.57835
454.89500 0.55437 0.55437
454.90500 0.53081 0.53081
454.91500 0.50769 0.50769
454.92500 0.48506 0.48506
454.93500 0.46292 0.46292
454.94500 0.44132 0.44132
454.95500 0.42027 0.42027
454.96500 0.39978 0.39978
454.97500 0.37988 0.37988
454.98500 0.36058 0.36058
454.99500 0.34189 0.34189
455.00500 0.32381 0.32381
455.01500 0.30635 0.30635
455.02500 0.28952 0.28952
455.03500 0.27332 0.27332
455.04500 0.25774 0.25774
455.05500 0.24278 0.24278
455.06500 0.22845 0.22845
455.07500 0.21472 0.21472
455.08500 0.20160 0.20160
455.09500 0.18908 0.18908
455.10500 0.17714 0.17714
455.11500 0.16577 0.16577
455.12500 0.15497 0.15497
455.13500 0.14471 0.14471
455.14500 0.13498 0.13498
455.15500 0.12577 0.12577
455.16500 0.11706 0.11706
455.17500 0.10883 0.10883
455.18500 0.10107 0.10107
455.19500 0.09377 0.09377
455.20500 0.08689 0.08689
455.21500 0.08043 0.08043
455.22500 0.07438 0.07438
455.23500 0.06870 0.06870
455.24500 0.06338 0.06338
455.25500 0.05842 0.05842
455.26500 0.05378 0.05378
455.27500 0.04946 0.04946
455.28500 0.04544 0.04544
455.29500 0.04169 0.04169
455.30500 0.03822 0.03822
455.31500 0.03499 0.03499
455.32500 0.03201 0.03201
455.33500 0.02924 0.02924
455.34500 0.02669 0.02669
455.35500 0.02433 0.02433
455.36500 0.02215 0.02215
455.37500 0.02015 0.02015
455.38500 0.01831 0.01831
455.39500 0.01662 0.01662
455.40500 0.01507 0.01507
455.41500 0.01365 0.01365
455.42500 0.01235 0.01235
455.43500 0.01116 0.01116
455.44500 0.01007 0.01007
455.45500 0.00908 0.00908
455.46500 0.00818 0.00818


==> figures/data/SQS/y_0.09375_25/Ti-XPS-spectra.txt <==
energy NNNNNO NNNNNN NNNNOO total
453.44500 0.00089 0.00211 0.00022 0.00322
453.45500 0.00100 0.00236 0.00025 0.00360
453.46500 0.00112 0.00263 0.00028 0.00403
453.47500 0.00125 0.00293 0.00031 0.00450
453.48500 0.00140 0.00327 0.00035 0.00502
453.49500 0.00157 0.00364 0.00039 0.00559
453.50500 0.00175 0.00404 0.00044 0.00623
453.51500 0.00195 0.00448 0.00050 0.00693
453.52500 0.00217 0.00497 0.00055 0.00770
453.53500 0.00241 0.00551 0.00062 0.00854
453.54500 0.00268 0.00610 0.00069 0.00947
453.55500 0.00298 0.00674 0.00077 0.01049
453.56500 0.00330 0.00744 0.00086 0.01160
453.57500 0.00366 0.00821 0.00096 0.01282
453.58500 0.00404 0.00905 0.00107 0.01416
453.59500 0.00447 0.00996 0.00118 0.01561
453.60500 0.00494 0.01095 0.00131 0.01720
453.61500 0.00544 0.01203 0.00146 0.01892
453.62500 0.00600 0.01320 0.00161 0.02080
453.63500 0.00660 0.01446 0.00178 0.02284
453.64500 0.00725 0.01584 0.00197 0.02506
453.65500 0.00796 0.01732 0.00217 0.02746
453.66500 0.00873 0.01892 0.00240 0.03005
453.67500 0.00957 0.02065 0.00264 0.03286
453.68500 0.01047 0.02252 0.00290 0.03589
453.69500 0.01145 0.02453 0.00319 0.03916
453.70500 0.01250 0.02668 0.00350 0.04268
453.71500 0.01364 0.02900 0.00384 0.04647
453.72500 0.01486 0.03148 0.00420 0.05054
453.73500 0.01618 0.03414 0.00460 0.05491
453.74500 0.01759 0.03699 0.00502 0.05960
453.75500 0.01910 0.04003 0.00548 0.06461
453.76500 0.02072 0.04327 0.00597 0.06997
453.77500 0.02246 0.04673 0.00651 0.07569
453.78500 0.02431 0.05040 0.00708 0.08179
453.79500 0.02629 0.05431 0.00769 0.08830
453.80500 0.02840 0.05847 0.00835 0.09521
453.81500 0.03064 0.06287 0.00905 0.10256
453.82500 0.03303 0.06753 0.00980 0.11036
453.83500 0.03556 0.07246 0.01060 0.11862
453.84500 0.03825 0.07766 0.01146 0.12737
453.85500 0.04109 0.08315 0.01237 0.13661
453.86500 0.04410 0.08894 0.01334 0.14637
453.87500 0.04727 0.09502 0.01436 0.15666
453.88500 0.05062 0.10141 0.01545 0.16749
453.89500 0.05414 0.10812 0.01661 0.17887
453.90500 0.05785 0.11515 0.01783 0.19083
453.91500 0.06175 0.12250 0.01912 0.20337
453.92500 0.06583 0.13019 0.02048 0.21650
453.93500 0.07011 0.13821 0.02191 0.23023
453.94500 0.07459 0.14656 0.02342 0.24457
453.95500 0.07926 0.15526 0.02500 0.25952
453.96500 0.08414 0.16429 0.02666 0.27509
453.97500 0.08922 0.17367 0.02840 0.29128
453.98500 0.09450 0.18338 0.03022 0.30810
453.99500 0.09998 0.19343 0.03212 0.32553
454.00500 0.10567 0.20381 0.03410 0.34358
454.01500 0.11156 0.21452 0.03617 0.36225
454.02500 0.11766 0.22555 0.03832 0.38152
454.03500 0.12394 0.23689 0.04055 0.40138
454.04500 0.13043 0.24853 0.04286 0.42182
454.05500 0.13710 0.26047 0.04525 0.44282
454.06500 0.14395 0.27269 0.04773 0.46438
454.07500 0.15099 0.28518 0.05029 0.48645
454.08500 0.15819 0.29792 0.05292 0.50903
454.09500 0.16556 0.31089 0.05563 0.53209
454.10500 0.17308 0.32409 0.05842 0.55559
454.11500 0.18075 0.33748 0.06127 0.57950
454.12500 0.18855 0.35104 0.06420 0.60379
454.13500 0.19647 0.36476 0.06719 0.62843
454.14500 0.20451 0.37861 0.07025 0.65336
454.15500 0.21264 0.39256 0.07336 0.67855
454.16500 0.22085 0.40659 0.07652 0.70396
454.17500 0.22913 0.42066 0.07974 0.72953
454.18500 0.23746 0.43476 0.08299 0.75521
454.19500 0.24582 0.44885 0.08629 0.78095
454.20500 0.25420 0.46289 0.08962 0.80671
454.21500 0.26258 0.47686 0.09297 0.83241
454.22500 0.27094 0.49072 0.09634 0.85801
454.23500 0.27926 0.50445 0.09972 0.88343
454.24500 0.28753 0.51800 0.10311 0.90864
454.25500 0.29571 0.53134 0.10650 0.93355
454.26500 0.30380 0.54444 0.10987 0.95811
454.27500 0.31177 0.55726 0.11323 0.98226
454.28500 0.31960 0.56976 0.11656 1.00593
454.29500 0.32727 0.58192 0.11986 1.02905
454.30500 0.33475 0.59370 0.12312 1.05157
454.31500 0.34204 0.60507 0.12632 1.07343
454.32500 0.34910 0.61599 0.12947 1.09455
454.33500 0.35592 0.62643 0.13254 1.11489
454.34500 0.36247 0.63636 0.13554 1.13438
454.35500 0.36875 0.64575 0.13846 1.15296
454.36500 0.37472 0.65457 0.14128 1.17058
454.37500 0.38038 0.66280 0.14400 1.18718
454.38500 0.38569 0.67040 0.14662 1.20272
454.39500 0.39066 0.67737 0.14911 1.21714
454.40500 0.39526 0.68366 0.15148 1.23040
454.41500 0.39948 0.68927 0.15372 1.24247
454.42500 0.40330 0.69417 0.15582 1.25329
454.43500 0.40672 0.69836 0.15777 1.26284
454.44500 0.40971 0.70181 0.15957 1.27109
454.45500 0.41228 0.70451 0.16122 1.27801
454.46500 0.41441 0.70646 0.16270 1.28357
454.47500 0.41610 0.70765 0.16401 1.28777
454.48500 0.41734 0.70808 0.16516 1.29057
454.49500 0.41812 0.70774 0.16612 1.29199
454.50500 0.41845 0.70664 0.16691 1.29200
454.51500 0.41833 0.70477 0.16752 1.29062
454.52500 0.41774 0.70215 0.16795 1.28784
454.53500 0.41671 0.69878 0.16819 1.28367
454.54500 0.41522 0.69467 0.16824 1.27813
454.55500 0.41328 0.68985 0.16811 1.27124
454.56500 0.41091 0.68431 0.16780 1.26301
454.57500 0.40810 0.67808 0.16730 1.25348
454.58500 0.40487 0.67118 0.16661 1.24267
454.59500 0.40123 0.66363 0.16575 1.23062
454.60500 0.39719 0.65546 0.16471 1.21736
454.61500 0.39276 0.64669 0.16350 1.20294
454.62500 0.38795 0.63734 0.16212 1.18740
454.63500 0.38279 0.62744 0.16057 1.17079
454.64500 0.37728 0.61703 0.15886 1.15317
454.65500 0.37144 0.60614 0.15699 1.13457
454.66500 0.36530 0.59479 0.15498 1.11506
454.67500 0.35886 0.58302 0.15282 1.09470
454.68500 0.35215 0.57086 0.15053 1.07355
454.69500 0.34520 0.55835 0.14811 1.05166
454.70500 0.33800 0.54552 0.14557 1.02909
454.71500 0.33060 0.53241 0.14291 1.00592
454.72500 0.32301 0.51905 0.14015 0.98221
454.73500 0.31525 0.50548 0.13728 0.95801
454.74500 0.30733 0.49172 0.13433 0.93339
454.75500 0.29929 0.47782 0.13130 0.90841
454.76500 0.29114 0.46381 0.12819 0.88315
454.77500 0.28291 0.44972 0.12502 0.85765
454.78500 0.27460 0.43559 0.12180 0.83199
454.79500 0.26625 0.42144 0.11852 0.80621
454.80500 0.25787 0.40730 0.11521 0.78039
454.81500 0.24949 0.39322 0.11187 0.75457
454.82500 0.24111 0.37921 0.10850 0.72881
454.83500 0.23276 0.36530 0.10512 0.70317
454.84500 0.22445 0.35151 0.10173 0.67769
454.85500 0.21620 0.33788 0.09834 0.65243
454.86500 0.20803 0.32443 0.09496 0.62742
454.87500 0.19995 0.31117 0.09160 0.60272
454.88500 0.19197 0.29813 0.08826 0.57835
454.89500 0.18411 0.28532 0.08494 0.55437
454.90500 0.17638 0.27277 0.08166 0.53081
454.91500 0.16878 0.26049 0.07842 0.50769
454.92500 0.16134 0.24848 0.07523 0.48506
454.93500 0.15406 0.23678 0.07208 0.46292
454.94500 0.14695 0.22538 0.06900 0.44132
454.95500 0.14001 0.21429 0.06597 0.42027
454.96500 0.13325 0.20353 0.06300 0.39978
454.97500 0.12668 0.19310 0.06010 0.37988
454.98500 0.12031 0.18300 0.05727 0.36058
454.99500 0.11413 0.17324 0.05452 0.34189
455.00500 0.10814 0.16383 0.05184 0.32381
455.01500 0.10236 0.15475 0.04924 0.30635
455.02500 0.09679 0.14602 0.04671 0.28952
455.03500 0.09141 0.13763 0.04427 0.27332
455.04500 0.08624 0.12959 0.04191 0.25774
455.05500 0.08128 0.12188 0.03963 0.24278
455.06500 0.07651 0.11450 0.03743 0.22845
455.07500 0.07195 0.10745 0.03532 0.21472
455.08500 0.06759 0.10073 0.03329 0.20160
455.09500 0.06342 0.09432 0.03134 0.18908
455.10500 0.05944 0.08823 0.02947 0.17714
455.11500 0.05565 0.08244 0.02768 0.16577
455.12500 0.05205 0.07694 0.02598 0.15497
455.13500 0.04862 0.07174 0.02435 0.14471
455.14500 0.04537 0.06681 0.02280 0.13498
455.15500 0.04230 0.06215 0.02132 0.12577
455.16500 0.03938 0.05776 0.01992 0.11706
455.17500 0.03663 0.05361 0.01859 0.10883
455.18500 0.03404 0.04971 0.01732 0.10107
455.19500 0.03159 0.04605 0.01613 0.09377
455.20500 0.02929 0.04260 0.01500 0.08689
455.21500 0.02712 0.03938 0.01394 0.08043
455.22500 0.02509 0.03635 0.01294 0.07438
455.23500 0.02318 0.03352 0.01199 0.06870
455.24500 0.02140 0.03088 0.01110 0.06338
455.25500 0.01973 0.02842 0.01027 0.05842
455.26500 0.01817 0.02612 0.00949 0.05378
455.27500 0.01672 0.02398 0.00876 0.04946
455.28500 0.01536 0.02200 0.00807 0.04544
455.29500 0.01410 0.02015 0.00744 0.04169
455.30500 0.01293 0.01844 0.00684 0.03822
455.31500 0.01185 0.01686 0.00629 0.03499
455.32500 0.01084 0.01540 0.00577 0.03201
455.33500 0.00991 0.01404 0.00529 0.02924
455.34500 0.00905 0.01280 0.00484 0.02669
455.35500 0.00825 0.01165 0.00443 0.02433
455.36500 0.00751 0.01059 0.00405 0.02215
455.37500 0.00684 0.00962 0.00370 0.02015
455.38500 0.00622 0.00872 0.00337 0.01831
455.39500 0.00564 0.00791 0.00307 0.01662
455.40500 0.00512 0.00716 0.00279 0.01507
455.41500 0.00464 0.00647 0.00254 0.01365
455.42500 0.00420 0.00585 0.00230 0.01235
455.43500 0.00379 0.00527 0.00209 0.01116
455.44500 0.00343 0.00475 0.00189 0.01007
455.45500 0.00309 0.00428 0.00171 0.00908
455.46500 0.00279 0.00385 0.00155 0.00818


==> figures/data/SQS/y_0.09375_25/Ti-stats.txt <==
------- Overall peaks -------

level:4
average position: 454.4994618398579
position stdev: 0.04919392670776899
position uncertainty 0.008835490064231878
list of positions: 
454.5674586640366
454.48410226633615
454.55654417299615
454.3449996502091
454.49046224991685
454.42828366551987
454.45050299502145
454.5352640449352
454.5719957561891
454.53884506461134
454.50123292870285
454.4994180646382
454.5168537667222
454.5307836885995
454.486561360259
454.51913897970746
454.49582588818487
454.5584214872351
454.50987608439857
454.51585483636666
454.56497480783196
454.48131813234573
454.4951978491713
454.5090850491878
454.4061529091536
454.50616240914616
454.4415967050618
454.52010389585587
454.51478202702276
454.4791046213611
454.4624130148681

------- All types -------

NNNNNO4
number of atoms in this configuration: 10
average position: 454.50710573301393
position stdev: 0.04207972510001857
position uncertainty 0.013306777462981534
list of positions: 
454.5674586640366
454.48410226633615
454.55654417299615
454.42828366551987
454.5352640449352
454.5168537667222
454.51585483636666
454.4951978491713
454.5090850491878
454.4624130148681

NNNNNN4
number of atoms in this configuration: 17
average position: 454.4847296010913
position stdev: 0.05134264256909376
position uncertainty 0.012452419906512191
list of positions: 
454.3449996502091
454.49046224991685
454.45050299502145
454.53884506461134
454.50123292870285
454.4994180646382
454.5307836885995
454.486561360259
454.51913897970746
454.49582588818487
454.5584214872351
454.50987608439857
454.48131813234573
454.4061529091536
454.50616240914616
454.4415967050618
454.4791046213611

NNNNOO4
number of atoms in this configuration: 4
average position: 454.54296412172494
position stdev: 0.029687968893979382
position uncertainty 0.014843984446989691
list of positions: 
454.5719957561891
454.56497480783196
454.52010389585587
454.51478202702276

------- Simplified types based on number of neighbors -------

6-coordinated4
number of atoms in this configuration: 31
average position: 454.4994618398579
position stdev: 0.04919392670776899
position uncertainty 0.008835490064231878
list of positions: 
454.5674586640366
454.48410226633615
454.55654417299615
454.3449996502091
454.49046224991685
454.42828366551987
454.45050299502145
454.5352640449352
454.5719957561891
454.53884506461134
454.50123292870285
454.4994180646382
454.5168537667222
454.5307836885995
454.486561360259
454.51913897970746
454.49582588818487
454.5584214872351
454.50987608439857
454.51585483636666
454.56497480783196
454.48131813234573
454.4951978491713
454.5090850491878
454.4061529091536
454.50616240914616
454.4415967050618
454.52010389585587
454.51478202702276
454.4791046213611
454.4624130148681



==> figures/data/SQS/y_0.09375_25/XPS-shifts-dscf-cond.txt <==
1 N 1 1S -56572.11658662 -56542.37876447 29.73782215
2 N 1 1S -56572.11658662 -56542.36144632 29.75514030
3 N 1 1S -56572.11658662 -56542.38047770 29.73610892
4 N 1 1S -56572.11658662 -56542.38191342 29.73467320
5 N 1 1S -56572.11658662 -56542.35693657 29.75965005
6 N 1 1S -56572.11658662 -56542.37598978 29.74059684
7 N 1 1S -56572.11658662 -56542.36023080 29.75635582
8 N 1 1S -56572.11658662 -56542.37338750 29.74319912
9 N 1 1S -56572.11658662 -56542.37026925 29.74631737
10 N 1 1S -56572.11658662 -56542.37673710 29.73984952
11 N 1 1S -56572.11658662 -56542.42210964 29.69447698
12 N 1 1S -56572.11658662 -56542.35551615 29.76107047
13 N 1 1S -56572.11658662 -56542.37526893 29.74131769
14 N 1 1S -56572.11658662 -56542.40643724 29.71014938
15 N 1 1S -56572.11658662 -56542.35563862 29.76094800
16 N 1 1S -56572.11658662 -56542.36146696 29.75511966
17 N 1 1S -56572.11658662 -56542.37645284 29.74013378
18 N 1 1S -56572.11658662 -56542.36257774 29.75400888
19 N 1 1S -56572.11658662 -56542.41828540 29.69830122
20 N 1 1S -56572.11658662 -56542.38721560 29.72937102
21 N 1 1S -56572.11658662 -56542.41818672 29.69839990
22 N 1 1S -56572.11658662 -56542.37327210 29.74331452
23 N 1 1S -56572.11658662 -56542.37292512 29.74366150
24 N 1 1S -56572.11658662 -56542.38785637 29.72873025
25 N 1 1S -56572.11658662 -56542.38131534 29.73527128
26 N 1 1S -56572.11658662 -56542.38237548 29.73421114
27 N 1 1S -56572.11658662 -56542.37612915 29.74045747
28 N 1 1S -56572.11658662 -56542.42416336 29.69242326
29 N 1 1S -56572.11658662 -56542.42177674 29.69480988
33 Ti 4 2P -56572.11658662 -56538.70650678 33.41007984
34 Ti 4 2P -56572.11658662 -56538.71263336 33.40395326
35 Ti 4 2P -56572.11658662 -56538.70730898 33.40927764
36 Ti 4 2P -56572.11658662 -56538.72285721 33.39372941
37 Ti 4 2P -56572.11658662 -56538.71216591 33.40442071
38 Ti 4 2P -56572.11658662 -56538.71673595 33.39985067
39 Ti 4 2P -56572.11658662 -56538.71510286 33.40148376
40 Ti 4 2P -56572.11658662 -56538.70887304 33.40771358
41 Ti 4 2P -56572.11658662 -56538.70617331 33.41041331
42 Ti 4 2P -56572.11658662 -56538.70860984 33.40797678
43 Ti 4 2P -56572.11658662 -56538.71137428 33.40521234
44 Ti 4 2P -56572.11658662 -56538.71150767 33.40507895
45 Ti 4 2P -56572.11658662 -56538.71022617 33.40636045
46 Ti 4 2P -56572.11658662 -56538.70920234 33.40738428
47 Ti 4 2P -56572.11658662 -56538.71245262 33.40413400
48 Ti 4 2P -56572.11658662 -56538.71005821 33.40652841
49 Ti 4 2P -56572.11658662 -56538.71177169 33.40481493
50 Ti 4 2P -56572.11658662 -56538.70717100 33.40941562
51 Ti 4 2P -56572.11658662 -56538.71073902 33.40584760
52 Ti 4 2P -56572.11658662 -56538.71029959 33.40628703
53 Ti 4 2P -56572.11658662 -56538.70668934 33.40989728
54 Ti 4 2P -56572.11658662 -56538.71283799 33.40374863
55 Ti 4 2P -56572.11658662 -56538.71181785 33.40476877
56 Ti 4 2P -56572.11658662 -56538.71079716 33.40578946
57 Ti 4 2P -56572.11658662 -56538.71836253 33.39822409
58 Ti 4 2P -56572.11658662 -56538.71101197 33.40557465
59 Ti 4 2P -56572.11658662 -56538.71575746 33.40082916
60 Ti 4 2P -56572.11658662 -56538.70998729 33.40659933
61 Ti 4 2P -56572.11658662 -56538.71037844 33.40620818
62 Ti 4 2P -56572.11658662 -56538.71300068 33.40358594
63 Ti 4 2P -56572.11658662 -56538.71422749 33.40235913
30 O 1 1S -56572.11658662 -56532.45818308 39.65840354
31 O 1 1S -56572.11658662 -56532.47833856 39.63824806
32 O 1 1S -56572.11658662 -56532.46949177 39.64709485


==> figures/data/SQS/y_0.1875_0/N-XPS-spectra-imp.txt <==
energy    N^{2V_{Ti}} N^{1V_{Ti}} N^{0V_{Ti}} total
402.61884 0.00046 0.00000 0.00000 0.00046
402.62884 0.00050 0.00000 0.00000 0.00050
402.63884 0.00056 0.00000 0.00000 0.00056
402.64884 0.00061 0.00000 0.00000 0.00061
402.65884 0.00068 0.00000 0.00000 0.00068
402.66884 0.00074 0.00000 0.00000 0.00074
402.67884 0.00082 0.00000 0.00000 0.00082
402.68884 0.00090 0.00000 0.00000 0.00090
402.69884 0.00098 0.00000 0.00000 0.00099
402.70884 0.00108 0.00000 0.00000 0.00108
402.71884 0.00118 0.00000 0.00000 0.00118
402.72884 0.00129 0.00000 0.00000 0.00129
402.73884 0.00140 0.00001 0.00000 0.00141
402.74884 0.00153 0.00001 0.00000 0.00154
402.75884 0.00167 0.00001 0.00000 0.00168
402.76884 0.00182 0.00001 0.00000 0.00182
402.77884 0.00197 0.00001 0.00000 0.00198
402.78884 0.00214 0.00001 0.00000 0.00215
402.79884 0.00232 0.00001 0.00000 0.00234
402.80884 0.00252 0.00002 0.00000 0.00253
402.81884 0.00272 0.00002 0.00000 0.00274
402.82884 0.00294 0.00002 0.00000 0.00296
402.83884 0.00318 0.00002 0.00000 0.00320
402.84884 0.00343 0.00003 0.00000 0.00345
402.85884 0.00369 0.00003 0.00000 0.00372
402.86884 0.00397 0.00003 0.00000 0.00401
402.87884 0.00427 0.00004 0.00000 0.00431
402.88884 0.00458 0.00004 0.00000 0.00463
402.89884 0.00491 0.00005 0.00000 0.00496
402.90884 0.00526 0.00006 0.00000 0.00532
402.91884 0.00563 0.00007 0.00000 0.00570
402.92884 0.00602 0.00007 0.00000 0.00610
402.93884 0.00643 0.00008 0.00000 0.00651
402.94884 0.00686 0.00010 0.00000 0.00695
402.95884 0.00730 0.00011 0.00000 0.00741
402.96884 0.00777 0.00012 0.00000 0.00789
402.97884 0.00826 0.00014 0.00000 0.00840
402.98884 0.00877 0.00016 0.00000 0.00893
402.99884 0.00930 0.00018 0.00000 0.00948
403.00884 0.00986 0.00020 0.00000 0.01005
403.01884 0.01043 0.00022 0.00000 0.01065
403.02884 0.01102 0.00025 0.00000 0.01128
403.03884 0.01164 0.00028 0.00000 0.01192
403.04884 0.01228 0.00031 0.00000 0.01259
403.05884 0.01293 0.00035 0.00000 0.01329
403.06884 0.01361 0.00039 0.00000 0.01401
403.07884 0.01431 0.00044 0.00000 0.01475
403.08884 0.01503 0.00049 0.00000 0.01552
403.09884 0.01576 0.00055 0.00000 0.01631
403.10884 0.01651 0.00061 0.00000 0.01712
403.11884 0.01728 0.00068 0.00000 0.01796
403.12884 0.01806 0.00075 0.00000 0.01882
403.13884 0.01886 0.00083 0.00000 0.01970
403.14884 0.01968 0.00092 0.00001 0.02061
403.15884 0.02050 0.00102 0.00001 0.02153
403.16884 0.02134 0.00113 0.00001 0.02248
403.17884 0.02218 0.00125 0.00001 0.02344
403.18884 0.02303 0.00138 0.00001 0.02442
403.19884 0.02389 0.00152 0.00001 0.02543
403.20884 0.02476 0.00168 0.00001 0.02645
403.21884 0.02562 0.00184 0.00001 0.02748
403.22884 0.02649 0.00203 0.00002 0.02853
403.23884 0.02736 0.00223 0.00002 0.02960
403.24884 0.02822 0.00244 0.00002 0.03068
403.25884 0.02908 0.00267 0.00003 0.03177
403.26884 0.02993 0.00293 0.00003 0.03288
403.27884 0.03077 0.00320 0.00003 0.03400
403.28884 0.03160 0.00349 0.00004 0.03513
403.29884 0.03241 0.00381 0.00004 0.03627
403.30884 0.03321 0.00415 0.00005 0.03742
403.31884 0.03400 0.00452 0.00006 0.03857
403.32884 0.03476 0.00492 0.00006 0.03974
403.33884 0.03550 0.00534 0.00007 0.04091
403.34884 0.03621 0.00579 0.00008 0.04209
403.35884 0.03690 0.00628 0.00009 0.04328
403.36884 0.03756 0.00680 0.00011 0.04447
403.37884 0.03819 0.00736 0.00012 0.04567
403.38884 0.03879 0.00795 0.00014 0.04687
403.39884 0.03935 0.00858 0.00015 0.04809
403.40884 0.03988 0.00925 0.00017 0.04930
403.41884 0.04036 0.00997 0.00020 0.05053
403.42884 0.04081 0.01073 0.00022 0.05176
403.43884 0.04122 0.01153 0.00025 0.05300
403.44884 0.04159 0.01239 0.00028 0.05425
403.45884 0.04191 0.01329 0.00031 0.05551
403.46884 0.04219 0.01424 0.00035 0.05678
403.47884 0.04242 0.01524 0.00039 0.05806
403.48884 0.04261 0.01630 0.00044 0.05935
403.49884 0.04275 0.01742 0.00049 0.06065
403.50884 0.04284 0.01859 0.00055 0.06197
403.51884 0.04289 0.01982 0.00061 0.06331
403.52884 0.04289 0.02111 0.00068 0.06467
403.53884 0.04284 0.02246 0.00075 0.06605
403.54884 0.04274 0.02387 0.00084 0.06745
403.55884 0.04259 0.02534 0.00093 0.06887
403.56884 0.04240 0.02688 0.00103 0.07032
403.57884 0.04217 0.02849 0.00115 0.07180
403.58884 0.04188 0.03016 0.00127 0.07331
403.59884 0.04156 0.03189 0.00140 0.07485
403.60884 0.04119 0.03369 0.00155 0.07643
403.61884 0.04078 0.03556 0.00171 0.07805
403.62884 0.04032 0.03749 0.00189 0.07970
403.63884 0.03983 0.03948 0.00208 0.08140
403.64884 0.03930 0.04155 0.00229 0.08314
403.65884 0.03874 0.04367 0.00252 0.08493
403.66884 0.03814 0.04586 0.00277 0.08677
403.67884 0.03751 0.04811 0.00304 0.08865
403.68884 0.03684 0.05042 0.00333 0.09059
403.69884 0.03615 0.05279 0.00365 0.09259
403.70884 0.03544 0.05521 0.00399 0.09464
403.71884 0.03469 0.05769 0.00436 0.09675
403.72884 0.03393 0.06022 0.00477 0.09892
403.73884 0.03315 0.06280 0.00520 0.10115
403.74884 0.03234 0.06543 0.00566 0.10344
403.75884 0.03153 0.06810 0.00617 0.10579
403.76884 0.03070 0.07081 0.00671 0.10821
403.77884 0.02985 0.07356 0.00729 0.11070
403.78884 0.02900 0.07633 0.00791 0.11325
403.79884 0.02814 0.07914 0.00858 0.11586
403.80884 0.02728 0.08197 0.00929 0.11855
403.81884 0.02641 0.08482 0.01006 0.12129
403.82884 0.02555 0.08768 0.01088 0.12411
403.83884 0.02468 0.09056 0.01175 0.12699
403.84884 0.02382 0.09343 0.01268 0.12993
403.85884 0.02296 0.09631 0.01367 0.13294
403.86884 0.02211 0.09918 0.01472 0.13601
403.87884 0.02126 0.10204 0.01584 0.13915
403.88884 0.02043 0.10489 0.01702 0.14234
403.89884 0.01961 0.10770 0.01828 0.14559
403.90884 0.01879 0.11050 0.01961 0.14890
403.91884 0.01800 0.11325 0.02102 0.15227
403.92884 0.01721 0.11597 0.02251 0.15569
403.93884 0.01645 0.11864 0.02407 0.15916
403.94884 0.01570 0.12125 0.02573 0.16268
403.95884 0.01496 0.12381 0.02747 0.16624
403.96884 0.01425 0.12631 0.02930 0.16985
403.97884 0.01355 0.12873 0.03122 0.17350
403.98884 0.01288 0.13108 0.03323 0.17719
403.99884 0.01222 0.13335 0.03534 0.18091
404.00884 0.01159 0.13554 0.03755 0.18467
404.01884 0.01097 0.13763 0.03986 0.18846
404.02884 0.01038 0.13962 0.04227 0.19227
404.03884 0.00981 0.14152 0.04478 0.19610
404.04884 0.00926 0.14331 0.04739 0.19996
404.05884 0.00873 0.14499 0.05011 0.20383
404.06884 0.00822 0.14655 0.05294 0.20771
404.07884 0.00773 0.14800 0.05587 0.21160
404.08884 0.00726 0.14932 0.05891 0.21550
404.09884 0.00682 0.15052 0.06206 0.21940
404.10884 0.00639 0.15160 0.06531 0.22330
404.11884 0.00599 0.15254 0.06867 0.22720
404.12884 0.00560 0.15335 0.07214 0.23108
404.13884 0.00523 0.15402 0.07570 0.23496
404.14884 0.00488 0.15456 0.07937 0.23882
404.15884 0.00455 0.15496 0.08314 0.24265
404.16884 0.00424 0.15522 0.08700 0.24647
404.17884 0.00395 0.15535 0.09097 0.25026
404.18884 0.00367 0.15533 0.09502 0.25402
404.19884 0.00340 0.15517 0.09916 0.25774
404.20884 0.00316 0.15488 0.10339 0.26142
404.21884 0.00292 0.15445 0.10769 0.26507
404.22884 0.00270 0.15388 0.11208 0.26866
404.23884 0.00250 0.15318 0.11653 0.27221
404.24884 0.00231 0.15235 0.12105 0.27570
404.25884 0.00213 0.15138 0.12563 0.27914
404.26884 0.00196 0.15029 0.13027 0.28251
404.27884 0.00180 0.14907 0.13495 0.28582
404.28884 0.00166 0.14773 0.13967 0.28906
404.29884 0.00152 0.14628 0.14443 0.29223
404.30884 0.00139 0.14471 0.14922 0.29532
404.31884 0.00128 0.14302 0.15403 0.29833
404.32884 0.00117 0.14124 0.15885 0.30125
404.33884 0.00107 0.13935 0.16368 0.30409
404.34884 0.00097 0.13736 0.16850 0.30683
404.35884 0.00089 0.13528 0.17331 0.30948
404.36884 0.00081 0.13312 0.17810 0.31203
404.37884 0.00074 0.13087 0.18286 0.31447
404.38884 0.00067 0.12855 0.18759 0.31680
404.39884 0.00061 0.12615 0.19227 0.31903
404.40884 0.00055 0.12369 0.19689 0.32114
404.41884 0.00050 0.12117 0.20145 0.32313
404.42884 0.00045 0.11860 0.20594 0.32499
404.43884 0.00041 0.11597 0.21036 0.32674
404.44884 0.00037 0.11331 0.21468 0.32835
404.45884 0.00033 0.11060 0.21890 0.32984
404.46884 0.00030 0.10787 0.22302 0.33119
404.47884 0.00027 0.10510 0.22703 0.33240
404.48884 0.00024 0.10232 0.23092 0.33348
404.49884 0.00022 0.09952 0.23467 0.33441
404.50884 0.00019 0.09671 0.23830 0.33520
404.51884 0.00017 0.09389 0.24178 0.33584
404.52884 0.00016 0.09107 0.24511 0.33634
404.53884 0.00014 0.08826 0.24828 0.33669
404.54884 0.00012 0.08546 0.25130 0.33688
404.55884 0.00011 0.08267 0.25415 0.33693
404.56884 0.00010 0.07990 0.25682 0.33682
404.57884 0.00009 0.07715 0.25932 0.33656
404.58884 0.00008 0.07443 0.26164 0.33615
404.59884 0.00007 0.07174 0.26378 0.33559
404.60884 0.00006 0.06908 0.26573 0.33487
404.61884 0.00005 0.06646 0.26749 0.33400
404.62884 0.00005 0.06388 0.26905 0.33298
404.63884 0.00004 0.06135 0.27042 0.33181
404.64884 0.00004 0.05886 0.27160 0.33049
404.65884 0.00003 0.05642 0.27258 0.32903
404.66884 0.00003 0.05403 0.27336 0.32742
404.67884 0.00003 0.05169 0.27394 0.32566
404.68884 0.00002 0.04941 0.27433 0.32377
404.69884 0.00002 0.04719 0.27452 0.32173
404.70884 0.00002 0.04502 0.27452 0.31956
404.71884 0.00002 0.04291 0.27433 0.31726
404.72884 0.00001 0.04087 0.27394 0.31482
404.73884 0.00001 0.03888 0.27337 0.31226
404.74884 0.00001 0.03696 0.27261 0.30958
404.75884 0.00001 0.03509 0.27168 0.30678
404.76884 0.00001 0.03329 0.27056 0.30386
404.77884 0.00001 0.03156 0.26927 0.30084
404.78884 0.00001 0.02988 0.26781 0.29770
404.79884 0.00001 0.02827 0.26619 0.29446
404.80884 0.00000 0.02672 0.26441 0.29113
404.81884 0.00000 0.02522 0.26247 0.28770
404.82884 0.00000 0.02379 0.26038 0.28417
404.83884 0.00000 0.02242 0.25814 0.28057
404.84884 0.00000 0.02111 0.25577 0.27688
404.85884 0.00000 0.01986 0.25326 0.27312
404.86884 0.00000 0.01866 0.25062 0.26928
404.87884 0.00000 0.01751 0.24786 0.26538
404.88884 0.00000 0.01643 0.24499 0.26141
404.89884 0.00000 0.01539 0.24200 0.25739
404.90884 0.00000 0.01440 0.23891 0.25331
404.91884 0.00000 0.01347 0.23572 0.24919
404.92884 0.00000 0.01258 0.23243 0.24501
404.93884 0.00000 0.01174 0.22906 0.24080
404.94884 0.00000 0.01095 0.22560 0.23655
404.95884 0.00000 0.01020 0.22207 0.23227
404.96884 0.00000 0.00949 0.21847 0.22796
404.97884 0.00000 0.00882 0.21481 0.22363
404.98884 0.00000 0.00819 0.21108 0.21927
404.99884 0.00000 0.00760 0.20731 0.21490
405.00884 0.00000 0.00704 0.20348 0.21052
405.01884 0.00000 0.00652 0.19961 0.20613
405.02884 0.00000 0.00603 0.19570 0.20173
405.03884 0.00000 0.00557 0.19176 0.19733
405.04884 0.00000 0.00514 0.18779 0.19294
405.05884 0.00000 0.00474 0.18380 0.18854
405.06884 0.00000 0.00437 0.17979 0.18416
405.07884 0.00000 0.00402 0.17576 0.17979
405.08884 0.00000 0.00370 0.17173 0.17543
405.09884 0.00000 0.00340 0.16769 0.17109
405.10884 0.00000 0.00312 0.16365 0.16677
405.11884 0.00000 0.00286 0.15962 0.16247
405.12884 0.00000 0.00262 0.15559 0.15820
405.13884 0.00000 0.00239 0.15157 0.15396
405.14884 0.00000 0.00219 0.14757 0.14975
405.15884 0.00000 0.00200 0.14358 0.14558
405.16884 0.00000 0.00182 0.13962 0.14144
405.17884 0.00000 0.00166 0.13568 0.13734
405.18884 0.00000 0.00151 0.13177 0.13328
405.19884 0.00000 0.00137 0.12790 0.12927
405.20884 0.00000 0.00125 0.12405 0.12530
405.21884 0.00000 0.00113 0.12025 0.12138
405.22884 0.00000 0.00102 0.11649 0.11751
405.23884 0.00000 0.00093 0.11277 0.11370
405.24884 0.00000 0.00084 0.10910 0.10993
405.25884 0.00000 0.00076 0.10547 0.10623
405.26884 0.00000 0.00068 0.10190 0.10258
405.27884 0.00000 0.00062 0.09838 0.09900
405.28884 0.00000 0.00056 0.09491 0.09547
405.29884 0.00000 0.00050 0.09151 0.09201
405.30884 0.00000 0.00045 0.08816 0.08861
405.31884 0.00000 0.00040 0.08488 0.08528
405.32884 0.00000 0.00036 0.08165 0.08202
405.33884 0.00000 0.00032 0.07850 0.07882
405.34884 0.00000 0.00029 0.07540 0.07570
405.35884 0.00000 0.00026 0.07238 0.07264
405.36884 0.00000 0.00023 0.06943 0.06966
405.37884 0.00000 0.00021 0.06654 0.06675
405.38884 0.00000 0.00018 0.06372 0.06391
405.39884 0.00000 0.00016 0.06098 0.06115
405.40884 0.00000 0.00015 0.05831 0.05846
405.41884 0.00000 0.00013 0.05571 0.05584
405.42884 0.00000 0.00012 0.05318 0.05330
405.43884 0.00000 0.00010 0.05073 0.05083
405.44884 0.00000 0.00009 0.04835 0.04844
405.45884 0.00000 0.00008 0.04605 0.04613
405.46884 0.00000 0.00007 0.04381 0.04389
405.47884 0.00000 0.00006 0.04166 0.04172
405.48884 0.00000 0.00006 0.03957 0.03962
405.49884 0.00000 0.00005 0.03755 0.03760
405.50884 0.00000 0.00004 0.03561 0.03566
405.51884 0.00000 0.00004 0.03374 0.03378
405.52884 0.00000 0.00003 0.03194 0.03197
405.53884 0.00000 0.00003 0.03021 0.03024
405.54884 0.00000 0.00003 0.02855 0.02857
405.55884 0.00000 0.00002 0.02695 0.02697
405.56884 0.00000 0.00002 0.02542 0.02544
405.57884 0.00000 0.00002 0.02396 0.02397
405.58884 0.00000 0.00001 0.02256 0.02257
405.59884 0.00000 0.00001 0.02122 0.02123
405.60884 0.00000 0.00001 0.01994 0.01995
405.61884 0.00000 0.00001 0.01872 0.01873
405.62884 0.00000 0.00001 0.01757 0.01757
405.63884 0.00000 0.00001 0.01646 0.01647
405.64884 0.00000 0.00001 0.01541 0.01542
405.65884 0.00000 0.00001 0.01442 0.01442
405.66884 0.00000 0.00000 0.01347 0.01348
405.67884 0.00000 0.00000 0.01258 0.01258
405.68884 0.00000 0.00000 0.01173 0.01174
405.69884 0.00000 0.00000 0.01093 0.01094
405.70884 0.00000 0.00000 0.01018 0.01018
405.71884 0.00000 0.00000 0.00947 0.00947
405.72884 0.00000 0.00000 0.00880 0.00880
405.73884 0.00000 0.00000 0.00816 0.00817
405.74884 0.00000 0.00000 0.00757 0.00757
405.75884 0.00000 0.00000 0.00701 0.00702
405.76884 0.00000 0.00000 0.00649 0.00649
405.77884 0.00000 0.00000 0.00600 0.00600
405.78884 0.00000 0.00000 0.00554 0.00554
405.79884 0.00000 0.00000 0.00511 0.00512
405.80884 0.00000 0.00000 0.00471 0.00472
405.81884 0.00000 0.00000 0.00434 0.00434
405.82884 0.00000 0.00000 0.00399 0.00399
405.83884 0.00000 0.00000 0.00367 0.00367
405.84884 0.00000 0.00000 0.00337 0.00337
405.85884 0.00000 0.00000 0.00309 0.00309
405.86884 0.00000 0.00000 0.00283 0.00283
405.87884 0.00000 0.00000 0.00259 0.00259
405.88884 0.00000 0.00000 0.00237 0.00237
405.89884 0.00000 0.00000 0.00216 0.00216
405.90884 0.00000 0.00000 0.00197 0.00198
405.91884 0.00000 0.00000 0.00180 0.00180
405.92884 0.00000 0.00000 0.00164 0.00164
405.93884 0.00000 0.00000 0.00149 0.00149
405.94884 0.00000 0.00000 0.00135 0.00136
405.95884 0.00000 0.00000 0.00123 0.00123
405.96884 0.00000 0.00000 0.00112 0.00112
405.97884 0.00000 0.00000 0.00101 0.00101
405.98884 0.00000 0.00000 0.00091 0.00091
405.99884 0.00000 0.00000 0.00083 0.00083
406.00884 0.00000 0.00000 0.00075 0.00075
406.01884 0.00000 0.00000 0.00067 0.00067
406.02884 0.00000 0.00000 0.00061 0.00061
406.03884 0.00000 0.00000 0.00055 0.00055


==> figures/data/SQS/y_0.1875_0/N-XPS-spectra.txt <==
energy TiTiTiTiTi TiTiTiTiTiTi TiTiTiTi total
402.61884 0.00000 0.00000 0.00046 0.00046
402.62884 0.00000 0.00000 0.00050 0.00050
402.63884 0.00000 0.00000 0.00056 0.00056
402.64884 0.00000 0.00000 0.00061 0.00061
402.65884 0.00000 0.00000 0.00068 0.00068
402.66884 0.00000 0.00000 0.00074 0.00074
402.67884 0.00000 0.00000 0.00082 0.00082
402.68884 0.00000 0.00000 0.00090 0.00090
402.69884 0.00000 0.00000 0.00098 0.00099
402.70884 0.00000 0.00000 0.00108 0.00108
402.71884 0.00000 0.00000 0.00118 0.00118
402.72884 0.00000 0.00000 0.00129 0.00129
402.73884 0.00001 0.00000 0.00140 0.00141
402.74884 0.00001 0.00000 0.00153 0.00154
402.75884 0.00001 0.00000 0.00167 0.00168
402.76884 0.00001 0.00000 0.00182 0.00182
402.77884 0.00001 0.00000 0.00197 0.00198
402.78884 0.00001 0.00000 0.00214 0.00215
402.79884 0.00001 0.00000 0.00232 0.00234
402.80884 0.00002 0.00000 0.00252 0.00253
402.81884 0.00002 0.00000 0.00272 0.00274
402.82884 0.00002 0.00000 0.00294 0.00296
402.83884 0.00002 0.00000 0.00318 0.00320
402.84884 0.00003 0.00000 0.00343 0.00345
402.85884 0.00003 0.00000 0.00369 0.00372
402.86884 0.00003 0.00000 0.00397 0.00401
402.87884 0.00004 0.00000 0.00427 0.00431
402.88884 0.00004 0.00000 0.00458 0.00463
402.89884 0.00005 0.00000 0.00491 0.00496
402.90884 0.00006 0.00000 0.00526 0.00532
402.91884 0.00007 0.00000 0.00563 0.00570
402.92884 0.00007 0.00000 0.00602 0.00610
402.93884 0.00008 0.00000 0.00643 0.00651
402.94884 0.00010 0.00000 0.00686 0.00695
402.95884 0.00011 0.00000 0.00730 0.00741
402.96884 0.00012 0.00000 0.00777 0.00789
402.97884 0.00014 0.00000 0.00826 0.00840
402.98884 0.00016 0.00000 0.00877 0.00893
402.99884 0.00018 0.00000 0.00930 0.00948
403.00884 0.00020 0.00000 0.00986 0.01005
403.01884 0.00022 0.00000 0.01043 0.01065
403.02884 0.00025 0.00000 0.01102 0.01128
403.03884 0.00028 0.00000 0.01164 0.01192
403.04884 0.00031 0.00000 0.01228 0.01259
403.05884 0.00035 0.00000 0.01293 0.01329
403.06884 0.00039 0.00000 0.01361 0.01401
403.07884 0.00044 0.00000 0.01431 0.01475
403.08884 0.00049 0.00000 0.01503 0.01552
403.09884 0.00055 0.00000 0.01576 0.01631
403.10884 0.00061 0.00000 0.01651 0.01712
403.11884 0.00068 0.00000 0.01728 0.01796
403.12884 0.00075 0.00000 0.01806 0.01882
403.13884 0.00083 0.00000 0.01886 0.01970
403.14884 0.00092 0.00001 0.01968 0.02061
403.15884 0.00102 0.00001 0.02050 0.02153
403.16884 0.00113 0.00001 0.02134 0.02248
403.17884 0.00125 0.00001 0.02218 0.02344
403.18884 0.00138 0.00001 0.02303 0.02442
403.19884 0.00152 0.00001 0.02389 0.02543
403.20884 0.00168 0.00001 0.02476 0.02645
403.21884 0.00184 0.00001 0.02562 0.02748
403.22884 0.00203 0.00002 0.02649 0.02853
403.23884 0.00223 0.00002 0.02736 0.02960
403.24884 0.00244 0.00002 0.02822 0.03068
403.25884 0.00267 0.00003 0.02908 0.03177
403.26884 0.00293 0.00003 0.02993 0.03288
403.27884 0.00320 0.00003 0.03077 0.03400
403.28884 0.00349 0.00004 0.03160 0.03513
403.29884 0.00381 0.00004 0.03241 0.03627
403.30884 0.00415 0.00005 0.03321 0.03742
403.31884 0.00452 0.00006 0.03400 0.03857
403.32884 0.00492 0.00006 0.03476 0.03974
403.33884 0.00534 0.00007 0.03550 0.04091
403.34884 0.00579 0.00008 0.03621 0.04209
403.35884 0.00628 0.00009 0.03690 0.04328
403.36884 0.00680 0.00011 0.03756 0.04447
403.37884 0.00736 0.00012 0.03819 0.04567
403.38884 0.00795 0.00014 0.03879 0.04687
403.39884 0.00858 0.00015 0.03935 0.04809
403.40884 0.00925 0.00017 0.03988 0.04930
403.41884 0.00997 0.00020 0.04036 0.05053
403.42884 0.01073 0.00022 0.04081 0.05176
403.43884 0.01153 0.00025 0.04122 0.05300
403.44884 0.01239 0.00028 0.04159 0.05425
403.45884 0.01329 0.00031 0.04191 0.05551
403.46884 0.01424 0.00035 0.04219 0.05678
403.47884 0.01524 0.00039 0.04242 0.05806
403.48884 0.01630 0.00044 0.04261 0.05935
403.49884 0.01742 0.00049 0.04275 0.06065
403.50884 0.01859 0.00055 0.04284 0.06197
403.51884 0.01982 0.00061 0.04289 0.06331
403.52884 0.02111 0.00068 0.04289 0.06467
403.53884 0.02246 0.00075 0.04284 0.06605
403.54884 0.02387 0.00084 0.04274 0.06745
403.55884 0.02534 0.00093 0.04259 0.06887
403.56884 0.02688 0.00103 0.04240 0.07032
403.57884 0.02849 0.00115 0.04217 0.07180
403.58884 0.03016 0.00127 0.04188 0.07331
403.59884 0.03189 0.00140 0.04156 0.07485
403.60884 0.03369 0.00155 0.04119 0.07643
403.61884 0.03556 0.00171 0.04078 0.07805
403.62884 0.03749 0.00189 0.04032 0.07970
403.63884 0.03948 0.00208 0.03983 0.08140
403.64884 0.04155 0.00229 0.03930 0.08314
403.65884 0.04367 0.00252 0.03874 0.08493
403.66884 0.04586 0.00277 0.03814 0.08677
403.67884 0.04811 0.00304 0.03751 0.08865
403.68884 0.05042 0.00333 0.03684 0.09059
403.69884 0.05279 0.00365 0.03615 0.09259
403.70884 0.05521 0.00399 0.03544 0.09464
403.71884 0.05769 0.00436 0.03469 0.09675
403.72884 0.06022 0.00477 0.03393 0.09892
403.73884 0.06280 0.00520 0.03315 0.10115
403.74884 0.06543 0.00566 0.03234 0.10344
403.75884 0.06810 0.00617 0.03153 0.10579
403.76884 0.07081 0.00671 0.03070 0.10821
403.77884 0.07356 0.00729 0.02985 0.11070
403.78884 0.07633 0.00791 0.02900 0.11325
403.79884 0.07914 0.00858 0.02814 0.11586
403.80884 0.08197 0.00929 0.02728 0.11855
403.81884 0.08482 0.01006 0.02641 0.12129
403.82884 0.08768 0.01088 0.02555 0.12411
403.83884 0.09056 0.01175 0.02468 0.12699
403.84884 0.09343 0.01268 0.02382 0.12993
403.85884 0.09631 0.01367 0.02296 0.13294
403.86884 0.09918 0.01472 0.02211 0.13601
403.87884 0.10204 0.01584 0.02126 0.13915
403.88884 0.10489 0.01702 0.02043 0.14234
403.89884 0.10770 0.01828 0.01961 0.14559
403.90884 0.11050 0.01961 0.01879 0.14890
403.91884 0.11325 0.02102 0.01800 0.15227
403.92884 0.11597 0.02251 0.01721 0.15569
403.93884 0.11864 0.02407 0.01645 0.15916
403.94884 0.12125 0.02573 0.01570 0.16268
403.95884 0.12381 0.02747 0.01496 0.16624
403.96884 0.12631 0.02930 0.01425 0.16985
403.97884 0.12873 0.03122 0.01355 0.17350
403.98884 0.13108 0.03323 0.01288 0.17719
403.99884 0.13335 0.03534 0.01222 0.18091
404.00884 0.13554 0.03755 0.01159 0.18467
404.01884 0.13763 0.03986 0.01097 0.18846
404.02884 0.13962 0.04227 0.01038 0.19227
404.03884 0.14152 0.04478 0.00981 0.19610
404.04884 0.14331 0.04739 0.00926 0.19996
404.05884 0.14499 0.05011 0.00873 0.20383
404.06884 0.14655 0.05294 0.00822 0.20771
404.07884 0.14800 0.05587 0.00773 0.21160
404.08884 0.14932 0.05891 0.00726 0.21550
404.09884 0.15052 0.06206 0.00682 0.21940
404.10884 0.15160 0.06531 0.00639 0.22330
404.11884 0.15254 0.06867 0.00599 0.22720
404.12884 0.15335 0.07214 0.00560 0.23108
404.13884 0.15402 0.07570 0.00523 0.23496
404.14884 0.15456 0.07937 0.00488 0.23882
404.15884 0.15496 0.08314 0.00455 0.24265
404.16884 0.15522 0.08700 0.00424 0.24647
404.17884 0.15535 0.09097 0.00395 0.25026
404.18884 0.15533 0.09502 0.00367 0.25402
404.19884 0.15517 0.09916 0.00340 0.25774
404.20884 0.15488 0.10339 0.00316 0.26142
404.21884 0.15445 0.10769 0.00292 0.26507
404.22884 0.15388 0.11208 0.00270 0.26866
404.23884 0.15318 0.11653 0.00250 0.27221
404.24884 0.15235 0.12105 0.00231 0.27570
404.25884 0.15138 0.12563 0.00213 0.27914
404.26884 0.15029 0.13027 0.00196 0.28251
404.27884 0.14907 0.13495 0.00180 0.28582
404.28884 0.14773 0.13967 0.00166 0.28906
404.29884 0.14628 0.14443 0.00152 0.29223
404.30884 0.14471 0.14922 0.00139 0.29532
404.31884 0.14302 0.15403 0.00128 0.29833
404.32884 0.14124 0.15885 0.00117 0.30125
404.33884 0.13935 0.16368 0.00107 0.30409
404.34884 0.13736 0.16850 0.00097 0.30683
404.35884 0.13528 0.17331 0.00089 0.30948
404.36884 0.13312 0.17810 0.00081 0.31203
404.37884 0.13087 0.18286 0.00074 0.31447
404.38884 0.12855 0.18759 0.00067 0.31680
404.39884 0.12615 0.19227 0.00061 0.31903
404.40884 0.12369 0.19689 0.00055 0.32114
404.41884 0.12117 0.20145 0.00050 0.32313
404.42884 0.11860 0.20594 0.00045 0.32499
404.43884 0.11597 0.21036 0.00041 0.32674
404.44884 0.11331 0.21468 0.00037 0.32835
404.45884 0.11060 0.21890 0.00033 0.32984
404.46884 0.10787 0.22302 0.00030 0.33119
404.47884 0.10510 0.22703 0.00027 0.33240
404.48884 0.10232 0.23092 0.00024 0.33348
404.49884 0.09952 0.23467 0.00022 0.33441
404.50884 0.09671 0.23830 0.00019 0.33520
404.51884 0.09389 0.24178 0.00017 0.33584
404.52884 0.09107 0.24511 0.00016 0.33634
404.53884 0.08826 0.24828 0.00014 0.33669
404.54884 0.08546 0.25130 0.00012 0.33688
404.55884 0.08267 0.25415 0.00011 0.33693
404.56884 0.07990 0.25682 0.00010 0.33682
404.57884 0.07715 0.25932 0.00009 0.33656
404.58884 0.07443 0.26164 0.00008 0.33615
404.59884 0.07174 0.26378 0.00007 0.33559
404.60884 0.06908 0.26573 0.00006 0.33487
404.61884 0.06646 0.26749 0.00005 0.33400
404.62884 0.06388 0.26905 0.00005 0.33298
404.63884 0.06135 0.27042 0.00004 0.33181
404.64884 0.05886 0.27160 0.00004 0.33049
404.65884 0.05642 0.27258 0.00003 0.32903
404.66884 0.05403 0.27336 0.00003 0.32742
404.67884 0.05169 0.27394 0.00003 0.32566
404.68884 0.04941 0.27433 0.00002 0.32377
404.69884 0.04719 0.27452 0.00002 0.32173
404.70884 0.04502 0.27452 0.00002 0.31956
404.71884 0.04291 0.27433 0.00002 0.31726
404.72884 0.04087 0.27394 0.00001 0.31482
404.73884 0.03888 0.27337 0.00001 0.31226
404.74884 0.03696 0.27261 0.00001 0.30958
404.75884 0.03509 0.27168 0.00001 0.30678
404.76884 0.03329 0.27056 0.00001 0.30386
404.77884 0.03156 0.26927 0.00001 0.30084
404.78884 0.02988 0.26781 0.00001 0.29770
404.79884 0.02827 0.26619 0.00001 0.29446
404.80884 0.02672 0.26441 0.00000 0.29113
404.81884 0.02522 0.26247 0.00000 0.28770
404.82884 0.02379 0.26038 0.00000 0.28417
404.83884 0.02242 0.25814 0.00000 0.28057
404.84884 0.02111 0.25577 0.00000 0.27688
404.85884 0.01986 0.25326 0.00000 0.27312
404.86884 0.01866 0.25062 0.00000 0.26928
404.87884 0.01751 0.24786 0.00000 0.26538
404.88884 0.01643 0.24499 0.00000 0.26141
404.89884 0.01539 0.24200 0.00000 0.25739
404.90884 0.01440 0.23891 0.00000 0.25331
404.91884 0.01347 0.23572 0.00000 0.24919
404.92884 0.01258 0.23243 0.00000 0.24501
404.93884 0.01174 0.22906 0.00000 0.24080
404.94884 0.01095 0.22560 0.00000 0.23655
404.95884 0.01020 0.22207 0.00000 0.23227
404.96884 0.00949 0.21847 0.00000 0.22796
404.97884 0.00882 0.21481 0.00000 0.22363
404.98884 0.00819 0.21108 0.00000 0.21927
404.99884 0.00760 0.20731 0.00000 0.21490
405.00884 0.00704 0.20348 0.00000 0.21052
405.01884 0.00652 0.19961 0.00000 0.20613
405.02884 0.00603 0.19570 0.00000 0.20173
405.03884 0.00557 0.19176 0.00000 0.19733
405.04884 0.00514 0.18779 0.00000 0.19294
405.05884 0.00474 0.18380 0.00000 0.18854
405.06884 0.00437 0.17979 0.00000 0.18416
405.07884 0.00402 0.17576 0.00000 0.17979
405.08884 0.00370 0.17173 0.00000 0.17543
405.09884 0.00340 0.16769 0.00000 0.17109
405.10884 0.00312 0.16365 0.00000 0.16677
405.11884 0.00286 0.15962 0.00000 0.16247
405.12884 0.00262 0.15559 0.00000 0.15820
405.13884 0.00239 0.15157 0.00000 0.15396
405.14884 0.00219 0.14757 0.00000 0.14975
405.15884 0.00200 0.14358 0.00000 0.14558
405.16884 0.00182 0.13962 0.00000 0.14144
405.17884 0.00166 0.13568 0.00000 0.13734
405.18884 0.00151 0.13177 0.00000 0.13328
405.19884 0.00137 0.12790 0.00000 0.12927
405.20884 0.00125 0.12405 0.00000 0.12530
405.21884 0.00113 0.12025 0.00000 0.12138
405.22884 0.00102 0.11649 0.00000 0.11751
405.23884 0.00093 0.11277 0.00000 0.11370
405.24884 0.00084 0.10910 0.00000 0.10993
405.25884 0.00076 0.10547 0.00000 0.10623
405.26884 0.00068 0.10190 0.00000 0.10258
405.27884 0.00062 0.09838 0.00000 0.09900
405.28884 0.00056 0.09491 0.00000 0.09547
405.29884 0.00050 0.09151 0.00000 0.09201
405.30884 0.00045 0.08816 0.00000 0.08861
405.31884 0.00040 0.08488 0.00000 0.08528
405.32884 0.00036 0.08165 0.00000 0.08202
405.33884 0.00032 0.07850 0.00000 0.07882
405.34884 0.00029 0.07540 0.00000 0.07570
405.35884 0.00026 0.07238 0.00000 0.07264
405.36884 0.00023 0.06943 0.00000 0.06966
405.37884 0.00021 0.06654 0.00000 0.06675
405.38884 0.00018 0.06372 0.00000 0.06391
405.39884 0.00016 0.06098 0.00000 0.06115
405.40884 0.00015 0.05831 0.00000 0.05846
405.41884 0.00013 0.05571 0.00000 0.05584
405.42884 0.00012 0.05318 0.00000 0.05330
405.43884 0.00010 0.05073 0.00000 0.05083
405.44884 0.00009 0.04835 0.00000 0.04844
405.45884 0.00008 0.04605 0.00000 0.04613
405.46884 0.00007 0.04381 0.00000 0.04389
405.47884 0.00006 0.04166 0.00000 0.04172
405.48884 0.00006 0.03957 0.00000 0.03962
405.49884 0.00005 0.03755 0.00000 0.03760
405.50884 0.00004 0.03561 0.00000 0.03566
405.51884 0.00004 0.03374 0.00000 0.03378
405.52884 0.00003 0.03194 0.00000 0.03197
405.53884 0.00003 0.03021 0.00000 0.03024
405.54884 0.00003 0.02855 0.00000 0.02857
405.55884 0.00002 0.02695 0.00000 0.02697
405.56884 0.00002 0.02542 0.00000 0.02544
405.57884 0.00002 0.02396 0.00000 0.02397
405.58884 0.00001 0.02256 0.00000 0.02257
405.59884 0.00001 0.02122 0.00000 0.02123
405.60884 0.00001 0.01994 0.00000 0.01995
405.61884 0.00001 0.01872 0.00000 0.01873
405.62884 0.00001 0.01757 0.00000 0.01757
405.63884 0.00001 0.01646 0.00000 0.01647
405.64884 0.00001 0.01541 0.00000 0.01542
405.65884 0.00001 0.01442 0.00000 0.01442
405.66884 0.00000 0.01347 0.00000 0.01348
405.67884 0.00000 0.01258 0.00000 0.01258
405.68884 0.00000 0.01173 0.00000 0.01174
405.69884 0.00000 0.01093 0.00000 0.01094
405.70884 0.00000 0.01018 0.00000 0.01018
405.71884 0.00000 0.00947 0.00000 0.00947
405.72884 0.00000 0.00880 0.00000 0.00880
405.73884 0.00000 0.00816 0.00000 0.00817
405.74884 0.00000 0.00757 0.00000 0.00757
405.75884 0.00000 0.00701 0.00000 0.00702
405.76884 0.00000 0.00649 0.00000 0.00649
405.77884 0.00000 0.00600 0.00000 0.00600
405.78884 0.00000 0.00554 0.00000 0.00554
405.79884 0.00000 0.00511 0.00000 0.00512
405.80884 0.00000 0.00471 0.00000 0.00472
405.81884 0.00000 0.00434 0.00000 0.00434
405.82884 0.00000 0.00399 0.00000 0.00399
405.83884 0.00000 0.00367 0.00000 0.00367
405.84884 0.00000 0.00337 0.00000 0.00337
405.85884 0.00000 0.00309 0.00000 0.00309
405.86884 0.00000 0.00283 0.00000 0.00283
405.87884 0.00000 0.00259 0.00000 0.00259
405.88884 0.00000 0.00237 0.00000 0.00237
405.89884 0.00000 0.00216 0.00000 0.00216
405.90884 0.00000 0.00197 0.00000 0.00198
405.91884 0.00000 0.00180 0.00000 0.00180
405.92884 0.00000 0.00164 0.00000 0.00164
405.93884 0.00000 0.00149 0.00000 0.00149
405.94884 0.00000 0.00135 0.00000 0.00136
405.95884 0.00000 0.00123 0.00000 0.00123
405.96884 0.00000 0.00112 0.00000 0.00112
405.97884 0.00000 0.00101 0.00000 0.00101
405.98884 0.00000 0.00091 0.00000 0.00091
405.99884 0.00000 0.00083 0.00000 0.00083
406.00884 0.00000 0.00075 0.00000 0.00075
406.01884 0.00000 0.00067 0.00000 0.00067
406.02884 0.00000 0.00061 0.00000 0.00061
406.03884 0.00000 0.00055 0.00000 0.00055


==> figures/data/SQS/y_0.1875_0/N-stats.txt <==
------- Overall peaks -------

level:1
average position: 404.4765123399933
position stdev: 0.4242922061777446
position uncertainty 0.08321054764483281
list of positions: 
405.0474424184177
405.14441648712415
404.0403500081523
404.3494234400602
404.7617513310085
404.6060430963818
404.0565279994931
404.6892869749737
404.41102582321133
404.676928647229
403.518838022902
404.683189173132
404.0504624432232
404.54095547774494
404.39795632563835
404.4945201825924
405.0729913342813
403.5279780588316
404.75016213347044
404.0943566020826
404.5372881978406
405.0238007492597
404.2756108953941
404.2326929453797
404.59282448045013
404.81249759155287

------- All types -------

TiTiTiTiTi1
number of atoms in this configuration: 8
average position: 404.18717258242793
position stdev: 0.14470556785800615
position uncertainty 0.05116114415392312
list of positions: 
404.0403500081523
404.3494234400602
404.0565279994931
404.0504624432232
404.39795632563835
404.0943566020826
404.2756108953941
404.2326929453797

TiTiTiTiTiTi1
number of atoms in this configuration: 16
average position: 404.7403202561669
position stdev: 0.22418857943002646
position uncertainty 0.056047144857506614
list of positions: 
405.0474424184177
405.14441648712415
404.7617513310085
404.6060430963818
404.6892869749737
404.41102582321133
404.676928647229
404.683189173132
404.54095547774494
404.4945201825924
405.0729913342813
404.75016213347044
404.5372881978406
405.0238007492597
404.59282448045013
404.81249759155287

TiTiTiTi1
number of atoms in this configuration: 2
average position: 403.5234080408668
position stdev: 0.006462981386102019
position uncertainty 0.00457001796479517
list of positions: 
403.518838022902
403.5279780588316

------- Simplified types based on number of neighbors -------

4-coordinated1
number of atoms in this configuration: 2
average position: 403.5234080408668
position stdev: 0.006462981386102019
position uncertainty 0.00457001796479517
list of positions: 
403.518838022902
403.5279780588316

5-coordinated1
number of atoms in this configuration: 8
average position: 404.18717258242793
position stdev: 0.14470556785800615
position uncertainty 0.05116114415392312
list of positions: 
404.0403500081523
404.3494234400602
404.0565279994931
404.0504624432232
404.39795632563835
404.0943566020826
404.2756108953941
404.2326929453797

6-coordinated1
number of atoms in this configuration: 16
average position: 404.7403202561669
position stdev: 0.22418857943002646
position uncertainty 0.056047144857506614
list of positions: 
405.0474424184177
405.14441648712415
404.7617513310085
404.6060430963818
404.6892869749737
404.41102582321133
404.676928647229
404.683189173132
404.54095547774494
404.4945201825924
405.0729913342813
404.75016213347044
404.5372881978406
405.0238007492597
404.59282448045013
404.81249759155287



==> figures/data/SQS/y_0.1875_0/O-XPS-spectra-imp.txt <==
energy    O^{0V_{Ti}} total
538.54580 0.00028 0.00028
538.55580 0.00031 0.00031
538.56580 0.00034 0.00034
538.57580 0.00038 0.00038
538.58580 0.00042 0.00042
538.59580 0.00046 0.00046
538.60580 0.00051 0.00051
538.61580 0.00056 0.00056
538.62580 0.00061 0.00061
538.63580 0.00067 0.00067
538.64580 0.00074 0.00074
538.65580 0.00081 0.00081
538.66580 0.00089 0.00089
538.67580 0.00098 0.00098
538.68580 0.00107 0.00107
538.69580 0.00117 0.00117
538.70580 0.00127 0.00127
538.71580 0.00139 0.00139
538.72580 0.00151 0.00151
538.73580 0.00165 0.00165
538.74580 0.00179 0.00179
538.75580 0.00194 0.00194
538.76580 0.00211 0.00211
538.77580 0.00229 0.00229
538.78580 0.00248 0.00248
538.79580 0.00268 0.00268
538.80580 0.00290 0.00290
538.81580 0.00313 0.00313
538.82580 0.00337 0.00337
538.83580 0.00364 0.00364
538.84580 0.00391 0.00391
538.85580 0.00421 0.00421
538.86580 0.00452 0.00452
538.87580 0.00486 0.00486
538.88580 0.00521 0.00521
538.89580 0.00558 0.00558
538.90580 0.00597 0.00597
538.91580 0.00639 0.00639
538.92580 0.00682 0.00682
538.93580 0.00728 0.00728
538.94580 0.00776 0.00776
538.95580 0.00827 0.00827
538.96580 0.00880 0.00880
538.97580 0.00936 0.00936
538.98580 0.00994 0.00994
538.99580 0.01055 0.01055
539.00580 0.01118 0.01118
539.01580 0.01184 0.01184
539.02580 0.01253 0.01253
539.03580 0.01325 0.01325
539.04580 0.01400 0.01400
539.05580 0.01477 0.01477
539.06580 0.01557 0.01557
539.07580 0.01641 0.01641
539.08580 0.01727 0.01727
539.09580 0.01815 0.01815
539.10580 0.01907 0.01907
539.11580 0.02002 0.02002
539.12580 0.02099 0.02099
539.13580 0.02199 0.02199
539.14580 0.02302 0.02302
539.15580 0.02407 0.02407
539.16580 0.02515 0.02515
539.17580 0.02626 0.02626
539.18580 0.02739 0.02739
539.19580 0.02854 0.02854
539.20580 0.02972 0.02972
539.21580 0.03092 0.03092
539.22580 0.03213 0.03213
539.23580 0.03337 0.03337
539.24580 0.03463 0.03463
539.25580 0.03590 0.03590
539.26580 0.03719 0.03719
539.27580 0.03849 0.03849
539.28580 0.03981 0.03981
539.29580 0.04113 0.04113
539.30580 0.04247 0.04247
539.31580 0.04381 0.04381
539.32580 0.04515 0.04515
539.33580 0.04651 0.04651
539.34580 0.04786 0.04786
539.35580 0.04921 0.04921
539.36580 0.05056 0.05056
539.37580 0.05191 0.05191
539.38580 0.05325 0.05325
539.39580 0.05458 0.05458
539.40580 0.05591 0.05591
539.41580 0.05722 0.05722
539.42580 0.05852 0.05852
539.43580 0.05980 0.05980
539.44580 0.06107 0.06107
539.45580 0.06231 0.06231
539.46580 0.06354 0.06354
539.47580 0.06474 0.06474
539.48580 0.06592 0.06592
539.49580 0.06707 0.06707
539.50580 0.06820 0.06820
539.51580 0.06930 0.06930
539.52580 0.07036 0.07036
539.53580 0.07140 0.07140
539.54580 0.07240 0.07240
539.55580 0.07336 0.07336
539.56580 0.07429 0.07429
539.57580 0.07519 0.07519
539.58580 0.07604 0.07604
539.59580 0.07686 0.07686
539.60580 0.07764 0.07764
539.61580 0.07838 0.07838
539.62580 0.07908 0.07908
539.63580 0.07974 0.07974
539.64580 0.08036 0.08036
539.65580 0.08094 0.08094
539.66580 0.08147 0.08147
539.67580 0.08197 0.08197
539.68580 0.08242 0.08242
539.69580 0.08284 0.08284
539.70580 0.08321 0.08321
539.71580 0.08354 0.08354
539.72580 0.08383 0.08383
539.73580 0.08407 0.08407
539.74580 0.08428 0.08428
539.75580 0.08445 0.08445
539.76580 0.08459 0.08459
539.77580 0.08468 0.08468
539.78580 0.08474 0.08474
539.79580 0.08476 0.08476
539.80580 0.08474 0.08474
539.81580 0.08469 0.08469
539.82580 0.08460 0.08460
539.83580 0.08448 0.08448
539.84580 0.08433 0.08433
539.85580 0.08415 0.08415
539.86580 0.08393 0.08393
539.87580 0.08368 0.08368
539.88580 0.08341 0.08341
539.89580 0.08310 0.08310
539.90580 0.08277 0.08277
539.91580 0.08241 0.08241
539.92580 0.08203 0.08203
539.93580 0.08162 0.08162
539.94580 0.08118 0.08118
539.95580 0.08072 0.08072
539.96580 0.08024 0.08024
539.97580 0.07973 0.07973
539.98580 0.07921 0.07921
539.99580 0.07866 0.07866
540.00580 0.07809 0.07809
540.01580 0.07750 0.07750
540.02580 0.07689 0.07689
540.03580 0.07626 0.07626
540.04580 0.07561 0.07561
540.05580 0.07495 0.07495
540.06580 0.07427 0.07427
540.07580 0.07357 0.07357
540.08580 0.07285 0.07285
540.09580 0.07212 0.07212
540.10580 0.07137 0.07137
540.11580 0.07060 0.07060
540.12580 0.06983 0.06983
540.13580 0.06903 0.06903
540.14580 0.06822 0.06822
540.15580 0.06740 0.06740
540.16580 0.06657 0.06657
540.17580 0.06572 0.06572
540.18580 0.06485 0.06485
540.19580 0.06398 0.06398
540.20580 0.06309 0.06309
540.21580 0.06219 0.06219
540.22580 0.06128 0.06128
540.23580 0.06036 0.06036
540.24580 0.05943 0.05943
540.25580 0.05848 0.05848
540.26580 0.05753 0.05753
540.27580 0.05657 0.05657
540.28580 0.05560 0.05560
540.29580 0.05462 0.05462
540.30580 0.05363 0.05363
540.31580 0.05264 0.05264
540.32580 0.05163 0.05163
540.33580 0.05063 0.05063
540.34580 0.04961 0.04961
540.35580 0.04860 0.04860
540.36580 0.04757 0.04757
540.37580 0.04655 0.04655
540.38580 0.04552 0.04552
540.39580 0.04449 0.04449
540.40580 0.04346 0.04346
540.41580 0.04243 0.04243
540.42580 0.04139 0.04139
540.43580 0.04036 0.04036
540.44580 0.03933 0.03933
540.45580 0.03831 0.03831
540.46580 0.03728 0.03728
540.47580 0.03626 0.03626
540.48580 0.03525 0.03525
540.49580 0.03424 0.03424
540.50580 0.03324 0.03324
540.51580 0.03224 0.03224
540.52580 0.03126 0.03126
540.53580 0.03028 0.03028
540.54580 0.02931 0.02931
540.55580 0.02836 0.02836
540.56580 0.02741 0.02741
540.57580 0.02648 0.02648
540.58580 0.02556 0.02556
540.59580 0.02465 0.02465
540.60580 0.02376 0.02376
540.61580 0.02288 0.02288
540.62580 0.02202 0.02202
540.63580 0.02117 0.02117
540.64580 0.02034 0.02034
540.65580 0.01953 0.01953
540.66580 0.01873 0.01873
540.67580 0.01795 0.01795
540.68580 0.01719 0.01719
540.69580 0.01645 0.01645
540.70580 0.01573 0.01573
540.71580 0.01502 0.01502
540.72580 0.01434 0.01434
540.73580 0.01367 0.01367
540.74580 0.01303 0.01303
540.75580 0.01240 0.01240
540.76580 0.01180 0.01180
540.77580 0.01121 0.01121
540.78580 0.01064 0.01064
540.79580 0.01009 0.01009
540.80580 0.00957 0.00957
540.81580 0.00906 0.00906
540.82580 0.00857 0.00857
540.83580 0.00810 0.00810
540.84580 0.00765 0.00765
540.85580 0.00721 0.00721
540.86580 0.00680 0.00680
540.87580 0.00640 0.00640
540.88580 0.00602 0.00602
540.89580 0.00566 0.00566
540.90580 0.00531 0.00531
540.91580 0.00498 0.00498
540.92580 0.00467 0.00467
540.93580 0.00437 0.00437
540.94580 0.00409 0.00409
540.95580 0.00382 0.00382
540.96580 0.00357 0.00357
540.97580 0.00333 0.00333
540.98580 0.00310 0.00310
540.99580 0.00288 0.00288
541.00580 0.00268 0.00268
541.01580 0.00249 0.00249
541.02580 0.00231 0.00231
541.03580 0.00214 0.00214
541.04580 0.00198 0.00198
541.05580 0.00183 0.00183
541.06580 0.00170 0.00170
541.07580 0.00157 0.00157
541.08580 0.00144 0.00144
541.09580 0.00133 0.00133
541.10580 0.00122 0.00122
541.11580 0.00113 0.00113
541.12580 0.00103 0.00103
541.13580 0.00095 0.00095
541.14580 0.00087 0.00087
541.15580 0.00080 0.00080
541.16580 0.00073 0.00073
541.17580 0.00067 0.00067
541.18580 0.00061 0.00061
541.19580 0.00055 0.00055
541.20580 0.00050 0.00050
541.21580 0.00046 0.00046
541.22580 0.00042 0.00042
541.23580 0.00038 0.00038
541.24580 0.00034 0.00034
541.25580 0.00031 0.00031
541.26580 0.00028 0.00028
541.27580 0.00025 0.00025


==> figures/data/SQS/y_0.1875_0/O-XPS-spectra.txt <==
energy TiTiTiTiTiTi total
538.54580 0.00028 0.00028
538.55580 0.00031 0.00031
538.56580 0.00034 0.00034
538.57580 0.00038 0.00038
538.58580 0.00042 0.00042
538.59580 0.00046 0.00046
538.60580 0.00051 0.00051
538.61580 0.00056 0.00056
538.62580 0.00061 0.00061
538.63580 0.00067 0.00067
538.64580 0.00074 0.00074
538.65580 0.00081 0.00081
538.66580 0.00089 0.00089
538.67580 0.00098 0.00098
538.68580 0.00107 0.00107
538.69580 0.00117 0.00117
538.70580 0.00127 0.00127
538.71580 0.00139 0.00139
538.72580 0.00151 0.00151
538.73580 0.00165 0.00165
538.74580 0.00179 0.00179
538.75580 0.00194 0.00194
538.76580 0.00211 0.00211
538.77580 0.00229 0.00229
538.78580 0.00248 0.00248
538.79580 0.00268 0.00268
538.80580 0.00290 0.00290
538.81580 0.00313 0.00313
538.82580 0.00337 0.00337
538.83580 0.00364 0.00364
538.84580 0.00391 0.00391
538.85580 0.00421 0.00421
538.86580 0.00452 0.00452
538.87580 0.00486 0.00486
538.88580 0.00521 0.00521
538.89580 0.00558 0.00558
538.90580 0.00597 0.00597
538.91580 0.00639 0.00639
538.92580 0.00682 0.00682
538.93580 0.00728 0.00728
538.94580 0.00776 0.00776
538.95580 0.00827 0.00827
538.96580 0.00880 0.00880
538.97580 0.00936 0.00936
538.98580 0.00994 0.00994
538.99580 0.01055 0.01055
539.00580 0.01118 0.01118
539.01580 0.01184 0.01184
539.02580 0.01253 0.01253
539.03580 0.01325 0.01325
539.04580 0.01400 0.01400
539.05580 0.01477 0.01477
539.06580 0.01557 0.01557
539.07580 0.01641 0.01641
539.08580 0.01727 0.01727
539.09580 0.01815 0.01815
539.10580 0.01907 0.01907
539.11580 0.02002 0.02002
539.12580 0.02099 0.02099
539.13580 0.02199 0.02199
539.14580 0.02302 0.02302
539.15580 0.02407 0.02407
539.16580 0.02515 0.02515
539.17580 0.02626 0.02626
539.18580 0.02739 0.02739
539.19580 0.02854 0.02854
539.20580 0.02972 0.02972
539.21580 0.03092 0.03092
539.22580 0.03213 0.03213
539.23580 0.03337 0.03337
539.24580 0.03463 0.03463
539.25580 0.03590 0.03590
539.26580 0.03719 0.03719
539.27580 0.03849 0.03849
539.28580 0.03981 0.03981
539.29580 0.04113 0.04113
539.30580 0.04247 0.04247
539.31580 0.04381 0.04381
539.32580 0.04515 0.04515
539.33580 0.04651 0.04651
539.34580 0.04786 0.04786
539.35580 0.04921 0.04921
539.36580 0.05056 0.05056
539.37580 0.05191 0.05191
539.38580 0.05325 0.05325
539.39580 0.05458 0.05458
539.40580 0.05591 0.05591
539.41580 0.05722 0.05722
539.42580 0.05852 0.05852
539.43580 0.05980 0.05980
539.44580 0.06107 0.06107
539.45580 0.06231 0.06231
539.46580 0.06354 0.06354
539.47580 0.06474 0.06474
539.48580 0.06592 0.06592
539.49580 0.06707 0.06707
539.50580 0.06820 0.06820
539.51580 0.06930 0.06930
539.52580 0.07036 0.07036
539.53580 0.07140 0.07140
539.54580 0.07240 0.07240
539.55580 0.07336 0.07336
539.56580 0.07429 0.07429
539.57580 0.07519 0.07519
539.58580 0.07604 0.07604
539.59580 0.07686 0.07686
539.60580 0.07764 0.07764
539.61580 0.07838 0.07838
539.62580 0.07908 0.07908
539.63580 0.07974 0.07974
539.64580 0.08036 0.08036
539.65580 0.08094 0.08094
539.66580 0.08147 0.08147
539.67580 0.08197 0.08197
539.68580 0.08242 0.08242
539.69580 0.08284 0.08284
539.70580 0.08321 0.08321
539.71580 0.08354 0.08354
539.72580 0.08383 0.08383
539.73580 0.08407 0.08407
539.74580 0.08428 0.08428
539.75580 0.08445 0.08445
539.76580 0.08459 0.08459
539.77580 0.08468 0.08468
539.78580 0.08474 0.08474
539.79580 0.08476 0.08476
539.80580 0.08474 0.08474
539.81580 0.08469 0.08469
539.82580 0.08460 0.08460
539.83580 0.08448 0.08448
539.84580 0.08433 0.08433
539.85580 0.08415 0.08415
539.86580 0.08393 0.08393
539.87580 0.08368 0.08368
539.88580 0.08341 0.08341
539.89580 0.08310 0.08310
539.90580 0.08277 0.08277
539.91580 0.08241 0.08241
539.92580 0.08203 0.08203
539.93580 0.08162 0.08162
539.94580 0.08118 0.08118
539.95580 0.08072 0.08072
539.96580 0.08024 0.08024
539.97580 0.07973 0.07973
539.98580 0.07921 0.07921
539.99580 0.07866 0.07866
540.00580 0.07809 0.07809
540.01580 0.07750 0.07750
540.02580 0.07689 0.07689
540.03580 0.07626 0.07626
540.04580 0.07561 0.07561
540.05580 0.07495 0.07495
540.06580 0.07427 0.07427
540.07580 0.07357 0.07357
540.08580 0.07285 0.07285
540.09580 0.07212 0.07212
540.10580 0.07137 0.07137
540.11580 0.07060 0.07060
540.12580 0.06983 0.06983
540.13580 0.06903 0.06903
540.14580 0.06822 0.06822
540.15580 0.06740 0.06740
540.16580 0.06657 0.06657
540.17580 0.06572 0.06572
540.18580 0.06485 0.06485
540.19580 0.06398 0.06398
540.20580 0.06309 0.06309
540.21580 0.06219 0.06219
540.22580 0.06128 0.06128
540.23580 0.06036 0.06036
540.24580 0.05943 0.05943
540.25580 0.05848 0.05848
540.26580 0.05753 0.05753
540.27580 0.05657 0.05657
540.28580 0.05560 0.05560
540.29580 0.05462 0.05462
540.30580 0.05363 0.05363
540.31580 0.05264 0.05264
540.32580 0.05163 0.05163
540.33580 0.05063 0.05063
540.34580 0.04961 0.04961
540.35580 0.04860 0.04860
540.36580 0.04757 0.04757
540.37580 0.04655 0.04655
540.38580 0.04552 0.04552
540.39580 0.04449 0.04449
540.40580 0.04346 0.04346
540.41580 0.04243 0.04243
540.42580 0.04139 0.04139
540.43580 0.04036 0.04036
540.44580 0.03933 0.03933
540.45580 0.03831 0.03831
540.46580 0.03728 0.03728
540.47580 0.03626 0.03626
540.48580 0.03525 0.03525
540.49580 0.03424 0.03424
540.50580 0.03324 0.03324
540.51580 0.03224 0.03224
540.52580 0.03126 0.03126
540.53580 0.03028 0.03028
540.54580 0.02931 0.02931
540.55580 0.02836 0.02836
540.56580 0.02741 0.02741
540.57580 0.02648 0.02648
540.58580 0.02556 0.02556
540.59580 0.02465 0.02465
540.60580 0.02376 0.02376
540.61580 0.02288 0.02288
540.62580 0.02202 0.02202
540.63580 0.02117 0.02117
540.64580 0.02034 0.02034
540.65580 0.01953 0.01953
540.66580 0.01873 0.01873
540.67580 0.01795 0.01795
540.68580 0.01719 0.01719
540.69580 0.01645 0.01645
540.70580 0.01573 0.01573
540.71580 0.01502 0.01502
540.72580 0.01434 0.01434
540.73580 0.01367 0.01367
540.74580 0.01303 0.01303
540.75580 0.01240 0.01240
540.76580 0.01180 0.01180
540.77580 0.01121 0.01121
540.78580 0.01064 0.01064
540.79580 0.01009 0.01009
540.80580 0.00957 0.00957
540.81580 0.00906 0.00906
540.82580 0.00857 0.00857
540.83580 0.00810 0.00810
540.84580 0.00765 0.00765
540.85580 0.00721 0.00721
540.86580 0.00680 0.00680
540.87580 0.00640 0.00640
540.88580 0.00602 0.00602
540.89580 0.00566 0.00566
540.90580 0.00531 0.00531
540.91580 0.00498 0.00498
540.92580 0.00467 0.00467
540.93580 0.00437 0.00437
540.94580 0.00409 0.00409
540.95580 0.00382 0.00382
540.96580 0.00357 0.00357
540.97580 0.00333 0.00333
540.98580 0.00310 0.00310
540.99580 0.00288 0.00288
541.00580 0.00268 0.00268
541.01580 0.00249 0.00249
541.02580 0.00231 0.00231
541.03580 0.00214 0.00214
541.04580 0.00198 0.00198
541.05580 0.00183 0.00183
541.06580 0.00170 0.00170
541.07580 0.00157 0.00157
541.08580 0.00144 0.00144
541.09580 0.00133 0.00133
541.10580 0.00122 0.00122
541.11580 0.00113 0.00113
541.12580 0.00103 0.00103
541.13580 0.00095 0.00095
541.14580 0.00087 0.00087
541.15580 0.00080 0.00080
541.16580 0.00073 0.00073
541.17580 0.00067 0.00067
541.18580 0.00061 0.00061
541.19580 0.00055 0.00055
541.20580 0.00050 0.00050
541.21580 0.00046 0.00046
541.22580 0.00042 0.00042
541.23580 0.00038 0.00038
541.24580 0.00034 0.00034
541.25580 0.00031 0.00031
541.26580 0.00028 0.00028
541.27580 0.00025 0.00025


==> figures/data/SQS/y_0.1875_0/O-stats.txt <==
------- Overall peaks -------

level:1
average position: 539.8704354484228
position stdev: 0.3405026731941654
position uncertainty 0.13900963422989346
list of positions: 
539.6543330847512
539.688100522547
539.4458049452269
539.9497148306465
540.3775280467601
540.1071312606051

------- All types -------

TiTiTiTiTiTi1
number of atoms in this configuration: 6
average position: 539.8704354484228
position stdev: 0.3405026731941654
position uncertainty 0.13900963422989346
list of positions: 
539.6543330847512
539.688100522547
539.4458049452269
539.9497148306465
540.3775280467601
540.1071312606051

------- Simplified types based on number of neighbors -------

6-coordinated1
number of atoms in this configuration: 6
average position: 539.8704354484228
position stdev: 0.3405026731941654
position uncertainty 0.13900963422989346
list of positions: 
539.6543330847512
539.688100522547
539.4458049452269
539.9497148306465
540.3775280467601
540.1071312606051



==> figures/data/SQS/y_0.1875_0/Ti-XPS-spectra-imp.txt <==
energy    6 total
453.45533 0.00304 0.00304
453.46533 0.00340 0.00340
453.47533 0.00380 0.00380
453.48533 0.00424 0.00424
453.49533 0.00473 0.00473
453.50533 0.00527 0.00527
453.51533 0.00587 0.00587
453.52533 0.00652 0.00652
453.53533 0.00724 0.00724
453.54533 0.00803 0.00803
453.55533 0.00890 0.00890
453.56533 0.00985 0.00985
453.57533 0.01090 0.01090
453.58533 0.01204 0.01204
453.59533 0.01329 0.01329
453.60533 0.01465 0.01465
453.61533 0.01613 0.01613
453.62533 0.01774 0.01774
453.63533 0.01950 0.01950
453.64533 0.02140 0.02140
453.65533 0.02347 0.02347
453.66533 0.02571 0.02571
453.67533 0.02814 0.02814
453.68533 0.03076 0.03076
453.69533 0.03359 0.03359
453.70533 0.03664 0.03664
453.71533 0.03992 0.03992
453.72533 0.04346 0.04346
453.73533 0.04726 0.04726
453.74533 0.05133 0.05133
453.75533 0.05570 0.05570
453.76533 0.06038 0.06038
453.77533 0.06538 0.06538
453.78533 0.07073 0.07073
453.79533 0.07643 0.07643
453.80533 0.08250 0.08250
453.81533 0.08895 0.08895
453.82533 0.09582 0.09582
453.83533 0.10310 0.10310
453.84533 0.11082 0.11082
453.85533 0.11900 0.11900
453.86533 0.12764 0.12764
453.87533 0.13676 0.13676
453.88533 0.14639 0.14639
453.89533 0.15652 0.15652
453.90533 0.16718 0.16718
453.91533 0.17838 0.17838
453.92533 0.19013 0.19013
453.93533 0.20244 0.20244
453.94533 0.21532 0.21532
453.95533 0.22877 0.22877
453.96533 0.24282 0.24282
453.97533 0.25745 0.25745
453.98533 0.27267 0.27267
453.99533 0.28849 0.28849
454.00533 0.30490 0.30490
454.01533 0.32191 0.32191
454.02533 0.33951 0.33951
454.03533 0.35769 0.35769
454.04533 0.37645 0.37645
454.05533 0.39577 0.39577
454.06533 0.41565 0.41565
454.07533 0.43606 0.43606
454.08533 0.45699 0.45699
454.09533 0.47842 0.47842
454.10533 0.50032 0.50032
454.11533 0.52268 0.52268
454.12533 0.54546 0.54546
454.13533 0.56862 0.56862
454.14533 0.59215 0.59215
454.15533 0.61599 0.61599
454.16533 0.64012 0.64012
454.17533 0.66448 0.66448
454.18533 0.68905 0.68905
454.19533 0.71377 0.71377
454.20533 0.73859 0.73859
454.21533 0.76346 0.76346
454.22533 0.78834 0.78834
454.23533 0.81316 0.81316
454.24533 0.83788 0.83788
454.25533 0.86243 0.86243
454.26533 0.88677 0.88677
454.27533 0.91082 0.91082
454.28533 0.93453 0.93453
454.29533 0.95785 0.95785
454.30533 0.98070 0.98070
454.31533 1.00304 1.00304
454.32533 1.02480 1.02480
454.33533 1.04591 1.04591
454.34533 1.06633 1.06633
454.35533 1.08600 1.08600
454.36533 1.10485 1.10485
454.37533 1.12284 1.12284
454.38533 1.13991 1.13991
454.39533 1.15601 1.15601
454.40533 1.17109 1.17109
454.41533 1.18511 1.18511
454.42533 1.19803 1.19803
454.43533 1.20979 1.20979
454.44533 1.22038 1.22038
454.45533 1.22975 1.22975
454.46533 1.23787 1.23787
454.47533 1.24473 1.24473
454.48533 1.25029 1.25029
454.49533 1.25454 1.25454
454.50533 1.25746 1.25746
454.51533 1.25906 1.25906
454.52533 1.25931 1.25931
454.53533 1.25822 1.25822
454.54533 1.25580 1.25580
454.55533 1.25205 1.25205
454.56533 1.24698 1.24698
454.57533 1.24061 1.24061
454.58533 1.23296 1.23296
454.59533 1.22405 1.22405
454.60533 1.21391 1.21391
454.61533 1.20257 1.20257
454.62533 1.19007 1.19007
454.63533 1.17645 1.17645
454.64533 1.16174 1.16174
454.65533 1.14599 1.14599
454.66533 1.12926 1.12926
454.67533 1.11158 1.11158
454.68533 1.09301 1.09301
454.69533 1.07361 1.07361
454.70533 1.05343 1.05343
454.71533 1.03252 1.03252
454.72533 1.01095 1.01095
454.73533 0.98878 0.98878
454.74533 0.96606 0.96606
454.75533 0.94286 0.94286
454.76533 0.91923 0.91923
454.77533 0.89524 0.89524
454.78533 0.87094 0.87094
454.79533 0.84640 0.84640
454.80533 0.82168 0.82168
454.81533 0.79682 0.79682
454.82533 0.77189 0.77189
454.83533 0.74695 0.74695
454.84533 0.72203 0.72203
454.85533 0.69721 0.69721
454.86533 0.67252 0.67252
454.87533 0.64801 0.64801
454.88533 0.62373 0.62373
454.89533 0.59971 0.59971
454.90533 0.57601 0.57601
454.91533 0.55265 0.55265
454.92533 0.52967 0.52967
454.93533 0.50711 0.50711
454.94533 0.48498 0.48498
454.95533 0.46333 0.46333
454.96533 0.44217 0.44217
454.97533 0.42153 0.42153
454.98533 0.40142 0.40142
454.99533 0.38186 0.38186
455.00533 0.36287 0.36287
455.01533 0.34445 0.34445
455.02533 0.32662 0.32662
455.03533 0.30938 0.30938
455.04533 0.29274 0.29274
455.05533 0.27669 0.27669
455.06533 0.26125 0.26125
455.07533 0.24640 0.24640
455.08533 0.23215 0.23215
455.09533 0.21849 0.21849
455.10533 0.20541 0.20541
455.11533 0.19291 0.19291
455.12533 0.18098 0.18098
455.13533 0.16960 0.16960
455.14533 0.15877 0.15877
455.15533 0.14847 0.14847
455.16533 0.13869 0.13869
455.17533 0.12942 0.12942
455.18533 0.12064 0.12064
455.19533 0.11233 0.11233
455.20533 0.10448 0.10448
455.21533 0.09708 0.09708
455.22533 0.09011 0.09011
455.23533 0.08354 0.08354
455.24533 0.07738 0.07738
455.25533 0.07159 0.07159
455.26533 0.06616 0.06616
455.27533 0.06108 0.06108
455.28533 0.05633 0.05633
455.29533 0.05189 0.05189
455.30533 0.04775 0.04775
455.31533 0.04390 0.04390
455.32533 0.04031 0.04031
455.33533 0.03697 0.03697
455.34533 0.03388 0.03388
455.35533 0.03101 0.03101
455.36533 0.02836 0.02836
455.37533 0.02590 0.02590
455.38533 0.02363 0.02363
455.39533 0.02154 0.02154
455.40533 0.01961 0.01961
455.41533 0.01783 0.01783
455.42533 0.01620 0.01620
455.43533 0.01470 0.01470
455.44533 0.01333 0.01333
455.45533 0.01207 0.01207
455.46533 0.01092 0.01092
455.47533 0.00987 0.00987
455.48533 0.00891 0.00891
455.49533 0.00803 0.00803
455.50533 0.00723 0.00723
455.51533 0.00651 0.00651
455.52533 0.00585 0.00585
455.53533 0.00525 0.00525
455.54533 0.00471 0.00471
455.55533 0.00422 0.00422
455.56533 0.00378 0.00378


==> figures/data/SQS/y_0.1875_0/Ti-XPS-spectra.txt <==
energy NNNNOO NNNNNN NNNOOO NNOOOO NNNNNO total
453.45533 0.00098 0.00108 0.00004 0.00004 0.00090 0.00304
453.46533 0.00109 0.00121 0.00005 0.00004 0.00101 0.00340
453.47533 0.00122 0.00134 0.00006 0.00005 0.00113 0.00380
453.48533 0.00136 0.00149 0.00006 0.00006 0.00126 0.00424
453.49533 0.00152 0.00166 0.00007 0.00006 0.00141 0.00473
453.50533 0.00170 0.00184 0.00008 0.00007 0.00158 0.00527
453.51533 0.00189 0.00204 0.00009 0.00008 0.00176 0.00587
453.52533 0.00210 0.00226 0.00010 0.00009 0.00197 0.00652
453.53533 0.00233 0.00250 0.00012 0.00010 0.00219 0.00724
453.54533 0.00258 0.00277 0.00013 0.00011 0.00244 0.00803
453.55533 0.00286 0.00305 0.00014 0.00013 0.00271 0.00890
453.56533 0.00317 0.00337 0.00016 0.00014 0.00301 0.00985
453.57533 0.00351 0.00371 0.00018 0.00016 0.00334 0.01090
453.58533 0.00387 0.00408 0.00020 0.00018 0.00370 0.01204
453.59533 0.00428 0.00449 0.00023 0.00020 0.00409 0.01329
453.60533 0.00471 0.00493 0.00025 0.00022 0.00453 0.01465
453.61533 0.00519 0.00541 0.00028 0.00025 0.00500 0.01613
453.62533 0.00571 0.00593 0.00031 0.00028 0.00551 0.01774
453.63533 0.00627 0.00650 0.00034 0.00031 0.00608 0.01950
453.64533 0.00688 0.00711 0.00038 0.00034 0.00669 0.02140
453.65533 0.00755 0.00776 0.00042 0.00038 0.00736 0.02347
453.66533 0.00827 0.00848 0.00047 0.00042 0.00808 0.02571
453.67533 0.00904 0.00924 0.00052 0.00046 0.00887 0.02814
453.68533 0.00988 0.01007 0.00057 0.00051 0.00972 0.03076
453.69533 0.01079 0.01096 0.00063 0.00057 0.01064 0.03359
453.70533 0.01177 0.01191 0.00069 0.00062 0.01164 0.03664
453.71533 0.01282 0.01293 0.00076 0.00069 0.01272 0.03992
453.72533 0.01395 0.01403 0.00084 0.00076 0.01388 0.04346
453.73533 0.01517 0.01521 0.00092 0.00083 0.01513 0.04726
453.74533 0.01647 0.01647 0.00100 0.00091 0.01648 0.05133
453.75533 0.01786 0.01781 0.00110 0.00100 0.01793 0.05570
453.76533 0.01936 0.01924 0.00120 0.00110 0.01949 0.06038
453.77533 0.02095 0.02077 0.00131 0.00120 0.02115 0.06538
453.78533 0.02266 0.02239 0.00144 0.00131 0.02294 0.07073
453.79533 0.02447 0.02412 0.00156 0.00143 0.02484 0.07643
453.80533 0.02640 0.02595 0.00170 0.00156 0.02688 0.08250
453.81533 0.02846 0.02789 0.00185 0.00170 0.02905 0.08895
453.82533 0.03064 0.02995 0.00201 0.00185 0.03137 0.09582
453.83533 0.03295 0.03213 0.00219 0.00201 0.03383 0.10310
453.84533 0.03540 0.03443 0.00237 0.00218 0.03645 0.11082
453.85533 0.03799 0.03685 0.00257 0.00236 0.03923 0.11900
453.86533 0.04073 0.03941 0.00278 0.00256 0.04217 0.12764
453.87533 0.04362 0.04210 0.00300 0.00277 0.04528 0.13676
453.88533 0.04666 0.04492 0.00324 0.00299 0.04858 0.14639
453.89533 0.04986 0.04789 0.00349 0.00323 0.05205 0.15652
453.90533 0.05323 0.05100 0.00376 0.00348 0.05572 0.16718
453.91533 0.05676 0.05426 0.00404 0.00375 0.05957 0.17838
453.92533 0.06046 0.05767 0.00434 0.00403 0.06363 0.19013
453.93533 0.06433 0.06122 0.00466 0.00433 0.06789 0.20244
453.94533 0.06838 0.06493 0.00500 0.00465 0.07236 0.21532
453.95533 0.07261 0.06879 0.00535 0.00498 0.07704 0.22877
453.96533 0.07701 0.07281 0.00573 0.00534 0.08193 0.24282
453.97533 0.08159 0.07698 0.00612 0.00571 0.08704 0.25745
453.98533 0.08636 0.08131 0.00653 0.00610 0.09236 0.27267
453.99533 0.09130 0.08579 0.00697 0.00651 0.09791 0.28849
454.00533 0.09643 0.09043 0.00742 0.00695 0.10368 0.30490
454.01533 0.10173 0.09522 0.00789 0.00740 0.10967 0.32191
454.02533 0.10721 0.10016 0.00839 0.00787 0.11589 0.33951
454.03533 0.11286 0.10524 0.00890 0.00836 0.12232 0.35769
454.04533 0.11869 0.11047 0.00944 0.00888 0.12897 0.37645
454.05533 0.12468 0.11584 0.01000 0.00941 0.13584 0.39577
454.06533 0.13084 0.12134 0.01058 0.00997 0.14292 0.41565
454.07533 0.13715 0.12698 0.01118 0.01055 0.15020 0.43606
454.08533 0.14361 0.13274 0.01180 0.01115 0.15769 0.45699
454.09533 0.15022 0.13861 0.01244 0.01177 0.16537 0.47842
454.10533 0.15697 0.14460 0.01310 0.01241 0.17324 0.50032
454.11533 0.16384 0.15069 0.01379 0.01307 0.18129 0.52268
454.12533 0.17083 0.15687 0.01449 0.01375 0.18951 0.54546
454.13533 0.17793 0.16314 0.01521 0.01446 0.19789 0.56862
454.14533 0.18512 0.16948 0.01595 0.01518 0.20642 0.59215
454.15533 0.19240 0.17589 0.01670 0.01591 0.21508 0.61599
454.16533 0.19975 0.18235 0.01748 0.01667 0.22387 0.64012
454.17533 0.20717 0.18885 0.01827 0.01744 0.23276 0.66448
454.18533 0.21463 0.19537 0.01907 0.01823 0.24175 0.68905
454.19533 0.22211 0.20192 0.01988 0.01903 0.25082 0.71377
454.20533 0.22962 0.20847 0.02071 0.01985 0.25994 0.73859
454.21533 0.23712 0.21500 0.02155 0.02067 0.26911 0.76346
454.22533 0.24461 0.22151 0.02240 0.02151 0.27831 0.78834
454.23533 0.25207 0.22798 0.02325 0.02236 0.28750 0.81316
454.24533 0.25948 0.23439 0.02411 0.02321 0.29669 0.83788
454.25533 0.26681 0.24074 0.02498 0.02407 0.30583 0.86243
454.26533 0.27407 0.24699 0.02584 0.02494 0.31493 0.88677
454.27533 0.28121 0.25315 0.02671 0.02580 0.32394 0.91082
454.28533 0.28824 0.25919 0.02758 0.02667 0.33285 0.93453
454.29533 0.29513 0.26510 0.02844 0.02754 0.34165 0.95785
454.30533 0.30186 0.27086 0.02929 0.02840 0.35029 0.98070
454.31533 0.30841 0.27645 0.03014 0.02925 0.35878 1.00304
454.32533 0.31477 0.28187 0.03098 0.03010 0.36707 1.02480
454.33533 0.32092 0.28709 0.03181 0.03094 0.37515 1.04591
454.34533 0.32684 0.29210 0.03262 0.03177 0.38300 1.06633
454.35533 0.33251 0.29689 0.03342 0.03258 0.39060 1.08600
454.36533 0.33792 0.30145 0.03419 0.03338 0.39791 1.10485
454.37533 0.34305 0.30575 0.03495 0.03416 0.40493 1.12284
454.38533 0.34788 0.30979 0.03569 0.03492 0.41164 1.13991
454.39533 0.35241 0.31356 0.03639 0.03565 0.41800 1.15601
454.40533 0.35661 0.31703 0.03708 0.03636 0.42401 1.17109
454.41533 0.36048 0.32021 0.03773 0.03705 0.42964 1.18511
454.42533 0.36400 0.32309 0.03835 0.03770 0.43489 1.19803
454.43533 0.36717 0.32564 0.03894 0.03832 0.43972 1.20979
454.44533 0.36996 0.32788 0.03949 0.03891 0.44413 1.22038
454.45533 0.37238 0.32978 0.04001 0.03947 0.44811 1.22975
454.46533 0.37442 0.33134 0.04049 0.03999 0.45164 1.23787
454.47533 0.37606 0.33256 0.04093 0.04047 0.45471 1.24473
454.48533 0.37731 0.33344 0.04132 0.04091 0.45731 1.25029
454.49533 0.37816 0.33397 0.04168 0.04131 0.45943 1.25454
454.50533 0.37860 0.33414 0.04199 0.04166 0.46107 1.25746
454.51533 0.37864 0.33396 0.04226 0.04198 0.46222 1.25906
454.52533 0.37828 0.33344 0.04248 0.04225 0.46287 1.25931
454.53533 0.37751 0.33256 0.04265 0.04247 0.46303 1.25822
454.54533 0.37634 0.33133 0.04278 0.04265 0.46270 1.25580
454.55533 0.37477 0.32976 0.04286 0.04278 0.46187 1.25205
454.56533 0.37282 0.32785 0.04290 0.04286 0.46055 1.24698
454.57533 0.37047 0.32561 0.04288 0.04290 0.45874 1.24061
454.58533 0.36775 0.32305 0.04282 0.04288 0.45646 1.23296
454.59533 0.36466 0.32016 0.04271 0.04282 0.45369 1.22405
454.60533 0.36120 0.31696 0.04255 0.04272 0.45047 1.21391
454.61533 0.35740 0.31347 0.04235 0.04256 0.44678 1.20257
454.62533 0.35326 0.30968 0.04210 0.04236 0.44266 1.19007
454.63533 0.34880 0.30562 0.04181 0.04212 0.43810 1.17645
454.64533 0.34402 0.30129 0.04147 0.04182 0.43313 1.16174
454.65533 0.33895 0.29671 0.04109 0.04149 0.42776 1.14599
454.66533 0.33359 0.29189 0.04067 0.04111 0.42200 1.12926
454.67533 0.32797 0.28684 0.04021 0.04069 0.41588 1.11158
454.68533 0.32210 0.28158 0.03970 0.04023 0.40941 1.09301
454.69533 0.31599 0.27612 0.03917 0.03973 0.40260 1.07361
454.70533 0.30967 0.27048 0.03859 0.03919 0.39549 1.05343
454.71533 0.30315 0.26468 0.03798 0.03862 0.38809 1.03252
454.72533 0.29645 0.25872 0.03734 0.03801 0.38042 1.01095
454.73533 0.28959 0.25263 0.03667 0.03737 0.37251 0.98878
454.74533 0.28259 0.24642 0.03597 0.03670 0.36437 0.96606
454.75533 0.27546 0.24011 0.03525 0.03601 0.35603 0.94286
454.76533 0.26822 0.23371 0.03450 0.03528 0.34751 0.91923
454.77533 0.26090 0.22724 0.03373 0.03454 0.33883 0.89524
454.78533 0.25350 0.22071 0.03294 0.03377 0.33002 0.87094
454.79533 0.24605 0.21414 0.03214 0.03298 0.32109 0.84640
454.80533 0.23856 0.20755 0.03132 0.03218 0.31207 0.82168
454.81533 0.23106 0.20094 0.03048 0.03136 0.30298 0.79682
454.82533 0.22355 0.19434 0.02964 0.03052 0.29385 0.77189
454.83533 0.21605 0.18775 0.02878 0.02968 0.28468 0.74695
454.84533 0.20858 0.18119 0.02792 0.02882 0.27551 0.72203
454.85533 0.20116 0.17467 0.02706 0.02796 0.26635 0.69721
454.86533 0.19379 0.16821 0.02619 0.02710 0.25722 0.67252
454.87533 0.18649 0.16182 0.02533 0.02623 0.24814 0.64801
454.88533 0.17928 0.15550 0.02446 0.02537 0.23912 0.62373
454.89533 0.17216 0.14927 0.02360 0.02450 0.23019 0.59971
454.90533 0.16514 0.14313 0.02274 0.02364 0.22135 0.57601
454.91533 0.15824 0.13710 0.02189 0.02278 0.21263 0.55265
454.92533 0.15147 0.13118 0.02105 0.02193 0.20403 0.52967
454.93533 0.14483 0.12539 0.02022 0.02109 0.19558 0.50711
454.94533 0.13834 0.11972 0.01940 0.02026 0.18727 0.48498
454.95533 0.13199 0.11419 0.01859 0.01943 0.17913 0.46333
454.96533 0.12581 0.10879 0.01779 0.01863 0.17116 0.44217
454.97533 0.11978 0.10354 0.01701 0.01783 0.16337 0.42153
454.98533 0.11392 0.09843 0.01625 0.01705 0.15576 0.40142
454.99533 0.10823 0.09348 0.01551 0.01629 0.14836 0.38186
455.00533 0.10272 0.08868 0.01478 0.01554 0.14116 0.36287
455.01533 0.09738 0.08404 0.01407 0.01481 0.13416 0.34445
455.02533 0.09222 0.07955 0.01338 0.01410 0.12737 0.32662
455.03533 0.08724 0.07522 0.01271 0.01341 0.12080 0.30938
455.04533 0.08244 0.07106 0.01206 0.01274 0.11445 0.29274
455.05533 0.07782 0.06705 0.01143 0.01209 0.10832 0.27669
455.06533 0.07338 0.06319 0.01082 0.01145 0.10240 0.26125
455.07533 0.06912 0.05950 0.01023 0.01084 0.09671 0.24640
455.08533 0.06504 0.05596 0.00966 0.01026 0.09123 0.23215
455.09533 0.06113 0.05258 0.00912 0.00969 0.08598 0.21849
455.10533 0.05740 0.04934 0.00859 0.00914 0.08094 0.20541
455.11533 0.05384 0.04626 0.00809 0.00862 0.07611 0.19291
455.12533 0.05044 0.04332 0.00761 0.00811 0.07150 0.18098
455.13533 0.04721 0.04052 0.00715 0.00763 0.06710 0.16960
455.14533 0.04414 0.03787 0.00671 0.00717 0.06290 0.15877
455.15533 0.04122 0.03535 0.00628 0.00673 0.05890 0.14847
455.16533 0.03846 0.03296 0.00588 0.00630 0.05509 0.13869
455.17533 0.03584 0.03070 0.00550 0.00590 0.05148 0.12942
455.18533 0.03336 0.02856 0.00514 0.00552 0.04805 0.12064
455.19533 0.03102 0.02655 0.00480 0.00516 0.04481 0.11233
455.20533 0.02882 0.02465 0.00447 0.00481 0.04174 0.10448
455.21533 0.02674 0.02286 0.00416 0.00449 0.03883 0.09708
455.22533 0.02479 0.02117 0.00387 0.00418 0.03610 0.09011
455.23533 0.02295 0.01959 0.00360 0.00388 0.03352 0.08354
455.24533 0.02123 0.01811 0.00334 0.00361 0.03109 0.07738
455.25533 0.01962 0.01673 0.00309 0.00335 0.02880 0.07159
455.26533 0.01810 0.01543 0.00286 0.00310 0.02666 0.06616
455.27533 0.01669 0.01421 0.00265 0.00287 0.02465 0.06108
455.28533 0.01537 0.01308 0.00245 0.00266 0.02276 0.05633
455.29533 0.01414 0.01203 0.00226 0.00246 0.02100 0.05189
455.30533 0.01300 0.01105 0.00208 0.00227 0.01936 0.04775
455.31533 0.01193 0.01013 0.00192 0.00209 0.01782 0.04390
455.32533 0.01094 0.00929 0.00176 0.00192 0.01639 0.04031
455.33533 0.01002 0.00850 0.00162 0.00177 0.01506 0.03697
455.34533 0.00917 0.00777 0.00149 0.00163 0.01382 0.03388
455.35533 0.00839 0.00710 0.00136 0.00149 0.01267 0.03101
455.36533 0.00766 0.00648 0.00125 0.00137 0.01160 0.02836
455.37533 0.00698 0.00591 0.00114 0.00125 0.01061 0.02590
455.38533 0.00636 0.00538 0.00104 0.00115 0.00970 0.02363
455.39533 0.00579 0.00489 0.00095 0.00105 0.00886 0.02154
455.40533 0.00527 0.00444 0.00087 0.00096 0.00808 0.01961
455.41533 0.00478 0.00403 0.00079 0.00087 0.00736 0.01783
455.42533 0.00434 0.00365 0.00072 0.00079 0.00669 0.01620
455.43533 0.00393 0.00331 0.00065 0.00072 0.00609 0.01470
455.44533 0.00356 0.00299 0.00059 0.00066 0.00553 0.01333
455.45533 0.00322 0.00270 0.00054 0.00059 0.00501 0.01207
455.46533 0.00291 0.00244 0.00049 0.00054 0.00454 0.01092
455.47533 0.00263 0.00220 0.00044 0.00049 0.00411 0.00987
455.48533 0.00237 0.00198 0.00040 0.00044 0.00372 0.00891
455.49533 0.00213 0.00178 0.00036 0.00040 0.00336 0.00803
455.50533 0.00192 0.00160 0.00032 0.00036 0.00303 0.00723
455.51533 0.00172 0.00144 0.00029 0.00032 0.00273 0.00651
455.52533 0.00155 0.00129 0.00026 0.00029 0.00246 0.00585
455.53533 0.00139 0.00116 0.00024 0.00026 0.00221 0.00525
455.54533 0.00124 0.00103 0.00021 0.00024 0.00199 0.00471
455.55533 0.00111 0.00092 0.00019 0.00021 0.00178 0.00422
455.56533 0.00099 0.00082 0.00017 0.00019 0.00160 0.00378


==> figures/data/SQS/y_0.1875_0/Ti-stats.txt <==
------- Overall peaks -------

level:4
average position: 454.52163028277215
position stdev: 0.06433802704927291
position uncertainty 0.011746462906754771
list of positions: 
454.6190743285759
454.5673464169649
454.5624260523295
454.55625137830236
454.3553261028375
454.5387713217405
454.55540646445354
454.42440372853923
454.57780538915114
454.5007549604739
454.41658616653314
454.436487493206
454.53088981296156
454.51847053174015
454.478420254685
454.5079350955226
454.5007692464667
454.5081073436452
454.5412090546339
454.597652837285
454.5272900172989
454.53180180289786
454.51752439147924
454.44138908205286
454.5341064720607
454.6659011957108
454.5495009112827
454.4572839387795
454.56591659411754
454.56410009743587

------- All types -------

NNNNOO4
number of atoms in this configuration: 9
average position: 454.5112322701232
position stdev: 0.06305321878846777
position uncertainty 0.021017739596155924
list of positions: 
454.6190743285759
454.55625137830236
454.42440372853923
454.5007549604739
454.41658616653314
454.5079350955226
454.5007692464667
454.5412090546339
454.5341064720607

NNNNNN4
number of atoms in this configuration: 8
average position: 454.5032787664217
position stdev: 0.07500697510894401
position uncertainty 0.026518970367912443
list of positions: 
454.3553261028375
454.5387713217405
454.55540646445354
454.436487493206
454.478420254685
454.53180180289786
454.56591659411754
454.56410009743587

NNNOOO4
number of atoms in this configuration: 1
average position: 454.5673464169649
position stdev: 0.0
position uncertainty 0.0
list of positions: 
454.5673464169649

NNOOOO4
number of atoms in this configuration: 1
average position: 454.57780538915114
position stdev: 0.0
position uncertainty 0.0
list of positions: 
454.57780538915114

NNNNNO4
number of atoms in this configuration: 11
average position: 454.53422146496047
position stdev: 0.061803932989023126
position uncertainty 0.018634586935714365
list of positions: 
454.5624260523295
454.53088981296156
454.51847053174015
454.5081073436452
454.597652837285
454.5272900172989
454.51752439147924
454.44138908205286
454.6659011957108
454.5495009112827
454.4572839387795

------- Simplified types based on number of neighbors -------

6-coordinated4
number of atoms in this configuration: 30
average position: 454.52163028277215
position stdev: 0.06433802704927291
position uncertainty 0.011746462906754771
list of positions: 
454.6190743285759
454.5673464169649
454.5624260523295
454.55625137830236
454.3553261028375
454.5387713217405
454.55540646445354
454.42440372853923
454.57780538915114
454.5007549604739
454.41658616653314
454.436487493206
454.53088981296156
454.51847053174015
454.478420254685
454.5079350955226
454.5007692464667
454.5081073436452
454.5412090546339
454.597652837285
454.5272900172989
454.53180180289786
454.51752439147924
454.44138908205286
454.5341064720607
454.6659011957108
454.5495009112827
454.4572839387795
454.56591659411754
454.56410009743587



==> figures/data/SQS/y_0.1875_0/XPS-shifts-dscf-cond.txt <==
1 N 1 1S -54987.09811763 -54957.32769053 29.77042710
2 N 1 1S -54987.09811763 -54957.32056307 29.77755456
3 N 1 1S -54987.09811763 -54957.40171043 29.69640720
4 N 1 1S -54987.09811763 -54957.37899396 29.71912367
5 N 1 1S -54987.09811763 -54957.34868843 29.74942920
6 N 1 1S -54987.09811763 -54957.36013277 29.73798486
7 N 1 1S -54987.09811763 -54957.40052137 29.69759626
8 N 1 1S -54987.09811763 -54957.35401446 29.74410317
9 N 1 1S -54987.09811763 -54957.37446627 29.72365136
10 N 1 1S -54987.09811763 -54957.35492278 29.74319485
11 N 1 1S -54987.09811763 -54957.44004084 29.65807679
12 N 1 1S -54987.09811763 -54957.35446264 29.74365499
13 N 1 1S -54987.09811763 -54957.40096718 29.69715045
14 N 1 1S -54987.09811763 -54957.36491662 29.73320101
15 N 1 1S -54987.09811763 -54957.37542686 29.72269077
16 N 1 1S -54987.09811763 -54957.36832955 29.72978808
17 N 1 1S -54987.09811763 -54957.32581272 29.77230491
18 N 1 1S -54987.09811763 -54957.43936906 29.65874857
19 N 1 1S -54987.09811763 -54957.34954022 29.74857741
20 N 1 1S -54987.09811763 -54957.39774102 29.70037661
21 N 1 1S -54987.09811763 -54957.36518616 29.73293147
22 N 1 1S -54987.09811763 -54957.32942816 29.76868947
23 N 1 1S -54987.09811763 -54957.38441908 29.71369855
24 N 1 1S -54987.09811763 -54957.38757349 29.71054414
25 N 1 1S -54987.09811763 -54957.36110432 29.73701331
26 N 1 1S -54987.09811763 -54957.34495865 29.75315898
27 O 1 1S -54987.09811763 -54947.43427014 39.66384749
28 O 1 1S -54987.09811763 -54947.43178828 39.66632935
29 O 1 1S -54987.09811763 -54947.44959667 39.64852096
30 O 1 1S -54987.09811763 -54947.41255999 39.68555764
31 O 1 1S -54987.09811763 -54947.38111631 39.71700132
32 O 1 1S -54987.09811763 -54947.40099010 39.69712753
33 Ti 4 2P -54987.09811763 -54953.68424411 33.41387352
34 Ti 4 2P -54987.09811763 -54953.68804604 33.41007159
35 Ti 4 2P -54987.09811763 -54953.68840768 33.40970995
36 Ti 4 2P -54987.09811763 -54953.68886151 33.40925612
37 Ti 4 2P -54987.09811763 -54953.70362924 33.39448839
38 Ti 4 2P -54987.09811763 -54953.69014627 33.40797136
39 Ti 4 2P -54987.09811763 -54953.68892361 33.40919402
40 Ti 4 2P -54987.09811763 -54953.69855213 33.39956550
41 Ti 4 2P -54987.09811763 -54953.68727732 33.41084031
42 Ti 4 2P -54987.09811763 -54953.69294042 33.40517721
43 Ti 4 2P -54987.09811763 -54953.69912671 33.39899092
44 Ti 4 2P -54987.09811763 -54953.69766399 33.40045364
45 Ti 4 2P -54987.09811763 -54953.69072555 33.40739208
46 Ti 4 2P -54987.09811763 -54953.69163835 33.40647928
47 Ti 4 2P -54987.09811763 -54953.69458199 33.40353564
48 Ti 4 2P -54987.09811763 -54953.69241269 33.40570494
49 Ti 4 2P -54987.09811763 -54953.69293937 33.40517826
50 Ti 4 2P -54987.09811763 -54953.69240003 33.40571760
51 Ti 4 2P -54987.09811763 -54953.68996710 33.40815053
52 Ti 4 2P -54987.09811763 -54953.68581856 33.41229907
53 Ti 4 2P -54987.09811763 -54953.69099013 33.40712750
54 Ti 4 2P -54987.09811763 -54953.69065852 33.40745911
55 Ti 4 2P -54987.09811763 -54953.69170789 33.40640974
56 Ti 4 2P -54987.09811763 -54953.69730373 33.40081390
57 Ti 4 2P -54987.09811763 -54953.69048913 33.40762850
58 Ti 4 2P -54987.09811763 -54953.68080240 33.41731523
59 Ti 4 2P -54987.09811763 -54953.68935766 33.40875997
60 Ti 4 2P -54987.09811763 -54953.69613548 33.40198215
61 Ti 4 2P -54987.09811763 -54953.68815113 33.40996650
62 Ti 4 2P -54987.09811763 -54953.68828464 33.40983299


==> figures/data/SQS/y_0.1875_12/N-XPS-spectra-imp.txt <==
energy    N^{2V_{Ti}} N^{1V_{Ti}} N^{0V_{Ti}} total
402.58377 0.00024 0.00000 0.00000 0.00024
402.59377 0.00026 0.00000 0.00000 0.00026
402.60377 0.00029 0.00000 0.00000 0.00029
402.61377 0.00032 0.00000 0.00000 0.00032
402.62377 0.00035 0.00000 0.00000 0.00035
402.63377 0.00039 0.00000 0.00000 0.00039
402.64377 0.00043 0.00000 0.00000 0.00043
402.65377 0.00047 0.00000 0.00000 0.00047
402.66377 0.00051 0.00000 0.00000 0.00052
402.67377 0.00056 0.00001 0.00000 0.00057
402.68377 0.00061 0.00001 0.00000 0.00062
402.69377 0.00067 0.00001 0.00000 0.00068
402.70377 0.00073 0.00001 0.00000 0.00074
402.71377 0.00080 0.00001 0.00000 0.00081
402.72377 0.00087 0.00001 0.00000 0.00088
402.73377 0.00094 0.00001 0.00000 0.00096
402.74377 0.00102 0.00002 0.00000 0.00104
402.75377 0.00111 0.00002 0.00000 0.00113
402.76377 0.00120 0.00002 0.00000 0.00122
402.77377 0.00130 0.00002 0.00000 0.00133
402.78377 0.00141 0.00003 0.00000 0.00144
402.79377 0.00152 0.00003 0.00000 0.00155
402.80377 0.00164 0.00003 0.00000 0.00168
402.81377 0.00177 0.00004 0.00000 0.00181
402.82377 0.00191 0.00004 0.00000 0.00195
402.83377 0.00205 0.00005 0.00000 0.00210
402.84377 0.00220 0.00006 0.00000 0.00226
402.85377 0.00236 0.00007 0.00000 0.00243
402.86377 0.00253 0.00008 0.00000 0.00261
402.87377 0.00271 0.00009 0.00000 0.00280
402.88377 0.00290 0.00010 0.00000 0.00300
402.89377 0.00310 0.00011 0.00000 0.00321
402.90377 0.00331 0.00012 0.00000 0.00343
402.91377 0.00353 0.00014 0.00000 0.00367
402.92377 0.00376 0.00016 0.00000 0.00391
402.93377 0.00400 0.00018 0.00000 0.00417
402.94377 0.00424 0.00020 0.00000 0.00444
402.95377 0.00450 0.00022 0.00000 0.00473
402.96377 0.00478 0.00025 0.00000 0.00503
402.97377 0.00506 0.00028 0.00000 0.00534
402.98377 0.00535 0.00032 0.00000 0.00567
402.99377 0.00565 0.00036 0.00000 0.00601
403.00377 0.00596 0.00040 0.00000 0.00636
403.01377 0.00629 0.00044 0.00000 0.00673
403.02377 0.00662 0.00050 0.00000 0.00712
403.03377 0.00696 0.00055 0.00000 0.00752
403.04377 0.00732 0.00062 0.00000 0.00793
403.05377 0.00768 0.00069 0.00000 0.00836
403.06377 0.00805 0.00076 0.00000 0.00881
403.07377 0.00843 0.00085 0.00000 0.00928
403.08377 0.00882 0.00094 0.00000 0.00976
403.09377 0.00921 0.00104 0.00000 0.01025
403.10377 0.00962 0.00115 0.00000 0.01077
403.11377 0.01003 0.00127 0.00000 0.01130
403.12377 0.01044 0.00140 0.00000 0.01184
403.13377 0.01086 0.00155 0.00000 0.01241
403.14377 0.01128 0.00170 0.00000 0.01299
403.15377 0.01171 0.00187 0.00000 0.01359
403.16377 0.01214 0.00206 0.00000 0.01421
403.17377 0.01258 0.00226 0.00000 0.01484
403.18377 0.01301 0.00248 0.00001 0.01550
403.19377 0.01344 0.00272 0.00001 0.01617
403.20377 0.01388 0.00297 0.00001 0.01686
403.21377 0.01431 0.00325 0.00001 0.01757
403.22377 0.01473 0.00355 0.00001 0.01829
403.23377 0.01516 0.00387 0.00001 0.01904
403.24377 0.01557 0.00422 0.00001 0.01981
403.25377 0.01599 0.00460 0.00002 0.02060
403.26377 0.01639 0.00500 0.00002 0.02141
403.27377 0.01679 0.00543 0.00002 0.02224
403.28377 0.01717 0.00589 0.00002 0.02309
403.29377 0.01755 0.00638 0.00003 0.02396
403.30377 0.01792 0.00691 0.00003 0.02486
403.31377 0.01827 0.00748 0.00004 0.02578
403.32377 0.01861 0.00808 0.00004 0.02673
403.33377 0.01893 0.00872 0.00005 0.02770
403.34377 0.01924 0.00940 0.00006 0.02869
403.35377 0.01953 0.01012 0.00006 0.02971
403.36377 0.01980 0.01089 0.00007 0.03076
403.37377 0.02005 0.01171 0.00008 0.03184
403.38377 0.02029 0.01257 0.00010 0.03295
403.39377 0.02050 0.01348 0.00011 0.03409
403.40377 0.02070 0.01444 0.00012 0.03526
403.41377 0.02087 0.01545 0.00014 0.03646
403.42377 0.02102 0.01652 0.00016 0.03770
403.43377 0.02115 0.01764 0.00018 0.03897
403.44377 0.02126 0.01881 0.00020 0.04028
403.45377 0.02134 0.02005 0.00023 0.04162
403.46377 0.02140 0.02134 0.00026 0.04301
403.47377 0.02144 0.02270 0.00029 0.04443
403.48377 0.02145 0.02411 0.00033 0.04589
403.49377 0.02144 0.02559 0.00037 0.04740
403.50377 0.02140 0.02712 0.00042 0.04894
403.51377 0.02134 0.02872 0.00047 0.05054
403.52377 0.02126 0.03038 0.00053 0.05217
403.53377 0.02115 0.03211 0.00060 0.05386
403.54377 0.02102 0.03390 0.00067 0.05559
403.55377 0.02087 0.03575 0.00075 0.05737
403.56377 0.02070 0.03766 0.00083 0.05919
403.57377 0.02050 0.03963 0.00093 0.06107
403.58377 0.02029 0.04167 0.00104 0.06300
403.59377 0.02005 0.04376 0.00116 0.06497
403.60377 0.01980 0.04592 0.00129 0.06700
403.61377 0.01953 0.04812 0.00143 0.06908
403.62377 0.01924 0.05039 0.00159 0.07122
403.63377 0.01893 0.05270 0.00177 0.07340
403.64377 0.01861 0.05507 0.00196 0.07563
403.65377 0.01827 0.05749 0.00217 0.07792
403.66377 0.01792 0.05995 0.00240 0.08026
403.67377 0.01755 0.06245 0.00265 0.08265
403.68377 0.01717 0.06500 0.00292 0.08509
403.69377 0.01679 0.06757 0.00322 0.08758
403.70377 0.01639 0.07019 0.00355 0.09013
403.71377 0.01599 0.07283 0.00390 0.09272
403.72377 0.01557 0.07549 0.00429 0.09536
403.73377 0.01516 0.07818 0.00471 0.09804
403.74377 0.01473 0.08088 0.00516 0.10077
403.75377 0.01431 0.08359 0.00566 0.10355
403.76377 0.01388 0.08631 0.00619 0.10637
403.77377 0.01344 0.08903 0.00677 0.10924
403.78377 0.01301 0.09175 0.00739 0.11215
403.79377 0.01258 0.09445 0.00806 0.11509
403.80377 0.01214 0.09715 0.00879 0.11808
403.81377 0.01171 0.09983 0.00956 0.12110
403.82377 0.01128 0.10248 0.01040 0.12416
403.83377 0.01086 0.10510 0.01130 0.12726
403.84377 0.01044 0.10769 0.01226 0.13039
403.85377 0.01003 0.11024 0.01329 0.13355
403.86377 0.00962 0.11274 0.01439 0.13675
403.87377 0.00921 0.11520 0.01556 0.13997
403.88377 0.00882 0.11759 0.01681 0.14322
403.89377 0.00843 0.11993 0.01815 0.14651
403.90377 0.00805 0.12220 0.01957 0.14982
403.91377 0.00768 0.12440 0.02108 0.15315
403.92377 0.00732 0.12652 0.02268 0.15652
403.93377 0.00696 0.12856 0.02438 0.15990
403.94377 0.00662 0.13052 0.02618 0.16332
403.95377 0.00629 0.13239 0.02808 0.16675
403.96377 0.00596 0.13416 0.03009 0.17022
403.97377 0.00565 0.13584 0.03221 0.17370
403.98377 0.00535 0.13742 0.03444 0.17721
403.99377 0.00506 0.13890 0.03679 0.18074
404.00377 0.00478 0.14027 0.03925 0.18429
404.01377 0.00450 0.14153 0.04184 0.18787
404.02377 0.00424 0.14268 0.04455 0.19148
404.03377 0.00400 0.14371 0.04739 0.19510
404.04377 0.00376 0.14463 0.05036 0.19875
404.05377 0.00353 0.14543 0.05346 0.20242
404.06377 0.00331 0.14611 0.05670 0.20612
404.07377 0.00310 0.14668 0.06006 0.20984
404.08377 0.00290 0.14712 0.06356 0.21359
404.09377 0.00271 0.14745 0.06720 0.21736
404.10377 0.00253 0.14765 0.07097 0.22115
404.11377 0.00236 0.14773 0.07487 0.22496
404.12377 0.00220 0.14769 0.07891 0.22880
404.13377 0.00205 0.14754 0.08308 0.23267
404.14377 0.00191 0.14726 0.08738 0.23655
404.15377 0.00177 0.14687 0.09181 0.24045
404.16377 0.00164 0.14637 0.09637 0.24438
404.17377 0.00152 0.14575 0.10105 0.24832
404.18377 0.00141 0.14502 0.10585 0.25228
404.19377 0.00130 0.14418 0.11077 0.25625
404.20377 0.00120 0.14323 0.11580 0.26024
404.21377 0.00111 0.14218 0.12094 0.26423
404.22377 0.00102 0.14104 0.12617 0.26823
404.23377 0.00094 0.13979 0.13150 0.27224
404.24377 0.00087 0.13845 0.13692 0.27624
404.25377 0.00080 0.13702 0.14242 0.28024
404.26377 0.00073 0.13550 0.14800 0.28423
404.27377 0.00067 0.13390 0.15364 0.28821
404.28377 0.00061 0.13222 0.15933 0.29216
404.29377 0.00056 0.13046 0.16508 0.29610
404.30377 0.00051 0.12863 0.17086 0.30000
404.31377 0.00047 0.12673 0.17667 0.30387
404.32377 0.00043 0.12477 0.18250 0.30770
404.33377 0.00039 0.12275 0.18834 0.31148
404.34377 0.00035 0.12067 0.19418 0.31520
404.35377 0.00032 0.11855 0.20000 0.31886
404.36377 0.00029 0.11637 0.20580 0.32246
404.37377 0.00026 0.11415 0.21156 0.32597
404.38377 0.00024 0.11189 0.21727 0.32940
404.39377 0.00022 0.10960 0.22292 0.33274
404.40377 0.00019 0.10728 0.22850 0.33598
404.41377 0.00018 0.10493 0.23400 0.33910
404.42377 0.00016 0.10255 0.23940 0.34212
404.43377 0.00014 0.10016 0.24470 0.34501
404.44377 0.00013 0.09776 0.24988 0.34776
404.45377 0.00012 0.09534 0.25493 0.35038
404.46377 0.00010 0.09291 0.25983 0.35285
404.47377 0.00009 0.09048 0.26459 0.35516
404.48377 0.00008 0.08805 0.26918 0.35731
404.49377 0.00007 0.08562 0.27360 0.35930
404.50377 0.00007 0.08320 0.27784 0.36111
404.51377 0.00006 0.08078 0.28189 0.36273
404.52377 0.00005 0.07838 0.28574 0.36417
404.53377 0.00005 0.07600 0.28937 0.36542
404.54377 0.00004 0.07363 0.29279 0.36646
404.55377 0.00004 0.07128 0.29599 0.36730
404.56377 0.00003 0.06896 0.29895 0.36794
404.57377 0.00003 0.06666 0.30167 0.36836
404.58377 0.00003 0.06439 0.30416 0.36857
404.59377 0.00002 0.06215 0.30639 0.36856
404.60377 0.00002 0.05994 0.30837 0.36833
404.61377 0.00002 0.05777 0.31010 0.36788
404.62377 0.00002 0.05563 0.31156 0.36721
404.63377 0.00001 0.05353 0.31277 0.36632
404.64377 0.00001 0.05147 0.31371 0.36520
404.65377 0.00001 0.04945 0.31439 0.36386
404.66377 0.00001 0.04748 0.31481 0.36230
404.67377 0.00001 0.04554 0.31496 0.36052
404.68377 0.00001 0.04365 0.31486 0.35852
404.69377 0.00001 0.04181 0.31449 0.35631
404.70377 0.00001 0.04001 0.31387 0.35388
404.71377 0.00000 0.03826 0.31299 0.35125
404.72377 0.00000 0.03655 0.31186 0.34842
404.73377 0.00000 0.03490 0.31049 0.34539
404.74377 0.00000 0.03329 0.30888 0.34217
404.75377 0.00000 0.03173 0.30703 0.33876
404.76377 0.00000 0.03021 0.30495 0.33516
404.77377 0.00000 0.02875 0.30265 0.33140
404.78377 0.00000 0.02733 0.30013 0.32746
404.79377 0.00000 0.02596 0.29740 0.32337
404.80377 0.00000 0.02464 0.29447 0.31912
404.81377 0.00000 0.02337 0.29135 0.31472
404.82377 0.00000 0.02214 0.28804 0.31019
404.83377 0.00000 0.02096 0.28456 0.30552
404.84377 0.00000 0.01983 0.28091 0.30073
404.85377 0.00000 0.01874 0.27709 0.29583
404.86377 0.00000 0.01769 0.27313 0.29082
404.87377 0.00000 0.01669 0.26902 0.28572
404.88377 0.00000 0.01573 0.26478 0.28052
404.89377 0.00000 0.01482 0.26042 0.27524
404.90377 0.00000 0.01394 0.25595 0.26989
404.91377 0.00000 0.01311 0.25137 0.26447
404.92377 0.00000 0.01231 0.24669 0.25900
404.93377 0.00000 0.01155 0.24193 0.25348
404.94377 0.00000 0.01083 0.23709 0.24792
404.95377 0.00000 0.01014 0.23218 0.24233
404.96377 0.00000 0.00949 0.22721 0.23671
404.97377 0.00000 0.00888 0.22220 0.23107
404.98377 0.00000 0.00829 0.21713 0.22543
404.99377 0.00000 0.00774 0.21204 0.21978
405.00377 0.00000 0.00721 0.20692 0.21413
405.01377 0.00000 0.00672 0.20178 0.20850
405.02377 0.00000 0.00625 0.19663 0.20289
405.03377 0.00000 0.00582 0.19148 0.19730
405.04377 0.00000 0.00540 0.18633 0.19174
405.05377 0.00000 0.00501 0.18120 0.18621
405.06377 0.00000 0.00465 0.17608 0.18073
405.07377 0.00000 0.00430 0.17099 0.17529
405.08377 0.00000 0.00398 0.16593 0.16991
405.09377 0.00000 0.00368 0.16090 0.16459
405.10377 0.00000 0.00340 0.15592 0.15932
405.11377 0.00000 0.00314 0.15099 0.15412
405.12377 0.00000 0.00289 0.14610 0.14900
405.13377 0.00000 0.00266 0.14128 0.14395
405.14377 0.00000 0.00245 0.13652 0.13897
405.15377 0.00000 0.00225 0.13182 0.13408
405.16377 0.00000 0.00207 0.12720 0.12927
405.17377 0.00000 0.00190 0.12265 0.12455
405.18377 0.00000 0.00174 0.11818 0.11991
405.19377 0.00000 0.00159 0.11378 0.11537
405.20377 0.00000 0.00146 0.10947 0.11093
405.21377 0.00000 0.00133 0.10525 0.10658
405.22377 0.00000 0.00121 0.10111 0.10233
405.23377 0.00000 0.00111 0.09707 0.09818
405.24377 0.00000 0.00101 0.09312 0.09413
405.25377 0.00000 0.00092 0.08926 0.09018
405.26377 0.00000 0.00083 0.08550 0.08633
405.27377 0.00000 0.00076 0.08183 0.08259
405.28377 0.00000 0.00069 0.07826 0.07895
405.29377 0.00000 0.00062 0.07479 0.07542
405.30377 0.00000 0.00056 0.07142 0.07198
405.31377 0.00000 0.00051 0.06815 0.06866
405.32377 0.00000 0.00046 0.06497 0.06543
405.33377 0.00000 0.00042 0.06190 0.06231
405.34377 0.00000 0.00038 0.05892 0.05930
405.35377 0.00000 0.00034 0.05604 0.05638
405.36377 0.00000 0.00030 0.05326 0.05357
405.37377 0.00000 0.00027 0.05058 0.05085
405.38377 0.00000 0.00025 0.04799 0.04824
405.39377 0.00000 0.00022 0.04550 0.04572
405.40377 0.00000 0.00020 0.04310 0.04330
405.41377 0.00000 0.00018 0.04079 0.04097
405.42377 0.00000 0.00016 0.03858 0.03874
405.43377 0.00000 0.00014 0.03645 0.03660
405.44377 0.00000 0.00013 0.03442 0.03454
405.45377 0.00000 0.00011 0.03246 0.03258
405.46377 0.00000 0.00010 0.03060 0.03070
405.47377 0.00000 0.00009 0.02881 0.02890
405.48377 0.00000 0.00008 0.02711 0.02719
405.49377 0.00000 0.00007 0.02548 0.02555
405.50377 0.00000 0.00006 0.02393 0.02400
405.51377 0.00000 0.00006 0.02246 0.02251
405.52377 0.00000 0.00005 0.02106 0.02110
405.53377 0.00000 0.00004 0.01972 0.01977
405.54377 0.00000 0.00004 0.01846 0.01850
405.55377 0.00000 0.00003 0.01726 0.01729
405.56377 0.00000 0.00003 0.01612 0.01615
405.57377 0.00000 0.00003 0.01505 0.01507
405.58377 0.00000 0.00002 0.01403 0.01405
405.59377 0.00000 0.00002 0.01307 0.01309
405.60377 0.00000 0.00002 0.01216 0.01218
405.61377 0.00000 0.00002 0.01131 0.01133
405.62377 0.00000 0.00001 0.01051 0.01052
405.63377 0.00000 0.00001 0.00975 0.00976
405.64377 0.00000 0.00001 0.00904 0.00905
405.65377 0.00000 0.00001 0.00838 0.00839
405.66377 0.00000 0.00001 0.00775 0.00776
405.67377 0.00000 0.00001 0.00717 0.00717
405.68377 0.00000 0.00001 0.00662 0.00663
405.69377 0.00000 0.00001 0.00611 0.00612
405.70377 0.00000 0.00000 0.00563 0.00564
405.71377 0.00000 0.00000 0.00519 0.00519
405.72377 0.00000 0.00000 0.00477 0.00478
405.73377 0.00000 0.00000 0.00439 0.00439
405.74377 0.00000 0.00000 0.00403 0.00403
405.75377 0.00000 0.00000 0.00370 0.00370
405.76377 0.00000 0.00000 0.00339 0.00339
405.77377 0.00000 0.00000 0.00310 0.00310
405.78377 0.00000 0.00000 0.00284 0.00284
405.79377 0.00000 0.00000 0.00259 0.00259
405.80377 0.00000 0.00000 0.00237 0.00237
405.81377 0.00000 0.00000 0.00216 0.00216
405.82377 0.00000 0.00000 0.00197 0.00197
405.83377 0.00000 0.00000 0.00179 0.00179
405.84377 0.00000 0.00000 0.00163 0.00163
405.85377 0.00000 0.00000 0.00148 0.00148
405.86377 0.00000 0.00000 0.00134 0.00134
405.87377 0.00000 0.00000 0.00122 0.00122
405.88377 0.00000 0.00000 0.00110 0.00110
405.89377 0.00000 0.00000 0.00100 0.00100
405.90377 0.00000 0.00000 0.00090 0.00090
405.91377 0.00000 0.00000 0.00081 0.00081
405.92377 0.00000 0.00000 0.00073 0.00073
405.93377 0.00000 0.00000 0.00066 0.00066
405.94377 0.00000 0.00000 0.00059 0.00059


==> figures/data/SQS/y_0.1875_12/N-XPS-spectra.txt <==
energy TiTiTiTi TiTiTiTiTi TiTiTiTiTiTi total
402.58377 0.00024 0.00000 0.00000 0.00024
402.59377 0.00026 0.00000 0.00000 0.00026
402.60377 0.00029 0.00000 0.00000 0.00029
402.61377 0.00032 0.00000 0.00000 0.00032
402.62377 0.00035 0.00000 0.00000 0.00035
402.63377 0.00039 0.00000 0.00000 0.00039
402.64377 0.00043 0.00000 0.00000 0.00043
402.65377 0.00047 0.00000 0.00000 0.00047
402.66377 0.00051 0.00000 0.00000 0.00052
402.67377 0.00056 0.00001 0.00000 0.00057
402.68377 0.00061 0.00001 0.00000 0.00062
402.69377 0.00067 0.00001 0.00000 0.00068
402.70377 0.00073 0.00001 0.00000 0.00074
402.71377 0.00080 0.00001 0.00000 0.00081
402.72377 0.00087 0.00001 0.00000 0.00088
402.73377 0.00094 0.00001 0.00000 0.00096
402.74377 0.00102 0.00002 0.00000 0.00104
402.75377 0.00111 0.00002 0.00000 0.00113
402.76377 0.00120 0.00002 0.00000 0.00122
402.77377 0.00130 0.00002 0.00000 0.00133
402.78377 0.00141 0.00003 0.00000 0.00144
402.79377 0.00152 0.00003 0.00000 0.00155
402.80377 0.00164 0.00003 0.00000 0.00168
402.81377 0.00177 0.00004 0.00000 0.00181
402.82377 0.00191 0.00004 0.00000 0.00195
402.83377 0.00205 0.00005 0.00000 0.00210
402.84377 0.00220 0.00006 0.00000 0.00226
402.85377 0.00236 0.00007 0.00000 0.00243
402.86377 0.00253 0.00008 0.00000 0.00261
402.87377 0.00271 0.00009 0.00000 0.00280
402.88377 0.00290 0.00010 0.00000 0.00300
402.89377 0.00310 0.00011 0.00000 0.00321
402.90377 0.00331 0.00012 0.00000 0.00343
402.91377 0.00353 0.00014 0.00000 0.00367
402.92377 0.00376 0.00016 0.00000 0.00391
402.93377 0.00400 0.00018 0.00000 0.00417
402.94377 0.00424 0.00020 0.00000 0.00444
402.95377 0.00450 0.00022 0.00000 0.00473
402.96377 0.00478 0.00025 0.00000 0.00503
402.97377 0.00506 0.00028 0.00000 0.00534
402.98377 0.00535 0.00032 0.00000 0.00567
402.99377 0.00565 0.00036 0.00000 0.00601
403.00377 0.00596 0.00040 0.00000 0.00636
403.01377 0.00629 0.00044 0.00000 0.00673
403.02377 0.00662 0.00050 0.00000 0.00712
403.03377 0.00696 0.00055 0.00000 0.00752
403.04377 0.00732 0.00062 0.00000 0.00793
403.05377 0.00768 0.00069 0.00000 0.00836
403.06377 0.00805 0.00076 0.00000 0.00881
403.07377 0.00843 0.00085 0.00000 0.00928
403.08377 0.00882 0.00094 0.00000 0.00976
403.09377 0.00921 0.00104 0.00000 0.01025
403.10377 0.00962 0.00115 0.00000 0.01077
403.11377 0.01003 0.00127 0.00000 0.01130
403.12377 0.01044 0.00140 0.00000 0.01184
403.13377 0.01086 0.00155 0.00000 0.01241
403.14377 0.01128 0.00170 0.00000 0.01299
403.15377 0.01171 0.00187 0.00000 0.01359
403.16377 0.01214 0.00206 0.00000 0.01421
403.17377 0.01258 0.00226 0.00000 0.01484
403.18377 0.01301 0.00248 0.00001 0.01550
403.19377 0.01344 0.00272 0.00001 0.01617
403.20377 0.01388 0.00297 0.00001 0.01686
403.21377 0.01431 0.00325 0.00001 0.01757
403.22377 0.01473 0.00355 0.00001 0.01829
403.23377 0.01516 0.00387 0.00001 0.01904
403.24377 0.01557 0.00422 0.00001 0.01981
403.25377 0.01599 0.00460 0.00002 0.02060
403.26377 0.01639 0.00500 0.00002 0.02141
403.27377 0.01679 0.00543 0.00002 0.02224
403.28377 0.01717 0.00589 0.00002 0.02309
403.29377 0.01755 0.00638 0.00003 0.02396
403.30377 0.01792 0.00691 0.00003 0.02486
403.31377 0.01827 0.00748 0.00004 0.02578
403.32377 0.01861 0.00808 0.00004 0.02673
403.33377 0.01893 0.00872 0.00005 0.02770
403.34377 0.01924 0.00940 0.00006 0.02869
403.35377 0.01953 0.01012 0.00006 0.02971
403.36377 0.01980 0.01089 0.00007 0.03076
403.37377 0.02005 0.01171 0.00008 0.03184
403.38377 0.02029 0.01257 0.00010 0.03295
403.39377 0.02050 0.01348 0.00011 0.03409
403.40377 0.02070 0.01444 0.00012 0.03526
403.41377 0.02087 0.01545 0.00014 0.03646
403.42377 0.02102 0.01652 0.00016 0.03770
403.43377 0.02115 0.01764 0.00018 0.03897
403.44377 0.02126 0.01881 0.00020 0.04028
403.45377 0.02134 0.02005 0.00023 0.04162
403.46377 0.02140 0.02134 0.00026 0.04301
403.47377 0.02144 0.02270 0.00029 0.04443
403.48377 0.02145 0.02411 0.00033 0.04589
403.49377 0.02144 0.02559 0.00037 0.04740
403.50377 0.02140 0.02712 0.00042 0.04894
403.51377 0.02134 0.02872 0.00047 0.05054
403.52377 0.02126 0.03038 0.00053 0.05217
403.53377 0.02115 0.03211 0.00060 0.05386
403.54377 0.02102 0.03390 0.00067 0.05559
403.55377 0.02087 0.03575 0.00075 0.05737
403.56377 0.02070 0.03766 0.00083 0.05919
403.57377 0.02050 0.03963 0.00093 0.06107
403.58377 0.02029 0.04167 0.00104 0.06300
403.59377 0.02005 0.04376 0.00116 0.06497
403.60377 0.01980 0.04592 0.00129 0.06700
403.61377 0.01953 0.04812 0.00143 0.06908
403.62377 0.01924 0.05039 0.00159 0.07122
403.63377 0.01893 0.05270 0.00177 0.07340
403.64377 0.01861 0.05507 0.00196 0.07563
403.65377 0.01827 0.05749 0.00217 0.07792
403.66377 0.01792 0.05995 0.00240 0.08026
403.67377 0.01755 0.06245 0.00265 0.08265
403.68377 0.01717 0.06500 0.00292 0.08509
403.69377 0.01679 0.06757 0.00322 0.08758
403.70377 0.01639 0.07019 0.00355 0.09013
403.71377 0.01599 0.07283 0.00390 0.09272
403.72377 0.01557 0.07549 0.00429 0.09536
403.73377 0.01516 0.07818 0.00471 0.09804
403.74377 0.01473 0.08088 0.00516 0.10077
403.75377 0.01431 0.08359 0.00566 0.10355
403.76377 0.01388 0.08631 0.00619 0.10637
403.77377 0.01344 0.08903 0.00677 0.10924
403.78377 0.01301 0.09175 0.00739 0.11215
403.79377 0.01258 0.09445 0.00806 0.11509
403.80377 0.01214 0.09715 0.00879 0.11808
403.81377 0.01171 0.09983 0.00956 0.12110
403.82377 0.01128 0.10248 0.01040 0.12416
403.83377 0.01086 0.10510 0.01130 0.12726
403.84377 0.01044 0.10769 0.01226 0.13039
403.85377 0.01003 0.11024 0.01329 0.13355
403.86377 0.00962 0.11274 0.01439 0.13675
403.87377 0.00921 0.11520 0.01556 0.13997
403.88377 0.00882 0.11759 0.01681 0.14322
403.89377 0.00843 0.11993 0.01815 0.14651
403.90377 0.00805 0.12220 0.01957 0.14982
403.91377 0.00768 0.12440 0.02108 0.15315
403.92377 0.00732 0.12652 0.02268 0.15652
403.93377 0.00696 0.12856 0.02438 0.15990
403.94377 0.00662 0.13052 0.02618 0.16332
403.95377 0.00629 0.13239 0.02808 0.16675
403.96377 0.00596 0.13416 0.03009 0.17022
403.97377 0.00565 0.13584 0.03221 0.17370
403.98377 0.00535 0.13742 0.03444 0.17721
403.99377 0.00506 0.13890 0.03679 0.18074
404.00377 0.00478 0.14027 0.03925 0.18429
404.01377 0.00450 0.14153 0.04184 0.18787
404.02377 0.00424 0.14268 0.04455 0.19148
404.03377 0.00400 0.14371 0.04739 0.19510
404.04377 0.00376 0.14463 0.05036 0.19875
404.05377 0.00353 0.14543 0.05346 0.20242
404.06377 0.00331 0.14611 0.05670 0.20612
404.07377 0.00310 0.14668 0.06006 0.20984
404.08377 0.00290 0.14712 0.06356 0.21359
404.09377 0.00271 0.14745 0.06720 0.21736
404.10377 0.00253 0.14765 0.07097 0.22115
404.11377 0.00236 0.14773 0.07487 0.22496
404.12377 0.00220 0.14769 0.07891 0.22880
404.13377 0.00205 0.14754 0.08308 0.23267
404.14377 0.00191 0.14726 0.08738 0.23655
404.15377 0.00177 0.14687 0.09181 0.24045
404.16377 0.00164 0.14637 0.09637 0.24438
404.17377 0.00152 0.14575 0.10105 0.24832
404.18377 0.00141 0.14502 0.10585 0.25228
404.19377 0.00130 0.14418 0.11077 0.25625
404.20377 0.00120 0.14323 0.11580 0.26024
404.21377 0.00111 0.14218 0.12094 0.26423
404.22377 0.00102 0.14104 0.12617 0.26823
404.23377 0.00094 0.13979 0.13150 0.27224
404.24377 0.00087 0.13845 0.13692 0.27624
404.25377 0.00080 0.13702 0.14242 0.28024
404.26377 0.00073 0.13550 0.14800 0.28423
404.27377 0.00067 0.13390 0.15364 0.28821
404.28377 0.00061 0.13222 0.15933 0.29216
404.29377 0.00056 0.13046 0.16508 0.29610
404.30377 0.00051 0.12863 0.17086 0.30000
404.31377 0.00047 0.12673 0.17667 0.30387
404.32377 0.00043 0.12477 0.18250 0.30770
404.33377 0.00039 0.12275 0.18834 0.31148
404.34377 0.00035 0.12067 0.19418 0.31520
404.35377 0.00032 0.11855 0.20000 0.31886
404.36377 0.00029 0.11637 0.20580 0.32246
404.37377 0.00026 0.11415 0.21156 0.32597
404.38377 0.00024 0.11189 0.21727 0.32940
404.39377 0.00022 0.10960 0.22292 0.33274
404.40377 0.00019 0.10728 0.22850 0.33598
404.41377 0.00018 0.10493 0.23400 0.33910
404.42377 0.00016 0.10255 0.23940 0.34212
404.43377 0.00014 0.10016 0.24470 0.34501
404.44377 0.00013 0.09776 0.24988 0.34776
404.45377 0.00012 0.09534 0.25493 0.35038
404.46377 0.00010 0.09291 0.25983 0.35285
404.47377 0.00009 0.09048 0.26459 0.35516
404.48377 0.00008 0.08805 0.26918 0.35731
404.49377 0.00007 0.08562 0.27360 0.35930
404.50377 0.00007 0.08320 0.27784 0.36111
404.51377 0.00006 0.08078 0.28189 0.36273
404.52377 0.00005 0.07838 0.28574 0.36417
404.53377 0.00005 0.07600 0.28937 0.36542
404.54377 0.00004 0.07363 0.29279 0.36646
404.55377 0.00004 0.07128 0.29599 0.36730
404.56377 0.00003 0.06896 0.29895 0.36794
404.57377 0.00003 0.06666 0.30167 0.36836
404.58377 0.00003 0.06439 0.30416 0.36857
404.59377 0.00002 0.06215 0.30639 0.36856
404.60377 0.00002 0.05994 0.30837 0.36833
404.61377 0.00002 0.05777 0.31010 0.36788
404.62377 0.00002 0.05563 0.31156 0.36721
404.63377 0.00001 0.05353 0.31277 0.36632
404.64377 0.00001 0.05147 0.31371 0.36520
404.65377 0.00001 0.04945 0.31439 0.36386
404.66377 0.00001 0.04748 0.31481 0.36230
404.67377 0.00001 0.04554 0.31496 0.36052
404.68377 0.00001 0.04365 0.31486 0.35852
404.69377 0.00001 0.04181 0.31449 0.35631
404.70377 0.00001 0.04001 0.31387 0.35388
404.71377 0.00000 0.03826 0.31299 0.35125
404.72377 0.00000 0.03655 0.31186 0.34842
404.73377 0.00000 0.03490 0.31049 0.34539
404.74377 0.00000 0.03329 0.30888 0.34217
404.75377 0.00000 0.03173 0.30703 0.33876
404.76377 0.00000 0.03021 0.30495 0.33516
404.77377 0.00000 0.02875 0.30265 0.33140
404.78377 0.00000 0.02733 0.30013 0.32746
404.79377 0.00000 0.02596 0.29740 0.32337
404.80377 0.00000 0.02464 0.29447 0.31912
404.81377 0.00000 0.02337 0.29135 0.31472
404.82377 0.00000 0.02214 0.28804 0.31019
404.83377 0.00000 0.02096 0.28456 0.30552
404.84377 0.00000 0.01983 0.28091 0.30073
404.85377 0.00000 0.01874 0.27709 0.29583
404.86377 0.00000 0.01769 0.27313 0.29082
404.87377 0.00000 0.01669 0.26902 0.28572
404.88377 0.00000 0.01573 0.26478 0.28052
404.89377 0.00000 0.01482 0.26042 0.27524
404.90377 0.00000 0.01394 0.25595 0.26989
404.91377 0.00000 0.01311 0.25137 0.26447
404.92377 0.00000 0.01231 0.24669 0.25900
404.93377 0.00000 0.01155 0.24193 0.25348
404.94377 0.00000 0.01083 0.23709 0.24792
404.95377 0.00000 0.01014 0.23218 0.24233
404.96377 0.00000 0.00949 0.22721 0.23671
404.97377 0.00000 0.00888 0.22220 0.23107
404.98377 0.00000 0.00829 0.21713 0.22543
404.99377 0.00000 0.00774 0.21204 0.21978
405.00377 0.00000 0.00721 0.20692 0.21413
405.01377 0.00000 0.00672 0.20178 0.20850
405.02377 0.00000 0.00625 0.19663 0.20289
405.03377 0.00000 0.00582 0.19148 0.19730
405.04377 0.00000 0.00540 0.18633 0.19174
405.05377 0.00000 0.00501 0.18120 0.18621
405.06377 0.00000 0.00465 0.17608 0.18073
405.07377 0.00000 0.00430 0.17099 0.17529
405.08377 0.00000 0.00398 0.16593 0.16991
405.09377 0.00000 0.00368 0.16090 0.16459
405.10377 0.00000 0.00340 0.15592 0.15932
405.11377 0.00000 0.00314 0.15099 0.15412
405.12377 0.00000 0.00289 0.14610 0.14900
405.13377 0.00000 0.00266 0.14128 0.14395
405.14377 0.00000 0.00245 0.13652 0.13897
405.15377 0.00000 0.00225 0.13182 0.13408
405.16377 0.00000 0.00207 0.12720 0.12927
405.17377 0.00000 0.00190 0.12265 0.12455
405.18377 0.00000 0.00174 0.11818 0.11991
405.19377 0.00000 0.00159 0.11378 0.11537
405.20377 0.00000 0.00146 0.10947 0.11093
405.21377 0.00000 0.00133 0.10525 0.10658
405.22377 0.00000 0.00121 0.10111 0.10233
405.23377 0.00000 0.00111 0.09707 0.09818
405.24377 0.00000 0.00101 0.09312 0.09413
405.25377 0.00000 0.00092 0.08926 0.09018
405.26377 0.00000 0.00083 0.08550 0.08633
405.27377 0.00000 0.00076 0.08183 0.08259
405.28377 0.00000 0.00069 0.07826 0.07895
405.29377 0.00000 0.00062 0.07479 0.07542
405.30377 0.00000 0.00056 0.07142 0.07198
405.31377 0.00000 0.00051 0.06815 0.06866
405.32377 0.00000 0.00046 0.06497 0.06543
405.33377 0.00000 0.00042 0.06190 0.06231
405.34377 0.00000 0.00038 0.05892 0.05930
405.35377 0.00000 0.00034 0.05604 0.05638
405.36377 0.00000 0.00030 0.05326 0.05357
405.37377 0.00000 0.00027 0.05058 0.05085
405.38377 0.00000 0.00025 0.04799 0.04824
405.39377 0.00000 0.00022 0.04550 0.04572
405.40377 0.00000 0.00020 0.04310 0.04330
405.41377 0.00000 0.00018 0.04079 0.04097
405.42377 0.00000 0.00016 0.03858 0.03874
405.43377 0.00000 0.00014 0.03645 0.03660
405.44377 0.00000 0.00013 0.03442 0.03454
405.45377 0.00000 0.00011 0.03246 0.03258
405.46377 0.00000 0.00010 0.03060 0.03070
405.47377 0.00000 0.00009 0.02881 0.02890
405.48377 0.00000 0.00008 0.02711 0.02719
405.49377 0.00000 0.00007 0.02548 0.02555
405.50377 0.00000 0.00006 0.02393 0.02400
405.51377 0.00000 0.00006 0.02246 0.02251
405.52377 0.00000 0.00005 0.02106 0.02110
405.53377 0.00000 0.00004 0.01972 0.01977
405.54377 0.00000 0.00004 0.01846 0.01850
405.55377 0.00000 0.00003 0.01726 0.01729
405.56377 0.00000 0.00003 0.01612 0.01615
405.57377 0.00000 0.00003 0.01505 0.01507
405.58377 0.00000 0.00002 0.01403 0.01405
405.59377 0.00000 0.00002 0.01307 0.01309
405.60377 0.00000 0.00002 0.01216 0.01218
405.61377 0.00000 0.00002 0.01131 0.01133
405.62377 0.00000 0.00001 0.01051 0.01052
405.63377 0.00000 0.00001 0.00975 0.00976
405.64377 0.00000 0.00001 0.00904 0.00905
405.65377 0.00000 0.00001 0.00838 0.00839
405.66377 0.00000 0.00001 0.00775 0.00776
405.67377 0.00000 0.00001 0.00717 0.00717
405.68377 0.00000 0.00001 0.00662 0.00663
405.69377 0.00000 0.00001 0.00611 0.00612
405.70377 0.00000 0.00000 0.00563 0.00564
405.71377 0.00000 0.00000 0.00519 0.00519
405.72377 0.00000 0.00000 0.00477 0.00478
405.73377 0.00000 0.00000 0.00439 0.00439
405.74377 0.00000 0.00000 0.00403 0.00403
405.75377 0.00000 0.00000 0.00370 0.00370
405.76377 0.00000 0.00000 0.00339 0.00339
405.77377 0.00000 0.00000 0.00310 0.00310
405.78377 0.00000 0.00000 0.00284 0.00284
405.79377 0.00000 0.00000 0.00259 0.00259
405.80377 0.00000 0.00000 0.00237 0.00237
405.81377 0.00000 0.00000 0.00216 0.00216
405.82377 0.00000 0.00000 0.00197 0.00197
405.83377 0.00000 0.00000 0.00179 0.00179
405.84377 0.00000 0.00000 0.00163 0.00163
405.85377 0.00000 0.00000 0.00148 0.00148
405.86377 0.00000 0.00000 0.00134 0.00134
405.87377 0.00000 0.00000 0.00122 0.00122
405.88377 0.00000 0.00000 0.00110 0.00110
405.89377 0.00000 0.00000 0.00100 0.00100
405.90377 0.00000 0.00000 0.00090 0.00090
405.91377 0.00000 0.00000 0.00081 0.00081
405.92377 0.00000 0.00000 0.00073 0.00073
405.93377 0.00000 0.00000 0.00066 0.00066
405.94377 0.00000 0.00000 0.00059 0.00059


==> figures/data/SQS/y_0.1875_12/N-stats.txt <==
------- Overall peaks -------

level:1
average position: 404.48123595057433
position stdev: 0.37374656308265664
position uncertainty 0.07329773147295011
list of positions: 
404.6213990315018
404.0153653205478
404.63219746586583
404.03510215432584
404.59489662830384
404.52898396005094
404.6499473234751
404.5831098759907
404.28481038820183
405.0522185627433
404.05378332203054
404.5066855814752
404.5540313698665
404.9733920461402
403.9810058988159
404.5142200088671
403.9785096614703
404.764559002917
404.61288036790137
404.9790502478364
404.92781839995274
404.30554696864397
403.4837724655083
404.7533721257862
404.66780806757595
404.45766846913796

------- All types -------

TiTiTiTi1
number of atoms in this configuration: 1
average position: 403.4837724655083
position stdev: 0.0
position uncertainty 0.0
list of positions: 
403.4837724655083

TiTiTiTiTi1
number of atoms in this configuration: 8
average position: 404.1389740228968
position stdev: 0.18307282437395192
position uncertainty 0.06472601778289763
list of positions: 
404.0153653205478
404.03510215432584
404.28481038820183
404.05378332203054
403.9810058988159
403.9785096614703
404.30554696864397
404.45766846913796

TiTiTiTiTiTi1
number of atoms in this configuration: 17
average position: 404.7009747097794
position stdev: 0.17759265575384084
position uncertainty 0.0430725457651201
list of positions: 
404.6213990315018
404.63219746586583
404.59489662830384
404.52898396005094
404.6499473234751
404.5831098759907
405.0522185627433
404.5066855814752
404.5540313698665
404.9733920461402
404.5142200088671
404.764559002917
404.61288036790137
404.9790502478364
404.92781839995274
404.7533721257862
404.66780806757595

------- Simplified types based on number of neighbors -------

4-coordinated1
number of atoms in this configuration: 1
average position: 403.4837724655083
position stdev: 0.0
position uncertainty 0.0
list of positions: 
403.4837724655083

5-coordinated1
number of atoms in this configuration: 8
average position: 404.1389740228968
position stdev: 0.18307282437395192
position uncertainty 0.06472601778289763
list of positions: 
404.0153653205478
404.03510215432584
404.28481038820183
404.05378332203054
403.9810058988159
403.9785096614703
404.30554696864397
404.45766846913796

6-coordinated1
number of atoms in this configuration: 17
average position: 404.7009747097794
position stdev: 0.17759265575384084
position uncertainty 0.0430725457651201
list of positions: 
404.6213990315018
404.63219746586583
404.59489662830384
404.52898396005094
404.6499473234751
404.5831098759907
405.0522185627433
404.5066855814752
404.5540313698665
404.9733920461402
404.5142200088671
404.764559002917
404.61288036790137
404.9790502478364
404.92781839995274
404.7533721257862
404.66780806757595



==> figures/data/SQS/y_0.1875_12/O-XPS-spectra-imp.txt <==
energy    O^{2V_{Ti}} O^{0V_{Ti}} total
537.86089 0.00024 0.00000 0.00024
537.87089 0.00026 0.00000 0.00026
537.88089 0.00029 0.00000 0.00029
537.89089 0.00032 0.00000 0.00032
537.90089 0.00035 0.00000 0.00035
537.91089 0.00039 0.00000 0.00039
537.92089 0.00043 0.00000 0.00043
537.93089 0.00047 0.00000 0.00047
537.94089 0.00051 0.00000 0.00051
537.95089 0.00056 0.00000 0.00056
537.96089 0.00061 0.00000 0.00061
537.97089 0.00067 0.00000 0.00067
537.98089 0.00073 0.00000 0.00073
537.99089 0.00080 0.00000 0.00080
538.00089 0.00087 0.00000 0.00087
538.01089 0.00094 0.00000 0.00094
538.02089 0.00102 0.00000 0.00102
538.03089 0.00111 0.00000 0.00111
538.04089 0.00120 0.00000 0.00120
538.05089 0.00130 0.00000 0.00130
538.06089 0.00141 0.00000 0.00141
538.07089 0.00152 0.00000 0.00152
538.08089 0.00164 0.00000 0.00164
538.09089 0.00177 0.00000 0.00177
538.10089 0.00191 0.00000 0.00191
538.11089 0.00205 0.00000 0.00205
538.12089 0.00220 0.00000 0.00221
538.13089 0.00236 0.00000 0.00237
538.14089 0.00253 0.00000 0.00254
538.15089 0.00271 0.00000 0.00272
538.16089 0.00290 0.00000 0.00291
538.17089 0.00310 0.00000 0.00310
538.18089 0.00331 0.00000 0.00331
538.19089 0.00353 0.00000 0.00353
538.20089 0.00376 0.00000 0.00376
538.21089 0.00400 0.00001 0.00400
538.22089 0.00424 0.00001 0.00425
538.23089 0.00450 0.00001 0.00451
538.24089 0.00478 0.00001 0.00478
538.25089 0.00506 0.00001 0.00507
538.26089 0.00535 0.00001 0.00536
538.27089 0.00565 0.00001 0.00566
538.28089 0.00596 0.00001 0.00598
538.29089 0.00629 0.00002 0.00630
538.30089 0.00662 0.00002 0.00664
538.31089 0.00696 0.00002 0.00698
538.32089 0.00732 0.00002 0.00734
538.33089 0.00768 0.00003 0.00770
538.34089 0.00805 0.00003 0.00808
538.35089 0.00843 0.00003 0.00846
538.36089 0.00882 0.00004 0.00886
538.37089 0.00921 0.00004 0.00926
538.38089 0.00962 0.00005 0.00966
538.39089 0.01003 0.00005 0.01008
538.40089 0.01044 0.00006 0.01050
538.41089 0.01086 0.00007 0.01093
538.42089 0.01128 0.00008 0.01136
538.43089 0.01171 0.00009 0.01180
538.44089 0.01214 0.00010 0.01224
538.45089 0.01258 0.00011 0.01269
538.46089 0.01301 0.00012 0.01313
538.47089 0.01344 0.00014 0.01358
538.48089 0.01388 0.00015 0.01403
538.49089 0.01431 0.00017 0.01448
538.50089 0.01473 0.00019 0.01493
538.51089 0.01516 0.00021 0.01537
538.52089 0.01557 0.00024 0.01581
538.53089 0.01599 0.00026 0.01625
538.54089 0.01639 0.00029 0.01669
538.55089 0.01679 0.00033 0.01711
538.56089 0.01717 0.00036 0.01754
538.57089 0.01755 0.00040 0.01795
538.58089 0.01792 0.00044 0.01836
538.59089 0.01827 0.00049 0.01875
538.60089 0.01861 0.00054 0.01914
538.61089 0.01893 0.00059 0.01952
538.62089 0.01924 0.00065 0.01989
538.63089 0.01953 0.00072 0.02024
538.64089 0.01980 0.00079 0.02059
538.65089 0.02005 0.00087 0.02092
538.66089 0.02029 0.00095 0.02124
538.67089 0.02050 0.00104 0.02155
538.68089 0.02070 0.00114 0.02184
538.69089 0.02087 0.00124 0.02212
538.70089 0.02102 0.00136 0.02238
538.71089 0.02115 0.00148 0.02264
538.72089 0.02126 0.00162 0.02287
538.73089 0.02134 0.00176 0.02310
538.74089 0.02140 0.00191 0.02331
538.75089 0.02144 0.00208 0.02352
538.76089 0.02145 0.00226 0.02371
538.77089 0.02144 0.00245 0.02388
538.78089 0.02140 0.00265 0.02405
538.79089 0.02134 0.00287 0.02421
538.80089 0.02126 0.00310 0.02436
538.81089 0.02115 0.00335 0.02450
538.82089 0.02102 0.00361 0.02464
538.83089 0.02087 0.00389 0.02477
538.84089 0.02070 0.00419 0.02489
538.85089 0.02050 0.00451 0.02501
538.86089 0.02029 0.00484 0.02513
538.87089 0.02005 0.00520 0.02525
538.88089 0.01980 0.00558 0.02538
538.89089 0.01953 0.00598 0.02550
538.90089 0.01924 0.00640 0.02563
538.91089 0.01893 0.00684 0.02577
538.92089 0.01861 0.00731 0.02591
538.93089 0.01827 0.00780 0.02606
538.94089 0.01792 0.00831 0.02623
538.95089 0.01755 0.00885 0.02640
538.96089 0.01717 0.00942 0.02659
538.97089 0.01679 0.01001 0.02680
538.98089 0.01639 0.01063 0.02703
538.99089 0.01599 0.01128 0.02727
539.00089 0.01557 0.01196 0.02753
539.01089 0.01516 0.01266 0.02782
539.02089 0.01473 0.01340 0.02813
539.03089 0.01431 0.01416 0.02846
539.04089 0.01388 0.01495 0.02883
539.05089 0.01344 0.01577 0.02921
539.06089 0.01301 0.01662 0.02963
539.07089 0.01258 0.01750 0.03008
539.08089 0.01214 0.01841 0.03055
539.09089 0.01171 0.01935 0.03106
539.10089 0.01128 0.02032 0.03160
539.11089 0.01086 0.02131 0.03217
539.12089 0.01044 0.02233 0.03277
539.13089 0.01003 0.02339 0.03341
539.14089 0.00962 0.02446 0.03408
539.15089 0.00921 0.02557 0.03478
539.16089 0.00882 0.02670 0.03551
539.17089 0.00843 0.02785 0.03628
539.18089 0.00805 0.02903 0.03708
539.19089 0.00768 0.03022 0.03790
539.20089 0.00732 0.03144 0.03876
539.21089 0.00696 0.03268 0.03965
539.22089 0.00662 0.03394 0.04056
539.23089 0.00629 0.03522 0.04150
539.24089 0.00596 0.03651 0.04247
539.25089 0.00565 0.03781 0.04346
539.26089 0.00535 0.03912 0.04447
539.27089 0.00506 0.04045 0.04551
539.28089 0.00478 0.04178 0.04656
539.29089 0.00450 0.04312 0.04763
539.30089 0.00424 0.04446 0.04871
539.31089 0.00400 0.04581 0.04980
539.32089 0.00376 0.04715 0.05091
539.33089 0.00353 0.04849 0.05202
539.34089 0.00331 0.04983 0.05314
539.35089 0.00310 0.05115 0.05426
539.36089 0.00290 0.05247 0.05537
539.37089 0.00271 0.05378 0.05649
539.38089 0.00253 0.05507 0.05760
539.39089 0.00236 0.05634 0.05870
539.40089 0.00220 0.05759 0.05980
539.41089 0.00205 0.05882 0.06087
539.42089 0.00191 0.06003 0.06194
539.43089 0.00177 0.06121 0.06298
539.44089 0.00164 0.06236 0.06400
539.45089 0.00152 0.06347 0.06500
539.46089 0.00141 0.06455 0.06596
539.47089 0.00130 0.06560 0.06690
539.48089 0.00120 0.06661 0.06781
539.49089 0.00111 0.06757 0.06868
539.50089 0.00102 0.06849 0.06952
539.51089 0.00094 0.06937 0.07031
539.52089 0.00087 0.07020 0.07107
539.53089 0.00080 0.07098 0.07177
539.54089 0.00073 0.07171 0.07244
539.55089 0.00067 0.07239 0.07305
539.56089 0.00061 0.07301 0.07362
539.57089 0.00056 0.07358 0.07414
539.58089 0.00051 0.07409 0.07460
539.59089 0.00047 0.07454 0.07501
539.60089 0.00043 0.07494 0.07536
539.61089 0.00039 0.07527 0.07566
539.62089 0.00035 0.07555 0.07590
539.63089 0.00032 0.07576 0.07608
539.64089 0.00029 0.07592 0.07621
539.65089 0.00026 0.07601 0.07627
539.66089 0.00024 0.07604 0.07628
539.67089 0.00022 0.07601 0.07623
539.68089 0.00019 0.07592 0.07612
539.69089 0.00018 0.07577 0.07595
539.70089 0.00016 0.07556 0.07572
539.71089 0.00014 0.07529 0.07544
539.72089 0.00013 0.07497 0.07510
539.73089 0.00012 0.07459 0.07470
539.74089 0.00010 0.07415 0.07425
539.75089 0.00009 0.07365 0.07375
539.76089 0.00008 0.07311 0.07319
539.77089 0.00007 0.07251 0.07259
539.78089 0.00007 0.07187 0.07193
539.79089 0.00006 0.07118 0.07123
539.80089 0.00005 0.07044 0.07049
539.81089 0.00005 0.06966 0.06970
539.82089 0.00004 0.06884 0.06888
539.83089 0.00004 0.06798 0.06801
539.84089 0.00003 0.06708 0.06712
539.85089 0.00003 0.06615 0.06618
539.86089 0.00003 0.06520 0.06522
539.87089 0.00002 0.06421 0.06423
539.88089 0.00002 0.06320 0.06322
539.89089 0.00002 0.06216 0.06218
539.90089 0.00002 0.06111 0.06113
539.91089 0.00001 0.06004 0.06005
539.92089 0.00001 0.05896 0.05897
539.93089 0.00001 0.05786 0.05787
539.94089 0.00001 0.05676 0.05677
539.95089 0.00001 0.05565 0.05566
539.96089 0.00001 0.05454 0.05455
539.97089 0.00001 0.05343 0.05343
539.98089 0.00001 0.05232 0.05232
539.99089 0.00000 0.05122 0.05122
540.00089 0.00000 0.05012 0.05012
540.01089 0.00000 0.04904 0.04904
540.02089 0.00000 0.04796 0.04797
540.03089 0.00000 0.04690 0.04691
540.04089 0.00000 0.04586 0.04587
540.05089 0.00000 0.04484 0.04484
540.06089 0.00000 0.04384 0.04384
540.07089 0.00000 0.04286 0.04286
540.08089 0.00000 0.04191 0.04191
540.09089 0.00000 0.04098 0.04098
540.10089 0.00000 0.04008 0.04008
540.11089 0.00000 0.03920 0.03921
540.12089 0.00000 0.03836 0.03836
540.13089 0.00000 0.03755 0.03755
540.14089 0.00000 0.03676 0.03676
540.15089 0.00000 0.03601 0.03601
540.16089 0.00000 0.03529 0.03529
540.17089 0.00000 0.03460 0.03460
540.18089 0.00000 0.03394 0.03394
540.19089 0.00000 0.03332 0.03332
540.20089 0.00000 0.03272 0.03272
540.21089 0.00000 0.03216 0.03216
540.22089 0.00000 0.03163 0.03163
540.23089 0.00000 0.03113 0.03113
540.24089 0.00000 0.03066 0.03066
540.25089 0.00000 0.03022 0.03022
540.26089 0.00000 0.02980 0.02980
540.27089 0.00000 0.02941 0.02941
540.28089 0.00000 0.02905 0.02905
540.29089 0.00000 0.02871 0.02871
540.30089 0.00000 0.02839 0.02839
540.31089 0.00000 0.02810 0.02810
540.32089 0.00000 0.02782 0.02782
540.33089 0.00000 0.02756 0.02757
540.34089 0.00000 0.02732 0.02732
540.35089 0.00000 0.02710 0.02710
540.36089 0.00000 0.02689 0.02689
540.37089 0.00000 0.02669 0.02669
540.38089 0.00000 0.02650 0.02650
540.39089 0.00000 0.02632 0.02632
540.40089 0.00000 0.02614 0.02614
540.41089 0.00000 0.02597 0.02597
540.42089 0.00000 0.02581 0.02581
540.43089 0.00000 0.02564 0.02564
540.44089 0.00000 0.02548 0.02548
540.45089 0.00000 0.02532 0.02532
540.46089 0.00000 0.02515 0.02515
540.47089 0.00000 0.02498 0.02498
540.48089 0.00000 0.02481 0.02481
540.49089 0.00000 0.02463 0.02463
540.50089 0.00000 0.02444 0.02444
540.51089 0.00000 0.02425 0.02425
540.52089 0.00000 0.02405 0.02405
540.53089 0.00000 0.02384 0.02384
540.54089 0.00000 0.02361 0.02361
540.55089 0.00000 0.02338 0.02338
540.56089 0.00000 0.02314 0.02314
540.57089 0.00000 0.02288 0.02288
540.58089 0.00000 0.02261 0.02261
540.59089 0.00000 0.02233 0.02233
540.60089 0.00000 0.02204 0.02204
540.61089 0.00000 0.02173 0.02173
540.62089 0.00000 0.02142 0.02142
540.63089 0.00000 0.02109 0.02109
540.64089 0.00000 0.02075 0.02075
540.65089 0.00000 0.02040 0.02040
540.66089 0.00000 0.02003 0.02003
540.67089 0.00000 0.01966 0.01966
540.68089 0.00000 0.01927 0.01927
540.69089 0.00000 0.01888 0.01888
540.70089 0.00000 0.01848 0.01848
540.71089 0.00000 0.01806 0.01806
540.72089 0.00000 0.01764 0.01764
540.73089 0.00000 0.01722 0.01722
540.74089 0.00000 0.01679 0.01679
540.75089 0.00000 0.01635 0.01635
540.76089 0.00000 0.01591 0.01591
540.77089 0.00000 0.01546 0.01546
540.78089 0.00000 0.01501 0.01501
540.79089 0.00000 0.01456 0.01456
540.80089 0.00000 0.01411 0.01411
540.81089 0.00000 0.01366 0.01366
540.82089 0.00000 0.01321 0.01321
540.83089 0.00000 0.01276 0.01276
540.84089 0.00000 0.01232 0.01232
540.85089 0.00000 0.01187 0.01187
540.86089 0.00000 0.01143 0.01143
540.87089 0.00000 0.01100 0.01100
540.88089 0.00000 0.01057 0.01057
540.89089 0.00000 0.01014 0.01014
540.90089 0.00000 0.00973 0.00973
540.91089 0.00000 0.00932 0.00932
540.92089 0.00000 0.00891 0.00891
540.93089 0.00000 0.00852 0.00852
540.94089 0.00000 0.00814 0.00814
540.95089 0.00000 0.00776 0.00776
540.96089 0.00000 0.00739 0.00739
540.97089 0.00000 0.00703 0.00703
540.98089 0.00000 0.00669 0.00669
540.99089 0.00000 0.00635 0.00635
541.00089 0.00000 0.00602 0.00602
541.01089 0.00000 0.00571 0.00571
541.02089 0.00000 0.00540 0.00540
541.03089 0.00000 0.00511 0.00511
541.04089 0.00000 0.00482 0.00482
541.05089 0.00000 0.00455 0.00455
541.06089 0.00000 0.00429 0.00429
541.07089 0.00000 0.00403 0.00403
541.08089 0.00000 0.00379 0.00379
541.09089 0.00000 0.00356 0.00356
541.10089 0.00000 0.00334 0.00334
541.11089 0.00000 0.00313 0.00313
541.12089 0.00000 0.00293 0.00293
541.13089 0.00000 0.00274 0.00274
541.14089 0.00000 0.00256 0.00256
541.15089 0.00000 0.00239 0.00239
541.16089 0.00000 0.00223 0.00223
541.17089 0.00000 0.00207 0.00207
541.18089 0.00000 0.00193 0.00193
541.19089 0.00000 0.00179 0.00179
541.20089 0.00000 0.00166 0.00166
541.21089 0.00000 0.00154 0.00154
541.22089 0.00000 0.00143 0.00143
541.23089 0.00000 0.00132 0.00132
541.24089 0.00000 0.00122 0.00122
541.25089 0.00000 0.00112 0.00112
541.26089 0.00000 0.00104 0.00104
541.27089 0.00000 0.00095 0.00095
541.28089 0.00000 0.00088 0.00088
541.29089 0.00000 0.00081 0.00081
541.30089 0.00000 0.00074 0.00074
541.31089 0.00000 0.00068 0.00068
541.32089 0.00000 0.00062 0.00062
541.33089 0.00000 0.00057 0.00057
541.34089 0.00000 0.00052 0.00052
541.35089 0.00000 0.00047 0.00047
541.36089 0.00000 0.00043 0.00043
541.37089 0.00000 0.00039 0.00039
541.38089 0.00000 0.00036 0.00036
541.39089 0.00000 0.00032 0.00032
541.40089 0.00000 0.00029 0.00029
541.41089 0.00000 0.00027 0.00027
541.42089 0.00000 0.00024 0.00024


==> figures/data/SQS/y_0.1875_12/O-XPS-spectra.txt <==
energy TiTiTiTi TiTiTiTiTiTi total
537.86089 0.00024 0.00000 0.00024
537.87089 0.00026 0.00000 0.00026
537.88089 0.00029 0.00000 0.00029
537.89089 0.00032 0.00000 0.00032
537.90089 0.00035 0.00000 0.00035
537.91089 0.00039 0.00000 0.00039
537.92089 0.00043 0.00000 0.00043
537.93089 0.00047 0.00000 0.00047
537.94089 0.00051 0.00000 0.00051
537.95089 0.00056 0.00000 0.00056
537.96089 0.00061 0.00000 0.00061
537.97089 0.00067 0.00000 0.00067
537.98089 0.00073 0.00000 0.00073
537.99089 0.00080 0.00000 0.00080
538.00089 0.00087 0.00000 0.00087
538.01089 0.00094 0.00000 0.00094
538.02089 0.00102 0.00000 0.00102
538.03089 0.00111 0.00000 0.00111
538.04089 0.00120 0.00000 0.00120
538.05089 0.00130 0.00000 0.00130
538.06089 0.00141 0.00000 0.00141
538.07089 0.00152 0.00000 0.00152
538.08089 0.00164 0.00000 0.00164
538.09089 0.00177 0.00000 0.00177
538.10089 0.00191 0.00000 0.00191
538.11089 0.00205 0.00000 0.00205
538.12089 0.00220 0.00000 0.00221
538.13089 0.00236 0.00000 0.00237
538.14089 0.00253 0.00000 0.00254
538.15089 0.00271 0.00000 0.00272
538.16089 0.00290 0.00000 0.00291
538.17089 0.00310 0.00000 0.00310
538.18089 0.00331 0.00000 0.00331
538.19089 0.00353 0.00000 0.00353
538.20089 0.00376 0.00000 0.00376
538.21089 0.00400 0.00001 0.00400
538.22089 0.00424 0.00001 0.00425
538.23089 0.00450 0.00001 0.00451
538.24089 0.00478 0.00001 0.00478
538.25089 0.00506 0.00001 0.00507
538.26089 0.00535 0.00001 0.00536
538.27089 0.00565 0.00001 0.00566
538.28089 0.00596 0.00001 0.00598
538.29089 0.00629 0.00002 0.00630
538.30089 0.00662 0.00002 0.00664
538.31089 0.00696 0.00002 0.00698
538.32089 0.00732 0.00002 0.00734
538.33089 0.00768 0.00003 0.00770
538.34089 0.00805 0.00003 0.00808
538.35089 0.00843 0.00003 0.00846
538.36089 0.00882 0.00004 0.00886
538.37089 0.00921 0.00004 0.00926
538.38089 0.00962 0.00005 0.00966
538.39089 0.01003 0.00005 0.01008
538.40089 0.01044 0.00006 0.01050
538.41089 0.01086 0.00007 0.01093
538.42089 0.01128 0.00008 0.01136
538.43089 0.01171 0.00009 0.01180
538.44089 0.01214 0.00010 0.01224
538.45089 0.01258 0.00011 0.01269
538.46089 0.01301 0.00012 0.01313
538.47089 0.01344 0.00014 0.01358
538.48089 0.01388 0.00015 0.01403
538.49089 0.01431 0.00017 0.01448
538.50089 0.01473 0.00019 0.01493
538.51089 0.01516 0.00021 0.01537
538.52089 0.01557 0.00024 0.01581
538.53089 0.01599 0.00026 0.01625
538.54089 0.01639 0.00029 0.01669
538.55089 0.01679 0.00033 0.01711
538.56089 0.01717 0.00036 0.01754
538.57089 0.01755 0.00040 0.01795
538.58089 0.01792 0.00044 0.01836
538.59089 0.01827 0.00049 0.01875
538.60089 0.01861 0.00054 0.01914
538.61089 0.01893 0.00059 0.01952
538.62089 0.01924 0.00065 0.01989
538.63089 0.01953 0.00072 0.02024
538.64089 0.01980 0.00079 0.02059
538.65089 0.02005 0.00087 0.02092
538.66089 0.02029 0.00095 0.02124
538.67089 0.02050 0.00104 0.02155
538.68089 0.02070 0.00114 0.02184
538.69089 0.02087 0.00124 0.02212
538.70089 0.02102 0.00136 0.02238
538.71089 0.02115 0.00148 0.02264
538.72089 0.02126 0.00162 0.02287
538.73089 0.02134 0.00176 0.02310
538.74089 0.02140 0.00191 0.02331
538.75089 0.02144 0.00208 0.02352
538.76089 0.02145 0.00226 0.02371
538.77089 0.02144 0.00245 0.02388
538.78089 0.02140 0.00265 0.02405
538.79089 0.02134 0.00287 0.02421
538.80089 0.02126 0.00310 0.02436
538.81089 0.02115 0.00335 0.02450
538.82089 0.02102 0.00361 0.02464
538.83089 0.02087 0.00389 0.02477
538.84089 0.02070 0.00419 0.02489
538.85089 0.02050 0.00451 0.02501
538.86089 0.02029 0.00484 0.02513
538.87089 0.02005 0.00520 0.02525
538.88089 0.01980 0.00558 0.02538
538.89089 0.01953 0.00598 0.02550
538.90089 0.01924 0.00640 0.02563
538.91089 0.01893 0.00684 0.02577
538.92089 0.01861 0.00731 0.02591
538.93089 0.01827 0.00780 0.02606
538.94089 0.01792 0.00831 0.02623
538.95089 0.01755 0.00885 0.02640
538.96089 0.01717 0.00942 0.02659
538.97089 0.01679 0.01001 0.02680
538.98089 0.01639 0.01063 0.02703
538.99089 0.01599 0.01128 0.02727
539.00089 0.01557 0.01196 0.02753
539.01089 0.01516 0.01266 0.02782
539.02089 0.01473 0.01340 0.02813
539.03089 0.01431 0.01416 0.02846
539.04089 0.01388 0.01495 0.02883
539.05089 0.01344 0.01577 0.02921
539.06089 0.01301 0.01662 0.02963
539.07089 0.01258 0.01750 0.03008
539.08089 0.01214 0.01841 0.03055
539.09089 0.01171 0.01935 0.03106
539.10089 0.01128 0.02032 0.03160
539.11089 0.01086 0.02131 0.03217
539.12089 0.01044 0.02233 0.03277
539.13089 0.01003 0.02339 0.03341
539.14089 0.00962 0.02446 0.03408
539.15089 0.00921 0.02557 0.03478
539.16089 0.00882 0.02670 0.03551
539.17089 0.00843 0.02785 0.03628
539.18089 0.00805 0.02903 0.03708
539.19089 0.00768 0.03022 0.03790
539.20089 0.00732 0.03144 0.03876
539.21089 0.00696 0.03268 0.03965
539.22089 0.00662 0.03394 0.04056
539.23089 0.00629 0.03522 0.04150
539.24089 0.00596 0.03651 0.04247
539.25089 0.00565 0.03781 0.04346
539.26089 0.00535 0.03912 0.04447
539.27089 0.00506 0.04045 0.04551
539.28089 0.00478 0.04178 0.04656
539.29089 0.00450 0.04312 0.04763
539.30089 0.00424 0.04446 0.04871
539.31089 0.00400 0.04581 0.04980
539.32089 0.00376 0.04715 0.05091
539.33089 0.00353 0.04849 0.05202
539.34089 0.00331 0.04983 0.05314
539.35089 0.00310 0.05115 0.05426
539.36089 0.00290 0.05247 0.05537
539.37089 0.00271 0.05378 0.05649
539.38089 0.00253 0.05507 0.05760
539.39089 0.00236 0.05634 0.05870
539.40089 0.00220 0.05759 0.05980
539.41089 0.00205 0.05882 0.06087
539.42089 0.00191 0.06003 0.06194
539.43089 0.00177 0.06121 0.06298
539.44089 0.00164 0.06236 0.06400
539.45089 0.00152 0.06347 0.06500
539.46089 0.00141 0.06455 0.06596
539.47089 0.00130 0.06560 0.06690
539.48089 0.00120 0.06661 0.06781
539.49089 0.00111 0.06757 0.06868
539.50089 0.00102 0.06849 0.06952
539.51089 0.00094 0.06937 0.07031
539.52089 0.00087 0.07020 0.07107
539.53089 0.00080 0.07098 0.07177
539.54089 0.00073 0.07171 0.07244
539.55089 0.00067 0.07239 0.07305
539.56089 0.00061 0.07301 0.07362
539.57089 0.00056 0.07358 0.07414
539.58089 0.00051 0.07409 0.07460
539.59089 0.00047 0.07454 0.07501
539.60089 0.00043 0.07494 0.07536
539.61089 0.00039 0.07527 0.07566
539.62089 0.00035 0.07555 0.07590
539.63089 0.00032 0.07576 0.07608
539.64089 0.00029 0.07592 0.07621
539.65089 0.00026 0.07601 0.07627
539.66089 0.00024 0.07604 0.07628
539.67089 0.00022 0.07601 0.07623
539.68089 0.00019 0.07592 0.07612
539.69089 0.00018 0.07577 0.07595
539.70089 0.00016 0.07556 0.07572
539.71089 0.00014 0.07529 0.07544
539.72089 0.00013 0.07497 0.07510
539.73089 0.00012 0.07459 0.07470
539.74089 0.00010 0.07415 0.07425
539.75089 0.00009 0.07365 0.07375
539.76089 0.00008 0.07311 0.07319
539.77089 0.00007 0.07251 0.07259
539.78089 0.00007 0.07187 0.07193
539.79089 0.00006 0.07118 0.07123
539.80089 0.00005 0.07044 0.07049
539.81089 0.00005 0.06966 0.06970
539.82089 0.00004 0.06884 0.06888
539.83089 0.00004 0.06798 0.06801
539.84089 0.00003 0.06708 0.06712
539.85089 0.00003 0.06615 0.06618
539.86089 0.00003 0.06520 0.06522
539.87089 0.00002 0.06421 0.06423
539.88089 0.00002 0.06320 0.06322
539.89089 0.00002 0.06216 0.06218
539.90089 0.00002 0.06111 0.06113
539.91089 0.00001 0.06004 0.06005
539.92089 0.00001 0.05896 0.05897
539.93089 0.00001 0.05786 0.05787
539.94089 0.00001 0.05676 0.05677
539.95089 0.00001 0.05565 0.05566
539.96089 0.00001 0.05454 0.05455
539.97089 0.00001 0.05343 0.05343
539.98089 0.00001 0.05232 0.05232
539.99089 0.00000 0.05122 0.05122
540.00089 0.00000 0.05012 0.05012
540.01089 0.00000 0.04904 0.04904
540.02089 0.00000 0.04796 0.04797
540.03089 0.00000 0.04690 0.04691
540.04089 0.00000 0.04586 0.04587
540.05089 0.00000 0.04484 0.04484
540.06089 0.00000 0.04384 0.04384
540.07089 0.00000 0.04286 0.04286
540.08089 0.00000 0.04191 0.04191
540.09089 0.00000 0.04098 0.04098
540.10089 0.00000 0.04008 0.04008
540.11089 0.00000 0.03920 0.03921
540.12089 0.00000 0.03836 0.03836
540.13089 0.00000 0.03755 0.03755
540.14089 0.00000 0.03676 0.03676
540.15089 0.00000 0.03601 0.03601
540.16089 0.00000 0.03529 0.03529
540.17089 0.00000 0.03460 0.03460
540.18089 0.00000 0.03394 0.03394
540.19089 0.00000 0.03332 0.03332
540.20089 0.00000 0.03272 0.03272
540.21089 0.00000 0.03216 0.03216
540.22089 0.00000 0.03163 0.03163
540.23089 0.00000 0.03113 0.03113
540.24089 0.00000 0.03066 0.03066
540.25089 0.00000 0.03022 0.03022
540.26089 0.00000 0.02980 0.02980
540.27089 0.00000 0.02941 0.02941
540.28089 0.00000 0.02905 0.02905
540.29089 0.00000 0.02871 0.02871
540.30089 0.00000 0.02839 0.02839
540.31089 0.00000 0.02810 0.02810
540.32089 0.00000 0.02782 0.02782
540.33089 0.00000 0.02756 0.02757
540.34089 0.00000 0.02732 0.02732
540.35089 0.00000 0.02710 0.02710
540.36089 0.00000 0.02689 0.02689
540.37089 0.00000 0.02669 0.02669
540.38089 0.00000 0.02650 0.02650
540.39089 0.00000 0.02632 0.02632
540.40089 0.00000 0.02614 0.02614
540.41089 0.00000 0.02597 0.02597
540.42089 0.00000 0.02581 0.02581
540.43089 0.00000 0.02564 0.02564
540.44089 0.00000 0.02548 0.02548
540.45089 0.00000 0.02532 0.02532
540.46089 0.00000 0.02515 0.02515
540.47089 0.00000 0.02498 0.02498
540.48089 0.00000 0.02481 0.02481
540.49089 0.00000 0.02463 0.02463
540.50089 0.00000 0.02444 0.02444
540.51089 0.00000 0.02425 0.02425
540.52089 0.00000 0.02405 0.02405
540.53089 0.00000 0.02384 0.02384
540.54089 0.00000 0.02361 0.02361
540.55089 0.00000 0.02338 0.02338
540.56089 0.00000 0.02314 0.02314
540.57089 0.00000 0.02288 0.02288
540.58089 0.00000 0.02261 0.02261
540.59089 0.00000 0.02233 0.02233
540.60089 0.00000 0.02204 0.02204
540.61089 0.00000 0.02173 0.02173
540.62089 0.00000 0.02142 0.02142
540.63089 0.00000 0.02109 0.02109
540.64089 0.00000 0.02075 0.02075
540.65089 0.00000 0.02040 0.02040
540.66089 0.00000 0.02003 0.02003
540.67089 0.00000 0.01966 0.01966
540.68089 0.00000 0.01927 0.01927
540.69089 0.00000 0.01888 0.01888
540.70089 0.00000 0.01848 0.01848
540.71089 0.00000 0.01806 0.01806
540.72089 0.00000 0.01764 0.01764
540.73089 0.00000 0.01722 0.01722
540.74089 0.00000 0.01679 0.01679
540.75089 0.00000 0.01635 0.01635
540.76089 0.00000 0.01591 0.01591
540.77089 0.00000 0.01546 0.01546
540.78089 0.00000 0.01501 0.01501
540.79089 0.00000 0.01456 0.01456
540.80089 0.00000 0.01411 0.01411
540.81089 0.00000 0.01366 0.01366
540.82089 0.00000 0.01321 0.01321
540.83089 0.00000 0.01276 0.01276
540.84089 0.00000 0.01232 0.01232
540.85089 0.00000 0.01187 0.01187
540.86089 0.00000 0.01143 0.01143
540.87089 0.00000 0.01100 0.01100
540.88089 0.00000 0.01057 0.01057
540.89089 0.00000 0.01014 0.01014
540.90089 0.00000 0.00973 0.00973
540.91089 0.00000 0.00932 0.00932
540.92089 0.00000 0.00891 0.00891
540.93089 0.00000 0.00852 0.00852
540.94089 0.00000 0.00814 0.00814
540.95089 0.00000 0.00776 0.00776
540.96089 0.00000 0.00739 0.00739
540.97089 0.00000 0.00703 0.00703
540.98089 0.00000 0.00669 0.00669
540.99089 0.00000 0.00635 0.00635
541.00089 0.00000 0.00602 0.00602
541.01089 0.00000 0.00571 0.00571
541.02089 0.00000 0.00540 0.00540
541.03089 0.00000 0.00511 0.00511
541.04089 0.00000 0.00482 0.00482
541.05089 0.00000 0.00455 0.00455
541.06089 0.00000 0.00429 0.00429
541.07089 0.00000 0.00403 0.00403
541.08089 0.00000 0.00379 0.00379
541.09089 0.00000 0.00356 0.00356
541.10089 0.00000 0.00334 0.00334
541.11089 0.00000 0.00313 0.00313
541.12089 0.00000 0.00293 0.00293
541.13089 0.00000 0.00274 0.00274
541.14089 0.00000 0.00256 0.00256
541.15089 0.00000 0.00239 0.00239
541.16089 0.00000 0.00223 0.00223
541.17089 0.00000 0.00207 0.00207
541.18089 0.00000 0.00193 0.00193
541.19089 0.00000 0.00179 0.00179
541.20089 0.00000 0.00166 0.00166
541.21089 0.00000 0.00154 0.00154
541.22089 0.00000 0.00143 0.00143
541.23089 0.00000 0.00132 0.00132
541.24089 0.00000 0.00122 0.00122
541.25089 0.00000 0.00112 0.00112
541.26089 0.00000 0.00104 0.00104
541.27089 0.00000 0.00095 0.00095
541.28089 0.00000 0.00088 0.00088
541.29089 0.00000 0.00081 0.00081
541.30089 0.00000 0.00074 0.00074
541.31089 0.00000 0.00068 0.00068
541.32089 0.00000 0.00062 0.00062
541.33089 0.00000 0.00057 0.00057
541.34089 0.00000 0.00052 0.00052
541.35089 0.00000 0.00047 0.00047
541.36089 0.00000 0.00043 0.00043
541.37089 0.00000 0.00039 0.00039
541.38089 0.00000 0.00036 0.00036
541.39089 0.00000 0.00032 0.00032
541.40089 0.00000 0.00029 0.00029
541.41089 0.00000 0.00027 0.00027
541.42089 0.00000 0.00024 0.00024


==> figures/data/SQS/y_0.1875_12/O-stats.txt <==
------- Overall peaks -------

level:1
average position: 539.6489146608742
position stdev: 0.5735028067749688
position uncertainty 0.23413154044210818
list of positions: 
538.7608913834024
539.4437600087786
539.5795978016249
539.745870180572
540.522243693698
539.8411248971693

------- All types -------

TiTiTiTi1
number of atoms in this configuration: 1
average position: 538.7608913834024
position stdev: 0.0
position uncertainty 0.0
list of positions: 
538.7608913834024

TiTiTiTiTiTi1
number of atoms in this configuration: 5
average position: 539.8265193163686
position stdev: 0.4177992751596639
position uncertainty 0.18684551604142954
list of positions: 
539.4437600087786
539.5795978016249
539.745870180572
540.522243693698
539.8411248971693

------- Simplified types based on number of neighbors -------

4-coordinated1
number of atoms in this configuration: 1
average position: 538.7608913834024
position stdev: 0.0
position uncertainty 0.0
list of positions: 
538.7608913834024

6-coordinated1
number of atoms in this configuration: 5
average position: 539.8265193163686
position stdev: 0.4177992751596639
position uncertainty 0.18684551604142954
list of positions: 
539.4437600087786
539.5795978016249
539.745870180572
540.522243693698
539.8411248971693



==> figures/data/SQS/y_0.1875_12/Ti-XPS-spectra-imp.txt <==
energy    6 total
453.40569 0.00230 0.00230
453.41569 0.00257 0.00257
453.42569 0.00288 0.00288
453.43569 0.00322 0.00322
453.44569 0.00359 0.00359
453.45569 0.00400 0.00400
453.46569 0.00446 0.00446
453.47569 0.00496 0.00496
453.48569 0.00552 0.00552
453.49569 0.00613 0.00613
453.50569 0.00680 0.00680
453.51569 0.00753 0.00753
453.52569 0.00834 0.00834
453.53569 0.00923 0.00923
453.54569 0.01020 0.01020
453.55569 0.01126 0.01126
453.56569 0.01241 0.01241
453.57569 0.01368 0.01368
453.58569 0.01505 0.01505
453.59569 0.01655 0.01655
453.60569 0.01818 0.01818
453.61569 0.01994 0.01994
453.62569 0.02186 0.02186
453.63569 0.02394 0.02394
453.64569 0.02618 0.02618
453.65569 0.02861 0.02861
453.66569 0.03124 0.03124
453.67569 0.03407 0.03407
453.68569 0.03712 0.03712
453.69569 0.04040 0.04040
453.70569 0.04392 0.04392
453.71569 0.04771 0.04771
453.72569 0.05177 0.05177
453.73569 0.05611 0.05611
453.74569 0.06076 0.06076
453.75569 0.06573 0.06573
453.76569 0.07103 0.07103
453.77569 0.07668 0.07668
453.78569 0.08270 0.08270
453.79569 0.08910 0.08910
453.80569 0.09589 0.09589
453.81569 0.10310 0.10310
453.82569 0.11074 0.11074
453.83569 0.11882 0.11882
453.84569 0.12736 0.12736
453.85569 0.13637 0.13637
453.86569 0.14587 0.14587
453.87569 0.15588 0.15588
453.88569 0.16640 0.16640
453.89569 0.17745 0.17745
453.90569 0.18904 0.18904
453.91569 0.20118 0.20118
453.92569 0.21388 0.21388
453.93569 0.22714 0.22714
453.94569 0.24099 0.24099
453.95569 0.25541 0.25541
453.96569 0.27042 0.27042
453.97569 0.28601 0.28601
453.98569 0.30219 0.30219
453.99569 0.31896 0.31896
454.00569 0.33631 0.33631
454.01569 0.35424 0.35424
454.02569 0.37274 0.37274
454.03569 0.39180 0.39180
454.04569 0.41141 0.41141
454.05569 0.43155 0.43155
454.06569 0.45221 0.45221
454.07569 0.47337 0.47337
454.08569 0.49501 0.49501
454.09569 0.51710 0.51710
454.10569 0.53961 0.53961
454.11569 0.56252 0.56252
454.12569 0.58579 0.58579
454.13569 0.60939 0.60939
454.14569 0.63328 0.63328
454.15569 0.65742 0.65742
454.16569 0.68177 0.68177
454.17569 0.70629 0.70629
454.18569 0.73092 0.73092
454.19569 0.75563 0.75563
454.20569 0.78035 0.78035
454.21569 0.80504 0.80504
454.22569 0.82965 0.82965
454.23569 0.85411 0.85411
454.24569 0.87837 0.87837
454.25569 0.90238 0.90238
454.26569 0.92607 0.92607
454.27569 0.94939 0.94939
454.28569 0.97227 0.97227
454.29569 0.99466 0.99466
454.30569 1.01650 1.01650
454.31569 1.03772 1.03772
454.32569 1.05827 1.05827
454.33569 1.07810 1.07810
454.34569 1.09714 1.09714
454.35569 1.11534 1.11534
454.36569 1.13265 1.13265
454.37569 1.14901 1.14901
454.38569 1.16439 1.16439
454.39569 1.17872 1.17872
454.40569 1.19197 1.19197
454.41569 1.20409 1.20409
454.42569 1.21505 1.21505
454.43569 1.22482 1.22482
454.44569 1.23336 1.23336
454.45569 1.24064 1.24064
454.46569 1.24664 1.24664
454.47569 1.25135 1.25135
454.48569 1.25474 1.25474
454.49569 1.25681 1.25681
454.50569 1.25754 1.25754
454.51569 1.25694 1.25694
454.52569 1.25500 1.25500
454.53569 1.25174 1.25174
454.54569 1.24716 1.24716
454.55569 1.24127 1.24127
454.56569 1.23410 1.23410
454.57569 1.22566 1.22566
454.58569 1.21599 1.21599
454.59569 1.20510 1.20510
454.60569 1.19304 1.19304
454.61569 1.17984 1.17984
454.62569 1.16555 1.16555
454.63569 1.15019 1.15019
454.64569 1.13383 1.13383
454.65569 1.11651 1.11651
454.66569 1.09827 1.09827
454.67569 1.07918 1.07918
454.68569 1.05929 1.05929
454.69569 1.03866 1.03866
454.70569 1.01733 1.01733
454.71569 0.99538 0.99538
454.72569 0.97286 0.97286
454.73569 0.94982 0.94982
454.74569 0.92634 0.92634
454.75569 0.90248 0.90248
454.76569 0.87828 0.87828
454.77569 0.85382 0.85382
454.78569 0.82914 0.82914
454.79569 0.80432 0.80432
454.80569 0.77940 0.77940
454.81569 0.75444 0.75444
454.82569 0.72950 0.72950
454.83569 0.70462 0.70462
454.84569 0.67986 0.67986
454.85569 0.65527 0.65527
454.86569 0.63088 0.63088
454.87569 0.60675 0.60675
454.88569 0.58292 0.58292
454.89569 0.55941 0.55941
454.90569 0.53628 0.53628
454.91569 0.51355 0.51355
454.92569 0.49125 0.49125
454.93569 0.46942 0.46942
454.94569 0.44807 0.44807
454.95569 0.42723 0.42723
454.96569 0.40692 0.40692
454.97569 0.38716 0.38716
454.98569 0.36796 0.36796
454.99569 0.34933 0.34933
455.00569 0.33129 0.33129
455.01569 0.31384 0.31384
455.02569 0.29699 0.29699
455.03569 0.28074 0.28074
455.04569 0.26510 0.26510
455.05569 0.25005 0.25005
455.06569 0.23560 0.23560
455.07569 0.22175 0.22175
455.08569 0.20849 0.20849
455.09569 0.19580 0.19580
455.10569 0.18369 0.18369
455.11569 0.17215 0.17215
455.12569 0.16115 0.16115
455.13569 0.15069 0.15069
455.14569 0.14076 0.14076
455.15569 0.13134 0.13134
455.16569 0.12242 0.12242
455.17569 0.11398 0.11398
455.18569 0.10601 0.10601
455.19569 0.09849 0.09849
455.20569 0.09140 0.09140
455.21569 0.08473 0.08473
455.22569 0.07846 0.07846
455.23569 0.07258 0.07258
455.24569 0.06706 0.06706
455.25569 0.06190 0.06190
455.26569 0.05707 0.05707
455.27569 0.05256 0.05256
455.28569 0.04836 0.04836
455.29569 0.04444 0.04444
455.30569 0.04080 0.04080
455.31569 0.03741 0.03741
455.32569 0.03427 0.03427
455.33569 0.03136 0.03136
455.34569 0.02866 0.02866
455.35569 0.02617 0.02617
455.36569 0.02387 0.02387
455.37569 0.02174 0.02174
455.38569 0.01979 0.01979
455.39569 0.01799 0.01799
455.40569 0.01634 0.01634
455.41569 0.01482 0.01482
455.42569 0.01343 0.01343
455.43569 0.01215 0.01215
455.44569 0.01099 0.01099
455.45569 0.00992 0.00992
455.46569 0.00895 0.00895
455.47569 0.00807 0.00807
455.48569 0.00726 0.00726


==> figures/data/SQS/y_0.1875_12/Ti-XPS-spectra.txt <==
energy NNNNNO NNNNOO NNNNNN NNNOOO NNOOOO total
453.40569 0.00040 0.00055 0.00130 0.00003 0.00002 0.00230
453.41569 0.00046 0.00062 0.00144 0.00003 0.00002 0.00257
453.42569 0.00051 0.00070 0.00161 0.00003 0.00003 0.00288
453.43569 0.00058 0.00078 0.00178 0.00004 0.00003 0.00322
453.44569 0.00065 0.00088 0.00198 0.00004 0.00004 0.00359
453.45569 0.00073 0.00099 0.00219 0.00005 0.00004 0.00400
453.46569 0.00082 0.00110 0.00243 0.00005 0.00005 0.00446
453.47569 0.00093 0.00123 0.00269 0.00006 0.00005 0.00496
453.48569 0.00104 0.00138 0.00297 0.00007 0.00006 0.00552
453.49569 0.00116 0.00154 0.00328 0.00008 0.00007 0.00613
453.50569 0.00130 0.00172 0.00362 0.00009 0.00007 0.00680
453.51569 0.00145 0.00191 0.00399 0.00010 0.00008 0.00753
453.52569 0.00162 0.00213 0.00439 0.00011 0.00009 0.00834
453.53569 0.00181 0.00236 0.00483 0.00012 0.00011 0.00923
453.54569 0.00201 0.00262 0.00531 0.00014 0.00012 0.01020
453.55569 0.00224 0.00291 0.00583 0.00015 0.00013 0.01126
453.56569 0.00249 0.00322 0.00639 0.00017 0.00015 0.01241
453.57569 0.00276 0.00356 0.00700 0.00019 0.00017 0.01368
453.58569 0.00306 0.00393 0.00766 0.00021 0.00019 0.01505
453.59569 0.00339 0.00434 0.00837 0.00024 0.00021 0.01655
453.60569 0.00375 0.00479 0.00914 0.00026 0.00023 0.01818
453.61569 0.00415 0.00527 0.00997 0.00029 0.00026 0.01994
453.62569 0.00458 0.00580 0.01087 0.00032 0.00029 0.02186
453.63569 0.00505 0.00638 0.01183 0.00036 0.00032 0.02394
453.64569 0.00556 0.00700 0.01287 0.00040 0.00035 0.02618
453.65569 0.00612 0.00768 0.01398 0.00044 0.00039 0.02861
453.66569 0.00673 0.00841 0.01517 0.00049 0.00043 0.03124
453.67569 0.00739 0.00921 0.01645 0.00054 0.00048 0.03407
453.68569 0.00811 0.01007 0.01782 0.00059 0.00053 0.03712
453.69569 0.00888 0.01099 0.01929 0.00066 0.00058 0.04040
453.70569 0.00972 0.01199 0.02085 0.00072 0.00064 0.04392
453.71569 0.01063 0.01306 0.02252 0.00079 0.00071 0.04771
453.72569 0.01160 0.01422 0.02429 0.00087 0.00078 0.05177
453.73569 0.01266 0.01546 0.02618 0.00096 0.00085 0.05611
453.74569 0.01379 0.01679 0.02819 0.00105 0.00094 0.06076
453.75569 0.01501 0.01822 0.03033 0.00115 0.00103 0.06573
453.76569 0.01632 0.01975 0.03259 0.00125 0.00112 0.07103
453.77569 0.01773 0.02138 0.03498 0.00137 0.00123 0.07668
453.78569 0.01923 0.02312 0.03751 0.00149 0.00134 0.08270
453.79569 0.02084 0.02498 0.04019 0.00163 0.00146 0.08910
453.80569 0.02256 0.02695 0.04301 0.00177 0.00159 0.09589
453.81569 0.02440 0.02905 0.04599 0.00192 0.00174 0.10310
453.82569 0.02636 0.03128 0.04912 0.00209 0.00189 0.11074
453.83569 0.02844 0.03365 0.05242 0.00227 0.00205 0.11882
453.84569 0.03065 0.03615 0.05587 0.00246 0.00222 0.12736
453.85569 0.03300 0.03880 0.05950 0.00266 0.00241 0.13637
453.86569 0.03549 0.04160 0.06330 0.00287 0.00261 0.14587
453.87569 0.03812 0.04456 0.06727 0.00310 0.00282 0.15588
453.88569 0.04091 0.04767 0.07143 0.00335 0.00305 0.16640
453.89569 0.04385 0.05094 0.07576 0.00361 0.00329 0.17745
453.90569 0.04696 0.05438 0.08027 0.00388 0.00355 0.18904
453.91569 0.05022 0.05799 0.08497 0.00418 0.00382 0.20118
453.92569 0.05366 0.06177 0.08986 0.00449 0.00411 0.21388
453.93569 0.05727 0.06573 0.09492 0.00481 0.00441 0.22714
453.94569 0.06105 0.06986 0.10018 0.00516 0.00473 0.24099
453.95569 0.06501 0.07418 0.10562 0.00552 0.00508 0.25541
453.96569 0.06916 0.07868 0.11124 0.00590 0.00543 0.27042
453.97569 0.07349 0.08336 0.11705 0.00630 0.00581 0.28601
453.98569 0.07800 0.08822 0.12304 0.00673 0.00621 0.30219
453.99569 0.08270 0.09327 0.12920 0.00717 0.00663 0.31896
454.00569 0.08759 0.09849 0.13553 0.00763 0.00706 0.33631
454.01569 0.09267 0.10390 0.14204 0.00811 0.00752 0.35424
454.02569 0.09793 0.10949 0.14871 0.00862 0.00800 0.37274
454.03569 0.10338 0.11526 0.15553 0.00914 0.00850 0.39180
454.04569 0.10901 0.12119 0.16250 0.00969 0.00902 0.41141
454.05569 0.11482 0.12730 0.16962 0.01026 0.00956 0.43155
454.06569 0.12081 0.13357 0.17687 0.01084 0.01012 0.45221
454.07569 0.12697 0.13999 0.18425 0.01145 0.01071 0.47337
454.08569 0.13331 0.14657 0.19174 0.01209 0.01131 0.49501
454.09569 0.13980 0.15329 0.19933 0.01274 0.01194 0.51710
454.10569 0.14645 0.16015 0.20702 0.01341 0.01258 0.53961
454.11569 0.15325 0.16713 0.21479 0.01410 0.01325 0.56252
454.12569 0.16019 0.17423 0.22262 0.01481 0.01394 0.58579
454.13569 0.16726 0.18143 0.23051 0.01554 0.01464 0.60939
454.14569 0.17445 0.18873 0.23844 0.01629 0.01537 0.63328
454.15569 0.18175 0.19611 0.24640 0.01705 0.01611 0.65742
454.16569 0.18915 0.20355 0.25436 0.01783 0.01687 0.68177
454.17569 0.19664 0.21106 0.26232 0.01863 0.01765 0.70629
454.18569 0.20420 0.21860 0.27025 0.01943 0.01844 0.73092
454.19569 0.21181 0.22617 0.27814 0.02026 0.01925 0.75563
454.20569 0.21947 0.23375 0.28598 0.02109 0.02006 0.78035
454.21569 0.22716 0.24132 0.29373 0.02193 0.02089 0.80504
454.22569 0.23486 0.24887 0.30140 0.02278 0.02173 0.82965
454.23569 0.24256 0.25638 0.30895 0.02364 0.02258 0.85411
454.24569 0.25023 0.26383 0.31637 0.02450 0.02344 0.87837
454.25569 0.25787 0.27121 0.32364 0.02537 0.02430 0.90238
454.26569 0.26544 0.27849 0.33075 0.02623 0.02517 0.92607
454.27569 0.27294 0.28565 0.33766 0.02710 0.02603 0.94939
454.28569 0.28034 0.29269 0.34438 0.02796 0.02690 0.97227
454.29569 0.28763 0.29957 0.35087 0.02882 0.02776 0.99466
454.30569 0.29479 0.30629 0.35712 0.02968 0.02863 1.01650
454.31569 0.30179 0.31282 0.36311 0.03052 0.02948 1.03772
454.32569 0.30862 0.31914 0.36883 0.03136 0.03033 1.05827
454.33569 0.31526 0.32524 0.37426 0.03218 0.03116 1.07810
454.34569 0.32169 0.33110 0.37938 0.03298 0.03199 1.09714
454.35569 0.32789 0.33671 0.38418 0.03377 0.03280 1.11534
454.36569 0.33384 0.34203 0.38865 0.03454 0.03359 1.13265
454.37569 0.33953 0.34707 0.39276 0.03528 0.03436 1.14901
454.38569 0.34494 0.35180 0.39652 0.03601 0.03511 1.16439
454.39569 0.35005 0.35621 0.39990 0.03670 0.03584 1.17872
454.40569 0.35485 0.36029 0.40290 0.03737 0.03655 1.19197
454.41569 0.35932 0.36403 0.40551 0.03801 0.03722 1.20409
454.42569 0.36345 0.36740 0.40772 0.03862 0.03787 1.21505
454.43569 0.36722 0.37040 0.40952 0.03919 0.03848 1.22482
454.44569 0.37062 0.37303 0.41091 0.03973 0.03906 1.23336
454.45569 0.37365 0.37527 0.41188 0.04023 0.03961 1.24064
454.46569 0.37629 0.37712 0.41243 0.04069 0.04012 1.24664
454.47569 0.37853 0.37857 0.41256 0.04111 0.04059 1.25135
454.48569 0.38036 0.37961 0.41226 0.04149 0.04102 1.25474
454.49569 0.38179 0.38025 0.41154 0.04182 0.04140 1.25681
454.50569 0.38280 0.38047 0.41040 0.04212 0.04175 1.25754
454.51569 0.38340 0.38029 0.40884 0.04236 0.04205 1.25694
454.52569 0.38357 0.37969 0.40687 0.04256 0.04231 1.25500
454.53569 0.38332 0.37869 0.40449 0.04272 0.04252 1.25174
454.54569 0.38266 0.37729 0.40171 0.04282 0.04269 1.24716
454.55569 0.38157 0.37548 0.39853 0.04288 0.04280 1.24127
454.56569 0.38008 0.37328 0.39498 0.04290 0.04287 1.23410
454.57569 0.37817 0.37069 0.39105 0.04286 0.04290 1.22566
454.58569 0.37586 0.36772 0.38676 0.04278 0.04287 1.21599
454.59569 0.37315 0.36438 0.38212 0.04265 0.04280 1.20510
454.60569 0.37006 0.36069 0.37714 0.04247 0.04268 1.19304
454.61569 0.36659 0.35664 0.37185 0.04225 0.04251 1.17984
454.62569 0.36276 0.35227 0.36625 0.04198 0.04230 1.16555
454.63569 0.35857 0.34757 0.36035 0.04166 0.04204 1.15019
454.64569 0.35404 0.34256 0.35419 0.04131 0.04174 1.13383
454.65569 0.34918 0.33726 0.34777 0.04091 0.04139 1.11651
454.66569 0.34402 0.33168 0.34111 0.04047 0.04100 1.09827
454.67569 0.33856 0.32585 0.33422 0.03999 0.04057 1.07918
454.68569 0.33282 0.31977 0.32714 0.03947 0.04010 1.05929
454.69569 0.32682 0.31347 0.31987 0.03891 0.03959 1.03866
454.70569 0.32057 0.30696 0.31244 0.03832 0.03904 1.01733
454.71569 0.31410 0.30026 0.30486 0.03770 0.03846 0.99538
454.72569 0.30742 0.29339 0.29716 0.03705 0.03785 0.97286
454.73569 0.30055 0.28636 0.28934 0.03636 0.03720 0.94982
454.74569 0.29352 0.27921 0.28144 0.03565 0.03652 0.92634
454.75569 0.28633 0.27194 0.27347 0.03492 0.03582 0.90248
454.76569 0.27902 0.26457 0.26544 0.03416 0.03509 0.87828
454.77569 0.27159 0.25713 0.25738 0.03338 0.03434 0.85382
454.78569 0.26407 0.24962 0.24930 0.03258 0.03356 0.82914
454.79569 0.25648 0.24207 0.24123 0.03177 0.03277 0.80432
454.80569 0.24883 0.23450 0.23317 0.03094 0.03196 0.77940
454.81569 0.24115 0.22692 0.22514 0.03010 0.03114 0.75444
454.82569 0.23344 0.21935 0.21716 0.02925 0.03030 0.72950
454.83569 0.22574 0.21180 0.20924 0.02840 0.02945 0.70462
454.84569 0.21805 0.20429 0.20140 0.02754 0.02860 0.67986
454.85569 0.21039 0.19683 0.19364 0.02667 0.02774 0.65527
454.86569 0.20277 0.18945 0.18599 0.02580 0.02687 0.63088
454.87569 0.19522 0.18214 0.17846 0.02494 0.02600 0.60675
454.88569 0.18774 0.17492 0.17104 0.02407 0.02514 0.58292
454.89569 0.18035 0.16781 0.16377 0.02321 0.02427 0.55941
454.90569 0.17306 0.16082 0.15663 0.02236 0.02341 0.53628
454.91569 0.16589 0.15395 0.14965 0.02151 0.02255 0.51355
454.92569 0.15883 0.14721 0.14283 0.02067 0.02171 0.49125
454.93569 0.15191 0.14062 0.13617 0.01985 0.02087 0.46942
454.94569 0.14513 0.13418 0.12969 0.01903 0.02004 0.44807
454.95569 0.13850 0.12789 0.12339 0.01823 0.01922 0.42723
454.96569 0.13203 0.12177 0.11726 0.01744 0.01841 0.40692
454.97569 0.12573 0.11581 0.11133 0.01667 0.01762 0.38716
454.98569 0.11959 0.11003 0.10558 0.01591 0.01685 0.36796
454.99569 0.11363 0.10442 0.10002 0.01518 0.01609 0.34933
455.00569 0.10784 0.09900 0.09465 0.01446 0.01534 0.33129
455.01569 0.10224 0.09375 0.08948 0.01375 0.01462 0.31384
455.02569 0.09683 0.08868 0.08450 0.01307 0.01391 0.29699
455.03569 0.09159 0.08380 0.07971 0.01241 0.01323 0.28074
455.04569 0.08655 0.07910 0.07511 0.01177 0.01256 0.26510
455.05569 0.08170 0.07459 0.07070 0.01115 0.01192 0.25005
455.06569 0.07703 0.07025 0.06648 0.01055 0.01129 0.23560
455.07569 0.07255 0.06610 0.06245 0.00997 0.01069 0.22175
455.08569 0.06825 0.06213 0.05859 0.00941 0.01010 0.20849
455.09569 0.06414 0.05833 0.05492 0.00888 0.00954 0.19580
455.10569 0.06021 0.05470 0.05142 0.00836 0.00900 0.18369
455.11569 0.05646 0.05125 0.04809 0.00787 0.00848 0.17215
455.12569 0.05288 0.04796 0.04493 0.00740 0.00798 0.16115
455.13569 0.04948 0.04483 0.04193 0.00695 0.00750 0.15069
455.14569 0.04624 0.04186 0.03910 0.00651 0.00705 0.14076
455.15569 0.04317 0.03905 0.03641 0.00610 0.00661 0.13134
455.16569 0.04026 0.03638 0.03387 0.00571 0.00620 0.12242
455.17569 0.03750 0.03386 0.03148 0.00534 0.00580 0.11398
455.18569 0.03490 0.03149 0.02922 0.00498 0.00542 0.10601
455.19569 0.03244 0.02924 0.02710 0.00465 0.00506 0.09849
455.20569 0.03012 0.02713 0.02510 0.00433 0.00472 0.09140
455.21569 0.02793 0.02514 0.02322 0.00403 0.00440 0.08473
455.22569 0.02588 0.02328 0.02147 0.00375 0.00410 0.07846
455.23569 0.02395 0.02152 0.01982 0.00348 0.00381 0.07258
455.24569 0.02214 0.01988 0.01828 0.00323 0.00354 0.06706
455.25569 0.02044 0.01835 0.01684 0.00299 0.00328 0.06190
455.26569 0.01885 0.01691 0.01550 0.00277 0.00304 0.05707
455.27569 0.01737 0.01557 0.01425 0.00256 0.00282 0.05256
455.28569 0.01599 0.01432 0.01309 0.00236 0.00260 0.04836
455.29569 0.01470 0.01316 0.01201 0.00218 0.00240 0.04444
455.30569 0.01350 0.01208 0.01100 0.00201 0.00222 0.04080
455.31569 0.01238 0.01107 0.01007 0.00185 0.00204 0.03741
455.32569 0.01134 0.01014 0.00921 0.00170 0.00188 0.03427
455.33569 0.01038 0.00928 0.00841 0.00156 0.00173 0.03136
455.34569 0.00949 0.00848 0.00767 0.00143 0.00159 0.02866
455.35569 0.00867 0.00774 0.00700 0.00131 0.00146 0.02617
455.36569 0.00791 0.00705 0.00637 0.00120 0.00134 0.02387
455.37569 0.00721 0.00643 0.00579 0.00110 0.00122 0.02174
455.38569 0.00656 0.00585 0.00526 0.00100 0.00112 0.01979
455.39569 0.00597 0.00531 0.00478 0.00091 0.00102 0.01799
455.40569 0.00542 0.00482 0.00433 0.00083 0.00093 0.01634
455.41569 0.00492 0.00438 0.00392 0.00076 0.00085 0.01482
455.42569 0.00445 0.00396 0.00355 0.00069 0.00077 0.01343
455.43569 0.00403 0.00359 0.00320 0.00062 0.00070 0.01215
455.44569 0.00365 0.00324 0.00289 0.00057 0.00064 0.01099
455.45569 0.00329 0.00293 0.00261 0.00051 0.00058 0.00992
455.46569 0.00297 0.00264 0.00235 0.00046 0.00053 0.00895
455.47569 0.00268 0.00238 0.00211 0.00042 0.00048 0.00807
455.48569 0.00241 0.00214 0.00190 0.00038 0.00043 0.00726


==> figures/data/SQS/y_0.1875_12/Ti-stats.txt <==
------- Overall peaks -------

level:4
average position: 454.5040330221152
position stdev: 0.06705813848519074
position uncertainty 0.012243085037548092
list of positions: 
454.30568952302286
454.41851708727427
454.44698020756266
454.5238228773116
454.4943655885992
454.4177363923341
454.57552248907297
454.4810684677661
454.54142320830886
454.47556251384214
454.51671281164647
454.56142657770226
454.50440414478084
454.5632098765842
454.51819243129233
454.5168943115954
454.48414852566583
454.44363415831924
454.5420949216092
454.33381726297307
454.53046286609293
454.5082481626035
454.57909888293494
454.526685380086
454.54411387121394
454.5951990496644
454.5481762604705
454.54649459625375
454.5375956533676
454.53969256350314

------- All types -------

NNNNNO4
number of atoms in this configuration: 9
average position: 454.52464233337633
position stdev: 0.036440997479322966
position uncertainty 0.012146999159774323
list of positions: 
454.44698020756266
454.50440414478084
454.5420949216092
454.53046286609293
454.5082481626035
454.57909888293494
454.526685380086
454.54411387121394
454.53969256350314

NNNNOO4
number of atoms in this configuration: 9
average position: 454.5061577680538
position stdev: 0.05466506817380928
position uncertainty 0.01822168939126976
list of positions: 
454.5238228773116
454.4943655885992
454.4177363923341
454.56142657770226
454.51819243129233
454.5168943115954
454.48414852566583
454.44363415831924
454.5951990496644

NNNNNN4
number of atoms in this configuration: 10
average position: 454.47050573849265
position stdev: 0.08954238016122934
position uncertainty 0.02831578684221598
list of positions: 
454.30568952302286
454.41851708727427
454.4810684677661
454.54142320830886
454.47556251384214
454.51671281164647
454.33381726297307
454.5481762604705
454.54649459625375
454.5375956533676

NNNOOO4
number of atoms in this configuration: 1
average position: 454.5632098765842
position stdev: 0.0
position uncertainty 0.0
list of positions: 
454.5632098765842

NNOOOO4
number of atoms in this configuration: 1
average position: 454.57552248907297
position stdev: 0.0
position uncertainty 0.0
list of positions: 
454.57552248907297

------- Simplified types based on number of neighbors -------

6-coordinated4
number of atoms in this configuration: 30
average position: 454.5040330221152
position stdev: 0.06705813848519074
position uncertainty 0.012243085037548092
list of positions: 
454.30568952302286
454.41851708727427
454.44698020756266
454.5238228773116
454.4943655885992
454.4177363923341
454.57552248907297
454.4810684677661
454.54142320830886
454.47556251384214
454.51671281164647
454.56142657770226
454.50440414478084
454.5632098765842
454.51819243129233
454.5168943115954
454.48414852566583
454.44363415831924
454.5420949216092
454.33381726297307
454.53046286609293
454.5082481626035
454.57909888293494
454.526685380086
454.54411387121394
454.5951990496644
454.5481762604705
454.54649459625375
454.5375956533676
454.53969256350314



==> figures/data/SQS/y_0.1875_12/XPS-shifts-dscf-cond.txt <==
1 N 1 1S -54987.16328758 -54957.42417408 29.73911350
2 N 1 1S -54987.16328758 -54957.46871672 29.69457086
3 N 1 1S -54987.16328758 -54957.42338041 29.73990717
4 N 1 1S -54987.16328758 -54957.46726609 29.69602149
5 N 1 1S -54987.16328758 -54957.42612197 29.73716561
6 N 1 1S -54987.16328758 -54957.43096646 29.73232112
7 N 1 1S -54987.16328758 -54957.42207582 29.74121176
8 N 1 1S -54987.16328758 -54957.42698828 29.73629930
9 N 1 1S -54987.16328758 -54957.44891288 29.71437470
10 N 1 1S -54987.16328758 -54957.39250944 29.77077814
11 N 1 1S -54987.16328758 -54957.46589305 29.69739453
12 N 1 1S -54987.16328758 -54957.43260536 29.73068222
13 N 1 1S -54987.16328758 -54957.42912551 29.73416207
14 N 1 1S -54987.16328758 -54957.39830308 29.76498450
15 N 1 1S -54987.16328758 -54957.47124209 29.69204549
16 N 1 1S -54987.16328758 -54957.43205159 29.73123599
17 N 1 1S -54987.16328758 -54957.47142556 29.69186202
18 N 1 1S -54987.16328758 -54957.41365202 29.74963556
19 N 1 1S -54987.16328758 -54957.42480019 29.73848739
20 N 1 1S -54987.16328758 -54957.39788721 29.76540037
21 N 1 1S -54987.16328758 -54957.40165268 29.76163490
22 N 1 1S -54987.16328758 -54957.44738877 29.71589881
23 N 1 1S -54987.16328758 -54957.50778806 29.65549952
24 N 1 1S -54987.16328758 -54957.41447424 29.74881334
25 N 1 1S -54987.16328758 -54957.42076308 29.74252450
26 N 1 1S -54987.16328758 -54957.43620805 29.72707953
27 O 1 1S -54987.16328758 -54947.56510682 39.59818076
28 O 1 1S -54987.16328758 -54947.51491692 39.64837066
29 O 1 1S -54987.16328758 -54947.50493303 39.65835455
30 O 1 1S -54987.16328758 -54947.49271224 39.67057534
31 O 1 1S -54987.16328758 -54947.43564986 39.72763772
32 O 1 1S -54987.16328758 -54947.48571115 39.67757643
33 Ti 4 2P -54987.16328758 -54953.77244741 33.39084017
34 Ti 4 2P -54987.16328758 -54953.76415474 33.39913284
35 Ti 4 2P -54987.16328758 -54953.76206274 33.40122484
36 Ti 4 2P -54987.16328758 -54953.75641491 33.40687267
37 Ti 4 2P -54987.16328758 -54953.75857998 33.40470760
38 Ti 4 2P -54987.16328758 -54953.76421212 33.39907546
39 Ti 4 2P -54987.16328758 -54953.75261506 33.41067252
40 Ti 4 2P -54987.16328758 -54953.75955730 33.40373028
41 Ti 4 2P -54987.16328758 -54953.75512131 33.40816627
42 Ti 4 2P -54987.16328758 -54953.75996198 33.40332560
43 Ti 4 2P -54987.16328758 -54953.75693749 33.40635009
44 Ti 4 2P -54987.16328758 -54953.75365109 33.40963649
45 Ti 4 2P -54987.16328758 -54953.75784216 33.40544542
46 Ti 4 2P -54987.16328758 -54953.75352002 33.40976756
47 Ti 4 2P -54987.16328758 -54953.75682874 33.40645884
48 Ti 4 2P -54987.16328758 -54953.75692415 33.40636343
49 Ti 4 2P -54987.16328758 -54953.75933092 33.40395666
50 Ti 4 2P -54987.16328758 -54953.76230867 33.40097891
51 Ti 4 2P -54987.16328758 -54953.75507194 33.40821564
52 Ti 4 2P -54987.16328758 -54953.77038006 33.39290752
53 Ti 4 2P -54987.16328758 -54953.75592688 33.40736070
54 Ti 4 2P -54987.16328758 -54953.75755963 33.40572795
55 Ti 4 2P -54987.16328758 -54953.75235220 33.41093538
56 Ti 4 2P -54987.16328758 -54953.75620452 33.40708306
57 Ti 4 2P -54987.16328758 -54953.75492355 33.40836403
58 Ti 4 2P -54987.16328758 -54953.75116886 33.41211872
59 Ti 4 2P -54987.16328758 -54953.75462497 33.40866261
60 Ti 4 2P -54987.16328758 -54953.75474857 33.40853901
61 Ti 4 2P -54987.16328758 -54953.75540263 33.40788495
62 Ti 4 2P -54987.16328758 -54953.75524851 33.40803907


==> figures/data/SQS/y_0.1875_25/N-XPS-spectra-imp.txt <==
energy    N^{2V_{Ti}} N^{1V_{Ti}} N^{0V_{Ti}} total
402.56621 0.00024 0.00000 0.00000 0.00024
402.57621 0.00026 0.00000 0.00000 0.00026
402.58621 0.00029 0.00000 0.00000 0.00029
402.59621 0.00032 0.00000 0.00000 0.00032
402.60621 0.00035 0.00000 0.00000 0.00035
402.61621 0.00039 0.00000 0.00000 0.00039
402.62621 0.00043 0.00000 0.00000 0.00043
402.63621 0.00047 0.00000 0.00000 0.00047
402.64621 0.00051 0.00000 0.00000 0.00051
402.65621 0.00056 0.00000 0.00000 0.00056
402.66621 0.00061 0.00000 0.00000 0.00061
402.67621 0.00067 0.00000 0.00000 0.00067
402.68621 0.00073 0.00000 0.00000 0.00073
402.69621 0.00080 0.00000 0.00000 0.00080
402.70621 0.00087 0.00000 0.00000 0.00087
402.71621 0.00094 0.00000 0.00000 0.00095
402.72621 0.00102 0.00001 0.00000 0.00103
402.73621 0.00111 0.00001 0.00000 0.00112
402.74621 0.00120 0.00001 0.00000 0.00121
402.75621 0.00130 0.00001 0.00000 0.00131
402.76621 0.00141 0.00001 0.00000 0.00142
402.77621 0.00152 0.00001 0.00000 0.00153
402.78621 0.00164 0.00001 0.00000 0.00166
402.79621 0.00177 0.00001 0.00000 0.00179
402.80621 0.00191 0.00002 0.00000 0.00192
402.81621 0.00205 0.00002 0.00000 0.00207
402.82621 0.00220 0.00002 0.00000 0.00223
402.83621 0.00236 0.00003 0.00000 0.00239
402.84621 0.00253 0.00003 0.00000 0.00256
402.85621 0.00271 0.00003 0.00000 0.00275
402.86621 0.00290 0.00004 0.00000 0.00294
402.87621 0.00310 0.00004 0.00000 0.00315
402.88621 0.00331 0.00005 0.00000 0.00336
402.89621 0.00353 0.00006 0.00000 0.00358
402.90621 0.00376 0.00006 0.00000 0.00382
402.91621 0.00400 0.00007 0.00000 0.00407
402.92621 0.00424 0.00008 0.00000 0.00433
402.93621 0.00450 0.00009 0.00000 0.00460
402.94621 0.00478 0.00011 0.00000 0.00488
402.95621 0.00506 0.00012 0.00000 0.00518
402.96621 0.00535 0.00014 0.00000 0.00549
402.97621 0.00565 0.00015 0.00000 0.00581
402.98621 0.00596 0.00017 0.00000 0.00614
402.99621 0.00629 0.00020 0.00000 0.00648
403.00621 0.00662 0.00022 0.00000 0.00684
403.01621 0.00696 0.00025 0.00000 0.00721
403.02621 0.00732 0.00028 0.00000 0.00760
403.03621 0.00768 0.00031 0.00000 0.00799
403.04621 0.00805 0.00035 0.00000 0.00840
403.05621 0.00843 0.00039 0.00000 0.00882
403.06621 0.00882 0.00044 0.00000 0.00926
403.07621 0.00921 0.00049 0.00000 0.00970
403.08621 0.00962 0.00054 0.00000 0.01016
403.09621 0.01003 0.00061 0.00000 0.01063
403.10621 0.01044 0.00068 0.00000 0.01112
403.11621 0.01086 0.00075 0.00000 0.01161
403.12621 0.01128 0.00083 0.00000 0.01212
403.13621 0.01171 0.00092 0.00000 0.01264
403.14621 0.01214 0.00102 0.00000 0.01317
403.15621 0.01258 0.00113 0.00001 0.01371
403.16621 0.01301 0.00125 0.00001 0.01427
403.17621 0.01344 0.00138 0.00001 0.01483
403.18621 0.01388 0.00153 0.00001 0.01541
403.19621 0.01431 0.00168 0.00001 0.01600
403.20621 0.01473 0.00185 0.00001 0.01660
403.21621 0.01516 0.00204 0.00001 0.01721
403.22621 0.01557 0.00224 0.00002 0.01783
403.23621 0.01599 0.00246 0.00002 0.01846
403.24621 0.01639 0.00269 0.00002 0.01911
403.25621 0.01679 0.00295 0.00002 0.01976
403.26621 0.01717 0.00323 0.00003 0.02043
403.27621 0.01755 0.00352 0.00003 0.02111
403.28621 0.01792 0.00385 0.00004 0.02180
403.29621 0.01827 0.00419 0.00004 0.02250
403.30621 0.01861 0.00457 0.00005 0.02322
403.31621 0.01893 0.00497 0.00005 0.02395
403.32621 0.01924 0.00540 0.00006 0.02470
403.33621 0.01953 0.00586 0.00007 0.02546
403.34621 0.01980 0.00636 0.00008 0.02624
403.35621 0.02005 0.00689 0.00009 0.02704
403.36621 0.02029 0.00746 0.00010 0.02785
403.37621 0.02050 0.00806 0.00012 0.02868
403.38621 0.02070 0.00870 0.00013 0.02954
403.39621 0.02087 0.00939 0.00015 0.03041
403.40621 0.02102 0.01012 0.00017 0.03131
403.41621 0.02115 0.01089 0.00020 0.03224
403.42621 0.02126 0.01171 0.00022 0.03319
403.43621 0.02134 0.01258 0.00025 0.03417
403.44621 0.02140 0.01350 0.00028 0.03518
403.45621 0.02144 0.01447 0.00032 0.03622
403.46621 0.02145 0.01549 0.00036 0.03729
403.47621 0.02144 0.01657 0.00040 0.03840
403.48621 0.02140 0.01770 0.00045 0.03955
403.49621 0.02134 0.01889 0.00050 0.04074
403.50621 0.02126 0.02014 0.00057 0.04197
403.51621 0.02115 0.02145 0.00063 0.04324
403.52621 0.02102 0.02283 0.00071 0.04456
403.53621 0.02087 0.02426 0.00079 0.04592
403.54621 0.02070 0.02576 0.00088 0.04734
403.55621 0.02050 0.02732 0.00098 0.04881
403.56621 0.02029 0.02894 0.00110 0.05033
403.57621 0.02005 0.03063 0.00122 0.05190
403.58621 0.01980 0.03238 0.00136 0.05354
403.59621 0.01953 0.03420 0.00151 0.05523
403.60621 0.01924 0.03608 0.00167 0.05699
403.61621 0.01893 0.03803 0.00185 0.05881
403.62621 0.01861 0.04004 0.00205 0.06069
403.63621 0.01827 0.04211 0.00227 0.06264
403.64621 0.01792 0.04424 0.00250 0.06465
403.65621 0.01755 0.04643 0.00276 0.06674
403.66621 0.01717 0.04867 0.00304 0.06889
403.67621 0.01679 0.05098 0.00335 0.07112
403.68621 0.01639 0.05334 0.00369 0.07341
403.69621 0.01599 0.05574 0.00405 0.07578
403.70621 0.01557 0.05820 0.00444 0.07822
403.71621 0.01516 0.06070 0.00487 0.08073
403.72621 0.01473 0.06324 0.00534 0.08332
403.73621 0.01431 0.06583 0.00584 0.08597
403.74621 0.01388 0.06844 0.00639 0.08870
403.75621 0.01344 0.07109 0.00697 0.09150
403.76621 0.01301 0.07376 0.00761 0.09438
403.77621 0.01258 0.07646 0.00829 0.09732
403.78621 0.01214 0.07917 0.00902 0.10034
403.79621 0.01171 0.08189 0.00981 0.10342
403.80621 0.01128 0.08462 0.01066 0.10657
403.81621 0.01086 0.08735 0.01157 0.10978
403.82621 0.01044 0.09008 0.01254 0.11306
403.83621 0.01003 0.09280 0.01359 0.11641
403.84621 0.00962 0.09550 0.01470 0.11981
403.85621 0.00921 0.09818 0.01589 0.12328
403.86621 0.00882 0.10083 0.01715 0.12680
403.87621 0.00843 0.10345 0.01850 0.13038
403.88621 0.00805 0.10603 0.01993 0.13401
403.89621 0.00768 0.10856 0.02146 0.13770
403.90621 0.00732 0.11104 0.02307 0.14143
403.91621 0.00696 0.11346 0.02479 0.14521
403.92621 0.00662 0.11582 0.02660 0.14904
403.93621 0.00629 0.11811 0.02851 0.15291
403.94621 0.00596 0.12032 0.03054 0.15682
403.95621 0.00565 0.12245 0.03267 0.16077
403.96621 0.00535 0.12449 0.03492 0.16475
403.97621 0.00506 0.12644 0.03728 0.16877
403.98621 0.00478 0.12828 0.03976 0.17282
403.99621 0.00450 0.13003 0.04237 0.17690
404.00621 0.00424 0.13167 0.04510 0.18101
404.01621 0.00400 0.13319 0.04795 0.18514
404.02621 0.00376 0.13460 0.05094 0.18930
404.03621 0.00353 0.13589 0.05406 0.19348
404.04621 0.00331 0.13705 0.05731 0.19768
404.05621 0.00310 0.13809 0.06070 0.20189
404.06621 0.00290 0.13899 0.06423 0.20612
404.07621 0.00271 0.13976 0.06789 0.21036
404.08621 0.00253 0.14040 0.07168 0.21462
404.09621 0.00236 0.14090 0.07562 0.21888
404.10621 0.00220 0.14127 0.07969 0.22316
404.11621 0.00205 0.14149 0.08389 0.22743
404.12621 0.00191 0.14157 0.08823 0.23171
404.13621 0.00177 0.14152 0.09270 0.23600
404.14621 0.00164 0.14133 0.09731 0.24028
404.15621 0.00152 0.14099 0.10204 0.24455
404.16621 0.00141 0.14052 0.10689 0.24883
404.17621 0.00130 0.13992 0.11187 0.25309
404.18621 0.00120 0.13918 0.11696 0.25734
404.19621 0.00111 0.13831 0.12216 0.26158
404.20621 0.00102 0.13731 0.12747 0.26581
404.21621 0.00094 0.13619 0.13288 0.27001
404.22621 0.00087 0.13494 0.13838 0.27419
404.23621 0.00080 0.13358 0.14397 0.27835
404.24621 0.00073 0.13210 0.14965 0.28247
404.25621 0.00067 0.13050 0.15539 0.28656
404.26621 0.00061 0.12881 0.16120 0.29062
404.27621 0.00056 0.12701 0.16706 0.29463
404.28621 0.00051 0.12512 0.17297 0.29860
404.29621 0.00047 0.12313 0.17892 0.30251
404.30621 0.00043 0.12106 0.18489 0.30637
404.31621 0.00039 0.11891 0.19088 0.31017
404.32621 0.00035 0.11669 0.19687 0.31391
404.33621 0.00032 0.11439 0.20286 0.31757
404.34621 0.00029 0.11204 0.20883 0.32116
404.35621 0.00026 0.10962 0.21477 0.32466
404.36621 0.00024 0.10716 0.22068 0.32807
404.37621 0.00022 0.10465 0.22653 0.33139
404.38621 0.00019 0.10210 0.23232 0.33461
404.39621 0.00018 0.09951 0.23803 0.33772
404.40621 0.00016 0.09690 0.24365 0.34071
404.41621 0.00014 0.09427 0.24918 0.34359
404.42621 0.00013 0.09162 0.25459 0.34634
404.43621 0.00012 0.08896 0.25988 0.34896
404.44621 0.00010 0.08629 0.26504 0.35143
404.45621 0.00009 0.08363 0.27005 0.35377
404.46621 0.00008 0.08097 0.27490 0.35595
404.47621 0.00007 0.07831 0.27958 0.35797
404.48621 0.00007 0.07568 0.28408 0.35983
404.49621 0.00006 0.07306 0.28840 0.36152
404.50621 0.00005 0.07046 0.29252 0.36303
404.51621 0.00005 0.06789 0.29642 0.36437
404.52621 0.00004 0.06536 0.30012 0.36552
404.53621 0.00004 0.06285 0.30359 0.36648
404.54621 0.00003 0.06039 0.30682 0.36724
404.55621 0.00003 0.05797 0.30982 0.36781
404.56621 0.00003 0.05559 0.31257 0.36818
404.57621 0.00002 0.05325 0.31507 0.36835
404.58621 0.00002 0.05097 0.31732 0.36831
404.59621 0.00002 0.04874 0.31931 0.36806
404.60621 0.00002 0.04656 0.32103 0.36760
404.61621 0.00001 0.04443 0.32249 0.36693
404.62621 0.00001 0.04237 0.32367 0.36605
404.63621 0.00001 0.04035 0.32459 0.36496
404.64621 0.00001 0.03840 0.32524 0.36365
404.65621 0.00001 0.03651 0.32562 0.36214
404.66621 0.00001 0.03468 0.32573 0.36042
404.67621 0.00001 0.03290 0.32558 0.35849
404.68621 0.00001 0.03119 0.32516 0.35635
404.69621 0.00000 0.02954 0.32447 0.35402
404.70621 0.00000 0.02795 0.32353 0.35148
404.71621 0.00000 0.02642 0.32234 0.34876
404.72621 0.00000 0.02495 0.32089 0.34584
404.73621 0.00000 0.02354 0.31920 0.34274
404.74621 0.00000 0.02218 0.31728 0.33946
404.75621 0.00000 0.02089 0.31512 0.33601
404.76621 0.00000 0.01965 0.31274 0.33238
404.77621 0.00000 0.01846 0.31014 0.32860
404.78621 0.00000 0.01733 0.30733 0.32466
404.79621 0.00000 0.01626 0.30432 0.32058
404.80621 0.00000 0.01523 0.30112 0.31636
404.81621 0.00000 0.01426 0.29774 0.31200
404.82621 0.00000 0.01334 0.29418 0.30751
404.83621 0.00000 0.01246 0.29045 0.30291
404.84621 0.00000 0.01163 0.28657 0.29821
404.85621 0.00000 0.01084 0.28255 0.29339
404.86621 0.00000 0.01010 0.27839 0.28849
404.87621 0.00000 0.00940 0.27410 0.28350
404.88621 0.00000 0.00874 0.26969 0.27844
404.89621 0.00000 0.00812 0.26518 0.27330
404.90621 0.00000 0.00753 0.26057 0.26811
404.91621 0.00000 0.00698 0.25587 0.26286
404.92621 0.00000 0.00647 0.25110 0.25756
404.93621 0.00000 0.00598 0.24625 0.25224
404.94621 0.00000 0.00553 0.24135 0.24688
404.95621 0.00000 0.00510 0.23639 0.24150
404.96621 0.00000 0.00471 0.23139 0.23610
404.97621 0.00000 0.00434 0.22636 0.23070
404.98621 0.00000 0.00399 0.22130 0.22529
404.99621 0.00000 0.00367 0.21622 0.21990
405.00621 0.00000 0.00337 0.21114 0.21451
405.01621 0.00000 0.00310 0.20605 0.20915
405.02621 0.00000 0.00284 0.20096 0.20380
405.03621 0.00000 0.00260 0.19589 0.19849
405.04621 0.00000 0.00238 0.19084 0.19322
405.05621 0.00000 0.00218 0.18580 0.18798
405.06621 0.00000 0.00199 0.18080 0.18279
405.07621 0.00000 0.00181 0.17583 0.17765
405.08621 0.00000 0.00165 0.17091 0.17256
405.09621 0.00000 0.00150 0.16603 0.16753
405.10621 0.00000 0.00137 0.16119 0.16256
405.11621 0.00000 0.00124 0.15642 0.15766
405.12621 0.00000 0.00113 0.15170 0.15282
405.13621 0.00000 0.00102 0.14704 0.14806
405.14621 0.00000 0.00093 0.14244 0.14337
405.15621 0.00000 0.00084 0.13792 0.13875
405.16621 0.00000 0.00076 0.13346 0.13422
405.17621 0.00000 0.00068 0.12908 0.12976
405.18621 0.00000 0.00062 0.12477 0.12539
405.19621 0.00000 0.00056 0.12054 0.12109
405.20621 0.00000 0.00050 0.11639 0.11689
405.21621 0.00000 0.00045 0.11231 0.11277
405.22621 0.00000 0.00041 0.10833 0.10873
405.23621 0.00000 0.00036 0.10442 0.10478
405.24621 0.00000 0.00033 0.10060 0.10092
405.25621 0.00000 0.00029 0.09686 0.09715
405.26621 0.00000 0.00026 0.09321 0.09347
405.27621 0.00000 0.00023 0.08965 0.08988
405.28621 0.00000 0.00021 0.08617 0.08638
405.29621 0.00000 0.00019 0.08278 0.08296
405.30621 0.00000 0.00017 0.07947 0.07964
405.31621 0.00000 0.00015 0.07625 0.07640
405.32621 0.00000 0.00013 0.07312 0.07325
405.33621 0.00000 0.00012 0.07007 0.07019
405.34621 0.00000 0.00010 0.06711 0.06722
405.35621 0.00000 0.00009 0.06424 0.06433
405.36621 0.00000 0.00008 0.06145 0.06153
405.37621 0.00000 0.00007 0.05874 0.05881
405.38621 0.00000 0.00006 0.05612 0.05618
405.39621 0.00000 0.00006 0.05357 0.05363
405.40621 0.00000 0.00005 0.05111 0.05116
405.41621 0.00000 0.00004 0.04873 0.04878
405.42621 0.00000 0.00004 0.04643 0.04647
405.43621 0.00000 0.00003 0.04421 0.04425
405.44621 0.00000 0.00003 0.04207 0.04210
405.45621 0.00000 0.00003 0.04000 0.04003
405.46621 0.00000 0.00002 0.03801 0.03803
405.47621 0.00000 0.00002 0.03609 0.03611
405.48621 0.00000 0.00002 0.03424 0.03426
405.49621 0.00000 0.00002 0.03246 0.03248
405.50621 0.00000 0.00001 0.03076 0.03077
405.51621 0.00000 0.00001 0.02912 0.02913
405.52621 0.00000 0.00001 0.02754 0.02755
405.53621 0.00000 0.00001 0.02604 0.02605
405.54621 0.00000 0.00001 0.02459 0.02460
405.55621 0.00000 0.00001 0.02321 0.02322
405.56621 0.00000 0.00001 0.02189 0.02189
405.57621 0.00000 0.00000 0.02063 0.02063
405.58621 0.00000 0.00000 0.01942 0.01942
405.59621 0.00000 0.00000 0.01827 0.01827
405.60621 0.00000 0.00000 0.01717 0.01718
405.61621 0.00000 0.00000 0.01613 0.01613
405.62621 0.00000 0.00000 0.01514 0.01514
405.63621 0.00000 0.00000 0.01419 0.01420
405.64621 0.00000 0.00000 0.01330 0.01330
405.65621 0.00000 0.00000 0.01245 0.01245
405.66621 0.00000 0.00000 0.01164 0.01164
405.67621 0.00000 0.00000 0.01088 0.01088
405.68621 0.00000 0.00000 0.01016 0.01016
405.69621 0.00000 0.00000 0.00947 0.00947
405.70621 0.00000 0.00000 0.00883 0.00883
405.71621 0.00000 0.00000 0.00822 0.00822
405.72621 0.00000 0.00000 0.00765 0.00765
405.73621 0.00000 0.00000 0.00711 0.00711
405.74621 0.00000 0.00000 0.00660 0.00660
405.75621 0.00000 0.00000 0.00612 0.00612
405.76621 0.00000 0.00000 0.00568 0.00568
405.77621 0.00000 0.00000 0.00526 0.00526
405.78621 0.00000 0.00000 0.00486 0.00486
405.79621 0.00000 0.00000 0.00449 0.00449
405.80621 0.00000 0.00000 0.00415 0.00415
405.81621 0.00000 0.00000 0.00383 0.00383
405.82621 0.00000 0.00000 0.00353 0.00353
405.83621 0.00000 0.00000 0.00325 0.00325
405.84621 0.00000 0.00000 0.00299 0.00299
405.85621 0.00000 0.00000 0.00275 0.00275
405.86621 0.00000 0.00000 0.00252 0.00252
405.87621 0.00000 0.00000 0.00231 0.00231
405.88621 0.00000 0.00000 0.00212 0.00212
405.89621 0.00000 0.00000 0.00194 0.00194
405.90621 0.00000 0.00000 0.00177 0.00177
405.91621 0.00000 0.00000 0.00162 0.00162
405.92621 0.00000 0.00000 0.00148 0.00148
405.93621 0.00000 0.00000 0.00135 0.00135
405.94621 0.00000 0.00000 0.00123 0.00123
405.95621 0.00000 0.00000 0.00112 0.00112
405.96621 0.00000 0.00000 0.00102 0.00102
405.97621 0.00000 0.00000 0.00092 0.00092
405.98621 0.00000 0.00000 0.00084 0.00084
405.99621 0.00000 0.00000 0.00076 0.00076
406.00621 0.00000 0.00000 0.00069 0.00069
406.01621 0.00000 0.00000 0.00062 0.00062
406.02621 0.00000 0.00000 0.00056 0.00056
406.03621 0.00000 0.00000 0.00051 0.00051
406.04621 0.00000 0.00000 0.00046 0.00046


==> figures/data/SQS/y_0.1875_25/N-XPS-spectra.txt <==
energy TiTiTiTiTiTi TiTiTiTiTi TiTiTiTi total
402.56621 0.00000 0.00000 0.00024 0.00024
402.57621 0.00000 0.00000 0.00026 0.00026
402.58621 0.00000 0.00000 0.00029 0.00029
402.59621 0.00000 0.00000 0.00032 0.00032
402.60621 0.00000 0.00000 0.00035 0.00035
402.61621 0.00000 0.00000 0.00039 0.00039
402.62621 0.00000 0.00000 0.00043 0.00043
402.63621 0.00000 0.00000 0.00047 0.00047
402.64621 0.00000 0.00000 0.00051 0.00051
402.65621 0.00000 0.00000 0.00056 0.00056
402.66621 0.00000 0.00000 0.00061 0.00061
402.67621 0.00000 0.00000 0.00067 0.00067
402.68621 0.00000 0.00000 0.00073 0.00073
402.69621 0.00000 0.00000 0.00080 0.00080
402.70621 0.00000 0.00000 0.00087 0.00087
402.71621 0.00000 0.00000 0.00094 0.00095
402.72621 0.00000 0.00001 0.00102 0.00103
402.73621 0.00000 0.00001 0.00111 0.00112
402.74621 0.00000 0.00001 0.00120 0.00121
402.75621 0.00000 0.00001 0.00130 0.00131
402.76621 0.00000 0.00001 0.00141 0.00142
402.77621 0.00000 0.00001 0.00152 0.00153
402.78621 0.00000 0.00001 0.00164 0.00166
402.79621 0.00000 0.00001 0.00177 0.00179
402.80621 0.00000 0.00002 0.00191 0.00192
402.81621 0.00000 0.00002 0.00205 0.00207
402.82621 0.00000 0.00002 0.00220 0.00223
402.83621 0.00000 0.00003 0.00236 0.00239
402.84621 0.00000 0.00003 0.00253 0.00256
402.85621 0.00000 0.00003 0.00271 0.00275
402.86621 0.00000 0.00004 0.00290 0.00294
402.87621 0.00000 0.00004 0.00310 0.00315
402.88621 0.00000 0.00005 0.00331 0.00336
402.89621 0.00000 0.00006 0.00353 0.00358
402.90621 0.00000 0.00006 0.00376 0.00382
402.91621 0.00000 0.00007 0.00400 0.00407
402.92621 0.00000 0.00008 0.00424 0.00433
402.93621 0.00000 0.00009 0.00450 0.00460
402.94621 0.00000 0.00011 0.00478 0.00488
402.95621 0.00000 0.00012 0.00506 0.00518
402.96621 0.00000 0.00014 0.00535 0.00549
402.97621 0.00000 0.00015 0.00565 0.00581
402.98621 0.00000 0.00017 0.00596 0.00614
402.99621 0.00000 0.00020 0.00629 0.00648
403.00621 0.00000 0.00022 0.00662 0.00684
403.01621 0.00000 0.00025 0.00696 0.00721
403.02621 0.00000 0.00028 0.00732 0.00760
403.03621 0.00000 0.00031 0.00768 0.00799
403.04621 0.00000 0.00035 0.00805 0.00840
403.05621 0.00000 0.00039 0.00843 0.00882
403.06621 0.00000 0.00044 0.00882 0.00926
403.07621 0.00000 0.00049 0.00921 0.00970
403.08621 0.00000 0.00054 0.00962 0.01016
403.09621 0.00000 0.00061 0.01003 0.01063
403.10621 0.00000 0.00068 0.01044 0.01112
403.11621 0.00000 0.00075 0.01086 0.01161
403.12621 0.00000 0.00083 0.01128 0.01212
403.13621 0.00000 0.00092 0.01171 0.01264
403.14621 0.00000 0.00102 0.01214 0.01317
403.15621 0.00001 0.00113 0.01258 0.01371
403.16621 0.00001 0.00125 0.01301 0.01427
403.17621 0.00001 0.00138 0.01344 0.01483
403.18621 0.00001 0.00153 0.01388 0.01541
403.19621 0.00001 0.00168 0.01431 0.01600
403.20621 0.00001 0.00185 0.01473 0.01660
403.21621 0.00001 0.00204 0.01516 0.01721
403.22621 0.00002 0.00224 0.01557 0.01783
403.23621 0.00002 0.00246 0.01599 0.01846
403.24621 0.00002 0.00269 0.01639 0.01911
403.25621 0.00002 0.00295 0.01679 0.01976
403.26621 0.00003 0.00323 0.01717 0.02043
403.27621 0.00003 0.00352 0.01755 0.02111
403.28621 0.00004 0.00385 0.01792 0.02180
403.29621 0.00004 0.00419 0.01827 0.02250
403.30621 0.00005 0.00457 0.01861 0.02322
403.31621 0.00005 0.00497 0.01893 0.02395
403.32621 0.00006 0.00540 0.01924 0.02470
403.33621 0.00007 0.00586 0.01953 0.02546
403.34621 0.00008 0.00636 0.01980 0.02624
403.35621 0.00009 0.00689 0.02005 0.02704
403.36621 0.00010 0.00746 0.02029 0.02785
403.37621 0.00012 0.00806 0.02050 0.02868
403.38621 0.00013 0.00870 0.02070 0.02954
403.39621 0.00015 0.00939 0.02087 0.03041
403.40621 0.00017 0.01012 0.02102 0.03131
403.41621 0.00020 0.01089 0.02115 0.03224
403.42621 0.00022 0.01171 0.02126 0.03319
403.43621 0.00025 0.01258 0.02134 0.03417
403.44621 0.00028 0.01350 0.02140 0.03518
403.45621 0.00032 0.01447 0.02144 0.03622
403.46621 0.00036 0.01549 0.02145 0.03729
403.47621 0.00040 0.01657 0.02144 0.03840
403.48621 0.00045 0.01770 0.02140 0.03955
403.49621 0.00050 0.01889 0.02134 0.04074
403.50621 0.00057 0.02014 0.02126 0.04197
403.51621 0.00063 0.02145 0.02115 0.04324
403.52621 0.00071 0.02283 0.02102 0.04456
403.53621 0.00079 0.02426 0.02087 0.04592
403.54621 0.00088 0.02576 0.02070 0.04734
403.55621 0.00098 0.02732 0.02050 0.04881
403.56621 0.00110 0.02894 0.02029 0.05033
403.57621 0.00122 0.03063 0.02005 0.05190
403.58621 0.00136 0.03238 0.01980 0.05354
403.59621 0.00151 0.03420 0.01953 0.05523
403.60621 0.00167 0.03608 0.01924 0.05699
403.61621 0.00185 0.03803 0.01893 0.05881
403.62621 0.00205 0.04004 0.01861 0.06069
403.63621 0.00227 0.04211 0.01827 0.06264
403.64621 0.00250 0.04424 0.01792 0.06465
403.65621 0.00276 0.04643 0.01755 0.06674
403.66621 0.00304 0.04867 0.01717 0.06889
403.67621 0.00335 0.05098 0.01679 0.07112
403.68621 0.00369 0.05334 0.01639 0.07341
403.69621 0.00405 0.05574 0.01599 0.07578
403.70621 0.00444 0.05820 0.01557 0.07822
403.71621 0.00487 0.06070 0.01516 0.08073
403.72621 0.00534 0.06324 0.01473 0.08332
403.73621 0.00584 0.06583 0.01431 0.08597
403.74621 0.00639 0.06844 0.01388 0.08870
403.75621 0.00697 0.07109 0.01344 0.09150
403.76621 0.00761 0.07376 0.01301 0.09438
403.77621 0.00829 0.07646 0.01258 0.09732
403.78621 0.00902 0.07917 0.01214 0.10034
403.79621 0.00981 0.08189 0.01171 0.10342
403.80621 0.01066 0.08462 0.01128 0.10657
403.81621 0.01157 0.08735 0.01086 0.10978
403.82621 0.01254 0.09008 0.01044 0.11306
403.83621 0.01359 0.09280 0.01003 0.11641
403.84621 0.01470 0.09550 0.00962 0.11981
403.85621 0.01589 0.09818 0.00921 0.12328
403.86621 0.01715 0.10083 0.00882 0.12680
403.87621 0.01850 0.10345 0.00843 0.13038
403.88621 0.01993 0.10603 0.00805 0.13401
403.89621 0.02146 0.10856 0.00768 0.13770
403.90621 0.02307 0.11104 0.00732 0.14143
403.91621 0.02479 0.11346 0.00696 0.14521
403.92621 0.02660 0.11582 0.00662 0.14904
403.93621 0.02851 0.11811 0.00629 0.15291
403.94621 0.03054 0.12032 0.00596 0.15682
403.95621 0.03267 0.12245 0.00565 0.16077
403.96621 0.03492 0.12449 0.00535 0.16475
403.97621 0.03728 0.12644 0.00506 0.16877
403.98621 0.03976 0.12828 0.00478 0.17282
403.99621 0.04237 0.13003 0.00450 0.17690
404.00621 0.04510 0.13167 0.00424 0.18101
404.01621 0.04795 0.13319 0.00400 0.18514
404.02621 0.05094 0.13460 0.00376 0.18930
404.03621 0.05406 0.13589 0.00353 0.19348
404.04621 0.05731 0.13705 0.00331 0.19768
404.05621 0.06070 0.13809 0.00310 0.20189
404.06621 0.06423 0.13899 0.00290 0.20612
404.07621 0.06789 0.13976 0.00271 0.21036
404.08621 0.07168 0.14040 0.00253 0.21462
404.09621 0.07562 0.14090 0.00236 0.21888
404.10621 0.07969 0.14127 0.00220 0.22316
404.11621 0.08389 0.14149 0.00205 0.22743
404.12621 0.08823 0.14157 0.00191 0.23171
404.13621 0.09270 0.14152 0.00177 0.23600
404.14621 0.09731 0.14133 0.00164 0.24028
404.15621 0.10204 0.14099 0.00152 0.24455
404.16621 0.10689 0.14052 0.00141 0.24883
404.17621 0.11187 0.13992 0.00130 0.25309
404.18621 0.11696 0.13918 0.00120 0.25734
404.19621 0.12216 0.13831 0.00111 0.26158
404.20621 0.12747 0.13731 0.00102 0.26581
404.21621 0.13288 0.13619 0.00094 0.27001
404.22621 0.13838 0.13494 0.00087 0.27419
404.23621 0.14397 0.13358 0.00080 0.27835
404.24621 0.14965 0.13210 0.00073 0.28247
404.25621 0.15539 0.13050 0.00067 0.28656
404.26621 0.16120 0.12881 0.00061 0.29062
404.27621 0.16706 0.12701 0.00056 0.29463
404.28621 0.17297 0.12512 0.00051 0.29860
404.29621 0.17892 0.12313 0.00047 0.30251
404.30621 0.18489 0.12106 0.00043 0.30637
404.31621 0.19088 0.11891 0.00039 0.31017
404.32621 0.19687 0.11669 0.00035 0.31391
404.33621 0.20286 0.11439 0.00032 0.31757
404.34621 0.20883 0.11204 0.00029 0.32116
404.35621 0.21477 0.10962 0.00026 0.32466
404.36621 0.22068 0.10716 0.00024 0.32807
404.37621 0.22653 0.10465 0.00022 0.33139
404.38621 0.23232 0.10210 0.00019 0.33461
404.39621 0.23803 0.09951 0.00018 0.33772
404.40621 0.24365 0.09690 0.00016 0.34071
404.41621 0.24918 0.09427 0.00014 0.34359
404.42621 0.25459 0.09162 0.00013 0.34634
404.43621 0.25988 0.08896 0.00012 0.34896
404.44621 0.26504 0.08629 0.00010 0.35143
404.45621 0.27005 0.08363 0.00009 0.35377
404.46621 0.27490 0.08097 0.00008 0.35595
404.47621 0.27958 0.07831 0.00007 0.35797
404.48621 0.28408 0.07568 0.00007 0.35983
404.49621 0.28840 0.07306 0.00006 0.36152
404.50621 0.29252 0.07046 0.00005 0.36303
404.51621 0.29642 0.06789 0.00005 0.36437
404.52621 0.30012 0.06536 0.00004 0.36552
404.53621 0.30359 0.06285 0.00004 0.36648
404.54621 0.30682 0.06039 0.00003 0.36724
404.55621 0.30982 0.05797 0.00003 0.36781
404.56621 0.31257 0.05559 0.00003 0.36818
404.57621 0.31507 0.05325 0.00002 0.36835
404.58621 0.31732 0.05097 0.00002 0.36831
404.59621 0.31931 0.04874 0.00002 0.36806
404.60621 0.32103 0.04656 0.00002 0.36760
404.61621 0.32249 0.04443 0.00001 0.36693
404.62621 0.32367 0.04237 0.00001 0.36605
404.63621 0.32459 0.04035 0.00001 0.36496
404.64621 0.32524 0.03840 0.00001 0.36365
404.65621 0.32562 0.03651 0.00001 0.36214
404.66621 0.32573 0.03468 0.00001 0.36042
404.67621 0.32558 0.03290 0.00001 0.35849
404.68621 0.32516 0.03119 0.00001 0.35635
404.69621 0.32447 0.02954 0.00000 0.35402
404.70621 0.32353 0.02795 0.00000 0.35148
404.71621 0.32234 0.02642 0.00000 0.34876
404.72621 0.32089 0.02495 0.00000 0.34584
404.73621 0.31920 0.02354 0.00000 0.34274
404.74621 0.31728 0.02218 0.00000 0.33946
404.75621 0.31512 0.02089 0.00000 0.33601
404.76621 0.31274 0.01965 0.00000 0.33238
404.77621 0.31014 0.01846 0.00000 0.32860
404.78621 0.30733 0.01733 0.00000 0.32466
404.79621 0.30432 0.01626 0.00000 0.32058
404.80621 0.30112 0.01523 0.00000 0.31636
404.81621 0.29774 0.01426 0.00000 0.31200
404.82621 0.29418 0.01334 0.00000 0.30751
404.83621 0.29045 0.01246 0.00000 0.30291
404.84621 0.28657 0.01163 0.00000 0.29821
404.85621 0.28255 0.01084 0.00000 0.29339
404.86621 0.27839 0.01010 0.00000 0.28849
404.87621 0.27410 0.00940 0.00000 0.28350
404.88621 0.26969 0.00874 0.00000 0.27844
404.89621 0.26518 0.00812 0.00000 0.27330
404.90621 0.26057 0.00753 0.00000 0.26811
404.91621 0.25587 0.00698 0.00000 0.26286
404.92621 0.25110 0.00647 0.00000 0.25756
404.93621 0.24625 0.00598 0.00000 0.25224
404.94621 0.24135 0.00553 0.00000 0.24688
404.95621 0.23639 0.00510 0.00000 0.24150
404.96621 0.23139 0.00471 0.00000 0.23610
404.97621 0.22636 0.00434 0.00000 0.23070
404.98621 0.22130 0.00399 0.00000 0.22529
404.99621 0.21622 0.00367 0.00000 0.21990
405.00621 0.21114 0.00337 0.00000 0.21451
405.01621 0.20605 0.00310 0.00000 0.20915
405.02621 0.20096 0.00284 0.00000 0.20380
405.03621 0.19589 0.00260 0.00000 0.19849
405.04621 0.19084 0.00238 0.00000 0.19322
405.05621 0.18580 0.00218 0.00000 0.18798
405.06621 0.18080 0.00199 0.00000 0.18279
405.07621 0.17583 0.00181 0.00000 0.17765
405.08621 0.17091 0.00165 0.00000 0.17256
405.09621 0.16603 0.00150 0.00000 0.16753
405.10621 0.16119 0.00137 0.00000 0.16256
405.11621 0.15642 0.00124 0.00000 0.15766
405.12621 0.15170 0.00113 0.00000 0.15282
405.13621 0.14704 0.00102 0.00000 0.14806
405.14621 0.14244 0.00093 0.00000 0.14337
405.15621 0.13792 0.00084 0.00000 0.13875
405.16621 0.13346 0.00076 0.00000 0.13422
405.17621 0.12908 0.00068 0.00000 0.12976
405.18621 0.12477 0.00062 0.00000 0.12539
405.19621 0.12054 0.00056 0.00000 0.12109
405.20621 0.11639 0.00050 0.00000 0.11689
405.21621 0.11231 0.00045 0.00000 0.11277
405.22621 0.10833 0.00041 0.00000 0.10873
405.23621 0.10442 0.00036 0.00000 0.10478
405.24621 0.10060 0.00033 0.00000 0.10092
405.25621 0.09686 0.00029 0.00000 0.09715
405.26621 0.09321 0.00026 0.00000 0.09347
405.27621 0.08965 0.00023 0.00000 0.08988
405.28621 0.08617 0.00021 0.00000 0.08638
405.29621 0.08278 0.00019 0.00000 0.08296
405.30621 0.07947 0.00017 0.00000 0.07964
405.31621 0.07625 0.00015 0.00000 0.07640
405.32621 0.07312 0.00013 0.00000 0.07325
405.33621 0.07007 0.00012 0.00000 0.07019
405.34621 0.06711 0.00010 0.00000 0.06722
405.35621 0.06424 0.00009 0.00000 0.06433
405.36621 0.06145 0.00008 0.00000 0.06153
405.37621 0.05874 0.00007 0.00000 0.05881
405.38621 0.05612 0.00006 0.00000 0.05618
405.39621 0.05357 0.00006 0.00000 0.05363
405.40621 0.05111 0.00005 0.00000 0.05116
405.41621 0.04873 0.00004 0.00000 0.04878
405.42621 0.04643 0.00004 0.00000 0.04647
405.43621 0.04421 0.00003 0.00000 0.04425
405.44621 0.04207 0.00003 0.00000 0.04210
405.45621 0.04000 0.00003 0.00000 0.04003
405.46621 0.03801 0.00002 0.00000 0.03803
405.47621 0.03609 0.00002 0.00000 0.03611
405.48621 0.03424 0.00002 0.00000 0.03426
405.49621 0.03246 0.00002 0.00000 0.03248
405.50621 0.03076 0.00001 0.00000 0.03077
405.51621 0.02912 0.00001 0.00000 0.02913
405.52621 0.02754 0.00001 0.00000 0.02755
405.53621 0.02604 0.00001 0.00000 0.02605
405.54621 0.02459 0.00001 0.00000 0.02460
405.55621 0.02321 0.00001 0.00000 0.02322
405.56621 0.02189 0.00001 0.00000 0.02189
405.57621 0.02063 0.00000 0.00000 0.02063
405.58621 0.01942 0.00000 0.00000 0.01942
405.59621 0.01827 0.00000 0.00000 0.01827
405.60621 0.01717 0.00000 0.00000 0.01718
405.61621 0.01613 0.00000 0.00000 0.01613
405.62621 0.01514 0.00000 0.00000 0.01514
405.63621 0.01419 0.00000 0.00000 0.01420
405.64621 0.01330 0.00000 0.00000 0.01330
405.65621 0.01245 0.00000 0.00000 0.01245
405.66621 0.01164 0.00000 0.00000 0.01164
405.67621 0.01088 0.00000 0.00000 0.01088
405.68621 0.01016 0.00000 0.00000 0.01016
405.69621 0.00947 0.00000 0.00000 0.00947
405.70621 0.00883 0.00000 0.00000 0.00883
405.71621 0.00822 0.00000 0.00000 0.00822
405.72621 0.00765 0.00000 0.00000 0.00765
405.73621 0.00711 0.00000 0.00000 0.00711
405.74621 0.00660 0.00000 0.00000 0.00660
405.75621 0.00612 0.00000 0.00000 0.00612
405.76621 0.00568 0.00000 0.00000 0.00568
405.77621 0.00526 0.00000 0.00000 0.00526
405.78621 0.00486 0.00000 0.00000 0.00486
405.79621 0.00449 0.00000 0.00000 0.00449
405.80621 0.00415 0.00000 0.00000 0.00415
405.81621 0.00383 0.00000 0.00000 0.00383
405.82621 0.00353 0.00000 0.00000 0.00353
405.83621 0.00325 0.00000 0.00000 0.00325
405.84621 0.00299 0.00000 0.00000 0.00299
405.85621 0.00275 0.00000 0.00000 0.00275
405.86621 0.00252 0.00000 0.00000 0.00252
405.87621 0.00231 0.00000 0.00000 0.00231
405.88621 0.00212 0.00000 0.00000 0.00212
405.89621 0.00194 0.00000 0.00000 0.00194
405.90621 0.00177 0.00000 0.00000 0.00177
405.91621 0.00162 0.00000 0.00000 0.00162
405.92621 0.00148 0.00000 0.00000 0.00148
405.93621 0.00135 0.00000 0.00000 0.00135
405.94621 0.00123 0.00000 0.00000 0.00123
405.95621 0.00112 0.00000 0.00000 0.00112
405.96621 0.00102 0.00000 0.00000 0.00102
405.97621 0.00092 0.00000 0.00000 0.00092
405.98621 0.00084 0.00000 0.00000 0.00084
405.99621 0.00076 0.00000 0.00000 0.00076
406.00621 0.00069 0.00000 0.00000 0.00069
406.01621 0.00062 0.00000 0.00000 0.00062
406.02621 0.00056 0.00000 0.00000 0.00056
406.03621 0.00051 0.00000 0.00000 0.00051
406.04621 0.00046 0.00000 0.00000 0.00046


==> figures/data/SQS/y_0.1875_25/N-stats.txt <==
------- Overall peaks -------

level:1
average position: 404.502262923735
position stdev: 0.3757566095355928
position uncertainty 0.07369193401474818
list of positions: 
404.04032565392566
404.02159632213846
404.6753929721554
404.64794633344934
404.48153939427215
404.48444080940175
404.68142206509464
404.6804552441934
404.0909257893085
404.5997145419654
404.75946570977
404.58586312498954
404.62205183289626
404.10252968099354
404.5681555810869
404.27633267772785
404.85242174379675
403.466210638613
404.470709258608
404.95613934070263
405.1496745452028
405.1095727026147
404.79581251582493
404.5449547366361
404.0889199012338
404.30626290050276

------- All types -------

TiTiTiTiTiTi1
number of atoms in this configuration: 18
average position: 404.70365180292566
position stdev: 0.2018535410765819
position uncertainty 0.04757733590058946
list of positions: 
404.6753929721554
404.64794633344934
404.48153939427215
404.48444080940175
404.68142206509464
404.6804552441934
404.5997145419654
404.75946570977
404.58586312498954
404.62205183289626
404.5681555810869
404.85242174379675
404.470709258608
404.95613934070263
405.1496745452028
405.1095727026147
404.79581251582493
404.5449547366361

TiTiTiTiTi1
number of atoms in this configuration: 7
average position: 404.13241327511867
position stdev: 0.11269644181527881
position uncertainty 0.04259525124072689
list of positions: 
404.04032565392566
404.02159632213846
404.0909257893085
404.10252968099354
404.27633267772785
404.0889199012338
404.30626290050276

TiTiTiTi1
number of atoms in this configuration: 1
average position: 403.466210638613
position stdev: 0.0
position uncertainty 0.0
list of positions: 
403.466210638613

------- Simplified types based on number of neighbors -------

4-coordinated1
number of atoms in this configuration: 1
average position: 403.466210638613
position stdev: 0.0
position uncertainty 0.0
list of positions: 
403.466210638613

5-coordinated1
number of atoms in this configuration: 7
average position: 404.13241327511867
position stdev: 0.11269644181527881
position uncertainty 0.04259525124072689
list of positions: 
404.04032565392566
404.02159632213846
404.0909257893085
404.10252968099354
404.27633267772785
404.0889199012338
404.30626290050276

6-coordinated1
number of atoms in this configuration: 18
average position: 404.70365180292566
position stdev: 0.2018535410765819
position uncertainty 0.04757733590058946
list of positions: 
404.6753929721554
404.64794633344934
404.48153939427215
404.48444080940175
404.68142206509464
404.6804552441934
404.5997145419654
404.75946570977
404.58586312498954
404.62205183289626
404.5681555810869
404.85242174379675
404.470709258608
404.95613934070263
405.1496745452028
405.1095727026147
404.79581251582493
404.5449547366361



==> figures/data/SQS/y_0.1875_25/O-XPS-spectra-imp.txt <==
energy    O^{2V_{Ti}} O^{1V_{Ti}} O^{0V_{Ti}} total
537.88724 0.00024 0.00000 0.00000 0.00024
537.89724 0.00026 0.00000 0.00000 0.00026
537.90724 0.00029 0.00000 0.00000 0.00029
537.91724 0.00032 0.00000 0.00000 0.00032
537.92724 0.00035 0.00000 0.00000 0.00035
537.93724 0.00039 0.00000 0.00000 0.00039
537.94724 0.00043 0.00000 0.00000 0.00043
537.95724 0.00047 0.00000 0.00000 0.00047
537.96724 0.00051 0.00000 0.00000 0.00051
537.97724 0.00056 0.00000 0.00000 0.00056
537.98724 0.00061 0.00000 0.00000 0.00061
537.99724 0.00067 0.00000 0.00000 0.00067
538.00724 0.00073 0.00000 0.00000 0.00073
538.01724 0.00080 0.00000 0.00000 0.00080
538.02724 0.00087 0.00000 0.00000 0.00087
538.03724 0.00094 0.00000 0.00000 0.00094
538.04724 0.00102 0.00000 0.00000 0.00102
538.05724 0.00111 0.00000 0.00000 0.00111
538.06724 0.00120 0.00000 0.00000 0.00120
538.07724 0.00130 0.00000 0.00000 0.00130
538.08724 0.00141 0.00000 0.00000 0.00141
538.09724 0.00152 0.00000 0.00000 0.00152
538.10724 0.00164 0.00000 0.00000 0.00164
538.11724 0.00177 0.00000 0.00000 0.00177
538.12724 0.00191 0.00000 0.00000 0.00191
538.13724 0.00205 0.00000 0.00000 0.00205
538.14724 0.00220 0.00000 0.00000 0.00220
538.15724 0.00236 0.00000 0.00000 0.00237
538.16724 0.00253 0.00000 0.00000 0.00254
538.17724 0.00271 0.00000 0.00000 0.00272
538.18724 0.00290 0.00000 0.00000 0.00290
538.19724 0.00310 0.00000 0.00000 0.00310
538.20724 0.00331 0.00000 0.00000 0.00331
538.21724 0.00353 0.00000 0.00000 0.00353
538.22724 0.00376 0.00000 0.00000 0.00376
538.23724 0.00400 0.00000 0.00000 0.00400
538.24724 0.00424 0.00000 0.00000 0.00425
538.25724 0.00450 0.00000 0.00001 0.00451
538.26724 0.00478 0.00000 0.00001 0.00478
538.27724 0.00506 0.00000 0.00001 0.00506
538.28724 0.00535 0.00000 0.00001 0.00536
538.29724 0.00565 0.00000 0.00001 0.00566
538.30724 0.00596 0.00000 0.00001 0.00598
538.31724 0.00629 0.00000 0.00001 0.00630
538.32724 0.00662 0.00000 0.00001 0.00664
538.33724 0.00696 0.00000 0.00002 0.00698
538.34724 0.00732 0.00000 0.00002 0.00734
538.35724 0.00768 0.00000 0.00002 0.00770
538.36724 0.00805 0.00000 0.00002 0.00808
538.37724 0.00843 0.00000 0.00003 0.00846
538.38724 0.00882 0.00000 0.00003 0.00885
538.39724 0.00921 0.00000 0.00003 0.00925
538.40724 0.00962 0.00001 0.00004 0.00966
538.41724 0.01003 0.00001 0.00004 0.01007
538.42724 0.01044 0.00001 0.00005 0.01050
538.43724 0.01086 0.00001 0.00006 0.01092
538.44724 0.01128 0.00001 0.00006 0.01136
538.45724 0.01171 0.00001 0.00007 0.01179
538.46724 0.01214 0.00001 0.00008 0.01223
538.47724 0.01258 0.00001 0.00009 0.01268
538.48724 0.01301 0.00001 0.00010 0.01312
538.49724 0.01344 0.00002 0.00011 0.01357
538.50724 0.01388 0.00002 0.00013 0.01402
538.51724 0.01431 0.00002 0.00014 0.01447
538.52724 0.01473 0.00002 0.00016 0.01491
538.53724 0.01516 0.00003 0.00018 0.01536
538.54724 0.01557 0.00003 0.00020 0.01580
538.55724 0.01599 0.00004 0.00022 0.01624
538.56724 0.01639 0.00004 0.00024 0.01667
538.57724 0.01679 0.00004 0.00027 0.01710
538.58724 0.01717 0.00005 0.00030 0.01752
538.59724 0.01755 0.00006 0.00033 0.01794
538.60724 0.01792 0.00006 0.00037 0.01835
538.61724 0.01827 0.00007 0.00041 0.01875
538.62724 0.01861 0.00008 0.00045 0.01914
538.63724 0.01893 0.00009 0.00050 0.01952
538.64724 0.01924 0.00010 0.00055 0.01988
538.65724 0.01953 0.00011 0.00061 0.02024
538.66724 0.01980 0.00012 0.00067 0.02059
538.67724 0.02005 0.00014 0.00073 0.02092
538.68724 0.02029 0.00015 0.00081 0.02125
538.69724 0.02050 0.00017 0.00088 0.02156
538.70724 0.02070 0.00019 0.00097 0.02186
538.71724 0.02087 0.00021 0.00106 0.02214
538.72724 0.02102 0.00023 0.00116 0.02241
538.73724 0.02115 0.00025 0.00127 0.02267
538.74724 0.02126 0.00028 0.00139 0.02292
538.75724 0.02134 0.00031 0.00151 0.02316
538.76724 0.02140 0.00034 0.00164 0.02338
538.77724 0.02144 0.00037 0.00179 0.02360
538.78724 0.02145 0.00041 0.00194 0.02380
538.79724 0.02144 0.00045 0.00211 0.02400
538.80724 0.02140 0.00049 0.00229 0.02418
538.81724 0.02134 0.00054 0.00248 0.02436
538.82724 0.02126 0.00059 0.00268 0.02453
538.83724 0.02115 0.00065 0.00290 0.02470
538.84724 0.02102 0.00071 0.00313 0.02486
538.85724 0.02087 0.00077 0.00337 0.02502
538.86724 0.02070 0.00084 0.00363 0.02517
538.87724 0.02050 0.00091 0.00391 0.02533
538.88724 0.02029 0.00099 0.00420 0.02548
538.89724 0.02005 0.00108 0.00452 0.02564
538.90724 0.01980 0.00117 0.00484 0.02581
538.91724 0.01953 0.00126 0.00519 0.02598
538.92724 0.01924 0.00137 0.00555 0.02616
538.93724 0.01893 0.00148 0.00594 0.02634
538.94724 0.01861 0.00159 0.00634 0.02654
538.95724 0.01827 0.00172 0.00677 0.02675
538.96724 0.01792 0.00185 0.00721 0.02698
538.97724 0.01755 0.00199 0.00768 0.02722
538.98724 0.01717 0.00214 0.00817 0.02748
538.99724 0.01679 0.00230 0.00868 0.02776
539.00724 0.01639 0.00247 0.00921 0.02807
539.01724 0.01599 0.00264 0.00976 0.02839
539.02724 0.01557 0.00283 0.01034 0.02874
539.03724 0.01516 0.00302 0.01094 0.02911
539.04724 0.01473 0.00323 0.01156 0.02951
539.05724 0.01431 0.00344 0.01220 0.02994
539.06724 0.01388 0.00366 0.01287 0.03040
539.07724 0.01344 0.00390 0.01355 0.03089
539.08724 0.01301 0.00414 0.01426 0.03141
539.09724 0.01258 0.00440 0.01499 0.03197
539.10724 0.01214 0.00467 0.01574 0.03255
539.11724 0.01171 0.00494 0.01652 0.03317
539.12724 0.01128 0.00523 0.01731 0.03382
539.13724 0.01086 0.00553 0.01812 0.03451
539.14724 0.01044 0.00584 0.01895 0.03523
539.15724 0.01003 0.00616 0.01980 0.03598
539.16724 0.00962 0.00649 0.02066 0.03676
539.17724 0.00921 0.00683 0.02154 0.03758
539.18724 0.00882 0.00717 0.02244 0.03843
539.19724 0.00843 0.00753 0.02334 0.03931
539.20724 0.00805 0.00790 0.02426 0.04021
539.21724 0.00768 0.00828 0.02520 0.04115
539.22724 0.00732 0.00866 0.02614 0.04211
539.23724 0.00696 0.00905 0.02709 0.04310
539.24724 0.00662 0.00945 0.02804 0.04412
539.25724 0.00629 0.00986 0.02900 0.04515
539.26724 0.00596 0.01027 0.02997 0.04620
539.27724 0.00565 0.01069 0.03093 0.04728
539.28724 0.00535 0.01111 0.03190 0.04836
539.29724 0.00506 0.01154 0.03287 0.04946
539.30724 0.00478 0.01197 0.03383 0.05058
539.31724 0.00450 0.01240 0.03479 0.05169
539.32724 0.00424 0.01284 0.03574 0.05282
539.33724 0.00400 0.01327 0.03668 0.05395
539.34724 0.00376 0.01370 0.03761 0.05507
539.35724 0.00353 0.01413 0.03854 0.05620
539.36724 0.00331 0.01456 0.03944 0.05732
539.37724 0.00310 0.01499 0.04034 0.05843
539.38724 0.00290 0.01541 0.04121 0.05952
539.39724 0.00271 0.01582 0.04207 0.06061
539.40724 0.00253 0.01623 0.04291 0.06168
539.41724 0.00236 0.01663 0.04373 0.06272
539.42724 0.00220 0.01702 0.04452 0.06375
539.43724 0.00205 0.01740 0.04530 0.06475
539.44724 0.00191 0.01777 0.04605 0.06572
539.45724 0.00177 0.01813 0.04677 0.06667
539.46724 0.00164 0.01847 0.04746 0.06758
539.47724 0.00152 0.01880 0.04813 0.06845
539.48724 0.00141 0.01912 0.04877 0.06929
539.49724 0.00130 0.01941 0.04938 0.07009
539.50724 0.00120 0.01969 0.04996 0.07086
539.51724 0.00111 0.01995 0.05051 0.07157
539.52724 0.00102 0.02020 0.05103 0.07225
539.53724 0.00094 0.02042 0.05152 0.07288
539.54724 0.00087 0.02062 0.05197 0.07346
539.55724 0.00080 0.02081 0.05240 0.07400
539.56724 0.00073 0.02097 0.05279 0.07449
539.57724 0.00067 0.02110 0.05316 0.07493
539.58724 0.00061 0.02122 0.05349 0.07532
539.59724 0.00056 0.02131 0.05380 0.07567
539.60724 0.00051 0.02138 0.05407 0.07596
539.61724 0.00047 0.02143 0.05431 0.07621
539.62724 0.00043 0.02145 0.05453 0.07640
539.63724 0.00039 0.02144 0.05472 0.07655
539.64724 0.00035 0.02142 0.05488 0.07665
539.65724 0.00032 0.02137 0.05501 0.07670
539.66724 0.00029 0.02129 0.05512 0.07670
539.67724 0.00026 0.02120 0.05520 0.07666
539.68724 0.00024 0.02108 0.05526 0.07657
539.69724 0.00022 0.02094 0.05530 0.07645
539.70724 0.00019 0.02077 0.05531 0.07628
539.71724 0.00018 0.02058 0.05530 0.07606
539.72724 0.00016 0.02038 0.05528 0.07581
539.73724 0.00014 0.02015 0.05523 0.07552
539.74724 0.00013 0.01990 0.05517 0.07520
539.75724 0.00012 0.01964 0.05509 0.07484
539.76724 0.00010 0.01935 0.05499 0.07445
539.77724 0.00009 0.01905 0.05488 0.07403
539.78724 0.00008 0.01874 0.05475 0.07357
539.79724 0.00007 0.01840 0.05462 0.07309
539.80724 0.00007 0.01806 0.05446 0.07259
539.81724 0.00006 0.01770 0.05430 0.07206
539.82724 0.00005 0.01733 0.05413 0.07150
539.83724 0.00005 0.01694 0.05394 0.07093
539.84724 0.00004 0.01655 0.05375 0.07034
539.85724 0.00004 0.01615 0.05354 0.06973
539.86724 0.00003 0.01574 0.05333 0.06910
539.87724 0.00003 0.01532 0.05311 0.06846
539.88724 0.00003 0.01490 0.05288 0.06781
539.89724 0.00002 0.01448 0.05264 0.06714
539.90724 0.00002 0.01405 0.05239 0.06646
539.91724 0.00002 0.01362 0.05214 0.06577
539.92724 0.00002 0.01318 0.05188 0.06508
539.93724 0.00001 0.01275 0.05161 0.06437
539.94724 0.00001 0.01232 0.05133 0.06366
539.95724 0.00001 0.01188 0.05105 0.06294
539.96724 0.00001 0.01145 0.05075 0.06222
539.97724 0.00001 0.01103 0.05045 0.06149
539.98724 0.00001 0.01061 0.05014 0.06076
539.99724 0.00001 0.01019 0.04983 0.06002
540.00724 0.00001 0.00978 0.04950 0.05928
540.01724 0.00000 0.00937 0.04916 0.05854
540.02724 0.00000 0.00897 0.04882 0.05779
540.03724 0.00000 0.00858 0.04846 0.05705
540.04724 0.00000 0.00820 0.04809 0.05629
540.05724 0.00000 0.00783 0.04771 0.05554
540.06724 0.00000 0.00746 0.04732 0.05479
540.07724 0.00000 0.00710 0.04692 0.05403
540.08724 0.00000 0.00676 0.04651 0.05327
540.09724 0.00000 0.00642 0.04608 0.05250
540.10724 0.00000 0.00609 0.04565 0.05174
540.11724 0.00000 0.00577 0.04519 0.05097
540.12724 0.00000 0.00547 0.04473 0.05020
540.13724 0.00000 0.00517 0.04425 0.04942
540.14724 0.00000 0.00489 0.04376 0.04865
540.15724 0.00000 0.00461 0.04325 0.04787
540.16724 0.00000 0.00435 0.04273 0.04708
540.17724 0.00000 0.00409 0.04220 0.04629
540.18724 0.00000 0.00385 0.04165 0.04550
540.19724 0.00000 0.00362 0.04109 0.04471
540.20724 0.00000 0.00340 0.04051 0.04391
540.21724 0.00000 0.00318 0.03992 0.04311
540.22724 0.00000 0.00298 0.03932 0.04230
540.23724 0.00000 0.00279 0.03871 0.04149
540.24724 0.00000 0.00261 0.03808 0.04068
540.25724 0.00000 0.00243 0.03744 0.03987
540.26724 0.00000 0.00227 0.03678 0.03905
540.27724 0.00000 0.00211 0.03612 0.03823
540.28724 0.00000 0.00196 0.03544 0.03740
540.29724 0.00000 0.00182 0.03475 0.03658
540.30724 0.00000 0.00169 0.03406 0.03575
540.31724 0.00000 0.00157 0.03335 0.03492
540.32724 0.00000 0.00145 0.03264 0.03409
540.33724 0.00000 0.00135 0.03192 0.03326
540.34724 0.00000 0.00124 0.03119 0.03243
540.35724 0.00000 0.00115 0.03046 0.03160
540.36724 0.00000 0.00106 0.02972 0.03078
540.37724 0.00000 0.00097 0.02898 0.02995
540.38724 0.00000 0.00090 0.02823 0.02913
540.39724 0.00000 0.00082 0.02748 0.02831
540.40724 0.00000 0.00076 0.02673 0.02749
540.41724 0.00000 0.00069 0.02598 0.02668
540.42724 0.00000 0.00063 0.02523 0.02587
540.43724 0.00000 0.00058 0.02449 0.02507
540.44724 0.00000 0.00053 0.02374 0.02427
540.45724 0.00000 0.00048 0.02300 0.02349
540.46724 0.00000 0.00044 0.02226 0.02271
540.47724 0.00000 0.00040 0.02153 0.02193
540.48724 0.00000 0.00037 0.02081 0.02117
540.49724 0.00000 0.00033 0.02009 0.02042
540.50724 0.00000 0.00030 0.01938 0.01968
540.51724 0.00000 0.00027 0.01868 0.01895
540.52724 0.00000 0.00025 0.01798 0.01823
540.53724 0.00000 0.00022 0.01730 0.01753
540.54724 0.00000 0.00020 0.01663 0.01683
540.55724 0.00000 0.00018 0.01597 0.01615
540.56724 0.00000 0.00017 0.01532 0.01549
540.57724 0.00000 0.00015 0.01469 0.01484
540.58724 0.00000 0.00013 0.01407 0.01420
540.59724 0.00000 0.00012 0.01346 0.01358
540.60724 0.00000 0.00011 0.01287 0.01297
540.61724 0.00000 0.00010 0.01229 0.01238
540.62724 0.00000 0.00009 0.01172 0.01181
540.63724 0.00000 0.00008 0.01117 0.01125
540.64724 0.00000 0.00007 0.01064 0.01071
540.65724 0.00000 0.00006 0.01012 0.01019
540.66724 0.00000 0.00006 0.00962 0.00968
540.67724 0.00000 0.00005 0.00914 0.00919
540.68724 0.00000 0.00004 0.00867 0.00871
540.69724 0.00000 0.00004 0.00822 0.00825
540.70724 0.00000 0.00003 0.00778 0.00781
540.71724 0.00000 0.00003 0.00736 0.00739
540.72724 0.00000 0.00003 0.00695 0.00698
540.73724 0.00000 0.00002 0.00656 0.00659
540.74724 0.00000 0.00002 0.00619 0.00621
540.75724 0.00000 0.00002 0.00583 0.00585
540.76724 0.00000 0.00002 0.00549 0.00550
540.77724 0.00000 0.00001 0.00516 0.00517
540.78724 0.00000 0.00001 0.00485 0.00486
540.79724 0.00000 0.00001 0.00455 0.00456
540.80724 0.00000 0.00001 0.00426 0.00427
540.81724 0.00000 0.00001 0.00399 0.00400
540.82724 0.00000 0.00001 0.00373 0.00374
540.83724 0.00000 0.00001 0.00349 0.00350
540.84724 0.00000 0.00001 0.00326 0.00326
540.85724 0.00000 0.00001 0.00304 0.00304
540.86724 0.00000 0.00000 0.00283 0.00284
540.87724 0.00000 0.00000 0.00264 0.00264
540.88724 0.00000 0.00000 0.00245 0.00245
540.89724 0.00000 0.00000 0.00228 0.00228
540.90724 0.00000 0.00000 0.00211 0.00211
540.91724 0.00000 0.00000 0.00196 0.00196
540.92724 0.00000 0.00000 0.00181 0.00181
540.93724 0.00000 0.00000 0.00168 0.00168
540.94724 0.00000 0.00000 0.00155 0.00155
540.95724 0.00000 0.00000 0.00143 0.00143
540.96724 0.00000 0.00000 0.00132 0.00132
540.97724 0.00000 0.00000 0.00121 0.00121
540.98724 0.00000 0.00000 0.00112 0.00112
540.99724 0.00000 0.00000 0.00103 0.00103
541.00724 0.00000 0.00000 0.00094 0.00094
541.01724 0.00000 0.00000 0.00086 0.00087
541.02724 0.00000 0.00000 0.00079 0.00079
541.03724 0.00000 0.00000 0.00072 0.00073
541.04724 0.00000 0.00000 0.00066 0.00066
541.05724 0.00000 0.00000 0.00061 0.00061
541.06724 0.00000 0.00000 0.00055 0.00055
541.07724 0.00000 0.00000 0.00050 0.00050
541.08724 0.00000 0.00000 0.00046 0.00046
541.09724 0.00000 0.00000 0.00042 0.00042
541.10724 0.00000 0.00000 0.00038 0.00038
541.11724 0.00000 0.00000 0.00034 0.00034
541.12724 0.00000 0.00000 0.00031 0.00031
541.13724 0.00000 0.00000 0.00028 0.00028
541.14724 0.00000 0.00000 0.00026 0.00026


==> figures/data/SQS/y_0.1875_25/O-XPS-spectra.txt <==
energy TiTiTiTi TiTiTiTiTi TiTiTiTiTiTi total
537.88724 0.00024 0.00000 0.00000 0.00024
537.89724 0.00026 0.00000 0.00000 0.00026
537.90724 0.00029 0.00000 0.00000 0.00029
537.91724 0.00032 0.00000 0.00000 0.00032
537.92724 0.00035 0.00000 0.00000 0.00035
537.93724 0.00039 0.00000 0.00000 0.00039
537.94724 0.00043 0.00000 0.00000 0.00043
537.95724 0.00047 0.00000 0.00000 0.00047
537.96724 0.00051 0.00000 0.00000 0.00051
537.97724 0.00056 0.00000 0.00000 0.00056
537.98724 0.00061 0.00000 0.00000 0.00061
537.99724 0.00067 0.00000 0.00000 0.00067
538.00724 0.00073 0.00000 0.00000 0.00073
538.01724 0.00080 0.00000 0.00000 0.00080
538.02724 0.00087 0.00000 0.00000 0.00087
538.03724 0.00094 0.00000 0.00000 0.00094
538.04724 0.00102 0.00000 0.00000 0.00102
538.05724 0.00111 0.00000 0.00000 0.00111
538.06724 0.00120 0.00000 0.00000 0.00120
538.07724 0.00130 0.00000 0.00000 0.00130
538.08724 0.00141 0.00000 0.00000 0.00141
538.09724 0.00152 0.00000 0.00000 0.00152
538.10724 0.00164 0.00000 0.00000 0.00164
538.11724 0.00177 0.00000 0.00000 0.00177
538.12724 0.00191 0.00000 0.00000 0.00191
538.13724 0.00205 0.00000 0.00000 0.00205
538.14724 0.00220 0.00000 0.00000 0.00220
538.15724 0.00236 0.00000 0.00000 0.00237
538.16724 0.00253 0.00000 0.00000 0.00254
538.17724 0.00271 0.00000 0.00000 0.00272
538.18724 0.00290 0.00000 0.00000 0.00290
538.19724 0.00310 0.00000 0.00000 0.00310
538.20724 0.00331 0.00000 0.00000 0.00331
538.21724 0.00353 0.00000 0.00000 0.00353
538.22724 0.00376 0.00000 0.00000 0.00376
538.23724 0.00400 0.00000 0.00000 0.00400
538.24724 0.00424 0.00000 0.00000 0.00425
538.25724 0.00450 0.00000 0.00001 0.00451
538.26724 0.00478 0.00000 0.00001 0.00478
538.27724 0.00506 0.00000 0.00001 0.00506
538.28724 0.00535 0.00000 0.00001 0.00536
538.29724 0.00565 0.00000 0.00001 0.00566
538.30724 0.00596 0.00000 0.00001 0.00598
538.31724 0.00629 0.00000 0.00001 0.00630
538.32724 0.00662 0.00000 0.00001 0.00664
538.33724 0.00696 0.00000 0.00002 0.00698
538.34724 0.00732 0.00000 0.00002 0.00734
538.35724 0.00768 0.00000 0.00002 0.00770
538.36724 0.00805 0.00000 0.00002 0.00808
538.37724 0.00843 0.00000 0.00003 0.00846
538.38724 0.00882 0.00000 0.00003 0.00885
538.39724 0.00921 0.00000 0.00003 0.00925
538.40724 0.00962 0.00001 0.00004 0.00966
538.41724 0.01003 0.00001 0.00004 0.01007
538.42724 0.01044 0.00001 0.00005 0.01050
538.43724 0.01086 0.00001 0.00006 0.01092
538.44724 0.01128 0.00001 0.00006 0.01136
538.45724 0.01171 0.00001 0.00007 0.01179
538.46724 0.01214 0.00001 0.00008 0.01223
538.47724 0.01258 0.00001 0.00009 0.01268
538.48724 0.01301 0.00001 0.00010 0.01312
538.49724 0.01344 0.00002 0.00011 0.01357
538.50724 0.01388 0.00002 0.00013 0.01402
538.51724 0.01431 0.00002 0.00014 0.01447
538.52724 0.01473 0.00002 0.00016 0.01491
538.53724 0.01516 0.00003 0.00018 0.01536
538.54724 0.01557 0.00003 0.00020 0.01580
538.55724 0.01599 0.00004 0.00022 0.01624
538.56724 0.01639 0.00004 0.00024 0.01667
538.57724 0.01679 0.00004 0.00027 0.01710
538.58724 0.01717 0.00005 0.00030 0.01752
538.59724 0.01755 0.00006 0.00033 0.01794
538.60724 0.01792 0.00006 0.00037 0.01835
538.61724 0.01827 0.00007 0.00041 0.01875
538.62724 0.01861 0.00008 0.00045 0.01914
538.63724 0.01893 0.00009 0.00050 0.01952
538.64724 0.01924 0.00010 0.00055 0.01988
538.65724 0.01953 0.00011 0.00061 0.02024
538.66724 0.01980 0.00012 0.00067 0.02059
538.67724 0.02005 0.00014 0.00073 0.02092
538.68724 0.02029 0.00015 0.00081 0.02125
538.69724 0.02050 0.00017 0.00088 0.02156
538.70724 0.02070 0.00019 0.00097 0.02186
538.71724 0.02087 0.00021 0.00106 0.02214
538.72724 0.02102 0.00023 0.00116 0.02241
538.73724 0.02115 0.00025 0.00127 0.02267
538.74724 0.02126 0.00028 0.00139 0.02292
538.75724 0.02134 0.00031 0.00151 0.02316
538.76724 0.02140 0.00034 0.00164 0.02338
538.77724 0.02144 0.00037 0.00179 0.02360
538.78724 0.02145 0.00041 0.00194 0.02380
538.79724 0.02144 0.00045 0.00211 0.02400
538.80724 0.02140 0.00049 0.00229 0.02418
538.81724 0.02134 0.00054 0.00248 0.02436
538.82724 0.02126 0.00059 0.00268 0.02453
538.83724 0.02115 0.00065 0.00290 0.02470
538.84724 0.02102 0.00071 0.00313 0.02486
538.85724 0.02087 0.00077 0.00337 0.02502
538.86724 0.02070 0.00084 0.00363 0.02517
538.87724 0.02050 0.00091 0.00391 0.02533
538.88724 0.02029 0.00099 0.00420 0.02548
538.89724 0.02005 0.00108 0.00452 0.02564
538.90724 0.01980 0.00117 0.00484 0.02581
538.91724 0.01953 0.00126 0.00519 0.02598
538.92724 0.01924 0.00137 0.00555 0.02616
538.93724 0.01893 0.00148 0.00594 0.02634
538.94724 0.01861 0.00159 0.00634 0.02654
538.95724 0.01827 0.00172 0.00677 0.02675
538.96724 0.01792 0.00185 0.00721 0.02698
538.97724 0.01755 0.00199 0.00768 0.02722
538.98724 0.01717 0.00214 0.00817 0.02748
538.99724 0.01679 0.00230 0.00868 0.02776
539.00724 0.01639 0.00247 0.00921 0.02807
539.01724 0.01599 0.00264 0.00976 0.02839
539.02724 0.01557 0.00283 0.01034 0.02874
539.03724 0.01516 0.00302 0.01094 0.02911
539.04724 0.01473 0.00323 0.01156 0.02951
539.05724 0.01431 0.00344 0.01220 0.02994
539.06724 0.01388 0.00366 0.01287 0.03040
539.07724 0.01344 0.00390 0.01355 0.03089
539.08724 0.01301 0.00414 0.01426 0.03141
539.09724 0.01258 0.00440 0.01499 0.03197
539.10724 0.01214 0.00467 0.01574 0.03255
539.11724 0.01171 0.00494 0.01652 0.03317
539.12724 0.01128 0.00523 0.01731 0.03382
539.13724 0.01086 0.00553 0.01812 0.03451
539.14724 0.01044 0.00584 0.01895 0.03523
539.15724 0.01003 0.00616 0.01980 0.03598
539.16724 0.00962 0.00649 0.02066 0.03676
539.17724 0.00921 0.00683 0.02154 0.03758
539.18724 0.00882 0.00717 0.02244 0.03843
539.19724 0.00843 0.00753 0.02334 0.03931
539.20724 0.00805 0.00790 0.02426 0.04021
539.21724 0.00768 0.00828 0.02520 0.04115
539.22724 0.00732 0.00866 0.02614 0.04211
539.23724 0.00696 0.00905 0.02709 0.04310
539.24724 0.00662 0.00945 0.02804 0.04412
539.25724 0.00629 0.00986 0.02900 0.04515
539.26724 0.00596 0.01027 0.02997 0.04620
539.27724 0.00565 0.01069 0.03093 0.04728
539.28724 0.00535 0.01111 0.03190 0.04836
539.29724 0.00506 0.01154 0.03287 0.04946
539.30724 0.00478 0.01197 0.03383 0.05058
539.31724 0.00450 0.01240 0.03479 0.05169
539.32724 0.00424 0.01284 0.03574 0.05282
539.33724 0.00400 0.01327 0.03668 0.05395
539.34724 0.00376 0.01370 0.03761 0.05507
539.35724 0.00353 0.01413 0.03854 0.05620
539.36724 0.00331 0.01456 0.03944 0.05732
539.37724 0.00310 0.01499 0.04034 0.05843
539.38724 0.00290 0.01541 0.04121 0.05952
539.39724 0.00271 0.01582 0.04207 0.06061
539.40724 0.00253 0.01623 0.04291 0.06168
539.41724 0.00236 0.01663 0.04373 0.06272
539.42724 0.00220 0.01702 0.04452 0.06375
539.43724 0.00205 0.01740 0.04530 0.06475
539.44724 0.00191 0.01777 0.04605 0.06572
539.45724 0.00177 0.01813 0.04677 0.06667
539.46724 0.00164 0.01847 0.04746 0.06758
539.47724 0.00152 0.01880 0.04813 0.06845
539.48724 0.00141 0.01912 0.04877 0.06929
539.49724 0.00130 0.01941 0.04938 0.07009
539.50724 0.00120 0.01969 0.04996 0.07086
539.51724 0.00111 0.01995 0.05051 0.07157
539.52724 0.00102 0.02020 0.05103 0.07225
539.53724 0.00094 0.02042 0.05152 0.07288
539.54724 0.00087 0.02062 0.05197 0.07346
539.55724 0.00080 0.02081 0.05240 0.07400
539.56724 0.00073 0.02097 0.05279 0.07449
539.57724 0.00067 0.02110 0.05316 0.07493
539.58724 0.00061 0.02122 0.05349 0.07532
539.59724 0.00056 0.02131 0.05380 0.07567
539.60724 0.00051 0.02138 0.05407 0.07596
539.61724 0.00047 0.02143 0.05431 0.07621
539.62724 0.00043 0.02145 0.05453 0.07640
539.63724 0.00039 0.02144 0.05472 0.07655
539.64724 0.00035 0.02142 0.05488 0.07665
539.65724 0.00032 0.02137 0.05501 0.07670
539.66724 0.00029 0.02129 0.05512 0.07670
539.67724 0.00026 0.02120 0.05520 0.07666
539.68724 0.00024 0.02108 0.05526 0.07657
539.69724 0.00022 0.02094 0.05530 0.07645
539.70724 0.00019 0.02077 0.05531 0.07628
539.71724 0.00018 0.02058 0.05530 0.07606
539.72724 0.00016 0.02038 0.05528 0.07581
539.73724 0.00014 0.02015 0.05523 0.07552
539.74724 0.00013 0.01990 0.05517 0.07520
539.75724 0.00012 0.01964 0.05509 0.07484
539.76724 0.00010 0.01935 0.05499 0.07445
539.77724 0.00009 0.01905 0.05488 0.07403
539.78724 0.00008 0.01874 0.05475 0.07357
539.79724 0.00007 0.01840 0.05462 0.07309
539.80724 0.00007 0.01806 0.05446 0.07259
539.81724 0.00006 0.01770 0.05430 0.07206
539.82724 0.00005 0.01733 0.05413 0.07150
539.83724 0.00005 0.01694 0.05394 0.07093
539.84724 0.00004 0.01655 0.05375 0.07034
539.85724 0.00004 0.01615 0.05354 0.06973
539.86724 0.00003 0.01574 0.05333 0.06910
539.87724 0.00003 0.01532 0.05311 0.06846
539.88724 0.00003 0.01490 0.05288 0.06781
539.89724 0.00002 0.01448 0.05264 0.06714
539.90724 0.00002 0.01405 0.05239 0.06646
539.91724 0.00002 0.01362 0.05214 0.06577
539.92724 0.00002 0.01318 0.05188 0.06508
539.93724 0.00001 0.01275 0.05161 0.06437
539.94724 0.00001 0.01232 0.05133 0.06366
539.95724 0.00001 0.01188 0.05105 0.06294
539.96724 0.00001 0.01145 0.05075 0.06222
539.97724 0.00001 0.01103 0.05045 0.06149
539.98724 0.00001 0.01061 0.05014 0.06076
539.99724 0.00001 0.01019 0.04983 0.06002
540.00724 0.00001 0.00978 0.04950 0.05928
540.01724 0.00000 0.00937 0.04916 0.05854
540.02724 0.00000 0.00897 0.04882 0.05779
540.03724 0.00000 0.00858 0.04846 0.05705
540.04724 0.00000 0.00820 0.04809 0.05629
540.05724 0.00000 0.00783 0.04771 0.05554
540.06724 0.00000 0.00746 0.04732 0.05479
540.07724 0.00000 0.00710 0.04692 0.05403
540.08724 0.00000 0.00676 0.04651 0.05327
540.09724 0.00000 0.00642 0.04608 0.05250
540.10724 0.00000 0.00609 0.04565 0.05174
540.11724 0.00000 0.00577 0.04519 0.05097
540.12724 0.00000 0.00547 0.04473 0.05020
540.13724 0.00000 0.00517 0.04425 0.04942
540.14724 0.00000 0.00489 0.04376 0.04865
540.15724 0.00000 0.00461 0.04325 0.04787
540.16724 0.00000 0.00435 0.04273 0.04708
540.17724 0.00000 0.00409 0.04220 0.04629
540.18724 0.00000 0.00385 0.04165 0.04550
540.19724 0.00000 0.00362 0.04109 0.04471
540.20724 0.00000 0.00340 0.04051 0.04391
540.21724 0.00000 0.00318 0.03992 0.04311
540.22724 0.00000 0.00298 0.03932 0.04230
540.23724 0.00000 0.00279 0.03871 0.04149
540.24724 0.00000 0.00261 0.03808 0.04068
540.25724 0.00000 0.00243 0.03744 0.03987
540.26724 0.00000 0.00227 0.03678 0.03905
540.27724 0.00000 0.00211 0.03612 0.03823
540.28724 0.00000 0.00196 0.03544 0.03740
540.29724 0.00000 0.00182 0.03475 0.03658
540.30724 0.00000 0.00169 0.03406 0.03575
540.31724 0.00000 0.00157 0.03335 0.03492
540.32724 0.00000 0.00145 0.03264 0.03409
540.33724 0.00000 0.00135 0.03192 0.03326
540.34724 0.00000 0.00124 0.03119 0.03243
540.35724 0.00000 0.00115 0.03046 0.03160
540.36724 0.00000 0.00106 0.02972 0.03078
540.37724 0.00000 0.00097 0.02898 0.02995
540.38724 0.00000 0.00090 0.02823 0.02913
540.39724 0.00000 0.00082 0.02748 0.02831
540.40724 0.00000 0.00076 0.02673 0.02749
540.41724 0.00000 0.00069 0.02598 0.02668
540.42724 0.00000 0.00063 0.02523 0.02587
540.43724 0.00000 0.00058 0.02449 0.02507
540.44724 0.00000 0.00053 0.02374 0.02427
540.45724 0.00000 0.00048 0.02300 0.02349
540.46724 0.00000 0.00044 0.02226 0.02271
540.47724 0.00000 0.00040 0.02153 0.02193
540.48724 0.00000 0.00037 0.02081 0.02117
540.49724 0.00000 0.00033 0.02009 0.02042
540.50724 0.00000 0.00030 0.01938 0.01968
540.51724 0.00000 0.00027 0.01868 0.01895
540.52724 0.00000 0.00025 0.01798 0.01823
540.53724 0.00000 0.00022 0.01730 0.01753
540.54724 0.00000 0.00020 0.01663 0.01683
540.55724 0.00000 0.00018 0.01597 0.01615
540.56724 0.00000 0.00017 0.01532 0.01549
540.57724 0.00000 0.00015 0.01469 0.01484
540.58724 0.00000 0.00013 0.01407 0.01420
540.59724 0.00000 0.00012 0.01346 0.01358
540.60724 0.00000 0.00011 0.01287 0.01297
540.61724 0.00000 0.00010 0.01229 0.01238
540.62724 0.00000 0.00009 0.01172 0.01181
540.63724 0.00000 0.00008 0.01117 0.01125
540.64724 0.00000 0.00007 0.01064 0.01071
540.65724 0.00000 0.00006 0.01012 0.01019
540.66724 0.00000 0.00006 0.00962 0.00968
540.67724 0.00000 0.00005 0.00914 0.00919
540.68724 0.00000 0.00004 0.00867 0.00871
540.69724 0.00000 0.00004 0.00822 0.00825
540.70724 0.00000 0.00003 0.00778 0.00781
540.71724 0.00000 0.00003 0.00736 0.00739
540.72724 0.00000 0.00003 0.00695 0.00698
540.73724 0.00000 0.00002 0.00656 0.00659
540.74724 0.00000 0.00002 0.00619 0.00621
540.75724 0.00000 0.00002 0.00583 0.00585
540.76724 0.00000 0.00002 0.00549 0.00550
540.77724 0.00000 0.00001 0.00516 0.00517
540.78724 0.00000 0.00001 0.00485 0.00486
540.79724 0.00000 0.00001 0.00455 0.00456
540.80724 0.00000 0.00001 0.00426 0.00427
540.81724 0.00000 0.00001 0.00399 0.00400
540.82724 0.00000 0.00001 0.00373 0.00374
540.83724 0.00000 0.00001 0.00349 0.00350
540.84724 0.00000 0.00001 0.00326 0.00326
540.85724 0.00000 0.00001 0.00304 0.00304
540.86724 0.00000 0.00000 0.00283 0.00284
540.87724 0.00000 0.00000 0.00264 0.00264
540.88724 0.00000 0.00000 0.00245 0.00245
540.89724 0.00000 0.00000 0.00228 0.00228
540.90724 0.00000 0.00000 0.00211 0.00211
540.91724 0.00000 0.00000 0.00196 0.00196
540.92724 0.00000 0.00000 0.00181 0.00181
540.93724 0.00000 0.00000 0.00168 0.00168
540.94724 0.00000 0.00000 0.00155 0.00155
540.95724 0.00000 0.00000 0.00143 0.00143
540.96724 0.00000 0.00000 0.00132 0.00132
540.97724 0.00000 0.00000 0.00121 0.00121
540.98724 0.00000 0.00000 0.00112 0.00112
540.99724 0.00000 0.00000 0.00103 0.00103
541.00724 0.00000 0.00000 0.00094 0.00094
541.01724 0.00000 0.00000 0.00086 0.00087
541.02724 0.00000 0.00000 0.00079 0.00079
541.03724 0.00000 0.00000 0.00072 0.00073
541.04724 0.00000 0.00000 0.00066 0.00066
541.05724 0.00000 0.00000 0.00061 0.00061
541.06724 0.00000 0.00000 0.00055 0.00055
541.07724 0.00000 0.00000 0.00050 0.00050
541.08724 0.00000 0.00000 0.00046 0.00046
541.09724 0.00000 0.00000 0.00042 0.00042
541.10724 0.00000 0.00000 0.00038 0.00038
541.11724 0.00000 0.00000 0.00034 0.00034
541.12724 0.00000 0.00000 0.00031 0.00031
541.13724 0.00000 0.00000 0.00028 0.00028
541.14724 0.00000 0.00000 0.00026 0.00026


==> figures/data/SQS/y_0.1875_25/O-stats.txt <==
------- Overall peaks -------

level:1
average position: 539.6189664559
position stdev: 0.4955500760784191
position uncertainty 0.2023074713982519
list of positions: 
538.7872367768964
540.2502814359223
539.9680757202152
539.6312253032314
539.5740985144844
539.5028809846505

------- All types -------

TiTiTiTi1
number of atoms in this configuration: 1
average position: 538.7872367768964
position stdev: 0.0
position uncertainty 0.0
list of positions: 
538.7872367768964

TiTiTiTiTi1
number of atoms in this configuration: 1
average position: 539.6312253032314
position stdev: 0.0
position uncertainty 0.0
list of positions: 
539.6312253032314

TiTiTiTiTiTi1
number of atoms in this configuration: 4
average position: 539.8238341638181
position stdev: 0.35025787654378937
position uncertainty 0.17512893827189469
list of positions: 
540.2502814359223
539.9680757202152
539.5740985144844
539.5028809846505

------- Simplified types based on number of neighbors -------

4-coordinated1
number of atoms in this configuration: 1
average position: 538.7872367768964
position stdev: 0.0
position uncertainty 0.0
list of positions: 
538.7872367768964

5-coordinated1
number of atoms in this configuration: 1
average position: 539.6312253032314
position stdev: 0.0
position uncertainty 0.0
list of positions: 
539.6312253032314

6-coordinated1
number of atoms in this configuration: 4
average position: 539.8238341638181
position stdev: 0.35025787654378937
position uncertainty 0.17512893827189469
list of positions: 
540.2502814359223
539.9680757202152
539.5740985144844
539.5028809846505



==> figures/data/SQS/y_0.1875_25/Ti-XPS-spectra-imp.txt <==
energy    6 total
453.38149 0.00167 0.00167
453.39149 0.00187 0.00187
453.40149 0.00210 0.00210
453.41149 0.00235 0.00235
453.42149 0.00262 0.00262
453.43149 0.00293 0.00293
453.44149 0.00327 0.00327
453.45149 0.00365 0.00365
453.46149 0.00407 0.00407
453.47149 0.00453 0.00453
453.48149 0.00503 0.00503
453.49149 0.00559 0.00559
453.50149 0.00620 0.00620
453.51149 0.00688 0.00688
453.52149 0.00762 0.00762
453.53149 0.00843 0.00843
453.54149 0.00931 0.00931
453.55149 0.01028 0.01028
453.56149 0.01134 0.01134
453.57149 0.01250 0.01250
453.58149 0.01376 0.01376
453.59149 0.01513 0.01513
453.60149 0.01663 0.01663
453.61149 0.01825 0.01825
453.62149 0.02001 0.02001
453.63149 0.02192 0.02192
453.64149 0.02399 0.02399
453.65149 0.02623 0.02623
453.66149 0.02864 0.02864
453.67149 0.03125 0.03125
453.68149 0.03406 0.03406
453.69149 0.03709 0.03709
453.70149 0.04035 0.04035
453.71149 0.04385 0.04385
453.72149 0.04760 0.04760
453.73149 0.05163 0.05163
453.74149 0.05594 0.05594
453.75149 0.06054 0.06054
453.76149 0.06546 0.06546
453.77149 0.07071 0.07071
453.78149 0.07630 0.07630
453.79149 0.08226 0.08226
453.80149 0.08858 0.08858
453.81149 0.09530 0.09530
453.82149 0.10243 0.10243
453.83149 0.10997 0.10997
453.84149 0.11795 0.11795
453.85149 0.12639 0.12639
453.86149 0.13529 0.13529
453.87149 0.14467 0.14467
453.88149 0.15454 0.15454
453.89149 0.16492 0.16492
453.90149 0.17582 0.17582
453.91149 0.18724 0.18724
453.92149 0.19921 0.19921
453.93149 0.21173 0.21173
453.94149 0.22480 0.22480
453.95149 0.23844 0.23844
453.96149 0.25265 0.25265
453.97149 0.26743 0.26743
453.98149 0.28279 0.28279
453.99149 0.29872 0.29872
454.00149 0.31524 0.31524
454.01149 0.33232 0.33232
454.02149 0.34997 0.34997
454.03149 0.36818 0.36818
454.04149 0.38694 0.38694
454.05149 0.40624 0.40624
454.06149 0.42606 0.42606
454.07149 0.44640 0.44640
454.08149 0.46722 0.46722
454.09149 0.48851 0.48851
454.10149 0.51025 0.51025
454.11149 0.53241 0.53241
454.12149 0.55496 0.55496
454.13149 0.57787 0.57787
454.14149 0.60110 0.60110
454.15149 0.62462 0.62462
454.16149 0.64839 0.64839
454.17149 0.67238 0.67238
454.18149 0.69653 0.69653
454.19149 0.72080 0.72080
454.20149 0.74515 0.74515
454.21149 0.76952 0.76952
454.22149 0.79387 0.79387
454.23149 0.81814 0.81814
454.24149 0.84228 0.84228
454.25149 0.86623 0.86623
454.26149 0.88995 0.88995
454.27149 0.91336 0.91336
454.28149 0.93642 0.93642
454.29149 0.95906 0.95906
454.30149 0.98123 0.98123
454.31149 1.00287 1.00287
454.32149 1.02392 1.02392
454.33149 1.04433 1.04433
454.34149 1.06404 1.06404
454.35149 1.08299 1.08299
454.36149 1.10113 1.10113
454.37149 1.11841 1.11841
454.38149 1.13478 1.13478
454.39149 1.15019 1.15019
454.40149 1.16460 1.16460
454.41149 1.17796 1.17796
454.42149 1.19022 1.19022
454.43149 1.20137 1.20137
454.44149 1.21135 1.21135
454.45149 1.22014 1.22014
454.46149 1.22771 1.22771
454.47149 1.23404 1.23404
454.48149 1.23911 1.23911
454.49149 1.24290 1.24290
454.50149 1.24540 1.24540
454.51149 1.24661 1.24661
454.52149 1.24651 1.24651
454.53149 1.24511 1.24511
454.54149 1.24241 1.24241
454.55149 1.23842 1.23842
454.56149 1.23315 1.23315
454.57149 1.22662 1.22662
454.58149 1.21885 1.21885
454.59149 1.20987 1.20987
454.60149 1.19969 1.19969
454.61149 1.18835 1.18835
454.62149 1.17590 1.17590
454.63149 1.16235 1.16235
454.64149 1.14776 1.14776
454.65149 1.13217 1.13217
454.66149 1.11562 1.11562
454.67149 1.09816 1.09816
454.68149 1.07985 1.07985
454.69149 1.06073 1.06073
454.70149 1.04085 1.04085
454.71149 1.02029 1.02029
454.72149 0.99908 0.99908
454.73149 0.97729 0.97729
454.74149 0.95497 0.95497
454.75149 0.93219 0.93219
454.76149 0.90900 0.90900
454.77149 0.88546 0.88546
454.78149 0.86163 0.86163
454.79149 0.83756 0.83756
454.80149 0.81331 0.81331
454.81149 0.78894 0.78894
454.82149 0.76450 0.76450
454.83149 0.74004 0.74004
454.84149 0.71562 0.71562
454.85149 0.69127 0.69127
454.86149 0.66706 0.66706
454.87149 0.64303 0.64303
454.88149 0.61921 0.61921
454.89149 0.59565 0.59565
454.90149 0.57239 0.57239
454.91149 0.54946 0.54946
454.92149 0.52691 0.52691
454.93149 0.50475 0.50475
454.94149 0.48301 0.48301
454.95149 0.46173 0.46173
454.96149 0.44093 0.44093
454.97149 0.42063 0.42063
454.98149 0.40084 0.40084
454.99149 0.38158 0.38158
455.00149 0.36288 0.36288
455.01149 0.34473 0.34473
455.02149 0.32714 0.32714
455.03149 0.31013 0.31013
455.04149 0.29370 0.29370
455.05149 0.27785 0.27785
455.06149 0.26258 0.26258
455.07149 0.24789 0.24789
455.08149 0.23378 0.23378
455.09149 0.22025 0.22025
455.10149 0.20728 0.20728
455.11149 0.19487 0.19487
455.12149 0.18302 0.18302
455.13149 0.17170 0.17170
455.14149 0.16092 0.16092
455.15149 0.15066 0.15066
455.16149 0.14091 0.14091
455.17149 0.13166 0.13166
455.18149 0.12288 0.12288
455.19149 0.11457 0.11457
455.20149 0.10671 0.10671
455.21149 0.09929 0.09929
455.22149 0.09228 0.09228
455.23149 0.08569 0.08569
455.24149 0.07948 0.07948
455.25149 0.07364 0.07364
455.26149 0.06817 0.06817
455.27149 0.06303 0.06303
455.28149 0.05823 0.05823
455.29149 0.05373 0.05373
455.30149 0.04953 0.04953
455.31149 0.04561 0.04561
455.32149 0.04196 0.04196
455.33149 0.03856 0.03856
455.34149 0.03540 0.03540
455.35149 0.03246 0.03246
455.36149 0.02974 0.02974
455.37149 0.02722 0.02722
455.38149 0.02488 0.02488
455.39149 0.02273 0.02273
455.40149 0.02073 0.02073
455.41149 0.01890 0.01890
455.42149 0.01721 0.01721
455.43149 0.01565 0.01565
455.44149 0.01422 0.01422
455.45149 0.01291 0.01291
455.46149 0.01170 0.01170
455.47149 0.01060 0.01060
455.48149 0.00959 0.00959
455.49149 0.00867 0.00867
455.50149 0.00783 0.00783
455.51149 0.00707 0.00707
455.52149 0.00637 0.00637
455.53149 0.00573 0.00573
455.54149 0.00516 0.00516
455.55149 0.00463 0.00463
455.56149 0.00416 0.00416
455.57149 0.00373 0.00373
455.58149 0.00334 0.00334
455.59149 0.00299 0.00299
455.60149 0.00267 0.00267
455.61149 0.00238 0.00238
455.62149 0.00213 0.00213


==> figures/data/SQS/y_0.1875_25/Ti-XPS-spectra.txt <==
energy NNNOOO NNNNOO NNNNNN NNNNNO total
453.38149 0.00007 0.00012 0.00100 0.00048 0.00167
453.39149 0.00008 0.00014 0.00111 0.00054 0.00187
453.40149 0.00009 0.00016 0.00124 0.00061 0.00210
453.41149 0.00010 0.00018 0.00138 0.00069 0.00235
453.42149 0.00011 0.00021 0.00153 0.00077 0.00262
453.43149 0.00013 0.00023 0.00170 0.00087 0.00293
453.44149 0.00014 0.00026 0.00189 0.00098 0.00327
453.45149 0.00016 0.00030 0.00210 0.00109 0.00365
453.46149 0.00018 0.00033 0.00232 0.00123 0.00407
453.47149 0.00021 0.00037 0.00257 0.00137 0.00453
453.48149 0.00023 0.00042 0.00284 0.00154 0.00503
453.49149 0.00026 0.00047 0.00314 0.00172 0.00559
453.50149 0.00030 0.00053 0.00346 0.00192 0.00620
453.51149 0.00033 0.00059 0.00381 0.00214 0.00688
453.52149 0.00037 0.00066 0.00420 0.00238 0.00762
453.53149 0.00042 0.00074 0.00462 0.00265 0.00843
453.54149 0.00047 0.00083 0.00507 0.00294 0.00931
453.55149 0.00053 0.00092 0.00557 0.00327 0.01028
453.56149 0.00059 0.00103 0.00610 0.00362 0.01134
453.57149 0.00066 0.00115 0.00669 0.00401 0.01250
453.58149 0.00073 0.00127 0.00732 0.00444 0.01376
453.59149 0.00081 0.00142 0.00800 0.00490 0.01513
453.60149 0.00090 0.00157 0.00874 0.00541 0.01663
453.61149 0.00101 0.00174 0.00953 0.00597 0.01825
453.62149 0.00112 0.00193 0.01039 0.00658 0.02001
453.63149 0.00124 0.00213 0.01132 0.00724 0.02192
453.64149 0.00137 0.00235 0.01231 0.00796 0.02399
453.65149 0.00152 0.00260 0.01338 0.00874 0.02623
453.66149 0.00168 0.00286 0.01452 0.00958 0.02864
453.67149 0.00185 0.00315 0.01575 0.01050 0.03125
453.68149 0.00204 0.00346 0.01707 0.01149 0.03406
453.69149 0.00225 0.00380 0.01848 0.01256 0.03709
453.70149 0.00248 0.00418 0.01998 0.01372 0.04035
453.71149 0.00272 0.00458 0.02159 0.01496 0.04385
453.72149 0.00299 0.00501 0.02330 0.01631 0.04760
453.73149 0.00328 0.00548 0.02512 0.01775 0.05163
453.74149 0.00359 0.00599 0.02706 0.01930 0.05594
453.75149 0.00393 0.00654 0.02911 0.02096 0.06054
453.76149 0.00430 0.00713 0.03130 0.02274 0.06546
453.77149 0.00469 0.00776 0.03361 0.02465 0.07071
453.78149 0.00512 0.00844 0.03606 0.02668 0.07630
453.79149 0.00558 0.00917 0.03865 0.02885 0.08226
453.80149 0.00607 0.00996 0.04139 0.03117 0.08858
453.81149 0.00660 0.01080 0.04427 0.03363 0.09530
453.82149 0.00717 0.01169 0.04731 0.03625 0.10243
453.83149 0.00778 0.01265 0.05050 0.03904 0.10997
453.84149 0.00843 0.01367 0.05386 0.04198 0.11795
453.85149 0.00913 0.01476 0.05739 0.04511 0.12639
453.86149 0.00988 0.01592 0.06108 0.04841 0.13529
453.87149 0.01067 0.01715 0.06495 0.05190 0.14467
453.88149 0.01151 0.01845 0.06900 0.05558 0.15454
453.89149 0.01241 0.01983 0.07322 0.05945 0.16492
453.90149 0.01336 0.02130 0.07763 0.06353 0.17582
453.91149 0.01438 0.02284 0.08222 0.06781 0.18724
453.92149 0.01545 0.02447 0.08699 0.07230 0.19921
453.93149 0.01658 0.02619 0.09195 0.07701 0.21173
453.94149 0.01777 0.02800 0.09710 0.08193 0.22480
453.95149 0.01904 0.02990 0.10243 0.08708 0.23844
453.96149 0.02037 0.03190 0.10794 0.09244 0.25265
453.97149 0.02176 0.03399 0.11365 0.09803 0.26743
453.98149 0.02323 0.03618 0.11953 0.10385 0.28279
453.99149 0.02478 0.03847 0.12559 0.10989 0.29872
454.00149 0.02639 0.04086 0.13183 0.11616 0.31524
454.01149 0.02809 0.04335 0.13824 0.12265 0.33232
454.02149 0.02985 0.04594 0.14481 0.12936 0.34997
454.03149 0.03170 0.04864 0.15155 0.13629 0.36818
454.04149 0.03362 0.05143 0.15845 0.14344 0.38694
454.05149 0.03562 0.05433 0.16549 0.15080 0.40624
454.06149 0.03770 0.05733 0.17267 0.15836 0.42606
454.07149 0.03986 0.06043 0.17998 0.16612 0.44640
454.08149 0.04210 0.06363 0.18742 0.17408 0.46722
454.09149 0.04441 0.06693 0.19496 0.18221 0.48851
454.10149 0.04680 0.07032 0.20261 0.19052 0.51025
454.11149 0.04927 0.07380 0.21034 0.19900 0.53241
454.12149 0.05181 0.07737 0.21816 0.20762 0.55496
454.13149 0.05442 0.08103 0.22603 0.21639 0.57787
454.14149 0.05711 0.08476 0.23395 0.22528 0.60110
454.15149 0.05986 0.08857 0.24191 0.23428 0.62462
454.16149 0.06268 0.09246 0.24989 0.24337 0.64839
454.17149 0.06556 0.09641 0.25786 0.25254 0.67238
454.18149 0.06850 0.10041 0.26583 0.26178 0.69653
454.19149 0.07150 0.10448 0.27377 0.27106 0.72080
454.20149 0.07454 0.10858 0.28165 0.28036 0.74515
454.21149 0.07764 0.11273 0.28948 0.28967 0.76952
454.22149 0.08078 0.11691 0.29722 0.29897 0.79387
454.23149 0.08395 0.12111 0.30485 0.30822 0.81814
454.24149 0.08716 0.12533 0.31237 0.31742 0.84228
454.25149 0.09039 0.12955 0.31975 0.32654 0.86623
454.26149 0.09364 0.13378 0.32697 0.33556 0.88995
454.27149 0.09691 0.13799 0.33402 0.34445 0.91336
454.28149 0.10018 0.14217 0.34087 0.35320 0.93642
454.29149 0.10345 0.14633 0.34750 0.36177 0.95906
454.30149 0.10672 0.15044 0.35391 0.37015 0.98123
454.31149 0.10997 0.15451 0.36007 0.37832 1.00287
454.32149 0.11321 0.15851 0.36596 0.38624 1.02392
454.33149 0.11641 0.16244 0.37157 0.39391 1.04433
454.34149 0.11958 0.16628 0.37689 0.40129 1.06404
454.35149 0.12271 0.17003 0.38188 0.40836 1.08299
454.36149 0.12578 0.17368 0.38655 0.41511 1.10113
454.37149 0.12879 0.17722 0.39088 0.42152 1.11841
454.38149 0.13174 0.18063 0.39485 0.42756 1.13478
454.39149 0.13461 0.18391 0.39846 0.43321 1.15019
454.40149 0.13741 0.18704 0.40168 0.43847 1.16460
454.41149 0.14011 0.19002 0.40452 0.44331 1.17796
454.42149 0.14271 0.19285 0.40696 0.44771 1.19022
454.43149 0.14521 0.19550 0.40899 0.45167 1.20137
454.44149 0.14759 0.19797 0.41061 0.45517 1.21135
454.45149 0.14986 0.20026 0.41182 0.45820 1.22014
454.46149 0.15200 0.20235 0.41260 0.46076 1.22771
454.47149 0.15402 0.20425 0.41296 0.46282 1.23404
454.48149 0.15589 0.20594 0.41289 0.46439 1.23911
454.49149 0.15762 0.20742 0.41240 0.46546 1.24290
454.50149 0.15921 0.20868 0.41149 0.46602 1.24540
454.51149 0.16064 0.20973 0.41015 0.46609 1.24661
454.52149 0.16191 0.21055 0.40840 0.46564 1.24651
454.53149 0.16303 0.21115 0.40623 0.46470 1.24511
454.54149 0.16398 0.21152 0.40366 0.46325 1.24241
454.55149 0.16476 0.21166 0.40069 0.46131 1.23842
454.56149 0.16538 0.21157 0.39732 0.45887 1.23315
454.57149 0.16582 0.21126 0.39358 0.45596 1.22662
454.58149 0.16609 0.21071 0.38947 0.45257 1.21885
454.59149 0.16619 0.20995 0.38500 0.44872 1.20987
454.60149 0.16612 0.20895 0.38019 0.44443 1.19969
454.61149 0.16587 0.20774 0.37505 0.43969 1.18835
454.62149 0.16545 0.20631 0.36959 0.43454 1.17590
454.63149 0.16486 0.20467 0.36384 0.42898 1.16235
454.64149 0.16411 0.20282 0.35780 0.42303 1.14776
454.65149 0.16318 0.20078 0.35149 0.41672 1.13217
454.66149 0.16209 0.19854 0.34494 0.41005 1.11562
454.67149 0.16085 0.19611 0.33815 0.40305 1.09816
454.68149 0.15945 0.19350 0.33116 0.39575 1.07985
454.69149 0.15789 0.19072 0.32396 0.38815 1.06073
454.70149 0.15619 0.18777 0.31660 0.38029 1.04085
454.71149 0.15435 0.18468 0.30908 0.37218 1.02029
454.72149 0.15237 0.18143 0.30142 0.36386 0.99908
454.73149 0.15026 0.17806 0.29364 0.35533 0.97729
454.74149 0.14803 0.17455 0.28576 0.34663 0.95497
454.75149 0.14568 0.17093 0.27781 0.33777 0.93219
454.76149 0.14322 0.16720 0.26979 0.32878 0.90900
454.77149 0.14066 0.16338 0.26173 0.31969 0.88546
454.78149 0.13800 0.15948 0.25364 0.31051 0.86163
454.79149 0.13525 0.15549 0.24555 0.30127 0.83756
454.80149 0.13242 0.15145 0.23746 0.29198 0.81331
454.81149 0.12952 0.14735 0.22940 0.28268 0.78894
454.82149 0.12654 0.14320 0.22138 0.27337 0.76450
454.83149 0.12351 0.13903 0.21341 0.26409 0.74004
454.84149 0.12043 0.13482 0.20551 0.25484 0.71562
454.85149 0.11731 0.13061 0.19770 0.24566 0.69127
454.86149 0.11415 0.12639 0.18999 0.23654 0.66706
454.87149 0.11096 0.12217 0.18238 0.22752 0.64303
454.88149 0.10775 0.11797 0.17489 0.21860 0.61921
454.89149 0.10452 0.11379 0.16753 0.20981 0.59565
454.90149 0.10129 0.10963 0.16032 0.20115 0.57239
454.91149 0.09806 0.10552 0.15325 0.19264 0.54946
454.92149 0.09483 0.10145 0.14634 0.18429 0.52691
454.93149 0.09161 0.09743 0.13959 0.17611 0.50475
454.94149 0.08842 0.09347 0.13301 0.16812 0.48301
454.95149 0.08525 0.08957 0.12661 0.16031 0.46173
454.96149 0.08210 0.08574 0.12039 0.15269 0.44093
454.97149 0.07900 0.08199 0.11435 0.14529 0.42063
454.98149 0.07593 0.07832 0.10850 0.13809 0.40084
454.99149 0.07291 0.07473 0.10284 0.13110 0.38158
455.00149 0.06993 0.07123 0.09737 0.12434 0.36288
455.01149 0.06701 0.06782 0.09210 0.11779 0.34473
455.02149 0.06415 0.06450 0.08702 0.11147 0.32714
455.03149 0.06134 0.06128 0.08213 0.10538 0.31013
455.04149 0.05860 0.05816 0.07743 0.09951 0.29370
455.05149 0.05593 0.05513 0.07293 0.09386 0.27785
455.06149 0.05332 0.05221 0.06861 0.08844 0.26258
455.07149 0.05078 0.04939 0.06448 0.08324 0.24789
455.08149 0.04831 0.04667 0.06053 0.07826 0.23378
455.09149 0.04592 0.04405 0.05677 0.07351 0.22025
455.10149 0.04360 0.04153 0.05318 0.06896 0.20728
455.11149 0.04136 0.03912 0.04977 0.06463 0.19487
455.12149 0.03919 0.03681 0.04652 0.06050 0.18302
455.13149 0.03709 0.03459 0.04344 0.05657 0.17170
455.14149 0.03508 0.03248 0.04053 0.05284 0.16092
455.15149 0.03314 0.03046 0.03776 0.04931 0.15066
455.16149 0.03127 0.02853 0.03515 0.04596 0.14091
455.17149 0.02948 0.02670 0.03268 0.04279 0.13166
455.18149 0.02776 0.02496 0.03036 0.03980 0.12288
455.19149 0.02612 0.02330 0.02817 0.03698 0.11457
455.20149 0.02455 0.02174 0.02611 0.03431 0.10671
455.21149 0.02305 0.02025 0.02417 0.03181 0.09929
455.22149 0.02162 0.01885 0.02236 0.02946 0.09228
455.23149 0.02026 0.01752 0.02065 0.02725 0.08569
455.24149 0.01896 0.01628 0.01906 0.02518 0.07948
455.25149 0.01773 0.01510 0.01757 0.02324 0.07364
455.26149 0.01657 0.01399 0.01618 0.02143 0.06817
455.27149 0.01546 0.01295 0.01489 0.01974 0.06303
455.28149 0.01441 0.01198 0.01368 0.01816 0.05823
455.29149 0.01342 0.01106 0.01256 0.01669 0.05373
455.30149 0.01249 0.01021 0.01151 0.01532 0.04953
455.31149 0.01160 0.00941 0.01055 0.01405 0.04561
455.32149 0.01077 0.00866 0.00965 0.01287 0.04196
455.33149 0.00999 0.00797 0.00882 0.01178 0.03856
455.34149 0.00926 0.00732 0.00805 0.01076 0.03540
455.35149 0.00857 0.00672 0.00735 0.00983 0.03246
455.36149 0.00793 0.00616 0.00669 0.00896 0.02974
455.37149 0.00732 0.00564 0.00609 0.00817 0.02722
455.38149 0.00676 0.00516 0.00554 0.00743 0.02488
455.39149 0.00623 0.00471 0.00503 0.00676 0.02273
455.40149 0.00574 0.00430 0.00456 0.00614 0.02073
455.41149 0.00528 0.00392 0.00413 0.00557 0.01890
455.42149 0.00485 0.00357 0.00374 0.00504 0.01721
455.43149 0.00445 0.00325 0.00338 0.00456 0.01565
455.44149 0.00408 0.00295 0.00306 0.00413 0.01422
455.45149 0.00374 0.00268 0.00276 0.00373 0.01291
455.46149 0.00342 0.00243 0.00249 0.00336 0.01170
455.47149 0.00313 0.00220 0.00224 0.00303 0.01060
455.48149 0.00286 0.00199 0.00201 0.00273 0.00959
455.49149 0.00261 0.00180 0.00181 0.00245 0.00867
455.50149 0.00238 0.00163 0.00162 0.00220 0.00783
455.51149 0.00217 0.00147 0.00145 0.00198 0.00707
455.52149 0.00197 0.00132 0.00130 0.00177 0.00637
455.53149 0.00179 0.00119 0.00117 0.00159 0.00573
455.54149 0.00163 0.00107 0.00104 0.00142 0.00516
455.55149 0.00147 0.00096 0.00093 0.00127 0.00463
455.56149 0.00134 0.00086 0.00083 0.00113 0.00416
455.57149 0.00121 0.00077 0.00074 0.00101 0.00373
455.58149 0.00109 0.00069 0.00066 0.00090 0.00334
455.59149 0.00099 0.00062 0.00058 0.00080 0.00299
455.60149 0.00089 0.00055 0.00052 0.00071 0.00267
455.61149 0.00080 0.00049 0.00046 0.00063 0.00238
455.62149 0.00072 0.00044 0.00041 0.00056 0.00213


==> figures/data/SQS/y_0.1875_25/Ti-stats.txt <==
------- Overall peaks -------

level:4
average position: 454.5148934621814
position stdev: 0.07947709865192591
position uncertainty 0.01451046657890775
list of positions: 
454.50058420894993
454.5375561968398
454.5314709122564
454.5055143696833
454.43540325514715
454.4500722385481
454.2814879794821
454.45942642805363
454.468771093597
454.5533978553174
454.56922019363594
454.5671318550367
454.5124066081862
454.49590711414766
454.45748299015315
454.54181124282235
454.50619247763126
454.53914452598957
454.6186326876592
454.53076314387863
454.5285557554057
454.4758211582113
454.50199348717535
454.4539984347595
454.7256632720273
454.5671792029097
454.3729135084222
454.56873773561125
454.60196026520805
454.5876036686969

------- All types -------

NNNOOO4
number of atoms in this configuration: 4
average position: 454.59493805830925
position stdev: 0.08851394835030574
position uncertainty 0.04425697417515287
list of positions: 
454.5314709122564
454.5533978553174
454.56922019363594
454.7256632720273

NNNNOO4
number of atoms in this configuration: 5
average position: 454.55284954566804
position stdev: 0.054647633457718905
position uncertainty 0.02443916464419027
list of positions: 
454.50058420894993
454.5375561968398
454.5055143696833
454.6186326876592
454.60196026520805

NNNNNN4
number of atoms in this configuration: 10
average position: 454.4717317751294
position stdev: 0.08903205413268764
position uncertainty 0.028154407582269992
list of positions: 
454.4500722385481
454.2814879794821
454.5671318550367
454.5124066081862
454.50619247763126
454.5285557554057
454.4758211582113
454.4539984347595
454.3729135084222
454.56873773561125

NNNNNO4
number of atoms in this configuration: 11
average position: 454.50777146841557
position stdev: 0.04936857372245108
position uncertainty 0.014885185042942674
list of positions: 
454.43540325514715
454.45942642805363
454.468771093597
454.49590711414766
454.45748299015315
454.54181124282235
454.53914452598957
454.53076314387863
454.50199348717535
454.5671792029097
454.5876036686969

------- Simplified types based on number of neighbors -------

6-coordinated4
number of atoms in this configuration: 30
average position: 454.5148934621814
position stdev: 0.07947709865192591
position uncertainty 0.01451046657890775
list of positions: 
454.50058420894993
454.5375561968398
454.5314709122564
454.5055143696833
454.43540325514715
454.4500722385481
454.2814879794821
454.45942642805363
454.468771093597
454.5533978553174
454.56922019363594
454.5671318550367
454.5124066081862
454.49590711414766
454.45748299015315
454.54181124282235
454.50619247763126
454.53914452598957
454.6186326876592
454.53076314387863
454.5285557554057
454.4758211582113
454.50199348717535
454.4539984347595
454.7256632720273
454.5671792029097
454.3729135084222
454.56873773561125
454.60196026520805
454.5876036686969



==> figures/data/SQS/y_0.1875_25/XPS-shifts-dscf-cond.txt <==
1 N 1 1S -54987.19875870 -54957.50235329 29.69640541
2 N 1 1S -54987.19875870 -54957.50372987 29.69502883
3 N 1 1S -54987.19875870 -54957.45567672 29.74308198
4 N 1 1S -54987.19875870 -54957.45769401 29.74106469
5 N 1 1S -54987.19875870 -54957.46992469 29.72883401
6 N 1 1S -54987.19875870 -54957.46971144 29.72904726
7 N 1 1S -54987.19875870 -54957.45523359 29.74352511
8 N 1 1S -54987.19875870 -54957.45530465 29.74345405
9 N 1 1S -54987.19875870 -54957.49863425 29.70012445
10 N 1 1S -54987.19875870 -54957.46123898 29.73751972
11 N 1 1S -54987.19875870 -54957.44949749 29.74926121
12 N 1 1S -54987.19875870 -54957.46225704 29.73650166
13 N 1 1S -54987.19875870 -54957.45959722 29.73916148
14 N 1 1S -54987.19875870 -54957.49778138 29.70097732
15 N 1 1S -54987.19875870 -54957.46355852 29.73520018
16 N 1 1S -54987.19875870 -54957.48500710 29.71375160
17 N 1 1S -54987.19875870 -54957.44266535 29.75609335
18 N 1 1S -54987.19875870 -54957.54454995 29.65420875
19 N 1 1S -54987.19875870 -54957.47072069 29.72803801
20 N 1 1S -54987.19875870 -54957.43504225 29.76371645
21 N 1 1S -54987.19875870 -54957.42081768 29.77794102
22 N 1 1S -54987.19875870 -54957.42376511 29.77499359
23 N 1 1S -54987.19875870 -54957.44682605 29.75193265
24 N 1 1S -54987.19875870 -54957.46526375 29.73349495
25 N 1 1S -54987.19875870 -54957.49878168 29.69997702
26 N 1 1S -54987.19875870 -54957.48280727 29.71595143
27 O 1 1S -54987.19875870 -54947.59864159 39.60011711
28 O 1 1S -54987.19875870 -54947.49110983 39.70764887
29 O 1 1S -54987.19875870 -54947.51185156 39.68690714
30 O 1 1S -54987.19875870 -54947.53660960 39.66214910
31 O 1 1S -54987.19875870 -54947.54080834 39.65795036
32 O 1 1S -54987.19875870 -54947.54604273 39.65271597
33 Ti 4 2P -54987.19875870 -54953.79359404 33.40516466
34 Ti 4 2P -54987.19875870 -54953.79087665 33.40788205
35 Ti 4 2P -54987.19875870 -54953.79132391 33.40743479
36 Ti 4 2P -54987.19875870 -54953.79323168 33.40552702
37 Ti 4 2P -54987.19875870 -54953.79838475 33.40037395
38 Ti 4 2P -54987.19875870 -54953.79730660 33.40145210
39 Ti 4 2P -54987.19875870 -54953.80969731 33.38906139
40 Ti 4 2P -54987.19875870 -54953.79661908 33.40213962
41 Ti 4 2P -54987.19875870 -54953.79593226 33.40282644
42 Ti 4 2P -54987.19875870 -54953.78971231 33.40904639
43 Ti 4 2P -54987.19875870 -54953.78854939 33.41020931
44 Ti 4 2P -54987.19875870 -54953.78870288 33.41005582
45 Ti 4 2P -54987.19875870 -54953.79272511 33.40603359
46 Ti 4 2P -54987.19875870 -54953.79393780 33.40482090
47 Ti 4 2P -54987.19875870 -54953.79676192 33.40199678
48 Ti 4 2P -54987.19875870 -54953.79056391 33.40819479
49 Ti 4 2P -54987.19875870 -54953.79318184 33.40557686
50 Ti 4 2P -54987.19875870 -54953.79075991 33.40799879
51 Ti 4 2P -54987.19875870 -54953.78491764 33.41384106
52 Ti 4 2P -54987.19875870 -54953.79137593 33.40738277
53 Ti 4 2P -54987.19875870 -54953.79153817 33.40722053
54 Ti 4 2P -54987.19875870 -54953.79541409 33.40334461
55 Ti 4 2P -54987.19875870 -54953.79349046 33.40526824
56 Ti 4 2P -54987.19875870 -54953.79701803 33.40174067
57 Ti 4 2P -54987.19875870 -54953.77705104 33.42170766
58 Ti 4 2P -54987.19875870 -54953.78869940 33.41005930
59 Ti 4 2P -54987.19875870 -54953.80297766 33.39578104
60 Ti 4 2P -54987.19875870 -54953.78858485 33.41017385
61 Ti 4 2P -54987.19875870 -54953.78614304 33.41261566
62 Ti 4 2P -54987.19875870 -54953.78719823 33.41156047


==> figures/data/SQS/y_0.28125_0/N-XPS-spectra-imp.txt <==
energy    N^{2V_{Ti}} N^{1V_{Ti}} N^{0V_{Ti}} total
402.58811 0.00027 0.00000 0.00000 0.00027
402.59811 0.00030 0.00000 0.00000 0.00030
402.60811 0.00033 0.00000 0.00000 0.00033
402.61811 0.00037 0.00000 0.00000 0.00037
402.62811 0.00040 0.00000 0.00000 0.00041
402.63811 0.00045 0.00000 0.00000 0.00045
402.64811 0.00049 0.00000 0.00000 0.00049
402.65811 0.00054 0.00000 0.00000 0.00054
402.66811 0.00059 0.00000 0.00000 0.00060
402.67811 0.00065 0.00000 0.00000 0.00066
402.68811 0.00072 0.00000 0.00000 0.00072
402.69811 0.00079 0.00000 0.00000 0.00079
402.70811 0.00086 0.00000 0.00000 0.00087
402.71811 0.00094 0.00000 0.00000 0.00095
402.72811 0.00103 0.00001 0.00000 0.00104
402.73811 0.00112 0.00001 0.00000 0.00113
402.74811 0.00123 0.00001 0.00000 0.00123
402.75811 0.00134 0.00001 0.00000 0.00135
402.76811 0.00146 0.00001 0.00000 0.00147
402.77811 0.00158 0.00001 0.00000 0.00159
402.78811 0.00172 0.00001 0.00000 0.00173
402.79811 0.00187 0.00002 0.00000 0.00188
402.80811 0.00202 0.00002 0.00000 0.00204
402.81811 0.00219 0.00002 0.00000 0.00221
402.82811 0.00237 0.00002 0.00000 0.00240
402.83811 0.00256 0.00003 0.00000 0.00259
402.84811 0.00277 0.00003 0.00000 0.00280
402.85811 0.00299 0.00003 0.00000 0.00302
402.86811 0.00322 0.00004 0.00000 0.00326
402.87811 0.00347 0.00005 0.00000 0.00351
402.88811 0.00373 0.00005 0.00000 0.00378
402.89811 0.00401 0.00006 0.00000 0.00407
402.90811 0.00430 0.00007 0.00000 0.00437
402.91811 0.00462 0.00008 0.00000 0.00469
402.92811 0.00494 0.00009 0.00000 0.00503
402.93811 0.00529 0.00010 0.00000 0.00539
402.94811 0.00566 0.00011 0.00000 0.00577
402.95811 0.00605 0.00012 0.00000 0.00617
402.96811 0.00645 0.00014 0.00000 0.00659
402.97811 0.00688 0.00016 0.00000 0.00704
402.98811 0.00733 0.00018 0.00000 0.00751
402.99811 0.00780 0.00020 0.00000 0.00800
403.00811 0.00830 0.00022 0.00000 0.00852
403.01811 0.00881 0.00025 0.00000 0.00906
403.02811 0.00935 0.00028 0.00000 0.00963
403.03811 0.00991 0.00031 0.00000 0.01023
403.04811 0.01050 0.00035 0.00000 0.01085
403.05811 0.01111 0.00039 0.00000 0.01151
403.06811 0.01174 0.00044 0.00001 0.01219
403.07811 0.01240 0.00049 0.00001 0.01290
403.08811 0.01309 0.00054 0.00001 0.01364
403.09811 0.01380 0.00060 0.00001 0.01441
403.10811 0.01453 0.00067 0.00001 0.01521
403.11811 0.01529 0.00075 0.00001 0.01604
403.12811 0.01607 0.00083 0.00001 0.01691
403.13811 0.01688 0.00092 0.00001 0.01781
403.14811 0.01771 0.00101 0.00002 0.01874
403.15811 0.01856 0.00112 0.00002 0.01970
403.16811 0.01944 0.00124 0.00002 0.02070
403.17811 0.02034 0.00136 0.00002 0.02173
403.18811 0.02126 0.00150 0.00003 0.02279
403.19811 0.02220 0.00165 0.00003 0.02389
403.20811 0.02317 0.00182 0.00004 0.02502
403.21811 0.02415 0.00200 0.00004 0.02619
403.22811 0.02515 0.00219 0.00005 0.02739
403.23811 0.02617 0.00240 0.00005 0.02862
403.24811 0.02720 0.00263 0.00006 0.02989
403.25811 0.02825 0.00288 0.00006 0.03120
403.26811 0.02932 0.00314 0.00007 0.03253
403.27811 0.03039 0.00343 0.00008 0.03391
403.28811 0.03148 0.00374 0.00009 0.03531
403.29811 0.03257 0.00407 0.00010 0.03675
403.30811 0.03367 0.00443 0.00012 0.03822
403.31811 0.03478 0.00482 0.00013 0.03973
403.32811 0.03589 0.00523 0.00015 0.04127
403.33811 0.03700 0.00567 0.00016 0.04284
403.34811 0.03812 0.00615 0.00018 0.04444
403.35811 0.03922 0.00665 0.00020 0.04608
403.36811 0.04033 0.00719 0.00023 0.04775
403.37811 0.04143 0.00777 0.00025 0.04945
403.38811 0.04252 0.00838 0.00028 0.05117
403.39811 0.04359 0.00903 0.00031 0.05293
403.40811 0.04466 0.00972 0.00035 0.05472
403.41811 0.04570 0.01045 0.00039 0.05654
403.42811 0.04673 0.01123 0.00043 0.05839
403.43811 0.04774 0.01205 0.00047 0.06027
403.44811 0.04873 0.01292 0.00052 0.06218
403.45811 0.04969 0.01384 0.00058 0.06411
403.46811 0.05062 0.01481 0.00064 0.06607
403.47811 0.05153 0.01582 0.00070 0.06806
403.48811 0.05240 0.01689 0.00078 0.07007
403.49811 0.05324 0.01802 0.00085 0.07211
403.50811 0.05404 0.01920 0.00094 0.07418
403.51811 0.05480 0.02043 0.00103 0.07627
403.52811 0.05552 0.02172 0.00113 0.07838
403.53811 0.05620 0.02307 0.00124 0.08052
403.54811 0.05684 0.02448 0.00136 0.08268
403.55811 0.05743 0.02595 0.00149 0.08487
403.56811 0.05797 0.02747 0.00163 0.08707
403.57811 0.05846 0.02906 0.00178 0.08930
403.58811 0.05891 0.03071 0.00194 0.09155
403.59811 0.05930 0.03241 0.00212 0.09383
403.60811 0.05963 0.03418 0.00231 0.09612
403.61811 0.05992 0.03600 0.00251 0.09843
403.62811 0.06015 0.03789 0.00273 0.10076
403.63811 0.06032 0.03983 0.00296 0.10311
403.64811 0.06043 0.04183 0.00322 0.10548
403.65811 0.06049 0.04388 0.00349 0.10786
403.66811 0.06050 0.04599 0.00378 0.11027
403.67811 0.06044 0.04815 0.00409 0.11268
403.68811 0.06033 0.05036 0.00442 0.11512
403.69811 0.06016 0.05262 0.00477 0.11756
403.70811 0.05994 0.05493 0.00515 0.12002
403.71811 0.05966 0.05728 0.00556 0.12249
403.72811 0.05932 0.05967 0.00599 0.12498
403.73811 0.05893 0.06209 0.00644 0.12747
403.74811 0.05849 0.06455 0.00693 0.12997
403.75811 0.05799 0.06704 0.00745 0.13248
403.76811 0.05745 0.06956 0.00799 0.13500
403.77811 0.05685 0.07210 0.00857 0.13752
403.78811 0.05621 0.07466 0.00919 0.14005
403.79811 0.05552 0.07723 0.00984 0.14258
403.80811 0.05478 0.07981 0.01053 0.14512
403.81811 0.05400 0.08239 0.01125 0.14765
403.82811 0.05318 0.08498 0.01202 0.15018
403.83811 0.05233 0.08756 0.01283 0.15271
403.84811 0.05143 0.09013 0.01368 0.15524
403.85811 0.05050 0.09268 0.01457 0.15776
403.86811 0.04954 0.09522 0.01551 0.16027
403.87811 0.04855 0.09773 0.01650 0.16278
403.88811 0.04754 0.10020 0.01753 0.16527
403.89811 0.04650 0.10264 0.01862 0.16776
403.90811 0.04543 0.10504 0.01975 0.17023
403.91811 0.04435 0.10739 0.02094 0.17268
403.92811 0.04325 0.10969 0.02218 0.17512
403.93811 0.04213 0.11192 0.02348 0.17754
403.94811 0.04101 0.11410 0.02483 0.17994
403.95811 0.03987 0.11620 0.02625 0.18232
403.96811 0.03873 0.11824 0.02771 0.18468
403.97811 0.03758 0.12019 0.02924 0.18701
403.98811 0.03643 0.12206 0.03083 0.18932
403.99811 0.03527 0.12384 0.03248 0.19160
404.00811 0.03412 0.12553 0.03420 0.19385
404.01811 0.03298 0.12712 0.03597 0.19607
404.02811 0.03184 0.12861 0.03782 0.19827
404.03811 0.03071 0.13000 0.03972 0.20043
404.04811 0.02959 0.13129 0.04169 0.20256
404.05811 0.02848 0.13246 0.04373 0.20466
404.06811 0.02738 0.13352 0.04583 0.20673
404.07811 0.02630 0.13446 0.04800 0.20876
404.08811 0.02524 0.13528 0.05023 0.21075
404.09811 0.02419 0.13599 0.05253 0.21271
404.10811 0.02316 0.13658 0.05490 0.21464
404.11811 0.02216 0.13704 0.05733 0.21653
404.12811 0.02117 0.13738 0.05983 0.21839
404.13811 0.02021 0.13759 0.06240 0.22021
404.14811 0.01928 0.13768 0.06503 0.22199
404.15811 0.01836 0.13765 0.06772 0.22374
404.16811 0.01748 0.13750 0.07048 0.22545
404.17811 0.01661 0.13722 0.07330 0.22713
404.18811 0.01578 0.13682 0.07618 0.22878
404.19811 0.01497 0.13630 0.07912 0.23039
404.20811 0.01419 0.13567 0.08212 0.23197
404.21811 0.01343 0.13491 0.08518 0.23352
404.22811 0.01270 0.13405 0.08829 0.23504
404.23811 0.01200 0.13307 0.09146 0.23652
404.24811 0.01132 0.13198 0.09467 0.23798
404.25811 0.01068 0.13079 0.09794 0.23940
404.26811 0.01005 0.12949 0.10125 0.24080
404.27811 0.00946 0.12810 0.10461 0.24217
404.28811 0.00889 0.12661 0.10801 0.24351
404.29811 0.00834 0.12504 0.11144 0.24483
404.30811 0.00783 0.12337 0.11492 0.24612
404.31811 0.00733 0.12162 0.11842 0.24738
404.32811 0.00686 0.11980 0.12196 0.24862
404.33811 0.00641 0.11790 0.12552 0.24983
404.34811 0.00599 0.11593 0.12910 0.25102
404.35811 0.00559 0.11390 0.13270 0.25219
404.36811 0.00521 0.11181 0.13631 0.25333
404.37811 0.00485 0.10966 0.13994 0.25444
404.38811 0.00451 0.10746 0.14357 0.25554
404.39811 0.00419 0.10522 0.14720 0.25660
404.40811 0.00388 0.10294 0.15082 0.25765
404.41811 0.00360 0.10062 0.15444 0.25866
404.42811 0.00333 0.09827 0.15804 0.25965
404.43811 0.00308 0.09590 0.16163 0.26061
404.44811 0.00285 0.09350 0.16519 0.26154
404.45811 0.00263 0.09109 0.16872 0.26244
404.46811 0.00242 0.08866 0.17222 0.26331
404.47811 0.00223 0.08623 0.17568 0.26414
404.48811 0.00205 0.08379 0.17909 0.26494
404.49811 0.00189 0.08135 0.18245 0.26569
404.50811 0.00173 0.07892 0.18576 0.26641
404.51811 0.00159 0.07650 0.18900 0.26708
404.52811 0.00145 0.07408 0.19217 0.26771
404.53811 0.00133 0.07169 0.19527 0.26829
404.54811 0.00122 0.06931 0.19829 0.26882
404.55811 0.00111 0.06695 0.20122 0.26929
404.56811 0.00101 0.06462 0.20406 0.26970
404.57811 0.00092 0.06232 0.20680 0.27005
404.58811 0.00084 0.06005 0.20944 0.27034
404.59811 0.00076 0.05782 0.21197 0.27055
404.60811 0.00069 0.05561 0.21439 0.27070
404.61811 0.00063 0.05345 0.21668 0.27076
404.62811 0.00057 0.05133 0.21885 0.27075
404.63811 0.00052 0.04925 0.22089 0.27065
404.64811 0.00047 0.04721 0.22279 0.27047
404.65811 0.00042 0.04522 0.22455 0.27020
404.66811 0.00038 0.04328 0.22617 0.26983
404.67811 0.00034 0.04138 0.22764 0.26936
404.68811 0.00031 0.03953 0.22895 0.26880
404.69811 0.00028 0.03774 0.23011 0.26812
404.70811 0.00025 0.03599 0.23111 0.26735
404.71811 0.00022 0.03429 0.23194 0.26646
404.72811 0.00020 0.03265 0.23260 0.26545
404.73811 0.00018 0.03106 0.23310 0.26433
404.74811 0.00016 0.02952 0.23342 0.26310
404.75811 0.00014 0.02803 0.23357 0.26174
404.76811 0.00013 0.02659 0.23355 0.26026
404.77811 0.00011 0.02520 0.23334 0.25866
404.78811 0.00010 0.02387 0.23296 0.25693
404.79811 0.00009 0.02258 0.23241 0.25508
404.80811 0.00008 0.02135 0.23168 0.25310
404.81811 0.00007 0.02016 0.23077 0.25100
404.82811 0.00006 0.01903 0.22968 0.24877
404.83811 0.00006 0.01794 0.22842 0.24642
404.84811 0.00005 0.01690 0.22699 0.24394
404.85811 0.00004 0.01590 0.22539 0.24133
404.86811 0.00004 0.01495 0.22362 0.23861
404.87811 0.00003 0.01404 0.22169 0.23576
404.88811 0.00003 0.01318 0.21959 0.23280
404.89811 0.00003 0.01236 0.21734 0.22973
404.90811 0.00002 0.01158 0.21494 0.22654
404.91811 0.00002 0.01083 0.21238 0.22324
404.92811 0.00002 0.01013 0.20969 0.21984
404.93811 0.00002 0.00946 0.20686 0.21634
404.94811 0.00001 0.00883 0.20389 0.21274
404.95811 0.00001 0.00824 0.20080 0.20905
404.96811 0.00001 0.00767 0.19759 0.20527
404.97811 0.00001 0.00714 0.19426 0.20141
404.98811 0.00001 0.00664 0.19083 0.19748
404.99811 0.00001 0.00617 0.18730 0.19347
405.00811 0.00001 0.00572 0.18367 0.18940
405.01811 0.00001 0.00530 0.17996 0.18527
405.02811 0.00000 0.00491 0.17618 0.18109
405.03811 0.00000 0.00455 0.17232 0.17687
405.04811 0.00000 0.00420 0.16839 0.17260
405.05811 0.00000 0.00388 0.16442 0.16830
405.06811 0.00000 0.00358 0.16039 0.16397
405.07811 0.00000 0.00330 0.15632 0.15963
405.08811 0.00000 0.00304 0.15222 0.15527
405.09811 0.00000 0.00280 0.14810 0.15090
405.10811 0.00000 0.00257 0.14396 0.14653
405.11811 0.00000 0.00236 0.13981 0.14217
405.12811 0.00000 0.00216 0.13565 0.13782
405.13811 0.00000 0.00198 0.13150 0.13348
405.14811 0.00000 0.00181 0.12736 0.12918
405.15811 0.00000 0.00166 0.12324 0.12490
405.16811 0.00000 0.00152 0.11914 0.12066
405.17811 0.00000 0.00138 0.11507 0.11645
405.18811 0.00000 0.00126 0.11104 0.11230
405.19811 0.00000 0.00115 0.10705 0.10820
405.20811 0.00000 0.00105 0.10310 0.10415
405.21811 0.00000 0.00095 0.09921 0.10017
405.22811 0.00000 0.00086 0.09538 0.09625
405.23811 0.00000 0.00078 0.09161 0.09239
405.24811 0.00000 0.00071 0.08791 0.08862
405.25811 0.00000 0.00064 0.08427 0.08492
405.26811 0.00000 0.00058 0.08071 0.08129
405.27811 0.00000 0.00052 0.07723 0.07776
405.28811 0.00000 0.00047 0.07383 0.07430
405.29811 0.00000 0.00043 0.07051 0.07093
405.30811 0.00000 0.00038 0.06727 0.06766
405.31811 0.00000 0.00035 0.06412 0.06447
405.32811 0.00000 0.00031 0.06106 0.06138
405.33811 0.00000 0.00028 0.05809 0.05837
405.34811 0.00000 0.00025 0.05522 0.05547
405.35811 0.00000 0.00022 0.05243 0.05265
405.36811 0.00000 0.00020 0.04974 0.04994
405.37811 0.00000 0.00018 0.04713 0.04731
405.38811 0.00000 0.00016 0.04463 0.04479
405.39811 0.00000 0.00014 0.04221 0.04235
405.40811 0.00000 0.00013 0.03988 0.04001
405.41811 0.00000 0.00011 0.03765 0.03776
405.42811 0.00000 0.00010 0.03551 0.03561
405.43811 0.00000 0.00009 0.03345 0.03354
405.44811 0.00000 0.00008 0.03149 0.03157
405.45811 0.00000 0.00007 0.02961 0.02968
405.46811 0.00000 0.00006 0.02781 0.02788
405.47811 0.00000 0.00006 0.02610 0.02616
405.48811 0.00000 0.00005 0.02447 0.02452
405.49811 0.00000 0.00004 0.02292 0.02296
405.50811 0.00000 0.00004 0.02144 0.02148
405.51811 0.00000 0.00003 0.02004 0.02008
405.52811 0.00000 0.00003 0.01872 0.01875
405.53811 0.00000 0.00003 0.01746 0.01748
405.54811 0.00000 0.00002 0.01627 0.01629
405.55811 0.00000 0.00002 0.01515 0.01517
405.56811 0.00000 0.00002 0.01409 0.01411
405.57811 0.00000 0.00002 0.01309 0.01310
405.58811 0.00000 0.00001 0.01215 0.01216
405.59811 0.00000 0.00001 0.01127 0.01128
405.60811 0.00000 0.00001 0.01044 0.01045
405.61811 0.00000 0.00001 0.00966 0.00967
405.62811 0.00000 0.00001 0.00893 0.00893
405.63811 0.00000 0.00001 0.00824 0.00825
405.64811 0.00000 0.00001 0.00761 0.00761
405.65811 0.00000 0.00001 0.00701 0.00701
405.66811 0.00000 0.00000 0.00645 0.00646
405.67811 0.00000 0.00000 0.00594 0.00594
405.68811 0.00000 0.00000 0.00545 0.00546
405.69811 0.00000 0.00000 0.00501 0.00501
405.70811 0.00000 0.00000 0.00459 0.00459
405.71811 0.00000 0.00000 0.00420 0.00421
405.72811 0.00000 0.00000 0.00385 0.00385
405.73811 0.00000 0.00000 0.00352 0.00352
405.74811 0.00000 0.00000 0.00321 0.00321
405.75811 0.00000 0.00000 0.00293 0.00293
405.76811 0.00000 0.00000 0.00267 0.00267
405.77811 0.00000 0.00000 0.00243 0.00243
405.78811 0.00000 0.00000 0.00221 0.00221
405.79811 0.00000 0.00000 0.00201 0.00201
405.80811 0.00000 0.00000 0.00182 0.00182
405.81811 0.00000 0.00000 0.00165 0.00165
405.82811 0.00000 0.00000 0.00150 0.00150
405.83811 0.00000 0.00000 0.00135 0.00135
405.84811 0.00000 0.00000 0.00122 0.00122
405.85811 0.00000 0.00000 0.00111 0.00111
405.86811 0.00000 0.00000 0.00100 0.00100
405.87811 0.00000 0.00000 0.00090 0.00090
405.88811 0.00000 0.00000 0.00081 0.00081
405.89811 0.00000 0.00000 0.00073 0.00073


==> figures/data/SQS/y_0.28125_0/N-XPS-spectra.txt <==
energy TiTiTiTiTiTi TiTiTiTi TiTiTiTiTi total
402.58811 0.00000 0.00027 0.00000 0.00027
402.59811 0.00000 0.00030 0.00000 0.00030
402.60811 0.00000 0.00033 0.00000 0.00033
402.61811 0.00000 0.00037 0.00000 0.00037
402.62811 0.00000 0.00040 0.00000 0.00041
402.63811 0.00000 0.00045 0.00000 0.00045
402.64811 0.00000 0.00049 0.00000 0.00049
402.65811 0.00000 0.00054 0.00000 0.00054
402.66811 0.00000 0.00059 0.00000 0.00060
402.67811 0.00000 0.00065 0.00000 0.00066
402.68811 0.00000 0.00072 0.00000 0.00072
402.69811 0.00000 0.00079 0.00000 0.00079
402.70811 0.00000 0.00086 0.00000 0.00087
402.71811 0.00000 0.00094 0.00000 0.00095
402.72811 0.00000 0.00103 0.00001 0.00104
402.73811 0.00000 0.00112 0.00001 0.00113
402.74811 0.00000 0.00123 0.00001 0.00123
402.75811 0.00000 0.00134 0.00001 0.00135
402.76811 0.00000 0.00146 0.00001 0.00147
402.77811 0.00000 0.00158 0.00001 0.00159
402.78811 0.00000 0.00172 0.00001 0.00173
402.79811 0.00000 0.00187 0.00002 0.00188
402.80811 0.00000 0.00202 0.00002 0.00204
402.81811 0.00000 0.00219 0.00002 0.00221
402.82811 0.00000 0.00237 0.00002 0.00240
402.83811 0.00000 0.00256 0.00003 0.00259
402.84811 0.00000 0.00277 0.00003 0.00280
402.85811 0.00000 0.00299 0.00003 0.00302
402.86811 0.00000 0.00322 0.00004 0.00326
402.87811 0.00000 0.00347 0.00005 0.00351
402.88811 0.00000 0.00373 0.00005 0.00378
402.89811 0.00000 0.00401 0.00006 0.00407
402.90811 0.00000 0.00430 0.00007 0.00437
402.91811 0.00000 0.00462 0.00008 0.00469
402.92811 0.00000 0.00494 0.00009 0.00503
402.93811 0.00000 0.00529 0.00010 0.00539
402.94811 0.00000 0.00566 0.00011 0.00577
402.95811 0.00000 0.00605 0.00012 0.00617
402.96811 0.00000 0.00645 0.00014 0.00659
402.97811 0.00000 0.00688 0.00016 0.00704
402.98811 0.00000 0.00733 0.00018 0.00751
402.99811 0.00000 0.00780 0.00020 0.00800
403.00811 0.00000 0.00830 0.00022 0.00852
403.01811 0.00000 0.00881 0.00025 0.00906
403.02811 0.00000 0.00935 0.00028 0.00963
403.03811 0.00000 0.00991 0.00031 0.01023
403.04811 0.00000 0.01050 0.00035 0.01085
403.05811 0.00000 0.01111 0.00039 0.01151
403.06811 0.00001 0.01174 0.00044 0.01219
403.07811 0.00001 0.01240 0.00049 0.01290
403.08811 0.00001 0.01309 0.00054 0.01364
403.09811 0.00001 0.01380 0.00060 0.01441
403.10811 0.00001 0.01453 0.00067 0.01521
403.11811 0.00001 0.01529 0.00075 0.01604
403.12811 0.00001 0.01607 0.00083 0.01691
403.13811 0.00001 0.01688 0.00092 0.01781
403.14811 0.00002 0.01771 0.00101 0.01874
403.15811 0.00002 0.01856 0.00112 0.01970
403.16811 0.00002 0.01944 0.00124 0.02070
403.17811 0.00002 0.02034 0.00136 0.02173
403.18811 0.00003 0.02126 0.00150 0.02279
403.19811 0.00003 0.02220 0.00165 0.02389
403.20811 0.00004 0.02317 0.00182 0.02502
403.21811 0.00004 0.02415 0.00200 0.02619
403.22811 0.00005 0.02515 0.00219 0.02739
403.23811 0.00005 0.02617 0.00240 0.02862
403.24811 0.00006 0.02720 0.00263 0.02989
403.25811 0.00006 0.02825 0.00288 0.03120
403.26811 0.00007 0.02932 0.00314 0.03253
403.27811 0.00008 0.03039 0.00343 0.03391
403.28811 0.00009 0.03148 0.00374 0.03531
403.29811 0.00010 0.03257 0.00407 0.03675
403.30811 0.00012 0.03367 0.00443 0.03822
403.31811 0.00013 0.03478 0.00482 0.03973
403.32811 0.00015 0.03589 0.00523 0.04127
403.33811 0.00016 0.03700 0.00567 0.04284
403.34811 0.00018 0.03812 0.00615 0.04444
403.35811 0.00020 0.03922 0.00665 0.04608
403.36811 0.00023 0.04033 0.00719 0.04775
403.37811 0.00025 0.04143 0.00777 0.04945
403.38811 0.00028 0.04252 0.00838 0.05117
403.39811 0.00031 0.04359 0.00903 0.05293
403.40811 0.00035 0.04466 0.00972 0.05472
403.41811 0.00039 0.04570 0.01045 0.05654
403.42811 0.00043 0.04673 0.01123 0.05839
403.43811 0.00047 0.04774 0.01205 0.06027
403.44811 0.00052 0.04873 0.01292 0.06218
403.45811 0.00058 0.04969 0.01384 0.06411
403.46811 0.00064 0.05062 0.01481 0.06607
403.47811 0.00070 0.05153 0.01582 0.06806
403.48811 0.00078 0.05240 0.01689 0.07007
403.49811 0.00085 0.05324 0.01802 0.07211
403.50811 0.00094 0.05404 0.01920 0.07418
403.51811 0.00103 0.05480 0.02043 0.07627
403.52811 0.00113 0.05552 0.02172 0.07838
403.53811 0.00124 0.05620 0.02307 0.08052
403.54811 0.00136 0.05684 0.02448 0.08268
403.55811 0.00149 0.05743 0.02595 0.08487
403.56811 0.00163 0.05797 0.02747 0.08707
403.57811 0.00178 0.05846 0.02906 0.08930
403.58811 0.00194 0.05891 0.03071 0.09155
403.59811 0.00212 0.05930 0.03241 0.09383
403.60811 0.00231 0.05963 0.03418 0.09612
403.61811 0.00251 0.05992 0.03600 0.09843
403.62811 0.00273 0.06015 0.03789 0.10076
403.63811 0.00296 0.06032 0.03983 0.10311
403.64811 0.00322 0.06043 0.04183 0.10548
403.65811 0.00349 0.06049 0.04388 0.10786
403.66811 0.00378 0.06050 0.04599 0.11027
403.67811 0.00409 0.06044 0.04815 0.11268
403.68811 0.00442 0.06033 0.05036 0.11512
403.69811 0.00477 0.06016 0.05262 0.11756
403.70811 0.00515 0.05994 0.05493 0.12002
403.71811 0.00556 0.05966 0.05728 0.12249
403.72811 0.00599 0.05932 0.05967 0.12498
403.73811 0.00644 0.05893 0.06209 0.12747
403.74811 0.00693 0.05849 0.06455 0.12997
403.75811 0.00745 0.05799 0.06704 0.13248
403.76811 0.00799 0.05745 0.06956 0.13500
403.77811 0.00857 0.05685 0.07210 0.13752
403.78811 0.00919 0.05621 0.07466 0.14005
403.79811 0.00984 0.05552 0.07723 0.14258
403.80811 0.01053 0.05478 0.07981 0.14512
403.81811 0.01125 0.05400 0.08239 0.14765
403.82811 0.01202 0.05318 0.08498 0.15018
403.83811 0.01283 0.05233 0.08756 0.15271
403.84811 0.01368 0.05143 0.09013 0.15524
403.85811 0.01457 0.05050 0.09268 0.15776
403.86811 0.01551 0.04954 0.09522 0.16027
403.87811 0.01650 0.04855 0.09773 0.16278
403.88811 0.01753 0.04754 0.10020 0.16527
403.89811 0.01862 0.04650 0.10264 0.16776
403.90811 0.01975 0.04543 0.10504 0.17023
403.91811 0.02094 0.04435 0.10739 0.17268
403.92811 0.02218 0.04325 0.10969 0.17512
403.93811 0.02348 0.04213 0.11192 0.17754
403.94811 0.02483 0.04101 0.11410 0.17994
403.95811 0.02625 0.03987 0.11620 0.18232
403.96811 0.02771 0.03873 0.11824 0.18468
403.97811 0.02924 0.03758 0.12019 0.18701
403.98811 0.03083 0.03643 0.12206 0.18932
403.99811 0.03248 0.03527 0.12384 0.19160
404.00811 0.03420 0.03412 0.12553 0.19385
404.01811 0.03597 0.03298 0.12712 0.19607
404.02811 0.03782 0.03184 0.12861 0.19827
404.03811 0.03972 0.03071 0.13000 0.20043
404.04811 0.04169 0.02959 0.13129 0.20256
404.05811 0.04373 0.02848 0.13246 0.20466
404.06811 0.04583 0.02738 0.13352 0.20673
404.07811 0.04800 0.02630 0.13446 0.20876
404.08811 0.05023 0.02524 0.13528 0.21075
404.09811 0.05253 0.02419 0.13599 0.21271
404.10811 0.05490 0.02316 0.13658 0.21464
404.11811 0.05733 0.02216 0.13704 0.21653
404.12811 0.05983 0.02117 0.13738 0.21839
404.13811 0.06240 0.02021 0.13759 0.22021
404.14811 0.06503 0.01928 0.13768 0.22199
404.15811 0.06772 0.01836 0.13765 0.22374
404.16811 0.07048 0.01748 0.13750 0.22545
404.17811 0.07330 0.01661 0.13722 0.22713
404.18811 0.07618 0.01578 0.13682 0.22878
404.19811 0.07912 0.01497 0.13630 0.23039
404.20811 0.08212 0.01419 0.13567 0.23197
404.21811 0.08518 0.01343 0.13491 0.23352
404.22811 0.08829 0.01270 0.13405 0.23504
404.23811 0.09146 0.01200 0.13307 0.23652
404.24811 0.09467 0.01132 0.13198 0.23798
404.25811 0.09794 0.01068 0.13079 0.23940
404.26811 0.10125 0.01005 0.12949 0.24080
404.27811 0.10461 0.00946 0.12810 0.24217
404.28811 0.10801 0.00889 0.12661 0.24351
404.29811 0.11144 0.00834 0.12504 0.24483
404.30811 0.11492 0.00783 0.12337 0.24612
404.31811 0.11842 0.00733 0.12162 0.24738
404.32811 0.12196 0.00686 0.11980 0.24862
404.33811 0.12552 0.00641 0.11790 0.24983
404.34811 0.12910 0.00599 0.11593 0.25102
404.35811 0.13270 0.00559 0.11390 0.25219
404.36811 0.13631 0.00521 0.11181 0.25333
404.37811 0.13994 0.00485 0.10966 0.25444
404.38811 0.14357 0.00451 0.10746 0.25554
404.39811 0.14720 0.00419 0.10522 0.25660
404.40811 0.15082 0.00388 0.10294 0.25765
404.41811 0.15444 0.00360 0.10062 0.25866
404.42811 0.15804 0.00333 0.09827 0.25965
404.43811 0.16163 0.00308 0.09590 0.26061
404.44811 0.16519 0.00285 0.09350 0.26154
404.45811 0.16872 0.00263 0.09109 0.26244
404.46811 0.17222 0.00242 0.08866 0.26331
404.47811 0.17568 0.00223 0.08623 0.26414
404.48811 0.17909 0.00205 0.08379 0.26494
404.49811 0.18245 0.00189 0.08135 0.26569
404.50811 0.18576 0.00173 0.07892 0.26641
404.51811 0.18900 0.00159 0.07650 0.26708
404.52811 0.19217 0.00145 0.07408 0.26771
404.53811 0.19527 0.00133 0.07169 0.26829
404.54811 0.19829 0.00122 0.06931 0.26882
404.55811 0.20122 0.00111 0.06695 0.26929
404.56811 0.20406 0.00101 0.06462 0.26970
404.57811 0.20680 0.00092 0.06232 0.27005
404.58811 0.20944 0.00084 0.06005 0.27034
404.59811 0.21197 0.00076 0.05782 0.27055
404.60811 0.21439 0.00069 0.05561 0.27070
404.61811 0.21668 0.00063 0.05345 0.27076
404.62811 0.21885 0.00057 0.05133 0.27075
404.63811 0.22089 0.00052 0.04925 0.27065
404.64811 0.22279 0.00047 0.04721 0.27047
404.65811 0.22455 0.00042 0.04522 0.27020
404.66811 0.22617 0.00038 0.04328 0.26983
404.67811 0.22764 0.00034 0.04138 0.26936
404.68811 0.22895 0.00031 0.03953 0.26880
404.69811 0.23011 0.00028 0.03774 0.26812
404.70811 0.23111 0.00025 0.03599 0.26735
404.71811 0.23194 0.00022 0.03429 0.26646
404.72811 0.23260 0.00020 0.03265 0.26545
404.73811 0.23310 0.00018 0.03106 0.26433
404.74811 0.23342 0.00016 0.02952 0.26310
404.75811 0.23357 0.00014 0.02803 0.26174
404.76811 0.23355 0.00013 0.02659 0.26026
404.77811 0.23334 0.00011 0.02520 0.25866
404.78811 0.23296 0.00010 0.02387 0.25693
404.79811 0.23241 0.00009 0.02258 0.25508
404.80811 0.23168 0.00008 0.02135 0.25310
404.81811 0.23077 0.00007 0.02016 0.25100
404.82811 0.22968 0.00006 0.01903 0.24877
404.83811 0.22842 0.00006 0.01794 0.24642
404.84811 0.22699 0.00005 0.01690 0.24394
404.85811 0.22539 0.00004 0.01590 0.24133
404.86811 0.22362 0.00004 0.01495 0.23861
404.87811 0.22169 0.00003 0.01404 0.23576
404.88811 0.21959 0.00003 0.01318 0.23280
404.89811 0.21734 0.00003 0.01236 0.22973
404.90811 0.21494 0.00002 0.01158 0.22654
404.91811 0.21238 0.00002 0.01083 0.22324
404.92811 0.20969 0.00002 0.01013 0.21984
404.93811 0.20686 0.00002 0.00946 0.21634
404.94811 0.20389 0.00001 0.00883 0.21274
404.95811 0.20080 0.00001 0.00824 0.20905
404.96811 0.19759 0.00001 0.00767 0.20527
404.97811 0.19426 0.00001 0.00714 0.20141
404.98811 0.19083 0.00001 0.00664 0.19748
404.99811 0.18730 0.00001 0.00617 0.19347
405.00811 0.18367 0.00001 0.00572 0.18940
405.01811 0.17996 0.00001 0.00530 0.18527
405.02811 0.17618 0.00000 0.00491 0.18109
405.03811 0.17232 0.00000 0.00455 0.17687
405.04811 0.16839 0.00000 0.00420 0.17260
405.05811 0.16442 0.00000 0.00388 0.16830
405.06811 0.16039 0.00000 0.00358 0.16397
405.07811 0.15632 0.00000 0.00330 0.15963
405.08811 0.15222 0.00000 0.00304 0.15527
405.09811 0.14810 0.00000 0.00280 0.15090
405.10811 0.14396 0.00000 0.00257 0.14653
405.11811 0.13981 0.00000 0.00236 0.14217
405.12811 0.13565 0.00000 0.00216 0.13782
405.13811 0.13150 0.00000 0.00198 0.13348
405.14811 0.12736 0.00000 0.00181 0.12918
405.15811 0.12324 0.00000 0.00166 0.12490
405.16811 0.11914 0.00000 0.00152 0.12066
405.17811 0.11507 0.00000 0.00138 0.11645
405.18811 0.11104 0.00000 0.00126 0.11230
405.19811 0.10705 0.00000 0.00115 0.10820
405.20811 0.10310 0.00000 0.00105 0.10415
405.21811 0.09921 0.00000 0.00095 0.10017
405.22811 0.09538 0.00000 0.00086 0.09625
405.23811 0.09161 0.00000 0.00078 0.09239
405.24811 0.08791 0.00000 0.00071 0.08862
405.25811 0.08427 0.00000 0.00064 0.08492
405.26811 0.08071 0.00000 0.00058 0.08129
405.27811 0.07723 0.00000 0.00052 0.07776
405.28811 0.07383 0.00000 0.00047 0.07430
405.29811 0.07051 0.00000 0.00043 0.07093
405.30811 0.06727 0.00000 0.00038 0.06766
405.31811 0.06412 0.00000 0.00035 0.06447
405.32811 0.06106 0.00000 0.00031 0.06138
405.33811 0.05809 0.00000 0.00028 0.05837
405.34811 0.05522 0.00000 0.00025 0.05547
405.35811 0.05243 0.00000 0.00022 0.05265
405.36811 0.04974 0.00000 0.00020 0.04994
405.37811 0.04713 0.00000 0.00018 0.04731
405.38811 0.04463 0.00000 0.00016 0.04479
405.39811 0.04221 0.00000 0.00014 0.04235
405.40811 0.03988 0.00000 0.00013 0.04001
405.41811 0.03765 0.00000 0.00011 0.03776
405.42811 0.03551 0.00000 0.00010 0.03561
405.43811 0.03345 0.00000 0.00009 0.03354
405.44811 0.03149 0.00000 0.00008 0.03157
405.45811 0.02961 0.00000 0.00007 0.02968
405.46811 0.02781 0.00000 0.00006 0.02788
405.47811 0.02610 0.00000 0.00006 0.02616
405.48811 0.02447 0.00000 0.00005 0.02452
405.49811 0.02292 0.00000 0.00004 0.02296
405.50811 0.02144 0.00000 0.00004 0.02148
405.51811 0.02004 0.00000 0.00003 0.02008
405.52811 0.01872 0.00000 0.00003 0.01875
405.53811 0.01746 0.00000 0.00003 0.01748
405.54811 0.01627 0.00000 0.00002 0.01629
405.55811 0.01515 0.00000 0.00002 0.01517
405.56811 0.01409 0.00000 0.00002 0.01411
405.57811 0.01309 0.00000 0.00002 0.01310
405.58811 0.01215 0.00000 0.00001 0.01216
405.59811 0.01127 0.00000 0.00001 0.01128
405.60811 0.01044 0.00000 0.00001 0.01045
405.61811 0.00966 0.00000 0.00001 0.00967
405.62811 0.00893 0.00000 0.00001 0.00893
405.63811 0.00824 0.00000 0.00001 0.00825
405.64811 0.00761 0.00000 0.00001 0.00761
405.65811 0.00701 0.00000 0.00001 0.00701
405.66811 0.00645 0.00000 0.00000 0.00646
405.67811 0.00594 0.00000 0.00000 0.00594
405.68811 0.00545 0.00000 0.00000 0.00546
405.69811 0.00501 0.00000 0.00000 0.00501
405.70811 0.00459 0.00000 0.00000 0.00459
405.71811 0.00420 0.00000 0.00000 0.00421
405.72811 0.00385 0.00000 0.00000 0.00385
405.73811 0.00352 0.00000 0.00000 0.00352
405.74811 0.00321 0.00000 0.00000 0.00321
405.75811 0.00293 0.00000 0.00000 0.00293
405.76811 0.00267 0.00000 0.00000 0.00267
405.77811 0.00243 0.00000 0.00000 0.00243
405.78811 0.00221 0.00000 0.00000 0.00221
405.79811 0.00201 0.00000 0.00000 0.00201
405.80811 0.00182 0.00000 0.00000 0.00182
405.81811 0.00165 0.00000 0.00000 0.00165
405.82811 0.00150 0.00000 0.00000 0.00150
405.83811 0.00135 0.00000 0.00000 0.00135
405.84811 0.00122 0.00000 0.00000 0.00122
405.85811 0.00111 0.00000 0.00000 0.00111
405.86811 0.00100 0.00000 0.00000 0.00100
405.87811 0.00090 0.00000 0.00000 0.00090
405.88811 0.00081 0.00000 0.00000 0.00081
405.89811 0.00073 0.00000 0.00000 0.00073


==> figures/data/SQS/y_0.28125_0/N-stats.txt <==
------- Overall peaks -------

level:1
average position: 404.4183408853251
position stdev: 0.43643970756206624
position uncertainty 0.09100396989354531
list of positions: 
404.74936579195736
404.1168990668989
403.7573917612374
404.9267646385332
403.72340214240313
403.4881099620154
404.1117362487389
404.29704572035087
404.40453985083775
404.9382086633356
404.5177749056812
404.75172665266535
404.4798999076446
404.74973573087345
404.5626167014001
404.0574174039372
403.9920768553876
404.1151254280965
404.8394681667828
405.0076345948871
404.7729319494111
404.34187717570006
404.92009104369896

------- All types -------

TiTiTiTiTiTi1
number of atoms in this configuration: 13
average position: 404.7317895744017
position stdev: 0.21082382972136177
position uncertainty 0.058472009857696836
list of positions: 
404.74936579195736
404.9267646385332
404.29704572035087
404.9382086633356
404.5177749056812
404.75172665266535
404.4798999076446
404.74973573087345
404.5626167014001
404.8394681667828
405.0076345948871
404.7729319494111
404.92009104369896

TiTiTiTi1
number of atoms in this configuration: 3
average position: 403.65630128855196
position stdev: 0.14664605446012172
position uncertainty 0.0846661390181478
list of positions: 
403.7573917612374
403.72340214240313
403.4881099620154

TiTiTiTiTi1
number of atoms in this configuration: 7
average position: 404.1628102899425
position stdev: 0.15151784296271814
position uncertainty 0.05726836166689861
list of positions: 
404.1168990668989
404.1117362487389
404.40453985083775
404.0574174039372
403.9920768553876
404.1151254280965
404.34187717570006

------- Simplified types based on number of neighbors -------

4-coordinated1
number of atoms in this configuration: 3
average position: 403.65630128855196
position stdev: 0.14664605446012172
position uncertainty 0.0846661390181478
list of positions: 
403.7573917612374
403.72340214240313
403.4881099620154

5-coordinated1
number of atoms in this configuration: 7
average position: 404.1628102899425
position stdev: 0.15151784296271814
position uncertainty 0.05726836166689861
list of positions: 
404.1168990668989
404.1117362487389
404.40453985083775
404.0574174039372
403.9920768553876
404.1151254280965
404.34187717570006

6-coordinated1
number of atoms in this configuration: 13
average position: 404.7317895744017
position stdev: 0.21082382972136177
position uncertainty 0.058472009857696836
list of positions: 
404.74936579195736
404.9267646385332
404.29704572035087
404.9382086633356
404.5177749056812
404.75172665266535
404.4798999076446
404.74973573087345
404.5626167014001
404.8394681667828
405.0076345948871
404.7729319494111
404.92009104369896



==> figures/data/SQS/y_0.28125_0/O-XPS-spectra-imp.txt <==
energy    O^{2V_{Ti}} O^{1V_{Ti}} O^{0V_{Ti}} total
537.92202 0.00024 0.00001 0.00002 0.00027
537.93202 0.00027 0.00001 0.00002 0.00030
537.94202 0.00030 0.00001 0.00003 0.00034
537.95202 0.00033 0.00002 0.00003 0.00037
537.96202 0.00036 0.00002 0.00003 0.00041
537.97202 0.00039 0.00002 0.00004 0.00045
537.98202 0.00043 0.00002 0.00004 0.00050
537.99202 0.00047 0.00003 0.00005 0.00055
538.00202 0.00052 0.00003 0.00006 0.00061
538.01202 0.00057 0.00003 0.00006 0.00067
538.02202 0.00062 0.00004 0.00007 0.00073
538.03202 0.00068 0.00004 0.00008 0.00080
538.04202 0.00074 0.00005 0.00009 0.00088
538.05202 0.00081 0.00006 0.00010 0.00096
538.06202 0.00088 0.00006 0.00011 0.00105
538.07202 0.00096 0.00007 0.00012 0.00115
538.08202 0.00104 0.00008 0.00014 0.00126
538.09202 0.00113 0.00009 0.00015 0.00137
538.10202 0.00122 0.00010 0.00017 0.00149
538.11202 0.00132 0.00011 0.00019 0.00162
538.12202 0.00143 0.00013 0.00021 0.00177
538.13202 0.00155 0.00014 0.00023 0.00192
538.14202 0.00167 0.00016 0.00025 0.00208
538.15202 0.00180 0.00018 0.00028 0.00226
538.16202 0.00194 0.00020 0.00031 0.00245
538.17202 0.00208 0.00022 0.00034 0.00265
538.18202 0.00224 0.00025 0.00037 0.00286
538.19202 0.00240 0.00027 0.00041 0.00309
538.20202 0.00258 0.00030 0.00045 0.00333
538.21202 0.00276 0.00034 0.00050 0.00359
538.22202 0.00295 0.00037 0.00055 0.00387
538.23202 0.00315 0.00041 0.00060 0.00416
538.24202 0.00336 0.00046 0.00065 0.00448
538.25202 0.00359 0.00051 0.00071 0.00481
538.26202 0.00382 0.00056 0.00078 0.00516
538.27202 0.00406 0.00061 0.00085 0.00553
538.28202 0.00431 0.00068 0.00093 0.00592
538.29202 0.00458 0.00075 0.00101 0.00633
538.30202 0.00485 0.00082 0.00110 0.00677
538.31202 0.00514 0.00090 0.00119 0.00723
538.32202 0.00544 0.00099 0.00129 0.00771
538.33202 0.00574 0.00108 0.00140 0.00822
538.34202 0.00606 0.00118 0.00152 0.00876
538.35202 0.00639 0.00129 0.00164 0.00932
538.36202 0.00673 0.00141 0.00177 0.00991
538.37202 0.00708 0.00154 0.00191 0.01053
538.38202 0.00744 0.00167 0.00206 0.01117
538.39202 0.00780 0.00182 0.00222 0.01185
538.40202 0.00818 0.00198 0.00239 0.01255
538.41202 0.00857 0.00215 0.00257 0.01328
538.42202 0.00896 0.00233 0.00276 0.01405
538.43202 0.00936 0.00252 0.00296 0.01485
538.44202 0.00977 0.00273 0.00317 0.01567
538.45202 0.01019 0.00295 0.00339 0.01653
538.46202 0.01061 0.00318 0.00363 0.01742
538.47202 0.01104 0.00343 0.00387 0.01835
538.48202 0.01147 0.00370 0.00413 0.01930
538.49202 0.01190 0.00398 0.00440 0.02029
538.50202 0.01234 0.00428 0.00469 0.02131
538.51202 0.01278 0.00460 0.00499 0.02237
538.52202 0.01322 0.00493 0.00530 0.02345
538.53202 0.01366 0.00528 0.00563 0.02457
538.54202 0.01410 0.00565 0.00597 0.02572
538.55202 0.01454 0.00605 0.00632 0.02691
538.56202 0.01497 0.00646 0.00669 0.02812
538.57202 0.01541 0.00689 0.00707 0.02937
538.58202 0.01583 0.00734 0.00747 0.03064
538.59202 0.01625 0.00781 0.00788 0.03195
538.60202 0.01666 0.00831 0.00831 0.03328
538.61202 0.01706 0.00883 0.00875 0.03464
538.62202 0.01746 0.00936 0.00921 0.03603
538.63202 0.01784 0.00992 0.00968 0.03744
538.64202 0.01821 0.01051 0.01016 0.03888
538.65202 0.01857 0.01111 0.01066 0.04034
538.66202 0.01891 0.01174 0.01117 0.04182
538.67202 0.01924 0.01239 0.01169 0.04332
538.68202 0.01955 0.01306 0.01223 0.04484
538.69202 0.01985 0.01375 0.01278 0.04638
538.70202 0.02012 0.01447 0.01335 0.04794
538.71202 0.02038 0.01520 0.01392 0.04951
538.72202 0.02062 0.01596 0.01451 0.05109
538.73202 0.02084 0.01673 0.01511 0.05268
538.74202 0.02104 0.01753 0.01571 0.05428
538.75202 0.02121 0.01834 0.01633 0.05588
538.76202 0.02137 0.01917 0.01696 0.05749
538.77202 0.02150 0.02002 0.01759 0.05911
538.78202 0.02161 0.02088 0.01823 0.06072
538.79202 0.02169 0.02175 0.01888 0.06232
538.80202 0.02175 0.02264 0.01954 0.06393
538.81202 0.02179 0.02354 0.02020 0.06552
538.82202 0.02180 0.02445 0.02086 0.06711
538.83202 0.02179 0.02537 0.02153 0.06869
538.84202 0.02175 0.02629 0.02220 0.07025
538.85202 0.02169 0.02722 0.02288 0.07179
538.86202 0.02161 0.02816 0.02355 0.07332
538.87202 0.02150 0.02910 0.02423 0.07482
538.88202 0.02137 0.03003 0.02490 0.07631
538.89202 0.02121 0.03097 0.02558 0.07776
538.90202 0.02104 0.03190 0.02625 0.07919
538.91202 0.02084 0.03283 0.02692 0.08059
538.92202 0.02062 0.03375 0.02758 0.08196
538.93202 0.02038 0.03467 0.02824 0.08329
538.94202 0.02012 0.03557 0.02890 0.08459
538.95202 0.01985 0.03646 0.02954 0.08585
538.96202 0.01955 0.03733 0.03018 0.08707
538.97202 0.01924 0.03819 0.03082 0.08824
538.98202 0.01891 0.03903 0.03144 0.08938
538.99202 0.01857 0.03985 0.03206 0.09047
539.00202 0.01821 0.04065 0.03266 0.09152
539.01202 0.01784 0.04142 0.03326 0.09252
539.02202 0.01746 0.04217 0.03384 0.09347
539.03202 0.01706 0.04290 0.03441 0.09437
539.04202 0.01666 0.04359 0.03498 0.09523
539.05202 0.01625 0.04426 0.03552 0.09603
539.06202 0.01583 0.04490 0.03606 0.09679
539.07202 0.01541 0.04550 0.03658 0.09749
539.08202 0.01497 0.04607 0.03709 0.09814
539.09202 0.01454 0.04661 0.03759 0.09874
539.10202 0.01410 0.04711 0.03807 0.09929
539.11202 0.01366 0.04758 0.03854 0.09979
539.12202 0.01322 0.04801 0.03900 0.10023
539.13202 0.01278 0.04841 0.03944 0.10063
539.14202 0.01234 0.04877 0.03987 0.10098
539.15202 0.01190 0.04909 0.04028 0.10128
539.16202 0.01147 0.04937 0.04068 0.10153
539.17202 0.01104 0.04962 0.04107 0.10173
539.18202 0.01061 0.04983 0.04145 0.10189
539.19202 0.01019 0.05000 0.04181 0.10200
539.20202 0.00977 0.05014 0.04216 0.10207
539.21202 0.00936 0.05024 0.04249 0.10209
539.22202 0.00896 0.05030 0.04281 0.10208
539.23202 0.00857 0.05033 0.04313 0.10202
539.24202 0.00818 0.05033 0.04343 0.10193
539.25202 0.00780 0.05029 0.04372 0.10181
539.26202 0.00744 0.05021 0.04399 0.10164
539.27202 0.00708 0.05011 0.04426 0.10145
539.28202 0.00673 0.04998 0.04452 0.10123
539.29202 0.00639 0.04981 0.04477 0.10097
539.30202 0.00606 0.04962 0.04501 0.10069
539.31202 0.00574 0.04940 0.04524 0.10038
539.32202 0.00544 0.04915 0.04546 0.10005
539.33202 0.00514 0.04888 0.04568 0.09970
539.34202 0.00485 0.04858 0.04589 0.09933
539.35202 0.00458 0.04826 0.04609 0.09893
539.36202 0.00431 0.04792 0.04629 0.09852
539.37202 0.00406 0.04756 0.04648 0.09810
539.38202 0.00382 0.04718 0.04666 0.09766
539.39202 0.00359 0.04677 0.04684 0.09720
539.40202 0.00336 0.04636 0.04702 0.09674
539.41202 0.00315 0.04592 0.04719 0.09627
539.42202 0.00295 0.04547 0.04736 0.09578
539.43202 0.00276 0.04501 0.04752 0.09529
539.44202 0.00258 0.04453 0.04768 0.09479
539.45202 0.00240 0.04404 0.04783 0.09428
539.46202 0.00224 0.04354 0.04798 0.09377
539.47202 0.00208 0.04303 0.04813 0.09325
539.48202 0.00194 0.04251 0.04828 0.09273
539.49202 0.00180 0.04198 0.04842 0.09220
539.50202 0.00167 0.04144 0.04855 0.09167
539.51202 0.00155 0.04090 0.04869 0.09113
539.52202 0.00143 0.04034 0.04882 0.09059
539.53202 0.00132 0.03978 0.04894 0.09005
539.54202 0.00122 0.03921 0.04906 0.08950
539.55202 0.00113 0.03864 0.04918 0.08895
539.56202 0.00104 0.03806 0.04929 0.08839
539.57202 0.00096 0.03748 0.04940 0.08783
539.58202 0.00088 0.03689 0.04950 0.08727
539.59202 0.00081 0.03630 0.04959 0.08670
539.60202 0.00074 0.03570 0.04968 0.08612
539.61202 0.00068 0.03510 0.04976 0.08553
539.62202 0.00062 0.03449 0.04983 0.08494
539.63202 0.00057 0.03388 0.04989 0.08434
539.64202 0.00052 0.03327 0.04994 0.08373
539.65202 0.00047 0.03265 0.04999 0.08312
539.66202 0.00043 0.03204 0.05002 0.08249
539.67202 0.00039 0.03142 0.05004 0.08185
539.68202 0.00036 0.03079 0.05005 0.08120
539.69202 0.00033 0.03016 0.05005 0.08054
539.70202 0.00030 0.02954 0.05004 0.07987
539.71202 0.00027 0.02891 0.05001 0.07918
539.72202 0.00024 0.02827 0.04996 0.07848
539.73202 0.00022 0.02764 0.04990 0.07776
539.74202 0.00020 0.02701 0.04983 0.07704
539.75202 0.00018 0.02637 0.04974 0.07629
539.76202 0.00016 0.02574 0.04963 0.07553
539.77202 0.00014 0.02510 0.04951 0.07476
539.78202 0.00013 0.02447 0.04937 0.07396
539.79202 0.00012 0.02383 0.04921 0.07316
539.80202 0.00011 0.02320 0.04903 0.07233
539.81202 0.00009 0.02257 0.04883 0.07149
539.82202 0.00008 0.02194 0.04861 0.07064
539.83202 0.00008 0.02131 0.04838 0.06977
539.84202 0.00007 0.02069 0.04812 0.06888
539.85202 0.00006 0.02007 0.04785 0.06798
539.86202 0.00005 0.01946 0.04756 0.06707
539.87202 0.00005 0.01884 0.04725 0.06614
539.88202 0.00004 0.01824 0.04692 0.06520
539.89202 0.00004 0.01764 0.04657 0.06424
539.90202 0.00003 0.01704 0.04620 0.06328
539.91202 0.00003 0.01646 0.04582 0.06230
539.92202 0.00003 0.01587 0.04541 0.06131
539.93202 0.00002 0.01530 0.04500 0.06032
539.94202 0.00002 0.01474 0.04456 0.05932
539.95202 0.00002 0.01418 0.04411 0.05831
539.96202 0.00002 0.01363 0.04365 0.05730
539.97202 0.00001 0.01310 0.04317 0.05628
539.98202 0.00001 0.01257 0.04269 0.05527
539.99202 0.00001 0.01205 0.04219 0.05425
540.00202 0.00001 0.01154 0.04168 0.05323
540.01202 0.00001 0.01105 0.04116 0.05222
540.02202 0.00001 0.01057 0.04063 0.05120
540.03202 0.00001 0.01009 0.04010 0.05020
540.04202 0.00001 0.00963 0.03956 0.04920
540.05202 0.00000 0.00918 0.03902 0.04821
540.06202 0.00000 0.00875 0.03847 0.04722
540.07202 0.00000 0.00833 0.03792 0.04625
540.08202 0.00000 0.00792 0.03738 0.04530
540.09202 0.00000 0.00752 0.03683 0.04435
540.10202 0.00000 0.00713 0.03629 0.04343
540.11202 0.00000 0.00676 0.03575 0.04252
540.12202 0.00000 0.00640 0.03522 0.04162
540.13202 0.00000 0.00606 0.03469 0.04075
540.14202 0.00000 0.00573 0.03417 0.03990
540.15202 0.00000 0.00541 0.03366 0.03907
540.16202 0.00000 0.00510 0.03316 0.03826
540.17202 0.00000 0.00480 0.03268 0.03748
540.18202 0.00000 0.00452 0.03220 0.03672
540.19202 0.00000 0.00425 0.03174 0.03599
540.20202 0.00000 0.00399 0.03129 0.03528
540.21202 0.00000 0.00375 0.03086 0.03460
540.22202 0.00000 0.00351 0.03044 0.03395
540.23202 0.00000 0.00329 0.03004 0.03333
540.24202 0.00000 0.00307 0.02966 0.03273
540.25202 0.00000 0.00287 0.02929 0.03216
540.26202 0.00000 0.00268 0.02894 0.03162
540.27202 0.00000 0.00250 0.02861 0.03111
540.28202 0.00000 0.00233 0.02830 0.03063
540.29202 0.00000 0.00217 0.02801 0.03017
540.30202 0.00000 0.00201 0.02773 0.02975
540.31202 0.00000 0.00187 0.02748 0.02935
540.32202 0.00000 0.00173 0.02724 0.02897
540.33202 0.00000 0.00161 0.02702 0.02862
540.34202 0.00000 0.00149 0.02681 0.02830
540.35202 0.00000 0.00137 0.02663 0.02800
540.36202 0.00000 0.00127 0.02646 0.02772
540.37202 0.00000 0.00117 0.02630 0.02747
540.38202 0.00000 0.00108 0.02616 0.02724
540.39202 0.00000 0.00099 0.02603 0.02702
540.40202 0.00000 0.00091 0.02592 0.02683
540.41202 0.00000 0.00084 0.02581 0.02665
540.42202 0.00000 0.00077 0.02572 0.02649
540.43202 0.00000 0.00070 0.02564 0.02634
540.44202 0.00000 0.00065 0.02556 0.02621
540.45202 0.00000 0.00059 0.02550 0.02609
540.46202 0.00000 0.00054 0.02544 0.02597
540.47202 0.00000 0.00049 0.02538 0.02587
540.48202 0.00000 0.00045 0.02533 0.02577
540.49202 0.00000 0.00041 0.02528 0.02568
540.50202 0.00000 0.00037 0.02523 0.02560
540.51202 0.00000 0.00034 0.02518 0.02551
540.52202 0.00000 0.00031 0.02512 0.02543
540.53202 0.00000 0.00028 0.02507 0.02535
540.54202 0.00000 0.00025 0.02501 0.02526
540.55202 0.00000 0.00023 0.02495 0.02517
540.56202 0.00000 0.00021 0.02488 0.02508
540.57202 0.00000 0.00019 0.02480 0.02498
540.58202 0.00000 0.00017 0.02471 0.02488
540.59202 0.00000 0.00015 0.02461 0.02476
540.60202 0.00000 0.00014 0.02451 0.02464
540.61202 0.00000 0.00012 0.02439 0.02451
540.62202 0.00000 0.00011 0.02426 0.02437
540.63202 0.00000 0.00010 0.02412 0.02422
540.64202 0.00000 0.00009 0.02396 0.02405
540.65202 0.00000 0.00008 0.02379 0.02387
540.66202 0.00000 0.00007 0.02361 0.02368
540.67202 0.00000 0.00006 0.02341 0.02348
540.68202 0.00000 0.00006 0.02320 0.02326
540.69202 0.00000 0.00005 0.02297 0.02302
540.70202 0.00000 0.00004 0.02273 0.02277
540.71202 0.00000 0.00004 0.02247 0.02251
540.72202 0.00000 0.00003 0.02220 0.02223
540.73202 0.00000 0.00003 0.02191 0.02194
540.74202 0.00000 0.00003 0.02161 0.02164
540.75202 0.00000 0.00002 0.02129 0.02132
540.76202 0.00000 0.00002 0.02096 0.02098
540.77202 0.00000 0.00002 0.02062 0.02064
540.78202 0.00000 0.00002 0.02026 0.02028
540.79202 0.00000 0.00001 0.01989 0.01991
540.80202 0.00000 0.00001 0.01951 0.01953
540.81202 0.00000 0.00001 0.01912 0.01913
540.82202 0.00000 0.00001 0.01872 0.01873
540.83202 0.00000 0.00001 0.01831 0.01832
540.84202 0.00000 0.00001 0.01789 0.01790
540.85202 0.00000 0.00001 0.01746 0.01747
540.86202 0.00000 0.00001 0.01703 0.01704
540.87202 0.00000 0.00001 0.01659 0.01660
540.88202 0.00000 0.00000 0.01615 0.01615
540.89202 0.00000 0.00000 0.01570 0.01570
540.90202 0.00000 0.00000 0.01524 0.01525
540.91202 0.00000 0.00000 0.01479 0.01479
540.92202 0.00000 0.00000 0.01433 0.01434
540.93202 0.00000 0.00000 0.01388 0.01388
540.94202 0.00000 0.00000 0.01342 0.01342
540.95202 0.00000 0.00000 0.01297 0.01297
540.96202 0.00000 0.00000 0.01251 0.01252
540.97202 0.00000 0.00000 0.01207 0.01207
540.98202 0.00000 0.00000 0.01162 0.01162
540.99202 0.00000 0.00000 0.01118 0.01118
541.00202 0.00000 0.00000 0.01074 0.01074
541.01202 0.00000 0.00000 0.01031 0.01031
541.02202 0.00000 0.00000 0.00989 0.00989
541.03202 0.00000 0.00000 0.00947 0.00947
541.04202 0.00000 0.00000 0.00906 0.00906
541.05202 0.00000 0.00000 0.00866 0.00866
541.06202 0.00000 0.00000 0.00827 0.00827
541.07202 0.00000 0.00000 0.00789 0.00789
541.08202 0.00000 0.00000 0.00752 0.00752
541.09202 0.00000 0.00000 0.00715 0.00715
541.10202 0.00000 0.00000 0.00680 0.00680
541.11202 0.00000 0.00000 0.00646 0.00646
541.12202 0.00000 0.00000 0.00612 0.00612
541.13202 0.00000 0.00000 0.00580 0.00580
541.14202 0.00000 0.00000 0.00549 0.00549
541.15202 0.00000 0.00000 0.00519 0.00519
541.16202 0.00000 0.00000 0.00490 0.00490
541.17202 0.00000 0.00000 0.00463 0.00463
541.18202 0.00000 0.00000 0.00436 0.00436
541.19202 0.00000 0.00000 0.00410 0.00410
541.20202 0.00000 0.00000 0.00386 0.00386
541.21202 0.00000 0.00000 0.00362 0.00362
541.22202 0.00000 0.00000 0.00340 0.00340
541.23202 0.00000 0.00000 0.00319 0.00319
541.24202 0.00000 0.00000 0.00298 0.00298
541.25202 0.00000 0.00000 0.00279 0.00279
541.26202 0.00000 0.00000 0.00260 0.00260
541.27202 0.00000 0.00000 0.00243 0.00243
541.28202 0.00000 0.00000 0.00226 0.00226
541.29202 0.00000 0.00000 0.00211 0.00211
541.30202 0.00000 0.00000 0.00196 0.00196
541.31202 0.00000 0.00000 0.00182 0.00182
541.32202 0.00000 0.00000 0.00169 0.00169
541.33202 0.00000 0.00000 0.00157 0.00157
541.34202 0.00000 0.00000 0.00145 0.00145
541.35202 0.00000 0.00000 0.00134 0.00134
541.36202 0.00000 0.00000 0.00124 0.00124
541.37202 0.00000 0.00000 0.00114 0.00114
541.38202 0.00000 0.00000 0.00105 0.00105
541.39202 0.00000 0.00000 0.00097 0.00097
541.40202 0.00000 0.00000 0.00089 0.00089
541.41202 0.00000 0.00000 0.00082 0.00082
541.42202 0.00000 0.00000 0.00075 0.00075
541.43202 0.00000 0.00000 0.00069 0.00069
541.44202 0.00000 0.00000 0.00063 0.00063
541.45202 0.00000 0.00000 0.00058 0.00058
541.46202 0.00000 0.00000 0.00053 0.00053
541.47202 0.00000 0.00000 0.00048 0.00048
541.48202 0.00000 0.00000 0.00044 0.00044
541.49202 0.00000 0.00000 0.00040 0.00040
541.50202 0.00000 0.00000 0.00036 0.00036
541.51202 0.00000 0.00000 0.00033 0.00033
541.52202 0.00000 0.00000 0.00030 0.00030
541.53202 0.00000 0.00000 0.00027 0.00027
541.54202 0.00000 0.00000 0.00025 0.00025


==> figures/data/SQS/y_0.28125_0/O-XPS-spectra.txt <==
energy TiTiTiTiTiTi TiTiTiTi TiTiTiTiTi total
537.92202 0.00002 0.00024 0.00001 0.00027
537.93202 0.00002 0.00027 0.00001 0.00030
537.94202 0.00003 0.00030 0.00001 0.00034
537.95202 0.00003 0.00033 0.00002 0.00037
537.96202 0.00003 0.00036 0.00002 0.00041
537.97202 0.00004 0.00039 0.00002 0.00045
537.98202 0.00004 0.00043 0.00002 0.00050
537.99202 0.00005 0.00047 0.00003 0.00055
538.00202 0.00006 0.00052 0.00003 0.00061
538.01202 0.00006 0.00057 0.00003 0.00067
538.02202 0.00007 0.00062 0.00004 0.00073
538.03202 0.00008 0.00068 0.00004 0.00080
538.04202 0.00009 0.00074 0.00005 0.00088
538.05202 0.00010 0.00081 0.00006 0.00096
538.06202 0.00011 0.00088 0.00006 0.00105
538.07202 0.00012 0.00096 0.00007 0.00115
538.08202 0.00014 0.00104 0.00008 0.00126
538.09202 0.00015 0.00113 0.00009 0.00137
538.10202 0.00017 0.00122 0.00010 0.00149
538.11202 0.00019 0.00132 0.00011 0.00162
538.12202 0.00021 0.00143 0.00013 0.00177
538.13202 0.00023 0.00155 0.00014 0.00192
538.14202 0.00025 0.00167 0.00016 0.00208
538.15202 0.00028 0.00180 0.00018 0.00226
538.16202 0.00031 0.00194 0.00020 0.00245
538.17202 0.00034 0.00208 0.00022 0.00265
538.18202 0.00037 0.00224 0.00025 0.00286
538.19202 0.00041 0.00240 0.00027 0.00309
538.20202 0.00045 0.00258 0.00030 0.00333
538.21202 0.00050 0.00276 0.00034 0.00359
538.22202 0.00055 0.00295 0.00037 0.00387
538.23202 0.00060 0.00315 0.00041 0.00416
538.24202 0.00065 0.00336 0.00046 0.00448
538.25202 0.00071 0.00359 0.00051 0.00481
538.26202 0.00078 0.00382 0.00056 0.00516
538.27202 0.00085 0.00406 0.00061 0.00553
538.28202 0.00093 0.00431 0.00068 0.00592
538.29202 0.00101 0.00458 0.00075 0.00633
538.30202 0.00110 0.00485 0.00082 0.00677
538.31202 0.00119 0.00514 0.00090 0.00723
538.32202 0.00129 0.00544 0.00099 0.00771
538.33202 0.00140 0.00574 0.00108 0.00822
538.34202 0.00152 0.00606 0.00118 0.00876
538.35202 0.00164 0.00639 0.00129 0.00932
538.36202 0.00177 0.00673 0.00141 0.00991
538.37202 0.00191 0.00708 0.00154 0.01053
538.38202 0.00206 0.00744 0.00167 0.01117
538.39202 0.00222 0.00780 0.00182 0.01185
538.40202 0.00239 0.00818 0.00198 0.01255
538.41202 0.00257 0.00857 0.00215 0.01328
538.42202 0.00276 0.00896 0.00233 0.01405
538.43202 0.00296 0.00936 0.00252 0.01485
538.44202 0.00317 0.00977 0.00273 0.01567
538.45202 0.00339 0.01019 0.00295 0.01653
538.46202 0.00363 0.01061 0.00318 0.01742
538.47202 0.00387 0.01104 0.00343 0.01835
538.48202 0.00413 0.01147 0.00370 0.01930
538.49202 0.00440 0.01190 0.00398 0.02029
538.50202 0.00469 0.01234 0.00428 0.02131
538.51202 0.00499 0.01278 0.00460 0.02237
538.52202 0.00530 0.01322 0.00493 0.02345
538.53202 0.00563 0.01366 0.00528 0.02457
538.54202 0.00597 0.01410 0.00565 0.02572
538.55202 0.00632 0.01454 0.00605 0.02691
538.56202 0.00669 0.01497 0.00646 0.02812
538.57202 0.00707 0.01541 0.00689 0.02937
538.58202 0.00747 0.01583 0.00734 0.03064
538.59202 0.00788 0.01625 0.00781 0.03195
538.60202 0.00831 0.01666 0.00831 0.03328
538.61202 0.00875 0.01706 0.00883 0.03464
538.62202 0.00921 0.01746 0.00936 0.03603
538.63202 0.00968 0.01784 0.00992 0.03744
538.64202 0.01016 0.01821 0.01051 0.03888
538.65202 0.01066 0.01857 0.01111 0.04034
538.66202 0.01117 0.01891 0.01174 0.04182
538.67202 0.01169 0.01924 0.01239 0.04332
538.68202 0.01223 0.01955 0.01306 0.04484
538.69202 0.01278 0.01985 0.01375 0.04638
538.70202 0.01335 0.02012 0.01447 0.04794
538.71202 0.01392 0.02038 0.01520 0.04951
538.72202 0.01451 0.02062 0.01596 0.05109
538.73202 0.01511 0.02084 0.01673 0.05268
538.74202 0.01571 0.02104 0.01753 0.05428
538.75202 0.01633 0.02121 0.01834 0.05588
538.76202 0.01696 0.02137 0.01917 0.05749
538.77202 0.01759 0.02150 0.02002 0.05911
538.78202 0.01823 0.02161 0.02088 0.06072
538.79202 0.01888 0.02169 0.02175 0.06232
538.80202 0.01954 0.02175 0.02264 0.06393
538.81202 0.02020 0.02179 0.02354 0.06552
538.82202 0.02086 0.02180 0.02445 0.06711
538.83202 0.02153 0.02179 0.02537 0.06869
538.84202 0.02220 0.02175 0.02629 0.07025
538.85202 0.02288 0.02169 0.02722 0.07179
538.86202 0.02355 0.02161 0.02816 0.07332
538.87202 0.02423 0.02150 0.02910 0.07482
538.88202 0.02490 0.02137 0.03003 0.07631
538.89202 0.02558 0.02121 0.03097 0.07776
538.90202 0.02625 0.02104 0.03190 0.07919
538.91202 0.02692 0.02084 0.03283 0.08059
538.92202 0.02758 0.02062 0.03375 0.08196
538.93202 0.02824 0.02038 0.03467 0.08329
538.94202 0.02890 0.02012 0.03557 0.08459
538.95202 0.02954 0.01985 0.03646 0.08585
538.96202 0.03018 0.01955 0.03733 0.08707
538.97202 0.03082 0.01924 0.03819 0.08824
538.98202 0.03144 0.01891 0.03903 0.08938
538.99202 0.03206 0.01857 0.03985 0.09047
539.00202 0.03266 0.01821 0.04065 0.09152
539.01202 0.03326 0.01784 0.04142 0.09252
539.02202 0.03384 0.01746 0.04217 0.09347
539.03202 0.03441 0.01706 0.04290 0.09437
539.04202 0.03498 0.01666 0.04359 0.09523
539.05202 0.03552 0.01625 0.04426 0.09603
539.06202 0.03606 0.01583 0.04490 0.09679
539.07202 0.03658 0.01541 0.04550 0.09749
539.08202 0.03709 0.01497 0.04607 0.09814
539.09202 0.03759 0.01454 0.04661 0.09874
539.10202 0.03807 0.01410 0.04711 0.09929
539.11202 0.03854 0.01366 0.04758 0.09979
539.12202 0.03900 0.01322 0.04801 0.10023
539.13202 0.03944 0.01278 0.04841 0.10063
539.14202 0.03987 0.01234 0.04877 0.10098
539.15202 0.04028 0.01190 0.04909 0.10128
539.16202 0.04068 0.01147 0.04937 0.10153
539.17202 0.04107 0.01104 0.04962 0.10173
539.18202 0.04145 0.01061 0.04983 0.10189
539.19202 0.04181 0.01019 0.05000 0.10200
539.20202 0.04216 0.00977 0.05014 0.10207
539.21202 0.04249 0.00936 0.05024 0.10209
539.22202 0.04281 0.00896 0.05030 0.10208
539.23202 0.04313 0.00857 0.05033 0.10202
539.24202 0.04343 0.00818 0.05033 0.10193
539.25202 0.04372 0.00780 0.05029 0.10181
539.26202 0.04399 0.00744 0.05021 0.10164
539.27202 0.04426 0.00708 0.05011 0.10145
539.28202 0.04452 0.00673 0.04998 0.10123
539.29202 0.04477 0.00639 0.04981 0.10097
539.30202 0.04501 0.00606 0.04962 0.10069
539.31202 0.04524 0.00574 0.04940 0.10038
539.32202 0.04546 0.00544 0.04915 0.10005
539.33202 0.04568 0.00514 0.04888 0.09970
539.34202 0.04589 0.00485 0.04858 0.09933
539.35202 0.04609 0.00458 0.04826 0.09893
539.36202 0.04629 0.00431 0.04792 0.09852
539.37202 0.04648 0.00406 0.04756 0.09810
539.38202 0.04666 0.00382 0.04718 0.09766
539.39202 0.04684 0.00359 0.04677 0.09720
539.40202 0.04702 0.00336 0.04636 0.09674
539.41202 0.04719 0.00315 0.04592 0.09627
539.42202 0.04736 0.00295 0.04547 0.09578
539.43202 0.04752 0.00276 0.04501 0.09529
539.44202 0.04768 0.00258 0.04453 0.09479
539.45202 0.04783 0.00240 0.04404 0.09428
539.46202 0.04798 0.00224 0.04354 0.09377
539.47202 0.04813 0.00208 0.04303 0.09325
539.48202 0.04828 0.00194 0.04251 0.09273
539.49202 0.04842 0.00180 0.04198 0.09220
539.50202 0.04855 0.00167 0.04144 0.09167
539.51202 0.04869 0.00155 0.04090 0.09113
539.52202 0.04882 0.00143 0.04034 0.09059
539.53202 0.04894 0.00132 0.03978 0.09005
539.54202 0.04906 0.00122 0.03921 0.08950
539.55202 0.04918 0.00113 0.03864 0.08895
539.56202 0.04929 0.00104 0.03806 0.08839
539.57202 0.04940 0.00096 0.03748 0.08783
539.58202 0.04950 0.00088 0.03689 0.08727
539.59202 0.04959 0.00081 0.03630 0.08670
539.60202 0.04968 0.00074 0.03570 0.08612
539.61202 0.04976 0.00068 0.03510 0.08553
539.62202 0.04983 0.00062 0.03449 0.08494
539.63202 0.04989 0.00057 0.03388 0.08434
539.64202 0.04994 0.00052 0.03327 0.08373
539.65202 0.04999 0.00047 0.03265 0.08312
539.66202 0.05002 0.00043 0.03204 0.08249
539.67202 0.05004 0.00039 0.03142 0.08185
539.68202 0.05005 0.00036 0.03079 0.08120
539.69202 0.05005 0.00033 0.03016 0.08054
539.70202 0.05004 0.00030 0.02954 0.07987
539.71202 0.05001 0.00027 0.02891 0.07918
539.72202 0.04996 0.00024 0.02827 0.07848
539.73202 0.04990 0.00022 0.02764 0.07776
539.74202 0.04983 0.00020 0.02701 0.07704
539.75202 0.04974 0.00018 0.02637 0.07629
539.76202 0.04963 0.00016 0.02574 0.07553
539.77202 0.04951 0.00014 0.02510 0.07476
539.78202 0.04937 0.00013 0.02447 0.07396
539.79202 0.04921 0.00012 0.02383 0.07316
539.80202 0.04903 0.00011 0.02320 0.07233
539.81202 0.04883 0.00009 0.02257 0.07149
539.82202 0.04861 0.00008 0.02194 0.07064
539.83202 0.04838 0.00008 0.02131 0.06977
539.84202 0.04812 0.00007 0.02069 0.06888
539.85202 0.04785 0.00006 0.02007 0.06798
539.86202 0.04756 0.00005 0.01946 0.06707
539.87202 0.04725 0.00005 0.01884 0.06614
539.88202 0.04692 0.00004 0.01824 0.06520
539.89202 0.04657 0.00004 0.01764 0.06424
539.90202 0.04620 0.00003 0.01704 0.06328
539.91202 0.04582 0.00003 0.01646 0.06230
539.92202 0.04541 0.00003 0.01587 0.06131
539.93202 0.04500 0.00002 0.01530 0.06032
539.94202 0.04456 0.00002 0.01474 0.05932
539.95202 0.04411 0.00002 0.01418 0.05831
539.96202 0.04365 0.00002 0.01363 0.05730
539.97202 0.04317 0.00001 0.01310 0.05628
539.98202 0.04269 0.00001 0.01257 0.05527
539.99202 0.04219 0.00001 0.01205 0.05425
540.00202 0.04168 0.00001 0.01154 0.05323
540.01202 0.04116 0.00001 0.01105 0.05222
540.02202 0.04063 0.00001 0.01057 0.05120
540.03202 0.04010 0.00001 0.01009 0.05020
540.04202 0.03956 0.00001 0.00963 0.04920
540.05202 0.03902 0.00000 0.00918 0.04821
540.06202 0.03847 0.00000 0.00875 0.04722
540.07202 0.03792 0.00000 0.00833 0.04625
540.08202 0.03738 0.00000 0.00792 0.04530
540.09202 0.03683 0.00000 0.00752 0.04435
540.10202 0.03629 0.00000 0.00713 0.04343
540.11202 0.03575 0.00000 0.00676 0.04252
540.12202 0.03522 0.00000 0.00640 0.04162
540.13202 0.03469 0.00000 0.00606 0.04075
540.14202 0.03417 0.00000 0.00573 0.03990
540.15202 0.03366 0.00000 0.00541 0.03907
540.16202 0.03316 0.00000 0.00510 0.03826
540.17202 0.03268 0.00000 0.00480 0.03748
540.18202 0.03220 0.00000 0.00452 0.03672
540.19202 0.03174 0.00000 0.00425 0.03599
540.20202 0.03129 0.00000 0.00399 0.03528
540.21202 0.03086 0.00000 0.00375 0.03460
540.22202 0.03044 0.00000 0.00351 0.03395
540.23202 0.03004 0.00000 0.00329 0.03333
540.24202 0.02966 0.00000 0.00307 0.03273
540.25202 0.02929 0.00000 0.00287 0.03216
540.26202 0.02894 0.00000 0.00268 0.03162
540.27202 0.02861 0.00000 0.00250 0.03111
540.28202 0.02830 0.00000 0.00233 0.03063
540.29202 0.02801 0.00000 0.00217 0.03017
540.30202 0.02773 0.00000 0.00201 0.02975
540.31202 0.02748 0.00000 0.00187 0.02935
540.32202 0.02724 0.00000 0.00173 0.02897
540.33202 0.02702 0.00000 0.00161 0.02862
540.34202 0.02681 0.00000 0.00149 0.02830
540.35202 0.02663 0.00000 0.00137 0.02800
540.36202 0.02646 0.00000 0.00127 0.02772
540.37202 0.02630 0.00000 0.00117 0.02747
540.38202 0.02616 0.00000 0.00108 0.02724
540.39202 0.02603 0.00000 0.00099 0.02702
540.40202 0.02592 0.00000 0.00091 0.02683
540.41202 0.02581 0.00000 0.00084 0.02665
540.42202 0.02572 0.00000 0.00077 0.02649
540.43202 0.02564 0.00000 0.00070 0.02634
540.44202 0.02556 0.00000 0.00065 0.02621
540.45202 0.02550 0.00000 0.00059 0.02609
540.46202 0.02544 0.00000 0.00054 0.02597
540.47202 0.02538 0.00000 0.00049 0.02587
540.48202 0.02533 0.00000 0.00045 0.02577
540.49202 0.02528 0.00000 0.00041 0.02568
540.50202 0.02523 0.00000 0.00037 0.02560
540.51202 0.02518 0.00000 0.00034 0.02551
540.52202 0.02512 0.00000 0.00031 0.02543
540.53202 0.02507 0.00000 0.00028 0.02535
540.54202 0.02501 0.00000 0.00025 0.02526
540.55202 0.02495 0.00000 0.00023 0.02517
540.56202 0.02488 0.00000 0.00021 0.02508
540.57202 0.02480 0.00000 0.00019 0.02498
540.58202 0.02471 0.00000 0.00017 0.02488
540.59202 0.02461 0.00000 0.00015 0.02476
540.60202 0.02451 0.00000 0.00014 0.02464
540.61202 0.02439 0.00000 0.00012 0.02451
540.62202 0.02426 0.00000 0.00011 0.02437
540.63202 0.02412 0.00000 0.00010 0.02422
540.64202 0.02396 0.00000 0.00009 0.02405
540.65202 0.02379 0.00000 0.00008 0.02387
540.66202 0.02361 0.00000 0.00007 0.02368
540.67202 0.02341 0.00000 0.00006 0.02348
540.68202 0.02320 0.00000 0.00006 0.02326
540.69202 0.02297 0.00000 0.00005 0.02302
540.70202 0.02273 0.00000 0.00004 0.02277
540.71202 0.02247 0.00000 0.00004 0.02251
540.72202 0.02220 0.00000 0.00003 0.02223
540.73202 0.02191 0.00000 0.00003 0.02194
540.74202 0.02161 0.00000 0.00003 0.02164
540.75202 0.02129 0.00000 0.00002 0.02132
540.76202 0.02096 0.00000 0.00002 0.02098
540.77202 0.02062 0.00000 0.00002 0.02064
540.78202 0.02026 0.00000 0.00002 0.02028
540.79202 0.01989 0.00000 0.00001 0.01991
540.80202 0.01951 0.00000 0.00001 0.01953
540.81202 0.01912 0.00000 0.00001 0.01913
540.82202 0.01872 0.00000 0.00001 0.01873
540.83202 0.01831 0.00000 0.00001 0.01832
540.84202 0.01789 0.00000 0.00001 0.01790
540.85202 0.01746 0.00000 0.00001 0.01747
540.86202 0.01703 0.00000 0.00001 0.01704
540.87202 0.01659 0.00000 0.00001 0.01660
540.88202 0.01615 0.00000 0.00000 0.01615
540.89202 0.01570 0.00000 0.00000 0.01570
540.90202 0.01524 0.00000 0.00000 0.01525
540.91202 0.01479 0.00000 0.00000 0.01479
540.92202 0.01433 0.00000 0.00000 0.01434
540.93202 0.01388 0.00000 0.00000 0.01388
540.94202 0.01342 0.00000 0.00000 0.01342
540.95202 0.01297 0.00000 0.00000 0.01297
540.96202 0.01251 0.00000 0.00000 0.01252
540.97202 0.01207 0.00000 0.00000 0.01207
540.98202 0.01162 0.00000 0.00000 0.01162
540.99202 0.01118 0.00000 0.00000 0.01118
541.00202 0.01074 0.00000 0.00000 0.01074
541.01202 0.01031 0.00000 0.00000 0.01031
541.02202 0.00989 0.00000 0.00000 0.00989
541.03202 0.00947 0.00000 0.00000 0.00947
541.04202 0.00906 0.00000 0.00000 0.00906
541.05202 0.00866 0.00000 0.00000 0.00866
541.06202 0.00827 0.00000 0.00000 0.00827
541.07202 0.00789 0.00000 0.00000 0.00789
541.08202 0.00752 0.00000 0.00000 0.00752
541.09202 0.00715 0.00000 0.00000 0.00715
541.10202 0.00680 0.00000 0.00000 0.00680
541.11202 0.00646 0.00000 0.00000 0.00646
541.12202 0.00612 0.00000 0.00000 0.00612
541.13202 0.00580 0.00000 0.00000 0.00580
541.14202 0.00549 0.00000 0.00000 0.00549
541.15202 0.00519 0.00000 0.00000 0.00519
541.16202 0.00490 0.00000 0.00000 0.00490
541.17202 0.00463 0.00000 0.00000 0.00463
541.18202 0.00436 0.00000 0.00000 0.00436
541.19202 0.00410 0.00000 0.00000 0.00410
541.20202 0.00386 0.00000 0.00000 0.00386
541.21202 0.00362 0.00000 0.00000 0.00362
541.22202 0.00340 0.00000 0.00000 0.00340
541.23202 0.00319 0.00000 0.00000 0.00319
541.24202 0.00298 0.00000 0.00000 0.00298
541.25202 0.00279 0.00000 0.00000 0.00279
541.26202 0.00260 0.00000 0.00000 0.00260
541.27202 0.00243 0.00000 0.00000 0.00243
541.28202 0.00226 0.00000 0.00000 0.00226
541.29202 0.00211 0.00000 0.00000 0.00211
541.30202 0.00196 0.00000 0.00000 0.00196
541.31202 0.00182 0.00000 0.00000 0.00182
541.32202 0.00169 0.00000 0.00000 0.00169
541.33202 0.00157 0.00000 0.00000 0.00157
541.34202 0.00145 0.00000 0.00000 0.00145
541.35202 0.00134 0.00000 0.00000 0.00134
541.36202 0.00124 0.00000 0.00000 0.00124
541.37202 0.00114 0.00000 0.00000 0.00114
541.38202 0.00105 0.00000 0.00000 0.00105
541.39202 0.00097 0.00000 0.00000 0.00097
541.40202 0.00089 0.00000 0.00000 0.00089
541.41202 0.00082 0.00000 0.00000 0.00082
541.42202 0.00075 0.00000 0.00000 0.00075
541.43202 0.00069 0.00000 0.00000 0.00069
541.44202 0.00063 0.00000 0.00000 0.00063
541.45202 0.00058 0.00000 0.00000 0.00058
541.46202 0.00053 0.00000 0.00000 0.00053
541.47202 0.00048 0.00000 0.00000 0.00048
541.48202 0.00044 0.00000 0.00000 0.00044
541.49202 0.00040 0.00000 0.00000 0.00040
541.50202 0.00036 0.00000 0.00000 0.00036
541.51202 0.00033 0.00000 0.00000 0.00033
541.52202 0.00030 0.00000 0.00000 0.00030
541.53202 0.00027 0.00000 0.00000 0.00027
541.54202 0.00025 0.00000 0.00000 0.00025


==> figures/data/SQS/y_0.28125_0/O-stats.txt <==
------- Overall peaks -------

level:1
average position: 539.5060943784057
position stdev: 0.5646119143498116
position uncertainty 0.1882039714499372
list of positions: 
539.6452210766345
539.9802008461627
540.6434754975894
539.7441994007986
539.0394261458167
539.1252477598529
539.1761181043383
538.8220232814165
539.378937293041

------- All types -------

TiTiTiTiTiTi1
number of atoms in this configuration: 5
average position: 539.7572478366817
position stdev: 0.611077863365132
position uncertainty 0.27328232840595273
list of positions: 
539.9802008461627
540.6434754975894
539.7441994007986
539.0394261458167
539.378937293041

TiTiTiTi1
number of atoms in this configuration: 1
average position: 538.8220232814165
position stdev: 0.0
position uncertainty 0.0
list of positions: 
538.8220232814165

TiTiTiTiTi1
number of atoms in this configuration: 3
average position: 539.3155289802753
position stdev: 0.2866524145866071
position uncertainty 0.16549884872543383
list of positions: 
539.6452210766345
539.1252477598529
539.1761181043383

------- Simplified types based on number of neighbors -------

4-coordinated1
number of atoms in this configuration: 1
average position: 538.8220232814165
position stdev: 0.0
position uncertainty 0.0
list of positions: 
538.8220232814165

5-coordinated1
number of atoms in this configuration: 3
average position: 539.3155289802753
position stdev: 0.2866524145866071
position uncertainty 0.16549884872543383
list of positions: 
539.6452210766345
539.1252477598529
539.1761181043383

6-coordinated1
number of atoms in this configuration: 5
average position: 539.7572478366817
position stdev: 0.611077863365132
position uncertainty 0.27328232840595273
list of positions: 
539.9802008461627
540.6434754975894
539.7441994007986
539.0394261458167
539.378937293041



==> figures/data/SQS/y_0.28125_0/Ti-XPS-spectra-imp.txt <==
energy    6 total
453.40594 0.00304 0.00304
453.41594 0.00339 0.00339
453.42594 0.00378 0.00378
453.43594 0.00422 0.00422
453.44594 0.00469 0.00469
453.45594 0.00522 0.00522
453.46594 0.00580 0.00580
453.47594 0.00643 0.00643
453.48594 0.00713 0.00713
453.49594 0.00790 0.00790
453.50594 0.00874 0.00874
453.51594 0.00966 0.00966
453.52594 0.01066 0.01066
453.53594 0.01176 0.01176
453.54594 0.01296 0.01296
453.55594 0.01426 0.01426
453.56594 0.01568 0.01568
453.57594 0.01723 0.01723
453.58594 0.01890 0.01890
453.59594 0.02072 0.02072
453.60594 0.02269 0.02269
453.61594 0.02482 0.02482
453.62594 0.02712 0.02712
453.63594 0.02961 0.02961
453.64594 0.03229 0.03229
453.65594 0.03518 0.03518
453.66594 0.03828 0.03828
453.67594 0.04162 0.04162
453.68594 0.04520 0.04520
453.69594 0.04904 0.04904
453.70594 0.05315 0.05315
453.71594 0.05755 0.05755
453.72594 0.06224 0.06224
453.73594 0.06726 0.06726
453.74594 0.07260 0.07260
453.75594 0.07828 0.07828
453.76594 0.08432 0.08432
453.77594 0.09074 0.09074
453.78594 0.09754 0.09754
453.79594 0.10475 0.10475
453.80594 0.11237 0.11237
453.81594 0.12043 0.12043
453.82594 0.12893 0.12893
453.83594 0.13789 0.13789
453.84594 0.14732 0.14732
453.85594 0.15724 0.15724
453.86594 0.16765 0.16765
453.87594 0.17857 0.17857
453.88594 0.19000 0.19000
453.89594 0.20196 0.20196
453.90594 0.21446 0.21446
453.91594 0.22749 0.22749
453.92594 0.24107 0.24107
453.93594 0.25520 0.25520
453.94594 0.26988 0.26988
453.95594 0.28511 0.28511
453.96594 0.30090 0.30090
453.97594 0.31723 0.31723
453.98594 0.33411 0.33411
453.99594 0.35153 0.35153
454.00594 0.36948 0.36948
454.01594 0.38794 0.38794
454.02594 0.40692 0.40692
454.03594 0.42639 0.42639
454.04594 0.44633 0.44633
454.05594 0.46672 0.46672
454.06594 0.48755 0.48755
454.07594 0.50880 0.50880
454.08594 0.53042 0.53042
454.09594 0.55240 0.55240
454.10594 0.57470 0.57470
454.11594 0.59729 0.59729
454.12594 0.62013 0.62013
454.13594 0.64319 0.64319
454.14594 0.66643 0.66643
454.15594 0.68980 0.68980
454.16594 0.71326 0.71326
454.17594 0.73677 0.73677
454.18594 0.76027 0.76027
454.19594 0.78372 0.78372
454.20594 0.80708 0.80708
454.21594 0.83027 0.83027
454.22594 0.85327 0.85327
454.23594 0.87600 0.87600
454.24594 0.89842 0.89842
454.25594 0.92048 0.92048
454.26594 0.94211 0.94211
454.27594 0.96327 0.96327
454.28594 0.98389 0.98389
454.29594 1.00393 1.00393
454.30594 1.02334 1.02334
454.31594 1.04205 1.04205
454.32594 1.06003 1.06003
454.33594 1.07721 1.07721
454.34594 1.09355 1.09355
454.35594 1.10900 1.10900
454.36594 1.12353 1.12353
454.37594 1.13708 1.13708
454.38594 1.14963 1.14963
454.39594 1.16112 1.16112
454.40594 1.17153 1.17153
454.41594 1.18083 1.18083
454.42594 1.18898 1.18898
454.43594 1.19597 1.19597
454.44594 1.20177 1.20177
454.45594 1.20637 1.20637
454.46594 1.20975 1.20975
454.47594 1.21189 1.21189
454.48594 1.21280 1.21280
454.49594 1.21247 1.21247
454.50594 1.21091 1.21091
454.51594 1.20811 1.20811
454.52594 1.20408 1.20408
454.53594 1.19884 1.19884
454.54594 1.19241 1.19241
454.55594 1.18480 1.18480
454.56594 1.17603 1.17603
454.57594 1.16614 1.16614
454.58594 1.15515 1.15515
454.59594 1.14309 1.14309
454.60594 1.13000 1.13000
454.61594 1.11592 1.11592
454.62594 1.10089 1.10089
454.63594 1.08495 1.08495
454.64594 1.06815 1.06815
454.65594 1.05054 1.05054
454.66594 1.03216 1.03216
454.67594 1.01307 1.01307
454.68594 0.99331 0.99331
454.69594 0.97294 0.97294
454.70594 0.95201 0.95201
454.71594 0.93059 0.93059
454.72594 0.90871 0.90871
454.73594 0.88644 0.88644
454.74594 0.86384 0.86384
454.75594 0.84094 0.84094
454.76594 0.81782 0.81782
454.77594 0.79452 0.79452
454.78594 0.77110 0.77110
454.79594 0.74760 0.74760
454.80594 0.72407 0.72407
454.81594 0.70057 0.70057
454.82594 0.67714 0.67714
454.83594 0.65382 0.65382
454.84594 0.63066 0.63066
454.85594 0.60770 0.60770
454.86594 0.58497 0.58497
454.87594 0.56252 0.56252
454.88594 0.54037 0.54037
454.89594 0.51857 0.51857
454.90594 0.49713 0.49713
454.91594 0.47610 0.47610
454.92594 0.45549 0.45549
454.93594 0.43532 0.43532
454.94594 0.41562 0.41562
454.95594 0.39641 0.39641
454.96594 0.37769 0.37769
454.97594 0.35949 0.35949
454.98594 0.34182 0.34182
454.99594 0.32469 0.32469
455.00594 0.30809 0.30809
455.01594 0.29205 0.29205
455.02594 0.27656 0.27656
455.03594 0.26162 0.26162
455.04594 0.24723 0.24723
455.05594 0.23340 0.23340
455.06594 0.22011 0.22011
455.07594 0.20737 0.20737
455.08594 0.19516 0.19516
455.09594 0.18349 0.18349
455.10594 0.17233 0.17233
455.11594 0.16169 0.16169
455.12594 0.15155 0.15155
455.13594 0.14190 0.14190
455.14594 0.13273 0.13273
455.15594 0.12402 0.12402
455.16594 0.11577 0.11577
455.17594 0.10795 0.10795
455.18594 0.10056 0.10056
455.19594 0.09358 0.09358
455.20594 0.08699 0.08699
455.21594 0.08078 0.08078
455.22594 0.07494 0.07494
455.23594 0.06946 0.06946
455.24594 0.06430 0.06430
455.25594 0.05947 0.05947
455.26594 0.05494 0.05494
455.27594 0.05071 0.05071
455.28594 0.04675 0.04675
455.29594 0.04306 0.04306
455.30594 0.03962 0.03962
455.31594 0.03642 0.03642
455.32594 0.03344 0.03344
455.33594 0.03067 0.03067
455.34594 0.02811 0.02811
455.35594 0.02573 0.02573
455.36594 0.02353 0.02353
455.37594 0.02149 0.02149
455.38594 0.01961 0.01961
455.39594 0.01788 0.01788
455.40594 0.01628 0.01628
455.41594 0.01481 0.01481
455.42594 0.01346 0.01346
455.43594 0.01222 0.01222
455.44594 0.01108 0.01108
455.45594 0.01004 0.01004
455.46594 0.00909 0.00909
455.47594 0.00822 0.00822
455.48594 0.00742 0.00742
455.49594 0.00669 0.00669
455.50594 0.00603 0.00603
455.51594 0.00543 0.00543
455.52594 0.00489 0.00489
455.53594 0.00439 0.00439
455.54594 0.00394 0.00394
455.55594 0.00353 0.00353
455.56594 0.00317 0.00317


==> figures/data/SQS/y_0.28125_0/Ti-XPS-spectra.txt <==
energy NNNNNN NNNOOO NNNNOO NNNNNO NNOOOO total
453.40594 0.00068 0.00035 0.00035 0.00164 0.00002 0.00304
453.41594 0.00076 0.00039 0.00039 0.00182 0.00003 0.00339
453.42594 0.00084 0.00044 0.00044 0.00203 0.00003 0.00378
453.43594 0.00094 0.00050 0.00049 0.00226 0.00003 0.00422
453.44594 0.00104 0.00056 0.00055 0.00251 0.00004 0.00469
453.45594 0.00115 0.00063 0.00062 0.00278 0.00004 0.00522
453.46594 0.00127 0.00070 0.00070 0.00308 0.00005 0.00580
453.47594 0.00140 0.00079 0.00078 0.00342 0.00006 0.00643
453.48594 0.00154 0.00088 0.00087 0.00378 0.00006 0.00713
453.49594 0.00170 0.00098 0.00097 0.00418 0.00007 0.00790
453.50594 0.00187 0.00109 0.00108 0.00461 0.00008 0.00874
453.51594 0.00206 0.00122 0.00121 0.00508 0.00009 0.00966
453.52594 0.00226 0.00135 0.00135 0.00560 0.00010 0.01066
453.53594 0.00248 0.00151 0.00150 0.00616 0.00012 0.01176
453.54594 0.00272 0.00167 0.00166 0.00678 0.00013 0.01296
453.55594 0.00297 0.00185 0.00184 0.00744 0.00015 0.01426
453.56594 0.00325 0.00205 0.00204 0.00816 0.00017 0.01568
453.57594 0.00355 0.00227 0.00226 0.00895 0.00019 0.01723
453.58594 0.00388 0.00251 0.00250 0.00980 0.00021 0.01890
453.59594 0.00423 0.00278 0.00277 0.01071 0.00024 0.02072
453.60594 0.00460 0.00306 0.00305 0.01171 0.00026 0.02269
453.61594 0.00501 0.00338 0.00337 0.01277 0.00030 0.02482
453.62594 0.00544 0.00372 0.00371 0.01393 0.00033 0.02712
453.63594 0.00591 0.00409 0.00408 0.01517 0.00037 0.02961
453.64594 0.00641 0.00449 0.00448 0.01650 0.00041 0.03229
453.65594 0.00694 0.00493 0.00492 0.01793 0.00046 0.03518
453.66594 0.00751 0.00540 0.00539 0.01947 0.00051 0.03828
453.67594 0.00812 0.00591 0.00590 0.02112 0.00057 0.04162
453.68594 0.00877 0.00647 0.00646 0.02288 0.00063 0.04520
453.69594 0.00946 0.00707 0.00706 0.02476 0.00070 0.04904
453.70594 0.01019 0.00771 0.00770 0.02677 0.00077 0.05315
453.71594 0.01097 0.00841 0.00840 0.02891 0.00086 0.05755
453.72594 0.01180 0.00916 0.00915 0.03120 0.00095 0.06224
453.73594 0.01267 0.00996 0.00996 0.03362 0.00104 0.06726
453.74594 0.01360 0.01082 0.01082 0.03620 0.00115 0.07260
453.75594 0.01458 0.01175 0.01175 0.03893 0.00127 0.07828
453.76594 0.01561 0.01274 0.01274 0.04183 0.00139 0.08432
453.77594 0.01670 0.01380 0.01381 0.04490 0.00153 0.09074
453.78594 0.01785 0.01493 0.01494 0.04814 0.00168 0.09754
453.79594 0.01906 0.01614 0.01615 0.05156 0.00185 0.10475
453.80594 0.02033 0.01743 0.01744 0.05516 0.00202 0.11237
453.81594 0.02166 0.01879 0.01881 0.05895 0.00221 0.12043
453.82594 0.02305 0.02025 0.02027 0.06295 0.00242 0.12893
453.83594 0.02451 0.02179 0.02182 0.06714 0.00264 0.13789
453.84594 0.02603 0.02342 0.02346 0.07153 0.00288 0.14732
453.85594 0.02762 0.02515 0.02519 0.07613 0.00314 0.15724
453.86594 0.02928 0.02698 0.02703 0.08094 0.00342 0.16765
453.87594 0.03101 0.02891 0.02896 0.08597 0.00371 0.17857
453.88594 0.03280 0.03095 0.03100 0.09122 0.00403 0.19000
453.89594 0.03466 0.03309 0.03315 0.09668 0.00437 0.20196
453.90594 0.03659 0.03535 0.03541 0.10236 0.00474 0.21446
453.91594 0.03859 0.03771 0.03779 0.10827 0.00513 0.22749
453.92594 0.04066 0.04020 0.04028 0.11439 0.00555 0.24107
453.93594 0.04280 0.04279 0.04288 0.12074 0.00599 0.25520
453.94594 0.04500 0.04551 0.04561 0.12730 0.00646 0.26988
453.95594 0.04727 0.04835 0.04846 0.13408 0.00696 0.28511
453.96594 0.04960 0.05131 0.05142 0.14107 0.00750 0.30090
453.97594 0.05199 0.05439 0.05451 0.14827 0.00806 0.31723
453.98594 0.05445 0.05760 0.05773 0.15567 0.00866 0.33411
453.99594 0.05697 0.06093 0.06107 0.16328 0.00929 0.35153
454.00594 0.05954 0.06438 0.06453 0.17107 0.00996 0.36948
454.01594 0.06217 0.06795 0.06811 0.17905 0.01066 0.38794
454.02594 0.06485 0.07165 0.07182 0.18721 0.01140 0.40692
454.03594 0.06758 0.07546 0.07564 0.19553 0.01218 0.42639
454.04594 0.07035 0.07940 0.07958 0.20400 0.01299 0.44633
454.05594 0.07316 0.08345 0.08364 0.21262 0.01385 0.46672
454.06594 0.07602 0.08761 0.08781 0.22137 0.01475 0.48755
454.07594 0.07890 0.09187 0.09209 0.23024 0.01569 0.50880
454.08594 0.08182 0.09625 0.09647 0.23922 0.01666 0.53042
454.09594 0.08476 0.10072 0.10095 0.24828 0.01769 0.55240
454.10594 0.08772 0.10529 0.10552 0.25741 0.01875 0.57470
454.11594 0.09070 0.10995 0.11019 0.26660 0.01985 0.59729
454.12594 0.09368 0.11468 0.11493 0.27583 0.02100 0.62013
454.13594 0.09667 0.11950 0.11975 0.28508 0.02219 0.64319
454.14594 0.09966 0.12438 0.12464 0.29432 0.02342 0.66643
454.15594 0.10264 0.12933 0.12959 0.30355 0.02469 0.68980
454.16594 0.10561 0.13432 0.13458 0.31274 0.02601 0.71326
454.17594 0.10856 0.13936 0.13962 0.32186 0.02736 0.73677
454.18594 0.11149 0.14443 0.14470 0.33090 0.02875 0.76027
454.19594 0.11438 0.14953 0.14979 0.33984 0.03018 0.78372
454.20594 0.11724 0.15464 0.15490 0.34865 0.03165 0.80708
454.21594 0.12005 0.15975 0.16001 0.35731 0.03315 0.83027
454.22594 0.12281 0.16486 0.16511 0.36580 0.03468 0.85327
454.23594 0.12552 0.16994 0.17019 0.37410 0.03625 0.87600
454.24594 0.12817 0.17499 0.17524 0.38218 0.03785 0.89842
454.25594 0.13074 0.18000 0.18024 0.39002 0.03947 0.92048
454.26594 0.13325 0.18496 0.18519 0.39761 0.04111 0.94211
454.27594 0.13567 0.18984 0.19006 0.40491 0.04278 0.96327
454.28594 0.13800 0.19465 0.19486 0.41191 0.04447 0.98389
454.29594 0.14025 0.19936 0.19956 0.41859 0.04617 1.00393
454.30594 0.14239 0.20397 0.20416 0.42493 0.04789 1.02334
454.31594 0.14443 0.20846 0.20863 0.43090 0.04962 1.04205
454.32594 0.14637 0.21283 0.21298 0.43650 0.05135 1.06003
454.33594 0.14819 0.21705 0.21718 0.44171 0.05308 1.07721
454.34594 0.14989 0.22111 0.22123 0.44650 0.05482 1.09355
454.35594 0.15147 0.22501 0.22511 0.45086 0.05654 1.10900
454.36594 0.15293 0.22873 0.22882 0.45479 0.05826 1.12353
454.37594 0.15425 0.23227 0.23233 0.45826 0.05997 1.13708
454.38594 0.15545 0.23561 0.23565 0.46127 0.06165 1.14963
454.39594 0.15650 0.23873 0.23875 0.46381 0.06332 1.16112
454.40594 0.15742 0.24164 0.24164 0.46587 0.06496 1.17153
454.41594 0.15819 0.24433 0.24430 0.46744 0.06657 1.18083
454.42594 0.15883 0.24677 0.24672 0.46852 0.06814 1.18898
454.43594 0.15931 0.24898 0.24891 0.46910 0.06968 1.19597
454.44594 0.15965 0.25093 0.25084 0.46918 0.07117 1.20177
454.45594 0.15985 0.25263 0.25251 0.46876 0.07262 1.20637
454.46594 0.15990 0.25407 0.25392 0.46785 0.07401 1.20975
454.47594 0.15980 0.25524 0.25507 0.46644 0.07535 1.21189
454.48594 0.15955 0.25614 0.25595 0.46454 0.07663 1.21280
454.49594 0.15915 0.25677 0.25656 0.46215 0.07784 1.21247
454.50594 0.15862 0.25712 0.25689 0.45929 0.07899 1.21091
454.51594 0.15793 0.25720 0.25695 0.45596 0.08007 1.20811
454.52594 0.15711 0.25700 0.25673 0.45217 0.08107 1.20408
454.53594 0.15615 0.25653 0.25624 0.44794 0.08199 1.19884
454.54594 0.15505 0.25578 0.25547 0.44327 0.08284 1.19241
454.55594 0.15382 0.25476 0.25443 0.43818 0.08360 1.18480
454.56594 0.15245 0.25347 0.25313 0.43269 0.08428 1.17603
454.57594 0.15096 0.25192 0.25157 0.42681 0.08487 1.16614
454.58594 0.14935 0.25011 0.24974 0.42057 0.08537 1.15515
454.59594 0.14762 0.24805 0.24767 0.41397 0.08578 1.14309
454.60594 0.14578 0.24574 0.24535 0.40704 0.08610 1.13000
454.61594 0.14383 0.24319 0.24279 0.39979 0.08633 1.11592
454.62594 0.14177 0.24040 0.24000 0.39226 0.08646 1.10089
454.63594 0.13962 0.23740 0.23699 0.38446 0.08649 1.08495
454.64594 0.13737 0.23418 0.23376 0.37641 0.08644 1.06815
454.65594 0.13503 0.23075 0.23034 0.36813 0.08628 1.05054
454.66594 0.13261 0.22714 0.22672 0.35965 0.08604 1.03216
454.67594 0.13012 0.22334 0.22292 0.35099 0.08570 1.01307
454.68594 0.12756 0.21936 0.21895 0.34217 0.08527 0.99331
454.69594 0.12493 0.21523 0.21482 0.33322 0.08475 0.97294
454.70594 0.12224 0.21095 0.21054 0.32415 0.08414 0.95201
454.71594 0.11950 0.20653 0.20613 0.31499 0.08344 0.93059
454.72594 0.11671 0.20198 0.20159 0.30576 0.08266 0.90871
454.73594 0.11389 0.19733 0.19695 0.29648 0.08179 0.88644
454.74594 0.11103 0.19257 0.19220 0.28718 0.08085 0.86384
454.75594 0.10814 0.18773 0.18737 0.27787 0.07983 0.84094
454.76594 0.10523 0.18281 0.18247 0.26857 0.07874 0.81782
454.77594 0.10230 0.17784 0.17750 0.25931 0.07758 0.79452
454.78594 0.09936 0.17281 0.17249 0.25009 0.07635 0.77110
454.79594 0.09642 0.16774 0.16744 0.24095 0.07505 0.74760
454.80594 0.09348 0.16265 0.16236 0.23188 0.07370 0.72407
454.81594 0.09054 0.15754 0.15727 0.22292 0.07230 0.70057
454.82594 0.08762 0.15243 0.15218 0.21408 0.07084 0.67714
454.83594 0.08470 0.14732 0.14709 0.20536 0.06934 0.65382
454.84594 0.08181 0.14224 0.14202 0.19679 0.06779 0.63066
454.85594 0.07895 0.13718 0.13698 0.18837 0.06621 0.60770
454.86594 0.07611 0.13216 0.13198 0.18012 0.06460 0.58497
454.87594 0.07331 0.12718 0.12703 0.17205 0.06295 0.56252
454.88594 0.07054 0.12227 0.12213 0.16416 0.06128 0.54037
454.89594 0.06782 0.11741 0.11729 0.15646 0.05959 0.51857
454.90594 0.06513 0.11263 0.11253 0.14896 0.05788 0.49713
454.91594 0.06250 0.10793 0.10784 0.14167 0.05616 0.47610
454.92594 0.05991 0.10331 0.10324 0.13459 0.05443 0.45549
454.93594 0.05738 0.09878 0.09873 0.12773 0.05269 0.43532
454.94594 0.05490 0.09435 0.09432 0.12108 0.05096 0.41562
454.95594 0.05248 0.09003 0.09001 0.11466 0.04923 0.39641
454.96594 0.05012 0.08580 0.08580 0.10846 0.04751 0.37769
454.97594 0.04782 0.08169 0.08170 0.10248 0.04579 0.35949
454.98594 0.04558 0.07769 0.07772 0.09673 0.04409 0.34182
454.99594 0.04341 0.07381 0.07385 0.09121 0.04241 0.32469
455.00594 0.04130 0.07005 0.07010 0.08590 0.04074 0.30809
455.01594 0.03925 0.06641 0.06647 0.08082 0.03910 0.29205
455.02594 0.03727 0.06288 0.06296 0.07596 0.03749 0.27656
455.03594 0.03535 0.05949 0.05957 0.07131 0.03590 0.26162
455.04594 0.03351 0.05621 0.05630 0.06687 0.03434 0.24723
455.05594 0.03172 0.05306 0.05316 0.06264 0.03281 0.23340
455.06594 0.03001 0.05003 0.05014 0.05862 0.03132 0.22011
455.07594 0.02835 0.04712 0.04724 0.05479 0.02986 0.20737
455.08594 0.02677 0.04434 0.04446 0.05116 0.02844 0.19516
455.09594 0.02524 0.04167 0.04180 0.04772 0.02705 0.18349
455.10594 0.02378 0.03912 0.03925 0.04446 0.02571 0.17233
455.11594 0.02239 0.03669 0.03683 0.04138 0.02441 0.16169
455.12594 0.02105 0.03437 0.03451 0.03847 0.02314 0.15155
455.13594 0.01978 0.03217 0.03231 0.03572 0.02192 0.14190
455.14594 0.01856 0.03007 0.03021 0.03314 0.02074 0.13273
455.15594 0.01740 0.02808 0.02822 0.03071 0.01960 0.12402
455.16594 0.01630 0.02620 0.02634 0.02843 0.01851 0.11577
455.17594 0.01525 0.02441 0.02455 0.02629 0.01745 0.10795
455.18594 0.01426 0.02272 0.02286 0.02428 0.01644 0.10056
455.19594 0.01332 0.02113 0.02126 0.02240 0.01547 0.09358
455.20594 0.01242 0.01962 0.01976 0.02064 0.01454 0.08699
455.21594 0.01158 0.01821 0.01834 0.01901 0.01366 0.08078
455.22594 0.01078 0.01687 0.01700 0.01748 0.01281 0.07494
455.23594 0.01003 0.01562 0.01575 0.01606 0.01200 0.06946
455.24594 0.00932 0.01445 0.01457 0.01473 0.01123 0.06430
455.25594 0.00865 0.01335 0.01347 0.01351 0.01050 0.05947
455.26594 0.00802 0.01232 0.01243 0.01237 0.00980 0.05494
455.27594 0.00743 0.01135 0.01147 0.01131 0.00914 0.05071
455.28594 0.00688 0.01045 0.01057 0.01033 0.00852 0.04675
455.29594 0.00636 0.00962 0.00972 0.00943 0.00793 0.04306
455.30594 0.00587 0.00884 0.00894 0.00860 0.00737 0.03962
455.31594 0.00542 0.00811 0.00821 0.00783 0.00685 0.03642
455.32594 0.00500 0.00744 0.00753 0.00712 0.00635 0.03344
455.33594 0.00460 0.00681 0.00690 0.00647 0.00589 0.03067
455.34594 0.00423 0.00623 0.00632 0.00588 0.00545 0.02811
455.35594 0.00389 0.00569 0.00578 0.00533 0.00504 0.02573
455.36594 0.00357 0.00520 0.00528 0.00483 0.00465 0.02353
455.37594 0.00327 0.00474 0.00482 0.00437 0.00429 0.02149
455.38594 0.00300 0.00432 0.00439 0.00395 0.00396 0.01961
455.39594 0.00275 0.00393 0.00400 0.00356 0.00364 0.01788
455.40594 0.00251 0.00357 0.00364 0.00321 0.00335 0.01628
455.41594 0.00229 0.00324 0.00330 0.00289 0.00308 0.01481
455.42594 0.00209 0.00294 0.00300 0.00260 0.00282 0.01346
455.43594 0.00191 0.00267 0.00272 0.00234 0.00259 0.01222
455.44594 0.00174 0.00241 0.00246 0.00210 0.00237 0.01108
455.45594 0.00158 0.00218 0.00223 0.00188 0.00217 0.01004
455.46594 0.00143 0.00197 0.00201 0.00169 0.00198 0.00909
455.47594 0.00130 0.00178 0.00182 0.00151 0.00181 0.00822
455.48594 0.00118 0.00160 0.00164 0.00135 0.00165 0.00742
455.49594 0.00107 0.00144 0.00148 0.00121 0.00150 0.00669
455.50594 0.00097 0.00130 0.00133 0.00108 0.00137 0.00603
455.51594 0.00088 0.00116 0.00119 0.00096 0.00124 0.00543
455.52594 0.00079 0.00104 0.00107 0.00085 0.00113 0.00489
455.53594 0.00071 0.00094 0.00096 0.00076 0.00102 0.00439
455.54594 0.00064 0.00084 0.00086 0.00067 0.00092 0.00394
455.55594 0.00058 0.00075 0.00077 0.00060 0.00084 0.00353
455.56594 0.00052 0.00067 0.00069 0.00053 0.00076 0.00317


==> figures/data/SQS/y_0.28125_0/Ti-stats.txt <==
------- Overall peaks -------

level:4
average position: 454.48815475162473
position stdev: 0.08978001570417524
position uncertainty 0.016671730377727848
list of positions: 
454.5939077328683
454.3059390515842
454.43799282765866
454.52988135854486
454.5008448940904
454.4596540514128
454.4980890599497
454.48534705166674
454.45704270971765
454.48845921902085
454.56579387075664
454.5710113838631
454.5075752247414
454.53081579795486
454.46928906252646
454.3391531456631
454.6099976953455
454.3317802178699
454.43322593525835
454.67305099003954
454.47058854280357
454.39673803820824
454.3649223377134
454.6430649838738
454.4825317605489
454.47443432936063
454.48202045840287
454.5965894158849
454.45674664978986

------- All types -------

NNNNNN4
number of atoms in this configuration: 4
average position: 454.46741222450044
position stdev: 0.1456668604498896
position uncertainty 0.0728334302249448
list of positions: 
454.52988135854486
454.3317802178699
454.3649223377134
454.6430649838738

NNNOOO4
number of atoms in this configuration: 6
average position: 454.5137985164437
position stdev: 0.06068231035656322
position uncertainty 0.024773449464464508
list of positions: 
454.5939077328683
454.48845921902085
454.56579387075664
454.53081579795486
454.43322593525835
454.47058854280357

NNNNOO4
number of atoms in this configuration: 6
average position: 454.51372066916264
position stdev: 0.06241938864169621
position uncertainty 0.02548260870477195
list of positions: 
454.5008448940904
454.5710113838631
454.46928906252646
454.6099976953455
454.47443432936063
454.45674664978986

NNNNNO4
number of atoms in this configuration: 11
average position: 454.44109848905043
position stdev: 0.06652314543776244
position uncertainty 0.020057483026481877
list of positions: 
454.3059390515842
454.43799282765866
454.4596540514128
454.4980890599497
454.48534705166674
454.45704270971765
454.5075752247414
454.3391531456631
454.39673803820824
454.4825317605489
454.48202045840287

NNOOOO4
number of atoms in this configuration: 2
average position: 454.63482020296226
position stdev: 0.05406649758493046
position uncertainty 0.038230787077310424
list of positions: 
454.67305099003954
454.5965894158849

------- Simplified types based on number of neighbors -------

6-coordinated4
number of atoms in this configuration: 29
average position: 454.48815475162473
position stdev: 0.08978001570417524
position uncertainty 0.016671730377727848
list of positions: 
454.5939077328683
454.3059390515842
454.43799282765866
454.52988135854486
454.5008448940904
454.4596540514128
454.4980890599497
454.48534705166674
454.45704270971765
454.48845921902085
454.56579387075664
454.5710113838631
454.5075752247414
454.53081579795486
454.46928906252646
454.3391531456631
454.6099976953455
454.3317802178699
454.43322593525835
454.67305099003954
454.47058854280357
454.39673803820824
454.3649223377134
454.6430649838738
454.4825317605489
454.47443432936063
454.48202045840287
454.5965894158849
454.45674664978986



==> figures/data/SQS/y_0.28125_0/XPS-shifts-dscf-cond.txt <==
1 N 1 1S -53402.31160684 -53372.56308796 29.74851888
2 N 1 1S -53402.31160684 -53372.60957339 29.70203345
3 N 1 1S -53402.31160684 -53372.63599668 29.67561016
4 N 1 1S -53402.31160684 -53372.55004939 29.76155745
5 N 1 1S -53402.31160684 -53372.63849487 29.67311197
6 N 1 1S -53402.31160684 -53372.65578852 29.65581832
7 N 1 1S -53402.31160684 -53372.60995285 29.70165399
8 N 1 1S -53402.31160684 -53372.59633286 29.71527398
9 N 1 1S -53402.31160684 -53372.58843219 29.72317465
10 N 1 1S -53402.31160684 -53372.54920827 29.76239857
11 N 1 1S -53402.31160684 -53372.58010957 29.73149727
12 N 1 1S -53402.31160684 -53372.56291444 29.74869240
13 N 1 1S -53402.31160684 -53372.58289333 29.72871351
14 N 1 1S -53402.31160684 -53372.56306077 29.74854607
15 N 1 1S -53402.31160684 -53372.57681376 29.73479308
16 N 1 1S -53402.31160684 -53372.61394521 29.69766163
17 N 1 1S -53402.31160684 -53372.61874765 29.69285919
18 N 1 1S -53402.31160684 -53372.60970375 29.70190309
19 N 1 1S -53402.31160684 -53372.55646556 29.75514128
20 N 1 1S -53402.31160684 -53372.54410556 29.76750128
21 N 1 1S -53402.31160684 -53372.56135588 29.75025096
22 N 1 1S -53402.31160684 -53372.59303781 29.71856903
23 N 1 1S -53402.31160684 -53372.55053989 29.76106695
24 O 1 1S -53402.31160684 -53362.64842907 39.66317777
25 O 1 1S -53402.31160684 -53362.62380852 39.68779832
26 O 1 1S -53402.31160684 -53362.57505875 39.73654809
27 O 1 1S -53402.31160684 -53362.64115430 39.67045254
28 O 1 1S -53402.31160684 -53362.69295416 39.61865268
29 O 1 1S -53402.31160684 -53362.68664639 39.62496045
30 O 1 1S -53402.31160684 -53362.68290749 39.62869935
31 O 1 1S -53402.31160684 -53362.70893297 39.60267387
32 O 1 1S -53402.31160684 -53362.66800056 39.64360628
33 Ti 4 2P -53402.31160684 -53368.89958303 33.41202381
34 Ti 4 2P -53402.31160684 -53368.92074833 33.39085851
35 Ti 4 2P -53402.31160684 -53368.91104256 33.40056428
36 Ti 4 2P -53402.31160684 -53368.90428888 33.40731796
37 Ti 4 2P -53402.31160684 -53368.90642302 33.40518382
38 Ti 4 2P -53402.31160684 -53368.90945049 33.40215635
39 Ti 4 2P -53402.31160684 -53368.90662557 33.40498127
40 Ti 4 2P -53402.31160684 -53368.90756209 33.40404475
41 Ti 4 2P -53402.31160684 -53368.90964242 33.40196442
42 Ti 4 2P -53402.31160684 -53368.90733335 33.40427349
43 Ti 4 2P -53402.31160684 -53368.90164936 33.40995748
44 Ti 4 2P -53402.31160684 -53368.90126588 33.41034096
45 Ti 4 2P -53402.31160684 -53368.90592835 33.40567849
46 Ti 4 2P -53402.31160684 -53368.90422020 33.40738664
47 Ti 4 2P -53402.31160684 -53368.90874233 33.40286451
48 Ti 4 2P -53402.31160684 -53368.91830714 33.39329970
49 Ti 4 2P -53402.31160684 -53368.89840044 33.41320640
50 Ti 4 2P -53402.31160684 -53368.91884904 33.39275780
51 Ti 4 2P -53402.31160684 -53368.91139292 33.40021392
52 Ti 4 2P -53402.31160684 -53368.89376611 33.41784073
53 Ti 4 2P -53402.31160684 -53368.90864682 33.40296002
54 Ti 4 2P -53402.31160684 -53368.91407473 33.39753211
55 Ti 4 2P -53402.31160684 -53368.91641314 33.39519370
56 Ti 4 2P -53402.31160684 -53368.89597004 33.41563680
57 Ti 4 2P -53402.31160684 -53368.90776901 33.40383783
58 Ti 4 2P -53402.31160684 -53368.90836416 33.40324268
59 Ti 4 2P -53402.31160684 -53368.90780659 33.40380025
60 Ti 4 2P -53402.31160684 -53368.89938593 33.41222091
61 Ti 4 2P -53402.31160684 -53368.90966418 33.40194266


==> figures/data/SQS/y_0.28125_12/N-XPS-spectra-imp.txt <==
energy    N^{2V_{Ti}} N^{1V_{Ti}} N^{0V_{Ti}} total
402.74772 0.00044 0.00000 0.00000 0.00045
402.75772 0.00049 0.00000 0.00000 0.00050
402.76772 0.00055 0.00001 0.00000 0.00055
402.77772 0.00060 0.00001 0.00000 0.00061
402.78772 0.00067 0.00001 0.00000 0.00068
402.79772 0.00074 0.00001 0.00000 0.00075
402.80772 0.00081 0.00001 0.00000 0.00082
402.81772 0.00090 0.00001 0.00000 0.00091
402.82772 0.00099 0.00001 0.00000 0.00100
402.83772 0.00109 0.00002 0.00000 0.00110
402.84772 0.00119 0.00002 0.00000 0.00121
402.85772 0.00131 0.00002 0.00000 0.00133
402.86772 0.00143 0.00002 0.00000 0.00146
402.87772 0.00157 0.00003 0.00000 0.00160
402.88772 0.00172 0.00003 0.00000 0.00175
402.89772 0.00188 0.00003 0.00000 0.00191
402.90772 0.00205 0.00004 0.00000 0.00209
402.91772 0.00223 0.00005 0.00000 0.00228
402.92772 0.00243 0.00005 0.00000 0.00248
402.93772 0.00264 0.00006 0.00000 0.00270
402.94772 0.00287 0.00007 0.00000 0.00294
402.95772 0.00312 0.00008 0.00000 0.00319
402.96772 0.00338 0.00009 0.00000 0.00347
402.97772 0.00366 0.00010 0.00000 0.00376
402.98772 0.00396 0.00011 0.00000 0.00407
402.99772 0.00428 0.00012 0.00000 0.00440
403.00772 0.00462 0.00014 0.00000 0.00476
403.01772 0.00498 0.00016 0.00000 0.00514
403.02772 0.00536 0.00018 0.00000 0.00554
403.03772 0.00577 0.00020 0.00000 0.00597
403.04772 0.00620 0.00022 0.00000 0.00643
403.05772 0.00666 0.00025 0.00000 0.00691
403.06772 0.00714 0.00028 0.00000 0.00742
403.07772 0.00765 0.00032 0.00000 0.00796
403.08772 0.00818 0.00035 0.00000 0.00854
403.09772 0.00875 0.00040 0.00000 0.00914
403.10772 0.00934 0.00044 0.00000 0.00978
403.11772 0.00996 0.00049 0.00000 0.01046
403.12772 0.01061 0.00055 0.00000 0.01116
403.13772 0.01129 0.00061 0.00000 0.01191
403.14772 0.01201 0.00068 0.00001 0.01269
403.15772 0.01275 0.00075 0.00001 0.01351
403.16772 0.01352 0.00084 0.00001 0.01437
403.17772 0.01433 0.00093 0.00001 0.01526
403.18772 0.01517 0.00102 0.00001 0.01620
403.19772 0.01604 0.00113 0.00001 0.01718
403.20772 0.01694 0.00125 0.00001 0.01820
403.21772 0.01787 0.00138 0.00002 0.01927
403.22772 0.01883 0.00152 0.00002 0.02037
403.23772 0.01983 0.00168 0.00002 0.02152
403.24772 0.02085 0.00184 0.00002 0.02271
403.25772 0.02190 0.00203 0.00003 0.02395
403.26772 0.02298 0.00222 0.00003 0.02523
403.27772 0.02408 0.00244 0.00003 0.02656
403.28772 0.02522 0.00267 0.00004 0.02792
403.29772 0.02637 0.00292 0.00004 0.02934
403.30772 0.02755 0.00319 0.00005 0.03079
403.31772 0.02875 0.00349 0.00006 0.03229
403.32772 0.02997 0.00380 0.00007 0.03384
403.33772 0.03121 0.00414 0.00007 0.03543
403.34772 0.03246 0.00451 0.00008 0.03706
403.35772 0.03373 0.00490 0.00010 0.03873
403.36772 0.03501 0.00532 0.00011 0.04044
403.37772 0.03630 0.00578 0.00012 0.04219
403.38772 0.03759 0.00626 0.00014 0.04399
403.39772 0.03889 0.00678 0.00015 0.04582
403.40772 0.04018 0.00733 0.00017 0.04769
403.41772 0.04148 0.00792 0.00020 0.04960
403.42772 0.04277 0.00855 0.00022 0.05154
403.43772 0.04406 0.00922 0.00025 0.05352
403.44772 0.04533 0.00993 0.00028 0.05554
403.45772 0.04659 0.01068 0.00031 0.05758
403.46772 0.04783 0.01148 0.00035 0.05966
403.47772 0.04905 0.01233 0.00039 0.06177
403.48772 0.05025 0.01323 0.00043 0.06391
403.49772 0.05142 0.01417 0.00048 0.06607
403.50772 0.05256 0.01517 0.00054 0.06827
403.51772 0.05367 0.01622 0.00060 0.07048
403.52772 0.05474 0.01733 0.00067 0.07273
403.53772 0.05577 0.01849 0.00074 0.07499
403.54772 0.05676 0.01971 0.00082 0.07728
403.55772 0.05770 0.02098 0.00091 0.07959
403.56772 0.05860 0.02232 0.00101 0.08192
403.57772 0.05944 0.02372 0.00111 0.08427
403.58772 0.06023 0.02518 0.00123 0.08664
403.59772 0.06097 0.02670 0.00136 0.08903
403.60772 0.06164 0.02829 0.00150 0.09143
403.61772 0.06226 0.02994 0.00165 0.09384
403.62772 0.06281 0.03165 0.00181 0.09627
403.63772 0.06330 0.03343 0.00199 0.09872
403.64772 0.06372 0.03527 0.00219 0.10118
403.65772 0.06408 0.03717 0.00240 0.10365
403.66772 0.06437 0.03913 0.00263 0.10613
403.67772 0.06459 0.04116 0.00288 0.10862
403.68772 0.06473 0.04325 0.00315 0.11113
403.69772 0.06481 0.04539 0.00344 0.11365
403.70772 0.06482 0.04760 0.00375 0.11617
403.71772 0.06476 0.04986 0.00409 0.11871
403.72772 0.06462 0.05217 0.00446 0.12126
403.73772 0.06442 0.05454 0.00485 0.12381
403.74772 0.06415 0.05696 0.00527 0.12638
403.75772 0.06381 0.05942 0.00573 0.12895
403.76772 0.06340 0.06193 0.00621 0.13154
403.77772 0.06292 0.06447 0.00673 0.13413
403.78772 0.06238 0.06706 0.00729 0.13673
403.79772 0.06178 0.06967 0.00788 0.13934
403.80772 0.06111 0.07232 0.00852 0.14195
403.81772 0.06039 0.07499 0.00919 0.14458
403.82772 0.05961 0.07768 0.00991 0.14721
403.83772 0.05878 0.08039 0.01068 0.14985
403.84772 0.05789 0.08311 0.01149 0.15249
403.85772 0.05696 0.08583 0.01235 0.15514
403.86772 0.05598 0.08855 0.01327 0.15780
403.87772 0.05496 0.09127 0.01423 0.16046
403.88772 0.05389 0.09398 0.01526 0.16313
403.89772 0.05279 0.09667 0.01634 0.16580
403.90772 0.05166 0.09933 0.01748 0.16847
403.91772 0.05049 0.10197 0.01868 0.17114
403.92772 0.04930 0.10458 0.01994 0.17382
403.93772 0.04808 0.10714 0.02127 0.17649
403.94772 0.04684 0.10966 0.02266 0.17916
403.95772 0.04559 0.11213 0.02412 0.18183
403.96772 0.04432 0.11454 0.02565 0.18450
403.97772 0.04303 0.11688 0.02725 0.18716
403.98772 0.04174 0.11915 0.02892 0.18982
403.99772 0.04045 0.12135 0.03066 0.19246
404.00772 0.03915 0.12347 0.03248 0.19509
404.01772 0.03785 0.12550 0.03437 0.19772
404.02772 0.03655 0.12743 0.03634 0.20032
404.03772 0.03526 0.12927 0.03838 0.20291
404.04772 0.03398 0.13101 0.04050 0.20549
404.05772 0.03271 0.13264 0.04269 0.20804
404.06772 0.03145 0.13416 0.04496 0.21057
404.07772 0.03021 0.13556 0.04731 0.21307
404.08772 0.02898 0.13684 0.04973 0.21555
404.09772 0.02778 0.13800 0.05222 0.21800
404.10772 0.02659 0.13904 0.05479 0.22041
404.11772 0.02543 0.13994 0.05743 0.22280
404.12772 0.02429 0.14072 0.06013 0.22514
404.13772 0.02318 0.14136 0.06291 0.22745
404.14772 0.02209 0.14186 0.06576 0.22971
404.15772 0.02103 0.14223 0.06866 0.23193
404.16772 0.02001 0.14246 0.07163 0.23410
404.17772 0.01901 0.14256 0.07466 0.23622
404.18772 0.01804 0.14251 0.07775 0.23829
404.19772 0.01710 0.14233 0.08088 0.24031
404.20772 0.01619 0.14201 0.08407 0.24227
404.21772 0.01531 0.14156 0.08730 0.24417
404.22772 0.01447 0.14097 0.09058 0.24602
404.23772 0.01366 0.14024 0.09389 0.24779
404.24772 0.01288 0.13939 0.09724 0.24951
404.25772 0.01213 0.13841 0.10061 0.25115
404.26772 0.01141 0.13731 0.10401 0.25273
404.27772 0.01072 0.13608 0.10743 0.25423
404.28772 0.01006 0.13474 0.11087 0.25567
404.29772 0.00943 0.13328 0.11431 0.25702
404.30772 0.00884 0.13171 0.11776 0.25830
404.31772 0.00827 0.13003 0.12120 0.25951
404.32772 0.00773 0.12826 0.12464 0.26063
404.33772 0.00721 0.12639 0.12807 0.26167
404.34772 0.00673 0.12442 0.13148 0.26263
404.35772 0.00626 0.12237 0.13487 0.26351
404.36772 0.00583 0.12024 0.13823 0.26430
404.37772 0.00542 0.11804 0.14156 0.26501
404.38772 0.00503 0.11577 0.14484 0.26564
404.39772 0.00466 0.11343 0.14809 0.26618
404.40772 0.00432 0.11103 0.15128 0.26663
404.41772 0.00400 0.10859 0.15441 0.26700
404.42772 0.00370 0.10609 0.15749 0.26728
404.43772 0.00341 0.10356 0.16050 0.26747
404.44772 0.00315 0.10099 0.16345 0.26758
404.45772 0.00290 0.09839 0.16632 0.26761
404.46772 0.00267 0.09577 0.16911 0.26755
404.47772 0.00245 0.09313 0.17182 0.26740
404.48772 0.00225 0.09048 0.17444 0.26717
404.49772 0.00207 0.08782 0.17697 0.26686
404.50772 0.00189 0.08515 0.17941 0.26646
404.51772 0.00173 0.08250 0.18176 0.26599
404.52772 0.00158 0.07985 0.18400 0.26543
404.53772 0.00145 0.07721 0.18614 0.26480
404.54772 0.00132 0.07459 0.18818 0.26409
404.55772 0.00120 0.07199 0.19011 0.26331
404.56772 0.00110 0.06942 0.19194 0.26245
404.57772 0.00100 0.06687 0.19366 0.26152
404.58772 0.00090 0.06436 0.19526 0.26052
404.59772 0.00082 0.06188 0.19675 0.25946
404.60772 0.00074 0.05945 0.19814 0.25833
404.61772 0.00067 0.05706 0.19940 0.25713
404.62772 0.00061 0.05471 0.20056 0.25588
404.63772 0.00055 0.05241 0.20161 0.25456
404.64772 0.00050 0.05016 0.20254 0.25319
404.65772 0.00045 0.04796 0.20336 0.25176
404.66772 0.00040 0.04581 0.20407 0.25028
404.67772 0.00036 0.04372 0.20466 0.24875
404.68772 0.00033 0.04169 0.20515 0.24717
404.69772 0.00029 0.03971 0.20553 0.24554
404.70772 0.00026 0.03779 0.20581 0.24386
404.71772 0.00023 0.03593 0.20598 0.24214
404.72772 0.00021 0.03413 0.20604 0.24038
404.73772 0.00019 0.03239 0.20601 0.23858
404.74772 0.00017 0.03071 0.20587 0.23675
404.75772 0.00015 0.02909 0.20563 0.23487
404.76772 0.00013 0.02753 0.20530 0.23296
404.77772 0.00012 0.02603 0.20487 0.23102
404.78772 0.00010 0.02459 0.20435 0.22904
404.79772 0.00009 0.02320 0.20374 0.22703
404.80772 0.00008 0.02188 0.20304 0.22499
404.81772 0.00007 0.02060 0.20225 0.22293
404.82772 0.00006 0.01939 0.20137 0.22083
404.83772 0.00006 0.01823 0.20042 0.21870
404.84772 0.00005 0.01712 0.19937 0.21655
404.85772 0.00004 0.01607 0.19825 0.21436
404.86772 0.00004 0.01506 0.19705 0.21216
404.87772 0.00003 0.01411 0.19578 0.20992
404.88772 0.00003 0.01320 0.19443 0.20766
404.89772 0.00003 0.01234 0.19300 0.20537
404.90772 0.00002 0.01152 0.19150 0.20305
404.91772 0.00002 0.01075 0.18993 0.20070
404.92772 0.00002 0.01002 0.18829 0.19833
404.93772 0.00002 0.00934 0.18658 0.19593
404.94772 0.00001 0.00869 0.18481 0.19351
404.95772 0.00001 0.00807 0.18297 0.19105
404.96772 0.00001 0.00750 0.18107 0.18857
404.97772 0.00001 0.00696 0.17910 0.18606
404.98772 0.00001 0.00645 0.17707 0.18353
404.99772 0.00001 0.00597 0.17498 0.18096
405.00772 0.00001 0.00552 0.17283 0.17836
405.01772 0.00001 0.00510 0.17063 0.17574
405.02772 0.00000 0.00471 0.16837 0.17309
405.03772 0.00000 0.00435 0.16605 0.17041
405.04772 0.00000 0.00401 0.16369 0.16770
405.05772 0.00000 0.00369 0.16127 0.16496
405.06772 0.00000 0.00339 0.15880 0.16219
405.07772 0.00000 0.00312 0.15628 0.15940
405.08772 0.00000 0.00286 0.15372 0.15658
405.09772 0.00000 0.00262 0.15111 0.15374
405.10772 0.00000 0.00240 0.14847 0.15087
405.11772 0.00000 0.00220 0.14578 0.14798
405.12772 0.00000 0.00201 0.14305 0.14507
405.13772 0.00000 0.00184 0.14029 0.14213
405.14772 0.00000 0.00168 0.13750 0.13918
405.15772 0.00000 0.00153 0.13468 0.13621
405.16772 0.00000 0.00139 0.13183 0.13322
405.17772 0.00000 0.00127 0.12895 0.13022
405.18772 0.00000 0.00115 0.12605 0.12721
405.19772 0.00000 0.00105 0.12314 0.12418
405.20772 0.00000 0.00095 0.12020 0.12115
405.21772 0.00000 0.00086 0.11726 0.11812
405.22772 0.00000 0.00078 0.11430 0.11508
405.23772 0.00000 0.00071 0.11134 0.11205
405.24772 0.00000 0.00064 0.10838 0.10902
405.25772 0.00000 0.00058 0.10541 0.10599
405.26772 0.00000 0.00052 0.10245 0.10297
405.27772 0.00000 0.00047 0.09950 0.09997
405.28772 0.00000 0.00042 0.09656 0.09698
405.29772 0.00000 0.00038 0.09362 0.09400
405.30772 0.00000 0.00034 0.09071 0.09105
405.31772 0.00000 0.00031 0.08782 0.08812
405.32772 0.00000 0.00027 0.08494 0.08522
405.33772 0.00000 0.00025 0.08210 0.08234
405.34772 0.00000 0.00022 0.07928 0.07950
405.35772 0.00000 0.00020 0.07650 0.07669
405.36772 0.00000 0.00018 0.07375 0.07392
405.37772 0.00000 0.00016 0.07104 0.07119
405.38772 0.00000 0.00014 0.06836 0.06850
405.39772 0.00000 0.00012 0.06574 0.06586
405.40772 0.00000 0.00011 0.06315 0.06326
405.41772 0.00000 0.00010 0.06062 0.06072
405.42772 0.00000 0.00009 0.05813 0.05822
405.43772 0.00000 0.00008 0.05570 0.05577
405.44772 0.00000 0.00007 0.05332 0.05339
405.45772 0.00000 0.00006 0.05099 0.05105
405.46772 0.00000 0.00005 0.04872 0.04878
405.47772 0.00000 0.00005 0.04651 0.04656
405.48772 0.00000 0.00004 0.04436 0.04440
405.49772 0.00000 0.00004 0.04227 0.04230
405.50772 0.00000 0.00003 0.04023 0.04027
405.51772 0.00000 0.00003 0.03826 0.03829
405.52772 0.00000 0.00002 0.03635 0.03638
405.53772 0.00000 0.00002 0.03451 0.03453
405.54772 0.00000 0.00002 0.03272 0.03274
405.55772 0.00000 0.00002 0.03100 0.03102
405.56772 0.00000 0.00001 0.02934 0.02936
405.57772 0.00000 0.00001 0.02774 0.02776
405.58772 0.00000 0.00001 0.02621 0.02622
405.59772 0.00000 0.00001 0.02473 0.02474
405.60772 0.00000 0.00001 0.02331 0.02332
405.61772 0.00000 0.00001 0.02196 0.02197
405.62772 0.00000 0.00001 0.02066 0.02067
405.63772 0.00000 0.00001 0.01942 0.01942
405.64772 0.00000 0.00000 0.01823 0.01824
405.65772 0.00000 0.00000 0.01710 0.01711
405.66772 0.00000 0.00000 0.01603 0.01603
405.67772 0.00000 0.00000 0.01501 0.01501
405.68772 0.00000 0.00000 0.01403 0.01404
405.69772 0.00000 0.00000 0.01311 0.01311
405.70772 0.00000 0.00000 0.01224 0.01224
405.71772 0.00000 0.00000 0.01141 0.01141
405.72772 0.00000 0.00000 0.01063 0.01063
405.73772 0.00000 0.00000 0.00989 0.00989
405.74772 0.00000 0.00000 0.00919 0.00919
405.75772 0.00000 0.00000 0.00853 0.00854
405.76772 0.00000 0.00000 0.00792 0.00792
405.77772 0.00000 0.00000 0.00734 0.00734
405.78772 0.00000 0.00000 0.00679 0.00679
405.79772 0.00000 0.00000 0.00628 0.00628
405.80772 0.00000 0.00000 0.00580 0.00580
405.81772 0.00000 0.00000 0.00535 0.00535
405.82772 0.00000 0.00000 0.00493 0.00493
405.83772 0.00000 0.00000 0.00454 0.00454
405.84772 0.00000 0.00000 0.00418 0.00418
405.85772 0.00000 0.00000 0.00384 0.00384
405.86772 0.00000 0.00000 0.00353 0.00353
405.87772 0.00000 0.00000 0.00323 0.00323
405.88772 0.00000 0.00000 0.00296 0.00296
405.89772 0.00000 0.00000 0.00271 0.00271
405.90772 0.00000 0.00000 0.00248 0.00248
405.91772 0.00000 0.00000 0.00226 0.00226
405.92772 0.00000 0.00000 0.00206 0.00206
405.93772 0.00000 0.00000 0.00188 0.00188
405.94772 0.00000 0.00000 0.00171 0.00171
405.95772 0.00000 0.00000 0.00156 0.00156
405.96772 0.00000 0.00000 0.00141 0.00141
405.97772 0.00000 0.00000 0.00128 0.00128
405.98772 0.00000 0.00000 0.00116 0.00116
405.99772 0.00000 0.00000 0.00105 0.00105
406.00772 0.00000 0.00000 0.00095 0.00095
406.01772 0.00000 0.00000 0.00086 0.00086
406.02772 0.00000 0.00000 0.00078 0.00078
406.03772 0.00000 0.00000 0.00070 0.00070


==> figures/data/SQS/y_0.28125_12/N-XPS-spectra.txt <==
energy TiTiTiTiTiTi TiTiTiTiTi TiTiTiTi total
402.74772 0.00000 0.00000 0.00044 0.00045
402.75772 0.00000 0.00000 0.00049 0.00050
402.76772 0.00000 0.00001 0.00055 0.00055
402.77772 0.00000 0.00001 0.00060 0.00061
402.78772 0.00000 0.00001 0.00067 0.00068
402.79772 0.00000 0.00001 0.00074 0.00075
402.80772 0.00000 0.00001 0.00081 0.00082
402.81772 0.00000 0.00001 0.00090 0.00091
402.82772 0.00000 0.00001 0.00099 0.00100
402.83772 0.00000 0.00002 0.00109 0.00110
402.84772 0.00000 0.00002 0.00119 0.00121
402.85772 0.00000 0.00002 0.00131 0.00133
402.86772 0.00000 0.00002 0.00143 0.00146
402.87772 0.00000 0.00003 0.00157 0.00160
402.88772 0.00000 0.00003 0.00172 0.00175
402.89772 0.00000 0.00003 0.00188 0.00191
402.90772 0.00000 0.00004 0.00205 0.00209
402.91772 0.00000 0.00005 0.00223 0.00228
402.92772 0.00000 0.00005 0.00243 0.00248
402.93772 0.00000 0.00006 0.00264 0.00270
402.94772 0.00000 0.00007 0.00287 0.00294
402.95772 0.00000 0.00008 0.00312 0.00319
402.96772 0.00000 0.00009 0.00338 0.00347
402.97772 0.00000 0.00010 0.00366 0.00376
402.98772 0.00000 0.00011 0.00396 0.00407
402.99772 0.00000 0.00012 0.00428 0.00440
403.00772 0.00000 0.00014 0.00462 0.00476
403.01772 0.00000 0.00016 0.00498 0.00514
403.02772 0.00000 0.00018 0.00536 0.00554
403.03772 0.00000 0.00020 0.00577 0.00597
403.04772 0.00000 0.00022 0.00620 0.00643
403.05772 0.00000 0.00025 0.00666 0.00691
403.06772 0.00000 0.00028 0.00714 0.00742
403.07772 0.00000 0.00032 0.00765 0.00796
403.08772 0.00000 0.00035 0.00818 0.00854
403.09772 0.00000 0.00040 0.00875 0.00914
403.10772 0.00000 0.00044 0.00934 0.00978
403.11772 0.00000 0.00049 0.00996 0.01046
403.12772 0.00000 0.00055 0.01061 0.01116
403.13772 0.00000 0.00061 0.01129 0.01191
403.14772 0.00001 0.00068 0.01201 0.01269
403.15772 0.00001 0.00075 0.01275 0.01351
403.16772 0.00001 0.00084 0.01352 0.01437
403.17772 0.00001 0.00093 0.01433 0.01526
403.18772 0.00001 0.00102 0.01517 0.01620
403.19772 0.00001 0.00113 0.01604 0.01718
403.20772 0.00001 0.00125 0.01694 0.01820
403.21772 0.00002 0.00138 0.01787 0.01927
403.22772 0.00002 0.00152 0.01883 0.02037
403.23772 0.00002 0.00168 0.01983 0.02152
403.24772 0.00002 0.00184 0.02085 0.02271
403.25772 0.00003 0.00203 0.02190 0.02395
403.26772 0.00003 0.00222 0.02298 0.02523
403.27772 0.00003 0.00244 0.02408 0.02656
403.28772 0.00004 0.00267 0.02522 0.02792
403.29772 0.00004 0.00292 0.02637 0.02934
403.30772 0.00005 0.00319 0.02755 0.03079
403.31772 0.00006 0.00349 0.02875 0.03229
403.32772 0.00007 0.00380 0.02997 0.03384
403.33772 0.00007 0.00414 0.03121 0.03543
403.34772 0.00008 0.00451 0.03246 0.03706
403.35772 0.00010 0.00490 0.03373 0.03873
403.36772 0.00011 0.00532 0.03501 0.04044
403.37772 0.00012 0.00578 0.03630 0.04219
403.38772 0.00014 0.00626 0.03759 0.04399
403.39772 0.00015 0.00678 0.03889 0.04582
403.40772 0.00017 0.00733 0.04018 0.04769
403.41772 0.00020 0.00792 0.04148 0.04960
403.42772 0.00022 0.00855 0.04277 0.05154
403.43772 0.00025 0.00922 0.04406 0.05352
403.44772 0.00028 0.00993 0.04533 0.05554
403.45772 0.00031 0.01068 0.04659 0.05758
403.46772 0.00035 0.01148 0.04783 0.05966
403.47772 0.00039 0.01233 0.04905 0.06177
403.48772 0.00043 0.01323 0.05025 0.06391
403.49772 0.00048 0.01417 0.05142 0.06607
403.50772 0.00054 0.01517 0.05256 0.06827
403.51772 0.00060 0.01622 0.05367 0.07048
403.52772 0.00067 0.01733 0.05474 0.07273
403.53772 0.00074 0.01849 0.05577 0.07499
403.54772 0.00082 0.01971 0.05676 0.07728
403.55772 0.00091 0.02098 0.05770 0.07959
403.56772 0.00101 0.02232 0.05860 0.08192
403.57772 0.00111 0.02372 0.05944 0.08427
403.58772 0.00123 0.02518 0.06023 0.08664
403.59772 0.00136 0.02670 0.06097 0.08903
403.60772 0.00150 0.02829 0.06164 0.09143
403.61772 0.00165 0.02994 0.06226 0.09384
403.62772 0.00181 0.03165 0.06281 0.09627
403.63772 0.00199 0.03343 0.06330 0.09872
403.64772 0.00219 0.03527 0.06372 0.10118
403.65772 0.00240 0.03717 0.06408 0.10365
403.66772 0.00263 0.03913 0.06437 0.10613
403.67772 0.00288 0.04116 0.06459 0.10862
403.68772 0.00315 0.04325 0.06473 0.11113
403.69772 0.00344 0.04539 0.06481 0.11365
403.70772 0.00375 0.04760 0.06482 0.11617
403.71772 0.00409 0.04986 0.06476 0.11871
403.72772 0.00446 0.05217 0.06462 0.12126
403.73772 0.00485 0.05454 0.06442 0.12381
403.74772 0.00527 0.05696 0.06415 0.12638
403.75772 0.00573 0.05942 0.06381 0.12895
403.76772 0.00621 0.06193 0.06340 0.13154
403.77772 0.00673 0.06447 0.06292 0.13413
403.78772 0.00729 0.06706 0.06238 0.13673
403.79772 0.00788 0.06967 0.06178 0.13934
403.80772 0.00852 0.07232 0.06111 0.14195
403.81772 0.00919 0.07499 0.06039 0.14458
403.82772 0.00991 0.07768 0.05961 0.14721
403.83772 0.01068 0.08039 0.05878 0.14985
403.84772 0.01149 0.08311 0.05789 0.15249
403.85772 0.01235 0.08583 0.05696 0.15514
403.86772 0.01327 0.08855 0.05598 0.15780
403.87772 0.01423 0.09127 0.05496 0.16046
403.88772 0.01526 0.09398 0.05389 0.16313
403.89772 0.01634 0.09667 0.05279 0.16580
403.90772 0.01748 0.09933 0.05166 0.16847
403.91772 0.01868 0.10197 0.05049 0.17114
403.92772 0.01994 0.10458 0.04930 0.17382
403.93772 0.02127 0.10714 0.04808 0.17649
403.94772 0.02266 0.10966 0.04684 0.17916
403.95772 0.02412 0.11213 0.04559 0.18183
403.96772 0.02565 0.11454 0.04432 0.18450
403.97772 0.02725 0.11688 0.04303 0.18716
403.98772 0.02892 0.11915 0.04174 0.18982
403.99772 0.03066 0.12135 0.04045 0.19246
404.00772 0.03248 0.12347 0.03915 0.19509
404.01772 0.03437 0.12550 0.03785 0.19772
404.02772 0.03634 0.12743 0.03655 0.20032
404.03772 0.03838 0.12927 0.03526 0.20291
404.04772 0.04050 0.13101 0.03398 0.20549
404.05772 0.04269 0.13264 0.03271 0.20804
404.06772 0.04496 0.13416 0.03145 0.21057
404.07772 0.04731 0.13556 0.03021 0.21307
404.08772 0.04973 0.13684 0.02898 0.21555
404.09772 0.05222 0.13800 0.02778 0.21800
404.10772 0.05479 0.13904 0.02659 0.22041
404.11772 0.05743 0.13994 0.02543 0.22280
404.12772 0.06013 0.14072 0.02429 0.22514
404.13772 0.06291 0.14136 0.02318 0.22745
404.14772 0.06576 0.14186 0.02209 0.22971
404.15772 0.06866 0.14223 0.02103 0.23193
404.16772 0.07163 0.14246 0.02001 0.23410
404.17772 0.07466 0.14256 0.01901 0.23622
404.18772 0.07775 0.14251 0.01804 0.23829
404.19772 0.08088 0.14233 0.01710 0.24031
404.20772 0.08407 0.14201 0.01619 0.24227
404.21772 0.08730 0.14156 0.01531 0.24417
404.22772 0.09058 0.14097 0.01447 0.24602
404.23772 0.09389 0.14024 0.01366 0.24779
404.24772 0.09724 0.13939 0.01288 0.24951
404.25772 0.10061 0.13841 0.01213 0.25115
404.26772 0.10401 0.13731 0.01141 0.25273
404.27772 0.10743 0.13608 0.01072 0.25423
404.28772 0.11087 0.13474 0.01006 0.25567
404.29772 0.11431 0.13328 0.00943 0.25702
404.30772 0.11776 0.13171 0.00884 0.25830
404.31772 0.12120 0.13003 0.00827 0.25951
404.32772 0.12464 0.12826 0.00773 0.26063
404.33772 0.12807 0.12639 0.00721 0.26167
404.34772 0.13148 0.12442 0.00673 0.26263
404.35772 0.13487 0.12237 0.00626 0.26351
404.36772 0.13823 0.12024 0.00583 0.26430
404.37772 0.14156 0.11804 0.00542 0.26501
404.38772 0.14484 0.11577 0.00503 0.26564
404.39772 0.14809 0.11343 0.00466 0.26618
404.40772 0.15128 0.11103 0.00432 0.26663
404.41772 0.15441 0.10859 0.00400 0.26700
404.42772 0.15749 0.10609 0.00370 0.26728
404.43772 0.16050 0.10356 0.00341 0.26747
404.44772 0.16345 0.10099 0.00315 0.26758
404.45772 0.16632 0.09839 0.00290 0.26761
404.46772 0.16911 0.09577 0.00267 0.26755
404.47772 0.17182 0.09313 0.00245 0.26740
404.48772 0.17444 0.09048 0.00225 0.26717
404.49772 0.17697 0.08782 0.00207 0.26686
404.50772 0.17941 0.08515 0.00189 0.26646
404.51772 0.18176 0.08250 0.00173 0.26599
404.52772 0.18400 0.07985 0.00158 0.26543
404.53772 0.18614 0.07721 0.00145 0.26480
404.54772 0.18818 0.07459 0.00132 0.26409
404.55772 0.19011 0.07199 0.00120 0.26331
404.56772 0.19194 0.06942 0.00110 0.26245
404.57772 0.19366 0.06687 0.00100 0.26152
404.58772 0.19526 0.06436 0.00090 0.26052
404.59772 0.19675 0.06188 0.00082 0.25946
404.60772 0.19814 0.05945 0.00074 0.25833
404.61772 0.19940 0.05706 0.00067 0.25713
404.62772 0.20056 0.05471 0.00061 0.25588
404.63772 0.20161 0.05241 0.00055 0.25456
404.64772 0.20254 0.05016 0.00050 0.25319
404.65772 0.20336 0.04796 0.00045 0.25176
404.66772 0.20407 0.04581 0.00040 0.25028
404.67772 0.20466 0.04372 0.00036 0.24875
404.68772 0.20515 0.04169 0.00033 0.24717
404.69772 0.20553 0.03971 0.00029 0.24554
404.70772 0.20581 0.03779 0.00026 0.24386
404.71772 0.20598 0.03593 0.00023 0.24214
404.72772 0.20604 0.03413 0.00021 0.24038
404.73772 0.20601 0.03239 0.00019 0.23858
404.74772 0.20587 0.03071 0.00017 0.23675
404.75772 0.20563 0.02909 0.00015 0.23487
404.76772 0.20530 0.02753 0.00013 0.23296
404.77772 0.20487 0.02603 0.00012 0.23102
404.78772 0.20435 0.02459 0.00010 0.22904
404.79772 0.20374 0.02320 0.00009 0.22703
404.80772 0.20304 0.02188 0.00008 0.22499
404.81772 0.20225 0.02060 0.00007 0.22293
404.82772 0.20137 0.01939 0.00006 0.22083
404.83772 0.20042 0.01823 0.00006 0.21870
404.84772 0.19937 0.01712 0.00005 0.21655
404.85772 0.19825 0.01607 0.00004 0.21436
404.86772 0.19705 0.01506 0.00004 0.21216
404.87772 0.19578 0.01411 0.00003 0.20992
404.88772 0.19443 0.01320 0.00003 0.20766
404.89772 0.19300 0.01234 0.00003 0.20537
404.90772 0.19150 0.01152 0.00002 0.20305
404.91772 0.18993 0.01075 0.00002 0.20070
404.92772 0.18829 0.01002 0.00002 0.19833
404.93772 0.18658 0.00934 0.00002 0.19593
404.94772 0.18481 0.00869 0.00001 0.19351
404.95772 0.18297 0.00807 0.00001 0.19105
404.96772 0.18107 0.00750 0.00001 0.18857
404.97772 0.17910 0.00696 0.00001 0.18606
404.98772 0.17707 0.00645 0.00001 0.18353
404.99772 0.17498 0.00597 0.00001 0.18096
405.00772 0.17283 0.00552 0.00001 0.17836
405.01772 0.17063 0.00510 0.00001 0.17574
405.02772 0.16837 0.00471 0.00000 0.17309
405.03772 0.16605 0.00435 0.00000 0.17041
405.04772 0.16369 0.00401 0.00000 0.16770
405.05772 0.16127 0.00369 0.00000 0.16496
405.06772 0.15880 0.00339 0.00000 0.16219
405.07772 0.15628 0.00312 0.00000 0.15940
405.08772 0.15372 0.00286 0.00000 0.15658
405.09772 0.15111 0.00262 0.00000 0.15374
405.10772 0.14847 0.00240 0.00000 0.15087
405.11772 0.14578 0.00220 0.00000 0.14798
405.12772 0.14305 0.00201 0.00000 0.14507
405.13772 0.14029 0.00184 0.00000 0.14213
405.14772 0.13750 0.00168 0.00000 0.13918
405.15772 0.13468 0.00153 0.00000 0.13621
405.16772 0.13183 0.00139 0.00000 0.13322
405.17772 0.12895 0.00127 0.00000 0.13022
405.18772 0.12605 0.00115 0.00000 0.12721
405.19772 0.12314 0.00105 0.00000 0.12418
405.20772 0.12020 0.00095 0.00000 0.12115
405.21772 0.11726 0.00086 0.00000 0.11812
405.22772 0.11430 0.00078 0.00000 0.11508
405.23772 0.11134 0.00071 0.00000 0.11205
405.24772 0.10838 0.00064 0.00000 0.10902
405.25772 0.10541 0.00058 0.00000 0.10599
405.26772 0.10245 0.00052 0.00000 0.10297
405.27772 0.09950 0.00047 0.00000 0.09997
405.28772 0.09656 0.00042 0.00000 0.09698
405.29772 0.09362 0.00038 0.00000 0.09400
405.30772 0.09071 0.00034 0.00000 0.09105
405.31772 0.08782 0.00031 0.00000 0.08812
405.32772 0.08494 0.00027 0.00000 0.08522
405.33772 0.08210 0.00025 0.00000 0.08234
405.34772 0.07928 0.00022 0.00000 0.07950
405.35772 0.07650 0.00020 0.00000 0.07669
405.36772 0.07375 0.00018 0.00000 0.07392
405.37772 0.07104 0.00016 0.00000 0.07119
405.38772 0.06836 0.00014 0.00000 0.06850
405.39772 0.06574 0.00012 0.00000 0.06586
405.40772 0.06315 0.00011 0.00000 0.06326
405.41772 0.06062 0.00010 0.00000 0.06072
405.42772 0.05813 0.00009 0.00000 0.05822
405.43772 0.05570 0.00008 0.00000 0.05577
405.44772 0.05332 0.00007 0.00000 0.05339
405.45772 0.05099 0.00006 0.00000 0.05105
405.46772 0.04872 0.00005 0.00000 0.04878
405.47772 0.04651 0.00005 0.00000 0.04656
405.48772 0.04436 0.00004 0.00000 0.04440
405.49772 0.04227 0.00004 0.00000 0.04230
405.50772 0.04023 0.00003 0.00000 0.04027
405.51772 0.03826 0.00003 0.00000 0.03829
405.52772 0.03635 0.00002 0.00000 0.03638
405.53772 0.03451 0.00002 0.00000 0.03453
405.54772 0.03272 0.00002 0.00000 0.03274
405.55772 0.03100 0.00002 0.00000 0.03102
405.56772 0.02934 0.00001 0.00000 0.02936
405.57772 0.02774 0.00001 0.00000 0.02776
405.58772 0.02621 0.00001 0.00000 0.02622
405.59772 0.02473 0.00001 0.00000 0.02474
405.60772 0.02331 0.00001 0.00000 0.02332
405.61772 0.02196 0.00001 0.00000 0.02197
405.62772 0.02066 0.00001 0.00000 0.02067
405.63772 0.01942 0.00001 0.00000 0.01942
405.64772 0.01823 0.00000 0.00000 0.01824
405.65772 0.01710 0.00000 0.00000 0.01711
405.66772 0.01603 0.00000 0.00000 0.01603
405.67772 0.01501 0.00000 0.00000 0.01501
405.68772 0.01403 0.00000 0.00000 0.01404
405.69772 0.01311 0.00000 0.00000 0.01311
405.70772 0.01224 0.00000 0.00000 0.01224
405.71772 0.01141 0.00000 0.00000 0.01141
405.72772 0.01063 0.00000 0.00000 0.01063
405.73772 0.00989 0.00000 0.00000 0.00989
405.74772 0.00919 0.00000 0.00000 0.00919
405.75772 0.00853 0.00000 0.00000 0.00854
405.76772 0.00792 0.00000 0.00000 0.00792
405.77772 0.00734 0.00000 0.00000 0.00734
405.78772 0.00679 0.00000 0.00000 0.00679
405.79772 0.00628 0.00000 0.00000 0.00628
405.80772 0.00580 0.00000 0.00000 0.00580
405.81772 0.00535 0.00000 0.00000 0.00535
405.82772 0.00493 0.00000 0.00000 0.00493
405.83772 0.00454 0.00000 0.00000 0.00454
405.84772 0.00418 0.00000 0.00000 0.00418
405.85772 0.00384 0.00000 0.00000 0.00384
405.86772 0.00353 0.00000 0.00000 0.00353
405.87772 0.00323 0.00000 0.00000 0.00323
405.88772 0.00296 0.00000 0.00000 0.00296
405.89772 0.00271 0.00000 0.00000 0.00271
405.90772 0.00248 0.00000 0.00000 0.00248
405.91772 0.00226 0.00000 0.00000 0.00226
405.92772 0.00206 0.00000 0.00000 0.00206
405.93772 0.00188 0.00000 0.00000 0.00188
405.94772 0.00171 0.00000 0.00000 0.00171
405.95772 0.00156 0.00000 0.00000 0.00156
405.96772 0.00141 0.00000 0.00000 0.00141
405.97772 0.00128 0.00000 0.00000 0.00128
405.98772 0.00116 0.00000 0.00000 0.00116
405.99772 0.00105 0.00000 0.00000 0.00105
406.00772 0.00095 0.00000 0.00000 0.00095
406.01772 0.00086 0.00000 0.00000 0.00086
406.02772 0.00078 0.00000 0.00000 0.00078
406.03772 0.00070 0.00000 0.00000 0.00070


==> figures/data/SQS/y_0.28125_12/N-stats.txt <==
------- Overall peaks -------

level:1
average position: 404.45237784611834
position stdev: 0.4479603933786868
position uncertainty 0.0934061989461336
list of positions: 
405.1266153360188
404.21814709359285
405.1441170257459
404.401546325203
404.1775932696194
404.788065839511
404.54215550034445
404.043899870899
404.61167000493225
404.65109441996145
404.59588793945005
404.11723063783046
404.4387591339014
403.7246115529464
404.07433010302435
404.9696194581823
404.6277352051276
405.0650778521655
403.73836133535593
403.6477155488311
404.25935222226315
404.42185772760985
405.0192470582074

------- All types -------

TiTiTiTiTiTi1
number of atoms in this configuration: 13
average position: 404.76937711547373
position stdev: 0.26285297150521
position uncertainty 0.07290229743616226
list of positions: 
405.1266153360188
405.1441170257459
404.788065839511
404.54215550034445
404.61167000493225
404.65109441996145
404.59588793945005
404.4387591339014
404.9696194581823
404.6277352051276
405.0650778521655
404.42185772760985
405.0192470582074

TiTiTiTiTi1
number of atoms in this configuration: 7
average position: 404.18458564606175
position stdev: 0.12269386736675503
position uncertainty 0.04637392292073959
list of positions: 
404.21814709359285
404.401546325203
404.1775932696194
404.043899870899
404.11723063783046
404.07433010302435
404.25935222226315

TiTiTiTi1
number of atoms in this configuration: 3
average position: 403.7035628123778
position stdev: 0.04885132304572752
position uncertainty 0.028204324510720153
list of positions: 
403.7246115529464
403.73836133535593
403.6477155488311

------- Simplified types based on number of neighbors -------

4-coordinated1
number of atoms in this configuration: 3
average position: 403.7035628123778
position stdev: 0.04885132304572752
position uncertainty 0.028204324510720153
list of positions: 
403.7246115529464
403.73836133535593
403.6477155488311

5-coordinated1
number of atoms in this configuration: 7
average position: 404.18458564606175
position stdev: 0.12269386736675503
position uncertainty 0.04637392292073959
list of positions: 
404.21814709359285
404.401546325203
404.1775932696194
404.043899870899
404.11723063783046
404.07433010302435
404.25935222226315

6-coordinated1
number of atoms in this configuration: 13
average position: 404.76937711547373
position stdev: 0.26285297150521
position uncertainty 0.07290229743616226
list of positions: 
405.1266153360188
405.1441170257459
404.788065839511
404.54215550034445
404.61167000493225
404.65109441996145
404.59588793945005
404.4387591339014
404.9696194581823
404.6277352051276
405.0650778521655
404.42185772760985
405.0192470582074



==> figures/data/SQS/y_0.28125_12/O-XPS-spectra-imp.txt <==
energy    O^{2V_{Ti}} O^{1V_{Ti}} O^{0V_{Ti}} total
537.94126 0.00024 0.00000 0.00000 0.00024
537.95126 0.00027 0.00000 0.00000 0.00027
537.96126 0.00030 0.00000 0.00000 0.00030
537.97126 0.00033 0.00000 0.00000 0.00033
537.98126 0.00036 0.00000 0.00000 0.00036
537.99126 0.00039 0.00000 0.00000 0.00040
538.00126 0.00043 0.00000 0.00000 0.00044
538.01126 0.00047 0.00000 0.00000 0.00048
538.02126 0.00052 0.00000 0.00000 0.00052
538.03126 0.00057 0.00000 0.00000 0.00057
538.04126 0.00062 0.00000 0.00000 0.00063
538.05126 0.00068 0.00000 0.00000 0.00069
538.06126 0.00074 0.00000 0.00000 0.00075
538.07126 0.00081 0.00000 0.00000 0.00082
538.08126 0.00088 0.00001 0.00001 0.00089
538.09126 0.00096 0.00001 0.00001 0.00097
538.10126 0.00104 0.00001 0.00001 0.00105
538.11126 0.00113 0.00001 0.00001 0.00115
538.12126 0.00122 0.00001 0.00001 0.00124
538.13126 0.00132 0.00001 0.00001 0.00135
538.14126 0.00143 0.00001 0.00001 0.00146
538.15126 0.00155 0.00001 0.00001 0.00158
538.16126 0.00167 0.00002 0.00002 0.00170
538.17126 0.00180 0.00002 0.00002 0.00184
538.18126 0.00194 0.00002 0.00002 0.00198
538.19126 0.00208 0.00002 0.00002 0.00213
538.20126 0.00224 0.00003 0.00003 0.00229
538.21126 0.00240 0.00003 0.00003 0.00246
538.22126 0.00258 0.00003 0.00003 0.00264
538.23126 0.00276 0.00004 0.00004 0.00283
538.24126 0.00295 0.00004 0.00004 0.00303
538.25126 0.00315 0.00005 0.00005 0.00325
538.26126 0.00336 0.00005 0.00005 0.00347
538.27126 0.00359 0.00006 0.00006 0.00370
538.28126 0.00382 0.00007 0.00006 0.00395
538.29126 0.00406 0.00007 0.00007 0.00421
538.30126 0.00431 0.00008 0.00008 0.00448
538.31126 0.00458 0.00009 0.00009 0.00476
538.32126 0.00485 0.00010 0.00010 0.00506
538.33126 0.00514 0.00012 0.00011 0.00537
538.34126 0.00544 0.00013 0.00013 0.00569
538.35126 0.00574 0.00015 0.00014 0.00603
538.36126 0.00606 0.00016 0.00016 0.00638
538.37126 0.00639 0.00018 0.00017 0.00674
538.38126 0.00673 0.00020 0.00019 0.00712
538.39126 0.00708 0.00022 0.00021 0.00751
538.40126 0.00744 0.00024 0.00024 0.00792
538.41126 0.00780 0.00027 0.00026 0.00834
538.42126 0.00818 0.00030 0.00029 0.00877
538.43126 0.00857 0.00033 0.00032 0.00922
538.44126 0.00896 0.00036 0.00035 0.00968
538.45126 0.00936 0.00040 0.00039 0.01015
538.46126 0.00977 0.00044 0.00043 0.01064
538.47126 0.01019 0.00049 0.00047 0.01114
538.48126 0.01061 0.00053 0.00051 0.01166
538.49126 0.01104 0.00059 0.00056 0.01219
538.50126 0.01147 0.00064 0.00062 0.01273
538.51126 0.01190 0.00070 0.00067 0.01328
538.52126 0.01234 0.00077 0.00074 0.01385
538.53126 0.01278 0.00084 0.00081 0.01443
538.54126 0.01322 0.00092 0.00088 0.01502
538.55126 0.01366 0.00100 0.00096 0.01562
538.56126 0.01410 0.00109 0.00104 0.01623
538.57126 0.01454 0.00118 0.00113 0.01686
538.58126 0.01497 0.00128 0.00123 0.01749
538.59126 0.01541 0.00139 0.00134 0.01814
538.60126 0.01583 0.00151 0.00145 0.01879
538.61126 0.01625 0.00164 0.00157 0.01946
538.62126 0.01666 0.00177 0.00170 0.02013
538.63126 0.01706 0.00192 0.00183 0.02081
538.64126 0.01746 0.00207 0.00198 0.02151
538.65126 0.01784 0.00224 0.00213 0.02221
538.66126 0.01821 0.00241 0.00230 0.02292
538.67126 0.01857 0.00259 0.00247 0.02363
538.68126 0.01891 0.00279 0.00266 0.02436
538.69126 0.01924 0.00300 0.00286 0.02509
538.70126 0.01955 0.00322 0.00307 0.02584
538.71126 0.01985 0.00345 0.00329 0.02659
538.72126 0.02012 0.00370 0.00352 0.02734
538.73126 0.02038 0.00396 0.00376 0.02811
538.74126 0.02062 0.00424 0.00402 0.02888
538.75126 0.02084 0.00453 0.00430 0.02966
538.76126 0.02104 0.00483 0.00458 0.03045
538.77126 0.02121 0.00515 0.00488 0.03125
538.78126 0.02137 0.00549 0.00520 0.03205
538.79126 0.02150 0.00584 0.00553 0.03287
538.80126 0.02161 0.00621 0.00588 0.03369
538.81126 0.02169 0.00659 0.00624 0.03452
538.82126 0.02175 0.00699 0.00662 0.03537
538.83126 0.02179 0.00741 0.00702 0.03622
538.84126 0.02180 0.00785 0.00743 0.03708
538.85126 0.02179 0.00831 0.00786 0.03796
538.86126 0.02175 0.00878 0.00831 0.03884
538.87126 0.02169 0.00928 0.00877 0.03974
538.88126 0.02161 0.00979 0.00926 0.04065
538.89126 0.02150 0.01032 0.00976 0.04158
538.90126 0.02137 0.01087 0.01028 0.04251
538.91126 0.02121 0.01143 0.01082 0.04347
538.92126 0.02104 0.01202 0.01137 0.04443
538.93126 0.02084 0.01263 0.01195 0.04542
538.94126 0.02062 0.01325 0.01254 0.04642
538.95126 0.02038 0.01389 0.01316 0.04743
538.96126 0.02012 0.01455 0.01379 0.04847
538.97126 0.01985 0.01523 0.01444 0.04952
538.98126 0.01955 0.01593 0.01511 0.05059
538.99126 0.01924 0.01664 0.01580 0.05168
539.00126 0.01891 0.01737 0.01651 0.05279
539.01126 0.01857 0.01812 0.01724 0.05393
539.02126 0.01821 0.01888 0.01799 0.05508
539.03126 0.01784 0.01966 0.01875 0.05625
539.04126 0.01746 0.02045 0.01954 0.05745
539.05126 0.01706 0.02126 0.02034 0.05867
539.06126 0.01666 0.02208 0.02116 0.05991
539.07126 0.01625 0.02292 0.02200 0.06117
539.08126 0.01583 0.02376 0.02286 0.06245
539.09126 0.01541 0.02462 0.02373 0.06376
539.10126 0.01497 0.02549 0.02463 0.06509
539.11126 0.01454 0.02637 0.02554 0.06644
539.12126 0.01410 0.02725 0.02646 0.06782
539.13126 0.01366 0.02814 0.02741 0.06922
539.14126 0.01322 0.02904 0.02837 0.07064
539.15126 0.01278 0.02995 0.02935 0.07208
539.16126 0.01234 0.03086 0.03034 0.07354
539.17126 0.01190 0.03177 0.03135 0.07503
539.18126 0.01147 0.03268 0.03238 0.07653
539.19126 0.01104 0.03359 0.03342 0.07805
539.20126 0.01061 0.03451 0.03448 0.07959
539.21126 0.01019 0.03542 0.03555 0.08115
539.22126 0.00977 0.03632 0.03663 0.08273
539.23126 0.00936 0.03722 0.03773 0.08432
539.24126 0.00896 0.03812 0.03884 0.08592
539.25126 0.00857 0.03901 0.03996 0.08754
539.26126 0.00818 0.03989 0.04110 0.08917
539.27126 0.00780 0.04076 0.04225 0.09081
539.28126 0.00744 0.04162 0.04341 0.09246
539.29126 0.00708 0.04246 0.04457 0.09411
539.30126 0.00673 0.04329 0.04575 0.09577
539.31126 0.00639 0.04410 0.04694 0.09743
539.32126 0.00606 0.04490 0.04813 0.09910
539.33126 0.00574 0.04568 0.04934 0.10076
539.34126 0.00544 0.04643 0.05055 0.10242
539.35126 0.00514 0.04717 0.05176 0.10407
539.36126 0.00485 0.04788 0.05298 0.10571
539.37126 0.00458 0.04857 0.05420 0.10735
539.38126 0.00431 0.04923 0.05542 0.10897
539.39126 0.00406 0.04987 0.05665 0.11057
539.40126 0.00382 0.05047 0.05787 0.11216
539.41126 0.00359 0.05105 0.05910 0.11373
539.42126 0.00336 0.05159 0.06031 0.11527
539.43126 0.00315 0.05211 0.06153 0.11679
539.44126 0.00295 0.05259 0.06274 0.11827
539.45126 0.00276 0.05303 0.06394 0.11973
539.46126 0.00258 0.05344 0.06513 0.12115
539.47126 0.00240 0.05382 0.06631 0.12253
539.48126 0.00224 0.05415 0.06747 0.12387
539.49126 0.00208 0.05445 0.06862 0.12516
539.50126 0.00194 0.05471 0.06976 0.12641
539.51126 0.00180 0.05493 0.07087 0.12761
539.52126 0.00167 0.05511 0.07197 0.12875
539.53126 0.00155 0.05525 0.07304 0.12984
539.54126 0.00143 0.05535 0.07408 0.13086
539.55126 0.00132 0.05540 0.07510 0.13183
539.56126 0.00122 0.05541 0.07609 0.13273
539.57126 0.00113 0.05538 0.07704 0.13356
539.58126 0.00104 0.05531 0.07797 0.13432
539.59126 0.00096 0.05520 0.07885 0.13501
539.60126 0.00088 0.05504 0.07970 0.13562
539.61126 0.00081 0.05484 0.08051 0.13616
539.62126 0.00074 0.05460 0.08127 0.13661
539.63126 0.00068 0.05431 0.08199 0.13699
539.64126 0.00062 0.05399 0.08267 0.13728
539.65126 0.00057 0.05362 0.08329 0.13748
539.66126 0.00052 0.05321 0.08387 0.13760
539.67126 0.00047 0.05276 0.08439 0.13763
539.68126 0.00043 0.05228 0.08486 0.13757
539.69126 0.00039 0.05175 0.08527 0.13742
539.70126 0.00036 0.05119 0.08562 0.13717
539.71126 0.00033 0.05059 0.08592 0.13684
539.72126 0.00030 0.04996 0.08616 0.13642
539.73126 0.00027 0.04930 0.08634 0.13590
539.74126 0.00024 0.04860 0.08645 0.13529
539.75126 0.00022 0.04787 0.08650 0.13459
539.76126 0.00020 0.04711 0.08649 0.13380
539.77126 0.00018 0.04632 0.08642 0.13292
539.78126 0.00016 0.04551 0.08628 0.13195
539.79126 0.00014 0.04467 0.08607 0.13089
539.80126 0.00013 0.04381 0.08581 0.12975
539.81126 0.00012 0.04293 0.08547 0.12852
539.82126 0.00011 0.04203 0.08508 0.12721
539.83126 0.00009 0.04111 0.08462 0.12582
539.84126 0.00008 0.04018 0.08409 0.12435
539.85126 0.00008 0.03923 0.08351 0.12281
539.86126 0.00007 0.03827 0.08286 0.12119
539.87126 0.00006 0.03729 0.08215 0.11951
539.88126 0.00005 0.03631 0.08139 0.11776
539.89126 0.00005 0.03533 0.08056 0.11594
539.90126 0.00004 0.03434 0.07969 0.11406
539.91126 0.00004 0.03334 0.07875 0.11213
539.92126 0.00003 0.03235 0.07777 0.11015
539.93126 0.00003 0.03135 0.07673 0.10811
539.94126 0.00003 0.03036 0.07565 0.10603
539.95126 0.00002 0.02937 0.07451 0.10391
539.96126 0.00002 0.02839 0.07334 0.10175
539.97126 0.00002 0.02741 0.07213 0.09955
539.98126 0.00002 0.02644 0.07087 0.09733
539.99126 0.00001 0.02548 0.06958 0.09507
540.00126 0.00001 0.02453 0.06826 0.09280
540.01126 0.00001 0.02360 0.06690 0.09051
540.02126 0.00001 0.02268 0.06552 0.08820
540.03126 0.00001 0.02177 0.06411 0.08589
540.04126 0.00001 0.02088 0.06267 0.08356
540.05126 0.00001 0.02001 0.06122 0.08123
540.06126 0.00001 0.01915 0.05975 0.07891
540.07126 0.00000 0.01831 0.05827 0.07659
540.08126 0.00000 0.01750 0.05677 0.07427
540.09126 0.00000 0.01670 0.05527 0.07197
540.10126 0.00000 0.01592 0.05376 0.06968
540.11126 0.00000 0.01516 0.05224 0.06741
540.12126 0.00000 0.01443 0.05072 0.06516
540.13126 0.00000 0.01372 0.04921 0.06293
540.14126 0.00000 0.01303 0.04770 0.06073
540.15126 0.00000 0.01236 0.04619 0.05855
540.16126 0.00000 0.01171 0.04470 0.05641
540.17126 0.00000 0.01109 0.04321 0.05430
540.18126 0.00000 0.01049 0.04174 0.05223
540.19126 0.00000 0.00991 0.04028 0.05019
540.20126 0.00000 0.00936 0.03884 0.04820
540.21126 0.00000 0.00882 0.03742 0.04624
540.22126 0.00000 0.00831 0.03602 0.04433
540.23126 0.00000 0.00782 0.03464 0.04246
540.24126 0.00000 0.00735 0.03328 0.04063
540.25126 0.00000 0.00690 0.03195 0.03885
540.26126 0.00000 0.00648 0.03064 0.03712
540.27126 0.00000 0.00607 0.02936 0.03543
540.28126 0.00000 0.00568 0.02811 0.03379
540.29126 0.00000 0.00532 0.02689 0.03221
540.30126 0.00000 0.00497 0.02570 0.03067
540.31126 0.00000 0.00464 0.02454 0.02917
540.32126 0.00000 0.00432 0.02341 0.02773
540.33126 0.00000 0.00403 0.02231 0.02634
540.34126 0.00000 0.00375 0.02125 0.02499
540.35126 0.00000 0.00348 0.02021 0.02370
540.36126 0.00000 0.00323 0.01921 0.02245
540.37126 0.00000 0.00300 0.01825 0.02125
540.38126 0.00000 0.00278 0.01731 0.02009
540.39126 0.00000 0.00257 0.01641 0.01898
540.40126 0.00000 0.00238 0.01554 0.01792
540.41126 0.00000 0.00220 0.01471 0.01690
540.42126 0.00000 0.00203 0.01390 0.01593
540.43126 0.00000 0.00187 0.01313 0.01500
540.44126 0.00000 0.00172 0.01239 0.01411
540.45126 0.00000 0.00158 0.01168 0.01326
540.46126 0.00000 0.00145 0.01100 0.01246
540.47126 0.00000 0.00133 0.01035 0.01169
540.48126 0.00000 0.00122 0.00973 0.01096
540.49126 0.00000 0.00112 0.00914 0.01026
540.50126 0.00000 0.00103 0.00858 0.00960
540.51126 0.00000 0.00094 0.00804 0.00898
540.52126 0.00000 0.00086 0.00753 0.00839
540.53126 0.00000 0.00078 0.00705 0.00783
540.54126 0.00000 0.00071 0.00659 0.00730
540.55126 0.00000 0.00065 0.00615 0.00680
540.56126 0.00000 0.00059 0.00574 0.00633
540.57126 0.00000 0.00053 0.00535 0.00589
540.58126 0.00000 0.00048 0.00498 0.00547
540.59126 0.00000 0.00044 0.00464 0.00508
540.60126 0.00000 0.00040 0.00431 0.00471
540.61126 0.00000 0.00036 0.00400 0.00436
540.62126 0.00000 0.00032 0.00371 0.00404
540.63126 0.00000 0.00029 0.00344 0.00373
540.64126 0.00000 0.00026 0.00319 0.00345
540.65126 0.00000 0.00024 0.00295 0.00319
540.66126 0.00000 0.00021 0.00272 0.00294
540.67126 0.00000 0.00019 0.00252 0.00271
540.68126 0.00000 0.00017 0.00232 0.00249
540.69126 0.00000 0.00015 0.00214 0.00229
540.70126 0.00000 0.00014 0.00197 0.00211
540.71126 0.00000 0.00012 0.00181 0.00193
540.72126 0.00000 0.00011 0.00166 0.00177
540.73126 0.00000 0.00010 0.00153 0.00162
540.74126 0.00000 0.00009 0.00140 0.00149
540.75126 0.00000 0.00008 0.00128 0.00136
540.76126 0.00000 0.00007 0.00117 0.00124
540.77126 0.00000 0.00006 0.00107 0.00113
540.78126 0.00000 0.00006 0.00098 0.00103
540.79126 0.00000 0.00005 0.00089 0.00094
540.80126 0.00000 0.00004 0.00081 0.00086
540.81126 0.00000 0.00004 0.00074 0.00078
540.82126 0.00000 0.00003 0.00067 0.00071
540.83126 0.00000 0.00003 0.00061 0.00064
540.84126 0.00000 0.00003 0.00056 0.00058
540.85126 0.00000 0.00002 0.00050 0.00053
540.86126 0.00000 0.00002 0.00046 0.00048
540.87126 0.00000 0.00002 0.00041 0.00043
540.88126 0.00000 0.00002 0.00037 0.00039
540.89126 0.00000 0.00001 0.00034 0.00035
540.90126 0.00000 0.00001 0.00030 0.00032


==> figures/data/SQS/y_0.28125_12/O-XPS-spectra.txt <==
energy TiTiTiTiTi TiTiTiTiTiTi TiTiTiTi total
537.94126 0.00000 0.00000 0.00024 0.00024
537.95126 0.00000 0.00000 0.00027 0.00027
537.96126 0.00000 0.00000 0.00030 0.00030
537.97126 0.00000 0.00000 0.00033 0.00033
537.98126 0.00000 0.00000 0.00036 0.00036
537.99126 0.00000 0.00000 0.00039 0.00040
538.00126 0.00000 0.00000 0.00043 0.00044
538.01126 0.00000 0.00000 0.00047 0.00048
538.02126 0.00000 0.00000 0.00052 0.00052
538.03126 0.00000 0.00000 0.00057 0.00057
538.04126 0.00000 0.00000 0.00062 0.00063
538.05126 0.00000 0.00000 0.00068 0.00069
538.06126 0.00000 0.00000 0.00074 0.00075
538.07126 0.00000 0.00000 0.00081 0.00082
538.08126 0.00001 0.00001 0.00088 0.00089
538.09126 0.00001 0.00001 0.00096 0.00097
538.10126 0.00001 0.00001 0.00104 0.00105
538.11126 0.00001 0.00001 0.00113 0.00115
538.12126 0.00001 0.00001 0.00122 0.00124
538.13126 0.00001 0.00001 0.00132 0.00135
538.14126 0.00001 0.00001 0.00143 0.00146
538.15126 0.00001 0.00001 0.00155 0.00158
538.16126 0.00002 0.00002 0.00167 0.00170
538.17126 0.00002 0.00002 0.00180 0.00184
538.18126 0.00002 0.00002 0.00194 0.00198
538.19126 0.00002 0.00002 0.00208 0.00213
538.20126 0.00003 0.00003 0.00224 0.00229
538.21126 0.00003 0.00003 0.00240 0.00246
538.22126 0.00003 0.00003 0.00258 0.00264
538.23126 0.00004 0.00004 0.00276 0.00283
538.24126 0.00004 0.00004 0.00295 0.00303
538.25126 0.00005 0.00005 0.00315 0.00325
538.26126 0.00005 0.00005 0.00336 0.00347
538.27126 0.00006 0.00006 0.00359 0.00370
538.28126 0.00007 0.00006 0.00382 0.00395
538.29126 0.00007 0.00007 0.00406 0.00421
538.30126 0.00008 0.00008 0.00431 0.00448
538.31126 0.00009 0.00009 0.00458 0.00476
538.32126 0.00010 0.00010 0.00485 0.00506
538.33126 0.00012 0.00011 0.00514 0.00537
538.34126 0.00013 0.00013 0.00544 0.00569
538.35126 0.00015 0.00014 0.00574 0.00603
538.36126 0.00016 0.00016 0.00606 0.00638
538.37126 0.00018 0.00017 0.00639 0.00674
538.38126 0.00020 0.00019 0.00673 0.00712
538.39126 0.00022 0.00021 0.00708 0.00751
538.40126 0.00024 0.00024 0.00744 0.00792
538.41126 0.00027 0.00026 0.00780 0.00834
538.42126 0.00030 0.00029 0.00818 0.00877
538.43126 0.00033 0.00032 0.00857 0.00922
538.44126 0.00036 0.00035 0.00896 0.00968
538.45126 0.00040 0.00039 0.00936 0.01015
538.46126 0.00044 0.00043 0.00977 0.01064
538.47126 0.00049 0.00047 0.01019 0.01114
538.48126 0.00053 0.00051 0.01061 0.01166
538.49126 0.00059 0.00056 0.01104 0.01219
538.50126 0.00064 0.00062 0.01147 0.01273
538.51126 0.00070 0.00067 0.01190 0.01328
538.52126 0.00077 0.00074 0.01234 0.01385
538.53126 0.00084 0.00081 0.01278 0.01443
538.54126 0.00092 0.00088 0.01322 0.01502
538.55126 0.00100 0.00096 0.01366 0.01562
538.56126 0.00109 0.00104 0.01410 0.01623
538.57126 0.00118 0.00113 0.01454 0.01686
538.58126 0.00128 0.00123 0.01497 0.01749
538.59126 0.00139 0.00134 0.01541 0.01814
538.60126 0.00151 0.00145 0.01583 0.01879
538.61126 0.00164 0.00157 0.01625 0.01946
538.62126 0.00177 0.00170 0.01666 0.02013
538.63126 0.00192 0.00183 0.01706 0.02081
538.64126 0.00207 0.00198 0.01746 0.02151
538.65126 0.00224 0.00213 0.01784 0.02221
538.66126 0.00241 0.00230 0.01821 0.02292
538.67126 0.00259 0.00247 0.01857 0.02363
538.68126 0.00279 0.00266 0.01891 0.02436
538.69126 0.00300 0.00286 0.01924 0.02509
538.70126 0.00322 0.00307 0.01955 0.02584
538.71126 0.00345 0.00329 0.01985 0.02659
538.72126 0.00370 0.00352 0.02012 0.02734
538.73126 0.00396 0.00376 0.02038 0.02811
538.74126 0.00424 0.00402 0.02062 0.02888
538.75126 0.00453 0.00430 0.02084 0.02966
538.76126 0.00483 0.00458 0.02104 0.03045
538.77126 0.00515 0.00488 0.02121 0.03125
538.78126 0.00549 0.00520 0.02137 0.03205
538.79126 0.00584 0.00553 0.02150 0.03287
538.80126 0.00621 0.00588 0.02161 0.03369
538.81126 0.00659 0.00624 0.02169 0.03452
538.82126 0.00699 0.00662 0.02175 0.03537
538.83126 0.00741 0.00702 0.02179 0.03622
538.84126 0.00785 0.00743 0.02180 0.03708
538.85126 0.00831 0.00786 0.02179 0.03796
538.86126 0.00878 0.00831 0.02175 0.03884
538.87126 0.00928 0.00877 0.02169 0.03974
538.88126 0.00979 0.00926 0.02161 0.04065
538.89126 0.01032 0.00976 0.02150 0.04158
538.90126 0.01087 0.01028 0.02137 0.04251
538.91126 0.01143 0.01082 0.02121 0.04347
538.92126 0.01202 0.01137 0.02104 0.04443
538.93126 0.01263 0.01195 0.02084 0.04542
538.94126 0.01325 0.01254 0.02062 0.04642
538.95126 0.01389 0.01316 0.02038 0.04743
538.96126 0.01455 0.01379 0.02012 0.04847
538.97126 0.01523 0.01444 0.01985 0.04952
538.98126 0.01593 0.01511 0.01955 0.05059
538.99126 0.01664 0.01580 0.01924 0.05168
539.00126 0.01737 0.01651 0.01891 0.05279
539.01126 0.01812 0.01724 0.01857 0.05393
539.02126 0.01888 0.01799 0.01821 0.05508
539.03126 0.01966 0.01875 0.01784 0.05625
539.04126 0.02045 0.01954 0.01746 0.05745
539.05126 0.02126 0.02034 0.01706 0.05867
539.06126 0.02208 0.02116 0.01666 0.05991
539.07126 0.02292 0.02200 0.01625 0.06117
539.08126 0.02376 0.02286 0.01583 0.06245
539.09126 0.02462 0.02373 0.01541 0.06376
539.10126 0.02549 0.02463 0.01497 0.06509
539.11126 0.02637 0.02554 0.01454 0.06644
539.12126 0.02725 0.02646 0.01410 0.06782
539.13126 0.02814 0.02741 0.01366 0.06922
539.14126 0.02904 0.02837 0.01322 0.07064
539.15126 0.02995 0.02935 0.01278 0.07208
539.16126 0.03086 0.03034 0.01234 0.07354
539.17126 0.03177 0.03135 0.01190 0.07503
539.18126 0.03268 0.03238 0.01147 0.07653
539.19126 0.03359 0.03342 0.01104 0.07805
539.20126 0.03451 0.03448 0.01061 0.07959
539.21126 0.03542 0.03555 0.01019 0.08115
539.22126 0.03632 0.03663 0.00977 0.08273
539.23126 0.03722 0.03773 0.00936 0.08432
539.24126 0.03812 0.03884 0.00896 0.08592
539.25126 0.03901 0.03996 0.00857 0.08754
539.26126 0.03989 0.04110 0.00818 0.08917
539.27126 0.04076 0.04225 0.00780 0.09081
539.28126 0.04162 0.04341 0.00744 0.09246
539.29126 0.04246 0.04457 0.00708 0.09411
539.30126 0.04329 0.04575 0.00673 0.09577
539.31126 0.04410 0.04694 0.00639 0.09743
539.32126 0.04490 0.04813 0.00606 0.09910
539.33126 0.04568 0.04934 0.00574 0.10076
539.34126 0.04643 0.05055 0.00544 0.10242
539.35126 0.04717 0.05176 0.00514 0.10407
539.36126 0.04788 0.05298 0.00485 0.10571
539.37126 0.04857 0.05420 0.00458 0.10735
539.38126 0.04923 0.05542 0.00431 0.10897
539.39126 0.04987 0.05665 0.00406 0.11057
539.40126 0.05047 0.05787 0.00382 0.11216
539.41126 0.05105 0.05910 0.00359 0.11373
539.42126 0.05159 0.06031 0.00336 0.11527
539.43126 0.05211 0.06153 0.00315 0.11679
539.44126 0.05259 0.06274 0.00295 0.11827
539.45126 0.05303 0.06394 0.00276 0.11973
539.46126 0.05344 0.06513 0.00258 0.12115
539.47126 0.05382 0.06631 0.00240 0.12253
539.48126 0.05415 0.06747 0.00224 0.12387
539.49126 0.05445 0.06862 0.00208 0.12516
539.50126 0.05471 0.06976 0.00194 0.12641
539.51126 0.05493 0.07087 0.00180 0.12761
539.52126 0.05511 0.07197 0.00167 0.12875
539.53126 0.05525 0.07304 0.00155 0.12984
539.54126 0.05535 0.07408 0.00143 0.13086
539.55126 0.05540 0.07510 0.00132 0.13183
539.56126 0.05541 0.07609 0.00122 0.13273
539.57126 0.05538 0.07704 0.00113 0.13356
539.58126 0.05531 0.07797 0.00104 0.13432
539.59126 0.05520 0.07885 0.00096 0.13501
539.60126 0.05504 0.07970 0.00088 0.13562
539.61126 0.05484 0.08051 0.00081 0.13616
539.62126 0.05460 0.08127 0.00074 0.13661
539.63126 0.05431 0.08199 0.00068 0.13699
539.64126 0.05399 0.08267 0.00062 0.13728
539.65126 0.05362 0.08329 0.00057 0.13748
539.66126 0.05321 0.08387 0.00052 0.13760
539.67126 0.05276 0.08439 0.00047 0.13763
539.68126 0.05228 0.08486 0.00043 0.13757
539.69126 0.05175 0.08527 0.00039 0.13742
539.70126 0.05119 0.08562 0.00036 0.13717
539.71126 0.05059 0.08592 0.00033 0.13684
539.72126 0.04996 0.08616 0.00030 0.13642
539.73126 0.04930 0.08634 0.00027 0.13590
539.74126 0.04860 0.08645 0.00024 0.13529
539.75126 0.04787 0.08650 0.00022 0.13459
539.76126 0.04711 0.08649 0.00020 0.13380
539.77126 0.04632 0.08642 0.00018 0.13292
539.78126 0.04551 0.08628 0.00016 0.13195
539.79126 0.04467 0.08607 0.00014 0.13089
539.80126 0.04381 0.08581 0.00013 0.12975
539.81126 0.04293 0.08547 0.00012 0.12852
539.82126 0.04203 0.08508 0.00011 0.12721
539.83126 0.04111 0.08462 0.00009 0.12582
539.84126 0.04018 0.08409 0.00008 0.12435
539.85126 0.03923 0.08351 0.00008 0.12281
539.86126 0.03827 0.08286 0.00007 0.12119
539.87126 0.03729 0.08215 0.00006 0.11951
539.88126 0.03631 0.08139 0.00005 0.11776
539.89126 0.03533 0.08056 0.00005 0.11594
539.90126 0.03434 0.07969 0.00004 0.11406
539.91126 0.03334 0.07875 0.00004 0.11213
539.92126 0.03235 0.07777 0.00003 0.11015
539.93126 0.03135 0.07673 0.00003 0.10811
539.94126 0.03036 0.07565 0.00003 0.10603
539.95126 0.02937 0.07451 0.00002 0.10391
539.96126 0.02839 0.07334 0.00002 0.10175
539.97126 0.02741 0.07213 0.00002 0.09955
539.98126 0.02644 0.07087 0.00002 0.09733
539.99126 0.02548 0.06958 0.00001 0.09507
540.00126 0.02453 0.06826 0.00001 0.09280
540.01126 0.02360 0.06690 0.00001 0.09051
540.02126 0.02268 0.06552 0.00001 0.08820
540.03126 0.02177 0.06411 0.00001 0.08589
540.04126 0.02088 0.06267 0.00001 0.08356
540.05126 0.02001 0.06122 0.00001 0.08123
540.06126 0.01915 0.05975 0.00001 0.07891
540.07126 0.01831 0.05827 0.00000 0.07659
540.08126 0.01750 0.05677 0.00000 0.07427
540.09126 0.01670 0.05527 0.00000 0.07197
540.10126 0.01592 0.05376 0.00000 0.06968
540.11126 0.01516 0.05224 0.00000 0.06741
540.12126 0.01443 0.05072 0.00000 0.06516
540.13126 0.01372 0.04921 0.00000 0.06293
540.14126 0.01303 0.04770 0.00000 0.06073
540.15126 0.01236 0.04619 0.00000 0.05855
540.16126 0.01171 0.04470 0.00000 0.05641
540.17126 0.01109 0.04321 0.00000 0.05430
540.18126 0.01049 0.04174 0.00000 0.05223
540.19126 0.00991 0.04028 0.00000 0.05019
540.20126 0.00936 0.03884 0.00000 0.04820
540.21126 0.00882 0.03742 0.00000 0.04624
540.22126 0.00831 0.03602 0.00000 0.04433
540.23126 0.00782 0.03464 0.00000 0.04246
540.24126 0.00735 0.03328 0.00000 0.04063
540.25126 0.00690 0.03195 0.00000 0.03885
540.26126 0.00648 0.03064 0.00000 0.03712
540.27126 0.00607 0.02936 0.00000 0.03543
540.28126 0.00568 0.02811 0.00000 0.03379
540.29126 0.00532 0.02689 0.00000 0.03221
540.30126 0.00497 0.02570 0.00000 0.03067
540.31126 0.00464 0.02454 0.00000 0.02917
540.32126 0.00432 0.02341 0.00000 0.02773
540.33126 0.00403 0.02231 0.00000 0.02634
540.34126 0.00375 0.02125 0.00000 0.02499
540.35126 0.00348 0.02021 0.00000 0.02370
540.36126 0.00323 0.01921 0.00000 0.02245
540.37126 0.00300 0.01825 0.00000 0.02125
540.38126 0.00278 0.01731 0.00000 0.02009
540.39126 0.00257 0.01641 0.00000 0.01898
540.40126 0.00238 0.01554 0.00000 0.01792
540.41126 0.00220 0.01471 0.00000 0.01690
540.42126 0.00203 0.01390 0.00000 0.01593
540.43126 0.00187 0.01313 0.00000 0.01500
540.44126 0.00172 0.01239 0.00000 0.01411
540.45126 0.00158 0.01168 0.00000 0.01326
540.46126 0.00145 0.01100 0.00000 0.01246
540.47126 0.00133 0.01035 0.00000 0.01169
540.48126 0.00122 0.00973 0.00000 0.01096
540.49126 0.00112 0.00914 0.00000 0.01026
540.50126 0.00103 0.00858 0.00000 0.00960
540.51126 0.00094 0.00804 0.00000 0.00898
540.52126 0.00086 0.00753 0.00000 0.00839
540.53126 0.00078 0.00705 0.00000 0.00783
540.54126 0.00071 0.00659 0.00000 0.00730
540.55126 0.00065 0.00615 0.00000 0.00680
540.56126 0.00059 0.00574 0.00000 0.00633
540.57126 0.00053 0.00535 0.00000 0.00589
540.58126 0.00048 0.00498 0.00000 0.00547
540.59126 0.00044 0.00464 0.00000 0.00508
540.60126 0.00040 0.00431 0.00000 0.00471
540.61126 0.00036 0.00400 0.00000 0.00436
540.62126 0.00032 0.00371 0.00000 0.00404
540.63126 0.00029 0.00344 0.00000 0.00373
540.64126 0.00026 0.00319 0.00000 0.00345
540.65126 0.00024 0.00295 0.00000 0.00319
540.66126 0.00021 0.00272 0.00000 0.00294
540.67126 0.00019 0.00252 0.00000 0.00271
540.68126 0.00017 0.00232 0.00000 0.00249
540.69126 0.00015 0.00214 0.00000 0.00229
540.70126 0.00014 0.00197 0.00000 0.00211
540.71126 0.00012 0.00181 0.00000 0.00193
540.72126 0.00011 0.00166 0.00000 0.00177
540.73126 0.00010 0.00153 0.00000 0.00162
540.74126 0.00009 0.00140 0.00000 0.00149
540.75126 0.00008 0.00128 0.00000 0.00136
540.76126 0.00007 0.00117 0.00000 0.00124
540.77126 0.00006 0.00107 0.00000 0.00113
540.78126 0.00006 0.00098 0.00000 0.00103
540.79126 0.00005 0.00089 0.00000 0.00094
540.80126 0.00004 0.00081 0.00000 0.00086
540.81126 0.00004 0.00074 0.00000 0.00078
540.82126 0.00003 0.00067 0.00000 0.00071
540.83126 0.00003 0.00061 0.00000 0.00064
540.84126 0.00003 0.00056 0.00000 0.00058
540.85126 0.00002 0.00050 0.00000 0.00053
540.86126 0.00002 0.00046 0.00000 0.00048
540.87126 0.00002 0.00041 0.00000 0.00043
540.88126 0.00002 0.00037 0.00000 0.00039
540.89126 0.00001 0.00034 0.00000 0.00035
540.90126 0.00001 0.00030 0.00000 0.00032


==> figures/data/SQS/y_0.28125_12/O-stats.txt <==
------- Overall peaks -------

level:1
average position: 539.5565575648434
position stdev: 0.3513450029536746
position uncertainty 0.1171150009845582
list of positions: 
539.3041334372286
539.5923255240141
539.6617426118935
539.7674105856191
538.8412590173997
539.3054990410683
540.0074446238904
539.7293871494148
539.7998160930624

------- All types -------

TiTiTiTiTi1
number of atoms in this configuration: 3
average position: 539.5419487035525
position stdev: 0.21705655475450733
position uncertainty 0.12531766031688757
list of positions: 
539.3041334372286
539.5923255240141
539.7293871494148

TiTiTiTiTiTi1
number of atoms in this configuration: 5
average position: 539.7083825911068
position stdev: 0.2577658488926076
position uncertainty 0.1152763920803619
list of positions: 
539.6617426118935
539.7674105856191
539.3054990410683
540.0074446238904
539.7998160930624

TiTiTiTi1
number of atoms in this configuration: 1
average position: 538.8412590173997
position stdev: 0.0
position uncertainty 0.0
list of positions: 
538.8412590173997

------- Simplified types based on number of neighbors -------

4-coordinated1
number of atoms in this configuration: 1
average position: 538.8412590173997
position stdev: 0.0
position uncertainty 0.0
list of positions: 
538.8412590173997

5-coordinated1
number of atoms in this configuration: 3
average position: 539.5419487035525
position stdev: 0.21705655475450733
position uncertainty 0.12531766031688757
list of positions: 
539.3041334372286
539.5923255240141
539.7293871494148

6-coordinated1
number of atoms in this configuration: 5
average position: 539.7083825911068
position stdev: 0.2577658488926076
position uncertainty 0.1152763920803619
list of positions: 
539.6617426118935
539.7674105856191
539.3054990410683
540.0074446238904
539.7998160930624



==> figures/data/SQS/y_0.28125_12/Ti-XPS-spectra-imp.txt <==
energy    6 total
453.48038 0.00464 0.00464
453.49038 0.00517 0.00517
453.50038 0.00575 0.00575
453.51038 0.00639 0.00639
453.52038 0.00709 0.00709
453.53038 0.00787 0.00787
453.54038 0.00872 0.00872
453.55038 0.00965 0.00965
453.56038 0.01066 0.01066
453.57038 0.01177 0.01177
453.58038 0.01299 0.01299
453.59038 0.01431 0.01431
453.60038 0.01575 0.01575
453.61038 0.01732 0.01732
453.62038 0.01902 0.01902
453.63038 0.02087 0.02087
453.64038 0.02288 0.02288
453.65038 0.02505 0.02505
453.66038 0.02740 0.02740
453.67038 0.02994 0.02994
453.68038 0.03268 0.03268
453.69038 0.03563 0.03563
453.70038 0.03880 0.03880
453.71038 0.04222 0.04222
453.72038 0.04588 0.04588
453.73038 0.04981 0.04981
453.74038 0.05402 0.05402
453.75038 0.05853 0.05853
453.76038 0.06334 0.06334
453.77038 0.06848 0.06848
453.78038 0.07396 0.07396
453.79038 0.07979 0.07979
453.80038 0.08599 0.08599
453.81038 0.09257 0.09257
453.82038 0.09956 0.09956
453.83038 0.10695 0.10695
453.84038 0.11478 0.11478
453.85038 0.12305 0.12305
453.86038 0.13177 0.13177
453.87038 0.14097 0.14097
453.88038 0.15065 0.15065
453.89038 0.16083 0.16083
453.90038 0.17151 0.17151
453.91038 0.18272 0.18272
453.92038 0.19444 0.19444
453.93038 0.20671 0.20671
453.94038 0.21952 0.21952
453.95038 0.23288 0.23288
453.96038 0.24679 0.24679
453.97038 0.26127 0.26127
453.98038 0.27630 0.27630
453.99038 0.29189 0.29189
454.00038 0.30804 0.30804
454.01038 0.32474 0.32474
454.02038 0.34199 0.34199
454.03038 0.35978 0.35978
454.04038 0.37811 0.37811
454.05038 0.39695 0.39695
454.06038 0.41630 0.41630
454.07038 0.43614 0.43614
454.08038 0.45644 0.45644
454.09038 0.47720 0.47720
454.10038 0.49838 0.49838
454.11038 0.51996 0.51996
454.12038 0.54191 0.54191
454.13038 0.56420 0.56420
454.14038 0.58679 0.58679
454.15038 0.60966 0.60966
454.16038 0.63277 0.63277
454.17038 0.65607 0.65607
454.18038 0.67952 0.67952
454.19038 0.70308 0.70308
454.20038 0.72671 0.72671
454.21038 0.75035 0.75035
454.22038 0.77396 0.77396
454.23038 0.79749 0.79749
454.24038 0.82088 0.82088
454.25038 0.84409 0.84409
454.26038 0.86705 0.86705
454.27038 0.88973 0.88973
454.28038 0.91205 0.91205
454.29038 0.93397 0.93397
454.30038 0.95543 0.95543
454.31038 0.97637 0.97637
454.32038 0.99675 0.99675
454.33038 1.01651 1.01651
454.34038 1.03559 1.03559
454.35038 1.05394 1.05394
454.36038 1.07151 1.07151
454.37038 1.08826 1.08826
454.38038 1.10413 1.10413
454.39038 1.11909 1.11909
454.40038 1.13308 1.13308
454.41038 1.14607 1.14607
454.42038 1.15801 1.15801
454.43038 1.16889 1.16889
454.44038 1.17865 1.17865
454.45038 1.18728 1.18728
454.46038 1.19474 1.19474
454.47038 1.20102 1.20102
454.48038 1.20610 1.20610
454.49038 1.20996 1.20996
454.50038 1.21259 1.21259
454.51038 1.21398 1.21398
454.52038 1.21413 1.21413
454.53038 1.21303 1.21303
454.54038 1.21070 1.21070
454.55038 1.20714 1.20714
454.56038 1.20236 1.20236
454.57038 1.19638 1.19638
454.58038 1.18921 1.18921
454.59038 1.18087 1.18087
454.60038 1.17140 1.17140
454.61038 1.16082 1.16082
454.62038 1.14916 1.14916
454.63038 1.13646 1.13646
454.64038 1.12275 1.12275
454.65038 1.10807 1.10807
454.66038 1.09248 1.09248
454.67038 1.07600 1.07600
454.68038 1.05870 1.05870
454.69038 1.04061 1.04061
454.70038 1.02178 1.02178
454.71038 1.00228 1.00228
454.72038 0.98215 0.98215
454.73038 0.96144 0.96144
454.74038 0.94022 0.94022
454.75038 0.91852 0.91852
454.76038 0.89641 0.89641
454.77038 0.87395 0.87395
454.78038 0.85118 0.85118
454.79038 0.82816 0.82816
454.80038 0.80494 0.80494
454.81038 0.78158 0.78158
454.82038 0.75812 0.75812
454.83038 0.73462 0.73462
454.84038 0.71113 0.71113
454.85038 0.68769 0.68769
454.86038 0.66434 0.66434
454.87038 0.64113 0.64113
454.88038 0.61811 0.61811
454.89038 0.59530 0.59530
454.90038 0.57276 0.57276
454.91038 0.55051 0.55051
454.92038 0.52858 0.52858
454.93038 0.50701 0.50701
454.94038 0.48583 0.48583
454.95038 0.46506 0.46506
454.96038 0.44472 0.44472
454.97038 0.42485 0.42485
454.98038 0.40544 0.40544
454.99038 0.38653 0.38653
455.00038 0.36813 0.36813
455.01038 0.35024 0.35024
455.02038 0.33289 0.33289
455.03038 0.31607 0.31607
455.04038 0.29980 0.29980
455.05038 0.28408 0.28408
455.06038 0.26891 0.26891
455.07038 0.25428 0.25428
455.08038 0.24021 0.24021
455.09038 0.22669 0.22669
455.10038 0.21371 0.21371
455.11038 0.20127 0.20127
455.12038 0.18936 0.18936
455.13038 0.17797 0.17797
455.14038 0.16709 0.16709
455.15038 0.15673 0.15673
455.16038 0.14685 0.14685
455.17038 0.13746 0.13746
455.18038 0.12853 0.12853
455.19038 0.12006 0.12006
455.20038 0.11204 0.11204
455.21038 0.10445 0.10445
455.22038 0.09727 0.09727
455.23038 0.09049 0.09049
455.24038 0.08410 0.08410
455.25038 0.07808 0.07808
455.26038 0.07241 0.07241
455.27038 0.06709 0.06709
455.28038 0.06210 0.06210
455.29038 0.05742 0.05742
455.30038 0.05304 0.05304
455.31038 0.04894 0.04894
455.32038 0.04511 0.04511
455.33038 0.04154 0.04154
455.34038 0.03821 0.03821
455.35038 0.03511 0.03511
455.36038 0.03224 0.03224
455.37038 0.02956 0.02956
455.38038 0.02708 0.02708
455.39038 0.02479 0.02479
455.40038 0.02266 0.02266
455.41038 0.02070 0.02070
455.42038 0.01888 0.01888
455.43038 0.01721 0.01721
455.44038 0.01567 0.01567
455.45038 0.01425 0.01425
455.46038 0.01295 0.01295
455.47038 0.01175 0.01175
455.48038 0.01066 0.01066
455.49038 0.00965 0.00965
455.50038 0.00874 0.00874
455.51038 0.00790 0.00790
455.52038 0.00713 0.00713
455.53038 0.00643 0.00643
455.54038 0.00580 0.00580
455.55038 0.00522 0.00522
455.56038 0.00469 0.00469
455.57038 0.00422 0.00422
455.58038 0.00378 0.00378
455.59038 0.00339 0.00339


==> figures/data/SQS/y_0.28125_12/Ti-XPS-spectra.txt <==
energy NNNOOO NNNNNN NNNNOO NNOOOO NNNNNO total
453.48038 0.00066 0.00055 0.00149 0.00010 0.00184 0.00464
453.49038 0.00073 0.00061 0.00166 0.00012 0.00205 0.00517
453.50038 0.00081 0.00068 0.00185 0.00013 0.00228 0.00575
453.51038 0.00089 0.00075 0.00207 0.00015 0.00253 0.00639
453.52038 0.00099 0.00083 0.00230 0.00017 0.00281 0.00709
453.53038 0.00109 0.00092 0.00256 0.00019 0.00311 0.00787
453.54038 0.00120 0.00102 0.00284 0.00021 0.00344 0.00872
453.55038 0.00133 0.00113 0.00315 0.00023 0.00381 0.00965
453.56038 0.00146 0.00124 0.00349 0.00026 0.00421 0.01066
453.57038 0.00160 0.00137 0.00387 0.00029 0.00464 0.01177
453.58038 0.00176 0.00151 0.00428 0.00033 0.00511 0.01299
453.59038 0.00193 0.00166 0.00473 0.00036 0.00563 0.01431
453.60038 0.00212 0.00182 0.00522 0.00040 0.00619 0.01575
453.61038 0.00232 0.00200 0.00575 0.00045 0.00680 0.01732
453.62038 0.00254 0.00219 0.00634 0.00050 0.00746 0.01902
453.63038 0.00277 0.00240 0.00697 0.00055 0.00818 0.02087
453.64038 0.00302 0.00263 0.00766 0.00061 0.00896 0.02288
453.65038 0.00330 0.00287 0.00841 0.00068 0.00980 0.02505
453.66038 0.00359 0.00314 0.00922 0.00075 0.01071 0.02740
453.67038 0.00391 0.00342 0.01010 0.00083 0.01169 0.02994
453.68038 0.00424 0.00373 0.01105 0.00091 0.01274 0.03268
453.69038 0.00461 0.00406 0.01208 0.00101 0.01388 0.03563
453.70038 0.00500 0.00441 0.01319 0.00111 0.01510 0.03880
453.71038 0.00541 0.00479 0.01438 0.00122 0.01641 0.04222
453.72038 0.00586 0.00520 0.01567 0.00134 0.01782 0.04588
453.73038 0.00634 0.00563 0.01705 0.00147 0.01932 0.04981
453.74038 0.00684 0.00610 0.01854 0.00161 0.02094 0.05402
453.75038 0.00738 0.00659 0.02014 0.00176 0.02266 0.05853
453.76038 0.00796 0.00712 0.02184 0.00192 0.02450 0.06334
453.77038 0.00857 0.00768 0.02367 0.00210 0.02645 0.06848
453.78038 0.00921 0.00828 0.02563 0.00230 0.02854 0.07396
453.79038 0.00990 0.00892 0.02771 0.00250 0.03076 0.07979
453.80038 0.01063 0.00959 0.02994 0.00273 0.03311 0.08599
453.81038 0.01139 0.01031 0.03230 0.00296 0.03560 0.09257
453.82038 0.01220 0.01106 0.03482 0.00322 0.03825 0.09956
453.83038 0.01306 0.01186 0.03749 0.00350 0.04104 0.10695
453.84038 0.01396 0.01271 0.04033 0.00379 0.04400 0.11478
453.85038 0.01490 0.01360 0.04333 0.00411 0.04711 0.12305
453.86038 0.01590 0.01453 0.04650 0.00445 0.05040 0.13177
453.87038 0.01694 0.01551 0.04986 0.00481 0.05385 0.14097
453.88038 0.01803 0.01655 0.05340 0.00519 0.05748 0.15065
453.89038 0.01918 0.01763 0.05713 0.00560 0.06129 0.16083
453.90038 0.02037 0.01876 0.06106 0.00604 0.06529 0.17151
453.91038 0.02162 0.01995 0.06518 0.00650 0.06947 0.18272
453.92038 0.02292 0.02119 0.06951 0.00699 0.07384 0.19444
453.93038 0.02427 0.02248 0.07405 0.00750 0.07840 0.20671
453.94038 0.02568 0.02382 0.07880 0.00805 0.08316 0.21952
453.95038 0.02714 0.02522 0.08377 0.00863 0.08811 0.23288
453.96038 0.02866 0.02668 0.08895 0.00924 0.09326 0.24679
453.97038 0.03023 0.02819 0.09436 0.00989 0.09861 0.26127
453.98038 0.03185 0.02975 0.09998 0.01057 0.10415 0.27630
453.99038 0.03353 0.03136 0.10583 0.01128 0.10989 0.29189
454.00038 0.03526 0.03303 0.11190 0.01203 0.11582 0.30804
454.01038 0.03704 0.03476 0.11819 0.01281 0.12194 0.32474
454.02038 0.03887 0.03653 0.12471 0.01363 0.12826 0.34199
454.03038 0.04075 0.03836 0.13144 0.01449 0.13475 0.35978
454.04038 0.04268 0.04023 0.13838 0.01538 0.14143 0.37811
454.05038 0.04465 0.04216 0.14554 0.01632 0.14828 0.39695
454.06038 0.04667 0.04412 0.15291 0.01729 0.15530 0.41630
454.07038 0.04873 0.04614 0.16048 0.01830 0.16249 0.43614
454.08038 0.05083 0.04820 0.16824 0.01935 0.16982 0.45644
454.09038 0.05297 0.05029 0.17619 0.02044 0.17730 0.47720
454.10038 0.05514 0.05243 0.18432 0.02157 0.18492 0.49838
454.11038 0.05734 0.05459 0.19262 0.02274 0.19266 0.51996
454.12038 0.05958 0.05679 0.20107 0.02394 0.20052 0.54191
454.13038 0.06183 0.05902 0.20968 0.02518 0.20848 0.56420
454.14038 0.06411 0.06128 0.21842 0.02646 0.21652 0.58679
454.15038 0.06641 0.06355 0.22728 0.02778 0.22464 0.60966
454.16038 0.06872 0.06584 0.23625 0.02913 0.23282 0.63277
454.17038 0.07104 0.06815 0.24532 0.03051 0.24105 0.65607
454.18038 0.07337 0.07047 0.25446 0.03193 0.24930 0.67952
454.19038 0.07569 0.07279 0.26366 0.03337 0.25757 0.70308
454.20038 0.07801 0.07511 0.27290 0.03485 0.26584 0.72671
454.21038 0.08033 0.07742 0.28216 0.03635 0.27408 0.75035
454.22038 0.08263 0.07973 0.29143 0.03788 0.28228 0.77396
454.23038 0.08491 0.08203 0.30069 0.03943 0.29043 0.79749
454.24038 0.08717 0.08430 0.30990 0.04101 0.29849 0.82088
454.25038 0.08941 0.08656 0.31906 0.04260 0.30647 0.84409
454.26038 0.09160 0.08878 0.32814 0.04420 0.31432 0.86705
454.27038 0.09376 0.09097 0.33712 0.04582 0.32204 0.88973
454.28038 0.09588 0.09312 0.34598 0.04745 0.32961 0.91205
454.29038 0.09795 0.09523 0.35469 0.04909 0.33700 0.93397
454.30038 0.09996 0.09729 0.36324 0.05073 0.34420 0.95543
454.31038 0.10192 0.09930 0.37160 0.05237 0.35118 0.97637
454.32038 0.10381 0.10125 0.37974 0.05401 0.35794 0.99675
454.33038 0.10564 0.10313 0.38766 0.05564 0.36444 1.01651
454.34038 0.10739 0.10495 0.39531 0.05726 0.37067 1.03559
454.35038 0.10906 0.10669 0.40269 0.05887 0.37662 1.05394
454.36038 0.11066 0.10835 0.40977 0.06046 0.38227 1.07151
454.37038 0.11216 0.10994 0.41653 0.06203 0.38760 1.08826
454.38038 0.11358 0.11144 0.42296 0.06357 0.39259 1.10413
454.39038 0.11490 0.11284 0.42903 0.06509 0.39723 1.11909
454.40038 0.11612 0.11416 0.43472 0.06657 0.40151 1.13308
454.41038 0.11724 0.11538 0.44002 0.06802 0.40541 1.14607
454.42038 0.11826 0.11649 0.44491 0.06942 0.40892 1.15801
454.43038 0.11918 0.11751 0.44938 0.07078 0.41204 1.16889
454.44038 0.11998 0.11842 0.45341 0.07210 0.41475 1.17865
454.45038 0.12067 0.11922 0.45700 0.07336 0.41704 1.18728
454.46038 0.12124 0.11991 0.46012 0.07456 0.41891 1.19474
454.47038 0.12171 0.12048 0.46277 0.07571 0.42035 1.20102
454.48038 0.12205 0.12095 0.46495 0.07680 0.42135 1.20610
454.49038 0.12228 0.12130 0.46664 0.07782 0.42192 1.20996
454.50038 0.12239 0.12153 0.46783 0.07877 0.42206 1.21259
454.51038 0.12238 0.12165 0.46854 0.07966 0.42175 1.21398
454.52038 0.12225 0.12166 0.46875 0.08047 0.42100 1.21413
454.53038 0.12201 0.12154 0.46846 0.08120 0.41983 1.21303
454.54038 0.12165 0.12131 0.46767 0.08186 0.41821 1.21070
454.55038 0.12117 0.12097 0.46639 0.08243 0.41618 1.20714
454.56038 0.12058 0.12051 0.46462 0.08293 0.41372 1.20236
454.57038 0.11988 0.11994 0.46237 0.08334 0.41085 1.19638
454.58038 0.11906 0.11927 0.45964 0.08367 0.40757 1.18921
454.59038 0.11814 0.11848 0.45644 0.08391 0.40391 1.18087
454.60038 0.11711 0.11758 0.45279 0.08407 0.39986 1.17140
454.61038 0.11598 0.11659 0.44868 0.08413 0.39544 1.16082
454.62038 0.11474 0.11549 0.44415 0.08412 0.39066 1.14916
454.63038 0.11342 0.11430 0.43919 0.08401 0.38554 1.13646
454.64038 0.11200 0.11301 0.43383 0.08382 0.38009 1.12275
454.65038 0.11049 0.11163 0.42808 0.08355 0.37433 1.10807
454.66038 0.10889 0.11016 0.42196 0.08319 0.36827 1.09248
454.67038 0.10722 0.10862 0.41548 0.08274 0.36194 1.07600
454.68038 0.10547 0.10699 0.40868 0.08221 0.35535 1.05870
454.69038 0.10365 0.10529 0.40155 0.08161 0.34851 1.04061
454.70038 0.10176 0.10352 0.39414 0.08092 0.34145 1.02178
454.71038 0.09981 0.10168 0.38645 0.08015 0.33419 1.00228
454.72038 0.09780 0.09979 0.37851 0.07932 0.32674 0.98215
454.73038 0.09575 0.09783 0.37034 0.07840 0.31912 0.96144
454.74038 0.09364 0.09583 0.36196 0.07742 0.31136 0.94022
454.75038 0.09149 0.09378 0.35340 0.07638 0.30348 0.91852
454.76038 0.08931 0.09169 0.34467 0.07526 0.29548 0.89641
454.77038 0.08709 0.08956 0.33581 0.07409 0.28740 0.87395
454.78038 0.08485 0.08740 0.32682 0.07286 0.27924 0.85118
454.79038 0.08258 0.08521 0.31774 0.07158 0.27104 0.82816
454.80038 0.08030 0.08300 0.30859 0.07025 0.26281 0.80494
454.81038 0.07800 0.08077 0.29938 0.06887 0.25456 0.78158
454.82038 0.07570 0.07853 0.29014 0.06745 0.24631 0.75812
454.83038 0.07339 0.07627 0.28089 0.06599 0.23808 0.73462
454.84038 0.07109 0.07402 0.27164 0.06449 0.22989 0.71113
454.85038 0.06879 0.07176 0.26242 0.06297 0.22175 0.68769
454.86038 0.06650 0.06951 0.25324 0.06141 0.21367 0.66434
454.87038 0.06422 0.06727 0.24413 0.05984 0.20568 0.64113
454.88038 0.06197 0.06503 0.23509 0.05824 0.19777 0.61811
454.89038 0.05973 0.06282 0.22615 0.05662 0.18998 0.59530
454.90038 0.05752 0.06062 0.21732 0.05500 0.18230 0.57276
454.91038 0.05533 0.05844 0.20862 0.05336 0.17475 0.55051
454.92038 0.05318 0.05629 0.20005 0.05172 0.16734 0.52858
454.93038 0.05106 0.05417 0.19163 0.05008 0.16007 0.50701
454.94038 0.04898 0.05208 0.18337 0.04844 0.15296 0.48583
454.95038 0.04694 0.05002 0.17528 0.04681 0.14602 0.46506
454.96038 0.04494 0.04800 0.16737 0.04518 0.13924 0.44472
454.97038 0.04298 0.04602 0.15964 0.04357 0.13264 0.42485
454.98038 0.04106 0.04408 0.15212 0.04197 0.12622 0.40544
454.99038 0.03920 0.04218 0.14479 0.04038 0.11999 0.38653
455.00038 0.03738 0.04032 0.13767 0.03882 0.11395 0.36813
455.01038 0.03561 0.03851 0.13076 0.03727 0.10809 0.35024
455.02038 0.03389 0.03674 0.12407 0.03575 0.10244 0.33289
455.03038 0.03222 0.03503 0.11759 0.03426 0.09697 0.31607
455.04038 0.03060 0.03336 0.11134 0.03280 0.09170 0.29980
455.05038 0.02904 0.03174 0.10531 0.03136 0.08663 0.28408
455.06038 0.02753 0.03017 0.09949 0.02996 0.08175 0.26891
455.07038 0.02607 0.02865 0.09390 0.02859 0.07707 0.25428
455.08038 0.02467 0.02718 0.08853 0.02725 0.07258 0.24021
455.09038 0.02331 0.02577 0.08338 0.02595 0.06828 0.22669
455.10038 0.02201 0.02440 0.07844 0.02469 0.06416 0.21371
455.11038 0.02077 0.02308 0.07372 0.02346 0.06023 0.20127
455.12038 0.01957 0.02182 0.06921 0.02227 0.05649 0.18936
455.13038 0.01842 0.02060 0.06491 0.02112 0.05292 0.17797
455.14038 0.01733 0.01943 0.06081 0.02001 0.04952 0.16709
455.15038 0.01628 0.01831 0.05691 0.01893 0.04629 0.15673
455.16038 0.01528 0.01724 0.05320 0.01790 0.04323 0.14685
455.17038 0.01433 0.01622 0.04968 0.01690 0.04033 0.13746
455.18038 0.01342 0.01524 0.04634 0.01594 0.03759 0.12853
455.19038 0.01256 0.01431 0.04319 0.01503 0.03499 0.12006
455.20038 0.01174 0.01342 0.04020 0.01414 0.03254 0.11204
455.21038 0.01096 0.01257 0.03738 0.01330 0.03023 0.10445
455.22038 0.01023 0.01177 0.03473 0.01250 0.02805 0.09727
455.23038 0.00953 0.01100 0.03222 0.01173 0.02600 0.09049
455.24038 0.00888 0.01028 0.02987 0.01099 0.02408 0.08410
455.25038 0.00826 0.00959 0.02766 0.01029 0.02228 0.07808
455.26038 0.00767 0.00894 0.02558 0.00963 0.02059 0.07241
455.27038 0.00712 0.00833 0.02364 0.00900 0.01900 0.06709
455.28038 0.00660 0.00775 0.02182 0.00840 0.01752 0.06210
455.29038 0.00612 0.00721 0.02012 0.00783 0.01614 0.05742
455.30038 0.00566 0.00669 0.01853 0.00730 0.01486 0.05304
455.31038 0.00523 0.00621 0.01705 0.00679 0.01366 0.04894
455.32038 0.00483 0.00576 0.01567 0.00631 0.01254 0.04511
455.33038 0.00446 0.00533 0.01439 0.00586 0.01150 0.04154
455.34038 0.00411 0.00493 0.01320 0.00544 0.01054 0.03821
455.35038 0.00378 0.00455 0.01209 0.00504 0.00965 0.03511
455.36038 0.00348 0.00420 0.01106 0.00466 0.00882 0.03224
455.37038 0.00320 0.00388 0.01012 0.00431 0.00806 0.02956
455.38038 0.00294 0.00357 0.00924 0.00398 0.00735 0.02708
455.39038 0.00269 0.00329 0.00843 0.00367 0.00670 0.02479
455.40038 0.00247 0.00302 0.00768 0.00339 0.00610 0.02266
455.41038 0.00226 0.00278 0.00699 0.00312 0.00555 0.02070
455.42038 0.00206 0.00255 0.00636 0.00287 0.00504 0.01888
455.43038 0.00188 0.00234 0.00578 0.00264 0.00458 0.01721
455.44038 0.00172 0.00214 0.00524 0.00242 0.00415 0.01567
455.45038 0.00157 0.00196 0.00475 0.00222 0.00376 0.01425
455.46038 0.00143 0.00179 0.00430 0.00203 0.00340 0.01295
455.47038 0.00130 0.00163 0.00389 0.00186 0.00308 0.01175
455.48038 0.00118 0.00149 0.00352 0.00170 0.00278 0.01066
455.49038 0.00107 0.00136 0.00317 0.00155 0.00250 0.00965
455.50038 0.00097 0.00123 0.00286 0.00141 0.00226 0.00874
455.51038 0.00088 0.00112 0.00258 0.00129 0.00203 0.00790
455.52038 0.00079 0.00102 0.00232 0.00117 0.00183 0.00713
455.53038 0.00072 0.00092 0.00209 0.00107 0.00164 0.00643
455.54038 0.00065 0.00084 0.00187 0.00097 0.00147 0.00580
455.55038 0.00058 0.00076 0.00168 0.00088 0.00132 0.00522
455.56038 0.00053 0.00069 0.00150 0.00080 0.00118 0.00469
455.57038 0.00047 0.00062 0.00135 0.00072 0.00106 0.00422
455.58038 0.00043 0.00056 0.00120 0.00065 0.00094 0.00378
455.59038 0.00038 0.00050 0.00108 0.00059 0.00084 0.00339


==> figures/data/SQS/y_0.28125_12/Ti-stats.txt <==
------- Overall peaks -------

level:4
average position: 454.5178853882067
position stdev: 0.0879110557334168
position uncertainty 0.01632467322391849
list of positions: 
454.4663507760109
454.41618656718725
454.68203483247476
454.6936085195573
454.5947161833865
454.500399443569
454.5577392975466
454.4090151397922
454.5826068400303
454.6369791551178
454.4901829249073
454.50582893346177
454.38037677808506
454.53319026436554
454.44408967707443
454.4053587445292
454.49662359027815
454.53209609409123
454.41589213987646
454.4660937643577
454.5144704565405
454.59599226186293
454.61759960697907
454.6489848231364
454.44692673717793
454.4472667436273
454.58068884480076
454.5304842271223
454.4268928910462

------- All types -------

NNNOOO4
number of atoms in this configuration: 3
average position: 454.5065148420429
position stdev: 0.13504672933680822
position uncertainty 0.07796926553578476
list of positions: 
454.4901829249073
454.38037677808506
454.6489848231364

NNNNNN4
number of atoms in this configuration: 3
average position: 454.52152405855765
position stdev: 0.14125117121400643
position uncertainty 0.08155140172375654
list of positions: 
454.4663507760109
454.41618656718725
454.68203483247476

NNNNOO4
number of atoms in this configuration: 11
average position: 454.5199268609271
position stdev: 0.06777594979121912
position uncertainty 0.020435217751585476
list of positions: 
454.5947161833865
454.500399443569
454.6369791551178
454.50582893346177
454.44408967707443
454.49662359027815
454.53209609409123
454.41589213987646
454.4660937643577
454.59599226186293
454.5304842271223

NNOOOO4
number of atoms in this configuration: 2
average position: 454.6133993919614
position stdev: 0.11343283607220578
position uncertainty 0.08020912759587873
list of positions: 
454.6936085195573
454.53319026436554

NNNNNO4
number of atoms in this configuration: 10
average position: 454.4988565302069
position stdev: 0.08087838715328219
position uncertainty 0.02557599168852735
list of positions: 
454.5577392975466
454.4090151397922
454.5826068400303
454.4053587445292
454.5144704565405
454.61759960697907
454.44692673717793
454.4472667436273
454.58068884480076
454.4268928910462

------- Simplified types based on number of neighbors -------

6-coordinated4
number of atoms in this configuration: 29
average position: 454.5178853882067
position stdev: 0.0879110557334168
position uncertainty 0.01632467322391849
list of positions: 
454.4663507760109
454.41618656718725
454.68203483247476
454.6936085195573
454.5947161833865
454.500399443569
454.5577392975466
454.4090151397922
454.5826068400303
454.6369791551178
454.4901829249073
454.50582893346177
454.38037677808506
454.53319026436554
454.44408967707443
454.4053587445292
454.49662359027815
454.53209609409123
454.41589213987646
454.4660937643577
454.5144704565405
454.59599226186293
454.61759960697907
454.6489848231364
454.44692673717793
454.4472667436273
454.58068884480076
454.5304842271223
454.4268928910462



==> figures/data/SQS/y_0.28125_12/XPS-shifts-dscf-cond.txt <==
1 N 1 1S -53402.31122289 -53372.53497669 29.77624620
2 N 1 1S -53402.31122289 -53372.60174785 29.70947504
3 N 1 1S -53402.31122289 -53372.53369034 29.77753255
4 N 1 1S -53402.31122289 -53372.58826826 29.72295463
5 N 1 1S -53402.31122289 -53372.60472850 29.70649439
6 N 1 1S -53402.31122289 -53372.55985961 29.75136328
7 N 1 1S -53402.31122289 -53372.57793368 29.73328921
8 N 1 1S -53402.31122289 -53372.61455478 29.69666811
9 N 1 1S -53402.31122289 -53372.57282446 29.73839843
10 N 1 1S -53402.31122289 -53372.56992682 29.74129607
11 N 1 1S -53402.31122289 -53372.57398442 29.73723847
12 N 1 1S -53402.31122289 -53372.60916507 29.70205782
13 N 1 1S -53402.31122289 -53372.58553317 29.72568972
14 N 1 1S -53402.31122289 -53372.63802203 29.67320086
15 N 1 1S -53402.31122289 -53372.61231820 29.69890469
16 N 1 1S -53402.31122289 -53372.54651567 29.76470722
17 N 1 1S -53402.31122289 -53372.57164369 29.73957920
18 N 1 1S -53402.31122289 -53372.53949961 29.77172328
19 N 1 1S -53402.31122289 -53372.63701144 29.67421145
20 N 1 1S -53402.31122289 -53372.64367378 29.66754911
21 N 1 1S -53402.31122289 -53372.59871933 29.71250356
22 N 1 1S -53402.31122289 -53372.58677540 29.72444749
23 N 1 1S -53402.31122289 -53372.54286811 29.76835478
24 O 1 1S -53402.31122289 -53362.67311459 39.63810830
25 O 1 1S -53402.31122289 -53362.65193287 39.65929002
26 O 1 1S -53402.31122289 -53362.64683081 39.66439208
27 O 1 1S -53402.31122289 -53362.63906436 39.67215853
28 O 1 1S -53402.31122289 -53362.70713522 39.60408767
29 O 1 1S -53402.31122289 -53362.67301422 39.63820867
30 O 1 1S -53402.31122289 -53362.62142219 39.68980070
31 O 1 1S -53402.31122289 -53362.64185903 39.66936386
32 O 1 1S -53402.31122289 -53362.63668260 39.67454029
33 Ti 4 2P -53402.31122289 -53368.90857434 33.40264855
34 Ti 4 2P -53402.31122289 -53368.91226134 33.39896155
35 Ti 4 2P -53402.31122289 -53368.89272186 33.41850103
36 Ti 4 2P -53402.31122289 -53368.89187121 33.41935168
37 Ti 4 2P -53402.31122289 -53368.89913966 33.41208323
38 Ti 4 2P -53402.31122289 -53368.90607181 33.40515108
39 Ti 4 2P -53402.31122289 -53368.90185741 33.40936548
40 Ti 4 2P -53402.31122289 -53368.91278843 33.39843446
41 Ti 4 2P -53402.31122289 -53368.90002968 33.41119321
42 Ti 4 2P -53402.31122289 -53368.89603339 33.41518950
43 Ti 4 2P -53402.31122289 -53368.90682271 33.40440018
44 Ti 4 2P -53402.31122289 -53368.90567275 33.40555014
45 Ti 4 2P -53402.31122289 -53368.91489331 33.39632958
46 Ti 4 2P -53402.31122289 -53368.90366173 33.40756116
47 Ti 4 2P -53402.31122289 -53368.91021050 33.40101239
48 Ti 4 2P -53402.31122289 -53368.91305717 33.39816572
49 Ti 4 2P -53402.31122289 -53368.90634933 33.40487356
50 Ti 4 2P -53402.31122289 -53368.90374215 33.40748074
51 Ti 4 2P -53402.31122289 -53368.91228298 33.39893991
52 Ti 4 2P -53402.31122289 -53368.90859323 33.40262966
53 Ti 4 2P -53402.31122289 -53368.90503761 33.40618528
54 Ti 4 2P -53402.31122289 -53368.89904587 33.41217702
55 Ti 4 2P -53402.31122289 -53368.89745776 33.41376513
56 Ti 4 2P -53402.31122289 -53368.89515099 33.41607190
57 Ti 4 2P -53402.31122289 -53368.91000198 33.40122091
58 Ti 4 2P -53402.31122289 -53368.90997699 33.40124590
59 Ti 4 2P -53402.31122289 -53368.90017065 33.41105224
60 Ti 4 2P -53402.31122289 -53368.90386062 33.40736227
61 Ti 4 2P -53402.31122289 -53368.91147444 33.39974845


==> figures/data/SQS/y_0.28125_25/N-XPS-spectra-imp.txt <==
energy    N^{2V_{Ti}} N^{1V_{Ti}} N^{0V_{Ti}} total
402.64945 0.00071 0.00000 0.00000 0.00071
402.65945 0.00078 0.00000 0.00000 0.00078
402.66945 0.00086 0.00000 0.00000 0.00086
402.67945 0.00096 0.00000 0.00000 0.00096
402.68945 0.00105 0.00000 0.00000 0.00106
402.69945 0.00116 0.00000 0.00000 0.00116
402.70945 0.00128 0.00000 0.00000 0.00128
402.71945 0.00141 0.00000 0.00000 0.00141
402.72945 0.00155 0.00000 0.00000 0.00155
402.73945 0.00170 0.00000 0.00000 0.00170
402.74945 0.00186 0.00000 0.00000 0.00187
402.75945 0.00204 0.00000 0.00000 0.00204
402.76945 0.00223 0.00000 0.00000 0.00224
402.77945 0.00244 0.00000 0.00000 0.00245
402.78945 0.00267 0.00000 0.00000 0.00267
402.79945 0.00291 0.00000 0.00000 0.00291
402.80945 0.00317 0.00000 0.00000 0.00317
402.81945 0.00345 0.00001 0.00000 0.00345
402.82945 0.00375 0.00001 0.00000 0.00375
402.83945 0.00407 0.00001 0.00000 0.00408
402.84945 0.00441 0.00001 0.00000 0.00442
402.85945 0.00478 0.00001 0.00000 0.00479
402.86945 0.00518 0.00001 0.00000 0.00519
402.87945 0.00560 0.00001 0.00000 0.00561
402.88945 0.00604 0.00001 0.00000 0.00606
402.89945 0.00652 0.00002 0.00000 0.00653
402.90945 0.00702 0.00002 0.00000 0.00704
402.91945 0.00756 0.00002 0.00000 0.00758
402.92945 0.00813 0.00002 0.00000 0.00815
402.93945 0.00873 0.00003 0.00000 0.00876
402.94945 0.00937 0.00003 0.00000 0.00940
402.95945 0.01004 0.00003 0.00000 0.01007
402.96945 0.01074 0.00004 0.00000 0.01078
402.97945 0.01149 0.00004 0.00000 0.01153
402.98945 0.01227 0.00005 0.00000 0.01232
402.99945 0.01309 0.00006 0.00000 0.01315
403.00945 0.01395 0.00006 0.00000 0.01402
403.01945 0.01486 0.00007 0.00000 0.01493
403.02945 0.01580 0.00008 0.00000 0.01588
403.03945 0.01678 0.00009 0.00000 0.01687
403.04945 0.01781 0.00010 0.00000 0.01791
403.05945 0.01888 0.00012 0.00000 0.01899
403.06945 0.01998 0.00013 0.00000 0.02012
403.07945 0.02114 0.00015 0.00000 0.02129
403.08945 0.02233 0.00016 0.00000 0.02250
403.09945 0.02357 0.00018 0.00000 0.02375
403.10945 0.02484 0.00021 0.00000 0.02505
403.11945 0.02616 0.00023 0.00000 0.02640
403.12945 0.02752 0.00026 0.00001 0.02778
403.13945 0.02891 0.00029 0.00001 0.02921
403.14945 0.03035 0.00032 0.00001 0.03067
403.15945 0.03181 0.00036 0.00001 0.03218
403.16945 0.03332 0.00040 0.00001 0.03373
403.17945 0.03486 0.00044 0.00001 0.03531
403.18945 0.03642 0.00049 0.00001 0.03693
403.19945 0.03802 0.00055 0.00001 0.03858
403.20945 0.03964 0.00060 0.00002 0.04026
403.21945 0.04129 0.00067 0.00002 0.04198
403.22945 0.04296 0.00074 0.00002 0.04372
403.23945 0.04465 0.00082 0.00002 0.04549
403.24945 0.04635 0.00090 0.00003 0.04728
403.25945 0.04806 0.00100 0.00003 0.04909
403.26945 0.04979 0.00110 0.00003 0.05092
403.27945 0.05152 0.00121 0.00004 0.05276
403.28945 0.05325 0.00133 0.00004 0.05462
403.29945 0.05498 0.00146 0.00005 0.05649
403.30945 0.05670 0.00160 0.00006 0.05836
403.31945 0.05842 0.00175 0.00006 0.06023
403.32945 0.06012 0.00191 0.00007 0.06211
403.33945 0.06180 0.00209 0.00008 0.06398
403.34945 0.06346 0.00229 0.00009 0.06584
403.35945 0.06509 0.00249 0.00010 0.06769
403.36945 0.06670 0.00272 0.00012 0.06953
403.37945 0.06826 0.00296 0.00013 0.07135
403.38945 0.06979 0.00322 0.00015 0.07316
403.39945 0.07127 0.00350 0.00016 0.07494
403.40945 0.07271 0.00380 0.00018 0.07669
403.41945 0.07409 0.00411 0.00021 0.07841
403.42945 0.07542 0.00446 0.00023 0.08011
403.43945 0.07669 0.00482 0.00026 0.08177
403.44945 0.07789 0.00521 0.00029 0.08339
403.45945 0.07903 0.00563 0.00032 0.08498
403.46945 0.08010 0.00607 0.00035 0.08652
403.47945 0.08109 0.00654 0.00039 0.08802
403.48945 0.08200 0.00704 0.00044 0.08948
403.49945 0.08284 0.00757 0.00049 0.09089
403.50945 0.08359 0.00813 0.00054 0.09226
403.51945 0.08425 0.00872 0.00060 0.09358
403.52945 0.08483 0.00935 0.00066 0.09485
403.53945 0.08532 0.01002 0.00073 0.09607
403.54945 0.08572 0.01071 0.00081 0.09724
403.55945 0.08603 0.01145 0.00089 0.09837
403.56945 0.08624 0.01222 0.00098 0.09945
403.57945 0.08636 0.01304 0.00108 0.10048
403.58945 0.08639 0.01389 0.00119 0.10147
403.59945 0.08632 0.01478 0.00131 0.10241
403.60945 0.08616 0.01571 0.00144 0.10331
403.61945 0.08590 0.01669 0.00157 0.10417
403.62945 0.08556 0.01771 0.00173 0.10499
403.63945 0.08512 0.01877 0.00189 0.10578
403.64945 0.08459 0.01988 0.00207 0.10653
403.65945 0.08397 0.02102 0.00226 0.10725
403.66945 0.08327 0.02222 0.00247 0.10795
403.67945 0.08248 0.02345 0.00269 0.10862
403.68945 0.08161 0.02473 0.00294 0.10928
403.69945 0.08066 0.02606 0.00320 0.10991
403.70945 0.07964 0.02742 0.00348 0.11054
403.71945 0.07854 0.02883 0.00378 0.11115
403.72945 0.07737 0.03028 0.00411 0.11176
403.73945 0.07614 0.03178 0.00446 0.11237
403.74945 0.07485 0.03331 0.00483 0.11299
403.75945 0.07350 0.03488 0.00523 0.11361
403.76945 0.07209 0.03649 0.00566 0.11424
403.77945 0.07063 0.03813 0.00612 0.11489
403.78945 0.06913 0.03981 0.00661 0.11555
403.79945 0.06759 0.04152 0.00714 0.11625
403.80945 0.06601 0.04326 0.00770 0.11697
403.81945 0.06439 0.04503 0.00829 0.11772
403.82945 0.06275 0.04682 0.00893 0.11850
403.83945 0.06108 0.04864 0.00960 0.11932
403.84945 0.05940 0.05048 0.01032 0.12019
403.85945 0.05769 0.05233 0.01108 0.12110
403.86945 0.05598 0.05420 0.01188 0.12206
403.87945 0.05425 0.05608 0.01273 0.12307
403.88945 0.05252 0.05797 0.01364 0.12413
403.89945 0.05079 0.05987 0.01459 0.12525
403.90945 0.04907 0.06176 0.01559 0.12642
403.91945 0.04735 0.06365 0.01666 0.12766
403.92945 0.04564 0.06554 0.01778 0.12896
403.93945 0.04395 0.06741 0.01895 0.13032
403.94945 0.04227 0.06927 0.02019 0.13174
403.95945 0.04062 0.07111 0.02149 0.13322
403.96945 0.03898 0.07293 0.02286 0.13478
403.97945 0.03737 0.07473 0.02429 0.13639
403.98945 0.03579 0.07649 0.02579 0.13808
403.99945 0.03424 0.07822 0.02737 0.13982
404.00945 0.03272 0.07991 0.02901 0.14164
404.01945 0.03123 0.08156 0.03073 0.14351
404.02945 0.02978 0.08316 0.03252 0.14545
404.03945 0.02836 0.08471 0.03438 0.14746
404.04945 0.02699 0.08621 0.03633 0.14952
404.05945 0.02565 0.08764 0.03835 0.15164
404.06945 0.02435 0.08902 0.04046 0.15383
404.07945 0.02309 0.09033 0.04264 0.15606
404.08945 0.02187 0.09157 0.04491 0.15836
404.09945 0.02070 0.09275 0.04725 0.16070
404.10945 0.01957 0.09384 0.04969 0.16310
404.11945 0.01848 0.09486 0.05220 0.16554
404.12945 0.01743 0.09580 0.05480 0.16803
404.13945 0.01642 0.09665 0.05748 0.17056
404.14945 0.01545 0.09743 0.06025 0.17313
404.15945 0.01453 0.09811 0.06310 0.17573
404.16945 0.01364 0.09870 0.06603 0.17838
404.17945 0.01280 0.09921 0.06904 0.18105
404.18945 0.01199 0.09962 0.07214 0.18376
404.19945 0.01123 0.09994 0.07532 0.18649
404.20945 0.01050 0.10017 0.07857 0.18924
404.21945 0.00980 0.10030 0.08190 0.19201
404.22945 0.00915 0.10034 0.08531 0.19480
404.23945 0.00853 0.10029 0.08879 0.19761
404.24945 0.00794 0.10014 0.09234 0.20042
404.25945 0.00738 0.09990 0.09596 0.20324
404.26945 0.00686 0.09957 0.09965 0.20607
404.27945 0.00636 0.09914 0.10340 0.20890
404.28945 0.00590 0.09863 0.10721 0.21173
404.29945 0.00546 0.09802 0.11107 0.21456
404.30945 0.00505 0.09733 0.11499 0.21738
404.31945 0.00467 0.09656 0.11896 0.22018
404.32945 0.00431 0.09570 0.12297 0.22298
404.33945 0.00397 0.09477 0.12702 0.22575
404.34945 0.00366 0.09375 0.13110 0.22851
404.35945 0.00336 0.09266 0.13522 0.23125
404.36945 0.00309 0.09150 0.13936 0.23396
404.37945 0.00284 0.09027 0.14352 0.23663
404.38945 0.00260 0.08898 0.14770 0.23928
404.39945 0.00238 0.08762 0.15189 0.24189
404.40945 0.00218 0.08621 0.15608 0.24446
404.41945 0.00199 0.08474 0.16026 0.24699
404.42945 0.00182 0.08322 0.16444 0.24947
404.43945 0.00166 0.08165 0.16860 0.25191
404.44945 0.00151 0.08003 0.17274 0.25429
404.45945 0.00138 0.07838 0.17686 0.25661
404.46945 0.00125 0.07669 0.18093 0.25888
404.47945 0.00114 0.07497 0.18497 0.26108
404.48945 0.00103 0.07323 0.18896 0.26321
404.49945 0.00093 0.07145 0.19289 0.26528
404.50945 0.00084 0.06966 0.19676 0.26727
404.51945 0.00076 0.06785 0.20057 0.26918
404.52945 0.00069 0.06603 0.20429 0.27101
404.53945 0.00062 0.06420 0.20794 0.27275
404.54945 0.00056 0.06236 0.21149 0.27441
404.55945 0.00050 0.06052 0.21495 0.27597
404.56945 0.00045 0.05868 0.21831 0.27744
404.57945 0.00041 0.05684 0.22155 0.27880
404.58945 0.00037 0.05501 0.22468 0.28006
404.59945 0.00033 0.05319 0.22769 0.28122
404.60945 0.00029 0.05139 0.23057 0.28226
404.61945 0.00026 0.04960 0.23332 0.28318
404.62945 0.00023 0.04783 0.23593 0.28399
404.63945 0.00021 0.04608 0.23839 0.28468
404.64945 0.00019 0.04436 0.24069 0.28524
404.65945 0.00017 0.04266 0.24285 0.28567
404.66945 0.00015 0.04099 0.24484 0.28597
404.67945 0.00013 0.03935 0.24666 0.28614
404.68945 0.00012 0.03773 0.24832 0.28617
404.69945 0.00010 0.03616 0.24980 0.28606
404.70945 0.00009 0.03461 0.25110 0.28581
404.71945 0.00008 0.03311 0.25223 0.28541
404.72945 0.00007 0.03163 0.25317 0.28487
404.73945 0.00006 0.03020 0.25392 0.28418
404.74945 0.00006 0.02881 0.25448 0.28335
404.75945 0.00005 0.02745 0.25486 0.28236
404.76945 0.00004 0.02613 0.25504 0.28122
404.77945 0.00004 0.02486 0.25503 0.27993
404.78945 0.00003 0.02362 0.25483 0.27849
404.79945 0.00003 0.02243 0.25443 0.27689
404.80945 0.00003 0.02128 0.25384 0.27514
404.81945 0.00002 0.02016 0.25306 0.27324
404.82945 0.00002 0.01909 0.25209 0.27120
404.83945 0.00002 0.01806 0.25092 0.26900
404.84945 0.00001 0.01707 0.24957 0.26665
404.85945 0.00001 0.01611 0.24803 0.26416
404.86945 0.00001 0.01520 0.24632 0.26153
404.87945 0.00001 0.01432 0.24442 0.25875
404.88945 0.00001 0.01349 0.24234 0.25584
404.89945 0.00001 0.01269 0.24010 0.25279
404.90945 0.00001 0.01192 0.23769 0.24962
404.91945 0.00001 0.01119 0.23511 0.24631
404.92945 0.00000 0.01050 0.23238 0.24288
404.93945 0.00000 0.00984 0.22949 0.23934
404.94945 0.00000 0.00921 0.22646 0.23568
404.95945 0.00000 0.00862 0.22329 0.23191
404.96945 0.00000 0.00805 0.21998 0.22804
404.97945 0.00000 0.00752 0.21655 0.22407
404.98945 0.00000 0.00701 0.21300 0.22001
404.99945 0.00000 0.00654 0.20933 0.21587
405.00945 0.00000 0.00608 0.20556 0.21164
405.01945 0.00000 0.00566 0.20169 0.20735
405.02945 0.00000 0.00526 0.19772 0.20298
405.03945 0.00000 0.00488 0.19367 0.19856
405.04945 0.00000 0.00453 0.18955 0.19408
405.05945 0.00000 0.00419 0.18536 0.18955
405.06945 0.00000 0.00388 0.18111 0.18499
405.07945 0.00000 0.00359 0.17680 0.18039
405.08945 0.00000 0.00332 0.17246 0.17577
405.09945 0.00000 0.00306 0.16807 0.17113
405.10945 0.00000 0.00282 0.16366 0.16648
405.11945 0.00000 0.00260 0.15922 0.16182
405.12945 0.00000 0.00239 0.15477 0.15716
405.13945 0.00000 0.00220 0.15031 0.15251
405.14945 0.00000 0.00202 0.14586 0.14788
405.15945 0.00000 0.00185 0.14141 0.14327
405.16945 0.00000 0.00170 0.13698 0.13868
405.17945 0.00000 0.00156 0.13257 0.13413
405.18945 0.00000 0.00142 0.12819 0.12961
405.19945 0.00000 0.00130 0.12384 0.12515
405.20945 0.00000 0.00119 0.11954 0.12073
405.21945 0.00000 0.00108 0.11528 0.11636
405.22945 0.00000 0.00099 0.11107 0.11206
405.23945 0.00000 0.00090 0.10692 0.10782
405.24945 0.00000 0.00082 0.10284 0.10365
405.25945 0.00000 0.00074 0.09881 0.09956
405.26945 0.00000 0.00067 0.09486 0.09554
405.27945 0.00000 0.00061 0.09099 0.09160
405.28945 0.00000 0.00055 0.08719 0.08775
405.29945 0.00000 0.00050 0.08348 0.08398
405.30945 0.00000 0.00045 0.07985 0.08030
405.31945 0.00000 0.00041 0.07630 0.07671
405.32945 0.00000 0.00037 0.07285 0.07322
405.33945 0.00000 0.00033 0.06949 0.06982
405.34945 0.00000 0.00030 0.06622 0.06652
405.35945 0.00000 0.00027 0.06305 0.06331
405.36945 0.00000 0.00024 0.05997 0.06021
405.37945 0.00000 0.00022 0.05699 0.05720
405.38945 0.00000 0.00019 0.05410 0.05430
405.39945 0.00000 0.00017 0.05132 0.05149
405.40945 0.00000 0.00016 0.04863 0.04878
405.41945 0.00000 0.00014 0.04604 0.04617
405.42945 0.00000 0.00012 0.04354 0.04366
405.43945 0.00000 0.00011 0.04114 0.04125
405.44945 0.00000 0.00010 0.03884 0.03894
405.45945 0.00000 0.00009 0.03663 0.03671
405.46945 0.00000 0.00008 0.03451 0.03459
405.47945 0.00000 0.00007 0.03248 0.03255
405.48945 0.00000 0.00006 0.03054 0.03061
405.49945 0.00000 0.00005 0.02869 0.02875
405.50945 0.00000 0.00005 0.02693 0.02698
405.51945 0.00000 0.00004 0.02525 0.02529
405.52945 0.00000 0.00004 0.02365 0.02369
405.53945 0.00000 0.00003 0.02213 0.02217
405.54945 0.00000 0.00003 0.02069 0.02072
405.55945 0.00000 0.00003 0.01933 0.01935
405.56945 0.00000 0.00002 0.01803 0.01806
405.57945 0.00000 0.00002 0.01681 0.01683
405.58945 0.00000 0.00002 0.01565 0.01567
405.59945 0.00000 0.00002 0.01456 0.01458
405.60945 0.00000 0.00001 0.01353 0.01355
405.61945 0.00000 0.00001 0.01257 0.01258
405.62945 0.00000 0.00001 0.01166 0.01167
405.63945 0.00000 0.00001 0.01080 0.01081
405.64945 0.00000 0.00001 0.01000 0.01001
405.65945 0.00000 0.00001 0.00925 0.00925
405.66945 0.00000 0.00001 0.00854 0.00855
405.67945 0.00000 0.00001 0.00788 0.00789
405.68945 0.00000 0.00000 0.00727 0.00727
405.69945 0.00000 0.00000 0.00669 0.00670
405.70945 0.00000 0.00000 0.00616 0.00616
405.71945 0.00000 0.00000 0.00566 0.00567
405.72945 0.00000 0.00000 0.00520 0.00520
405.73945 0.00000 0.00000 0.00477 0.00477
405.74945 0.00000 0.00000 0.00437 0.00437
405.75945 0.00000 0.00000 0.00400 0.00400
405.76945 0.00000 0.00000 0.00366 0.00366
405.77945 0.00000 0.00000 0.00334 0.00335
405.78945 0.00000 0.00000 0.00305 0.00305
405.79945 0.00000 0.00000 0.00278 0.00278
405.80945 0.00000 0.00000 0.00254 0.00254
405.81945 0.00000 0.00000 0.00231 0.00231
405.82945 0.00000 0.00000 0.00210 0.00210
405.83945 0.00000 0.00000 0.00190 0.00191
405.84945 0.00000 0.00000 0.00173 0.00173
405.85945 0.00000 0.00000 0.00157 0.00157
405.86945 0.00000 0.00000 0.00142 0.00142
405.87945 0.00000 0.00000 0.00128 0.00128
405.88945 0.00000 0.00000 0.00116 0.00116
405.89945 0.00000 0.00000 0.00105 0.00105
405.90945 0.00000 0.00000 0.00094 0.00094
405.91945 0.00000 0.00000 0.00085 0.00085
405.92945 0.00000 0.00000 0.00076 0.00076
405.93945 0.00000 0.00000 0.00069 0.00069


==> figures/data/SQS/y_0.28125_25/N-XPS-spectra.txt <==
energy TiTiTiTiTiTi TiTiTiTi TiTiTiTiTi total
402.64945 0.00000 0.00071 0.00000 0.00071
402.65945 0.00000 0.00078 0.00000 0.00078
402.66945 0.00000 0.00086 0.00000 0.00086
402.67945 0.00000 0.00096 0.00000 0.00096
402.68945 0.00000 0.00105 0.00000 0.00106
402.69945 0.00000 0.00116 0.00000 0.00116
402.70945 0.00000 0.00128 0.00000 0.00128
402.71945 0.00000 0.00141 0.00000 0.00141
402.72945 0.00000 0.00155 0.00000 0.00155
402.73945 0.00000 0.00170 0.00000 0.00170
402.74945 0.00000 0.00186 0.00000 0.00187
402.75945 0.00000 0.00204 0.00000 0.00204
402.76945 0.00000 0.00223 0.00000 0.00224
402.77945 0.00000 0.00244 0.00000 0.00245
402.78945 0.00000 0.00267 0.00000 0.00267
402.79945 0.00000 0.00291 0.00000 0.00291
402.80945 0.00000 0.00317 0.00000 0.00317
402.81945 0.00000 0.00345 0.00001 0.00345
402.82945 0.00000 0.00375 0.00001 0.00375
402.83945 0.00000 0.00407 0.00001 0.00408
402.84945 0.00000 0.00441 0.00001 0.00442
402.85945 0.00000 0.00478 0.00001 0.00479
402.86945 0.00000 0.00518 0.00001 0.00519
402.87945 0.00000 0.00560 0.00001 0.00561
402.88945 0.00000 0.00604 0.00001 0.00606
402.89945 0.00000 0.00652 0.00002 0.00653
402.90945 0.00000 0.00702 0.00002 0.00704
402.91945 0.00000 0.00756 0.00002 0.00758
402.92945 0.00000 0.00813 0.00002 0.00815
402.93945 0.00000 0.00873 0.00003 0.00876
402.94945 0.00000 0.00937 0.00003 0.00940
402.95945 0.00000 0.01004 0.00003 0.01007
402.96945 0.00000 0.01074 0.00004 0.01078
402.97945 0.00000 0.01149 0.00004 0.01153
402.98945 0.00000 0.01227 0.00005 0.01232
402.99945 0.00000 0.01309 0.00006 0.01315
403.00945 0.00000 0.01395 0.00006 0.01402
403.01945 0.00000 0.01486 0.00007 0.01493
403.02945 0.00000 0.01580 0.00008 0.01588
403.03945 0.00000 0.01678 0.00009 0.01687
403.04945 0.00000 0.01781 0.00010 0.01791
403.05945 0.00000 0.01888 0.00012 0.01899
403.06945 0.00000 0.01998 0.00013 0.02012
403.07945 0.00000 0.02114 0.00015 0.02129
403.08945 0.00000 0.02233 0.00016 0.02250
403.09945 0.00000 0.02357 0.00018 0.02375
403.10945 0.00000 0.02484 0.00021 0.02505
403.11945 0.00000 0.02616 0.00023 0.02640
403.12945 0.00001 0.02752 0.00026 0.02778
403.13945 0.00001 0.02891 0.00029 0.02921
403.14945 0.00001 0.03035 0.00032 0.03067
403.15945 0.00001 0.03181 0.00036 0.03218
403.16945 0.00001 0.03332 0.00040 0.03373
403.17945 0.00001 0.03486 0.00044 0.03531
403.18945 0.00001 0.03642 0.00049 0.03693
403.19945 0.00001 0.03802 0.00055 0.03858
403.20945 0.00002 0.03964 0.00060 0.04026
403.21945 0.00002 0.04129 0.00067 0.04198
403.22945 0.00002 0.04296 0.00074 0.04372
403.23945 0.00002 0.04465 0.00082 0.04549
403.24945 0.00003 0.04635 0.00090 0.04728
403.25945 0.00003 0.04806 0.00100 0.04909
403.26945 0.00003 0.04979 0.00110 0.05092
403.27945 0.00004 0.05152 0.00121 0.05276
403.28945 0.00004 0.05325 0.00133 0.05462
403.29945 0.00005 0.05498 0.00146 0.05649
403.30945 0.00006 0.05670 0.00160 0.05836
403.31945 0.00006 0.05842 0.00175 0.06023
403.32945 0.00007 0.06012 0.00191 0.06211
403.33945 0.00008 0.06180 0.00209 0.06398
403.34945 0.00009 0.06346 0.00229 0.06584
403.35945 0.00010 0.06509 0.00249 0.06769
403.36945 0.00012 0.06670 0.00272 0.06953
403.37945 0.00013 0.06826 0.00296 0.07135
403.38945 0.00015 0.06979 0.00322 0.07316
403.39945 0.00016 0.07127 0.00350 0.07494
403.40945 0.00018 0.07271 0.00380 0.07669
403.41945 0.00021 0.07409 0.00411 0.07841
403.42945 0.00023 0.07542 0.00446 0.08011
403.43945 0.00026 0.07669 0.00482 0.08177
403.44945 0.00029 0.07789 0.00521 0.08339
403.45945 0.00032 0.07903 0.00563 0.08498
403.46945 0.00035 0.08010 0.00607 0.08652
403.47945 0.00039 0.08109 0.00654 0.08802
403.48945 0.00044 0.08200 0.00704 0.08948
403.49945 0.00049 0.08284 0.00757 0.09089
403.50945 0.00054 0.08359 0.00813 0.09226
403.51945 0.00060 0.08425 0.00872 0.09358
403.52945 0.00066 0.08483 0.00935 0.09485
403.53945 0.00073 0.08532 0.01002 0.09607
403.54945 0.00081 0.08572 0.01071 0.09724
403.55945 0.00089 0.08603 0.01145 0.09837
403.56945 0.00098 0.08624 0.01222 0.09945
403.57945 0.00108 0.08636 0.01304 0.10048
403.58945 0.00119 0.08639 0.01389 0.10147
403.59945 0.00131 0.08632 0.01478 0.10241
403.60945 0.00144 0.08616 0.01571 0.10331
403.61945 0.00157 0.08590 0.01669 0.10417
403.62945 0.00173 0.08556 0.01771 0.10499
403.63945 0.00189 0.08512 0.01877 0.10578
403.64945 0.00207 0.08459 0.01988 0.10653
403.65945 0.00226 0.08397 0.02102 0.10725
403.66945 0.00247 0.08327 0.02222 0.10795
403.67945 0.00269 0.08248 0.02345 0.10862
403.68945 0.00294 0.08161 0.02473 0.10928
403.69945 0.00320 0.08066 0.02606 0.10991
403.70945 0.00348 0.07964 0.02742 0.11054
403.71945 0.00378 0.07854 0.02883 0.11115
403.72945 0.00411 0.07737 0.03028 0.11176
403.73945 0.00446 0.07614 0.03178 0.11237
403.74945 0.00483 0.07485 0.03331 0.11299
403.75945 0.00523 0.07350 0.03488 0.11361
403.76945 0.00566 0.07209 0.03649 0.11424
403.77945 0.00612 0.07063 0.03813 0.11489
403.78945 0.00661 0.06913 0.03981 0.11555
403.79945 0.00714 0.06759 0.04152 0.11625
403.80945 0.00770 0.06601 0.04326 0.11697
403.81945 0.00829 0.06439 0.04503 0.11772
403.82945 0.00893 0.06275 0.04682 0.11850
403.83945 0.00960 0.06108 0.04864 0.11932
403.84945 0.01032 0.05940 0.05048 0.12019
403.85945 0.01108 0.05769 0.05233 0.12110
403.86945 0.01188 0.05598 0.05420 0.12206
403.87945 0.01273 0.05425 0.05608 0.12307
403.88945 0.01364 0.05252 0.05797 0.12413
403.89945 0.01459 0.05079 0.05987 0.12525
403.90945 0.01559 0.04907 0.06176 0.12642
403.91945 0.01666 0.04735 0.06365 0.12766
403.92945 0.01778 0.04564 0.06554 0.12896
403.93945 0.01895 0.04395 0.06741 0.13032
403.94945 0.02019 0.04227 0.06927 0.13174
403.95945 0.02149 0.04062 0.07111 0.13322
403.96945 0.02286 0.03898 0.07293 0.13478
403.97945 0.02429 0.03737 0.07473 0.13639
403.98945 0.02579 0.03579 0.07649 0.13808
403.99945 0.02737 0.03424 0.07822 0.13982
404.00945 0.02901 0.03272 0.07991 0.14164
404.01945 0.03073 0.03123 0.08156 0.14351
404.02945 0.03252 0.02978 0.08316 0.14545
404.03945 0.03438 0.02836 0.08471 0.14746
404.04945 0.03633 0.02699 0.08621 0.14952
404.05945 0.03835 0.02565 0.08764 0.15164
404.06945 0.04046 0.02435 0.08902 0.15383
404.07945 0.04264 0.02309 0.09033 0.15606
404.08945 0.04491 0.02187 0.09157 0.15836
404.09945 0.04725 0.02070 0.09275 0.16070
404.10945 0.04969 0.01957 0.09384 0.16310
404.11945 0.05220 0.01848 0.09486 0.16554
404.12945 0.05480 0.01743 0.09580 0.16803
404.13945 0.05748 0.01642 0.09665 0.17056
404.14945 0.06025 0.01545 0.09743 0.17313
404.15945 0.06310 0.01453 0.09811 0.17573
404.16945 0.06603 0.01364 0.09870 0.17838
404.17945 0.06904 0.01280 0.09921 0.18105
404.18945 0.07214 0.01199 0.09962 0.18376
404.19945 0.07532 0.01123 0.09994 0.18649
404.20945 0.07857 0.01050 0.10017 0.18924
404.21945 0.08190 0.00980 0.10030 0.19201
404.22945 0.08531 0.00915 0.10034 0.19480
404.23945 0.08879 0.00853 0.10029 0.19761
404.24945 0.09234 0.00794 0.10014 0.20042
404.25945 0.09596 0.00738 0.09990 0.20324
404.26945 0.09965 0.00686 0.09957 0.20607
404.27945 0.10340 0.00636 0.09914 0.20890
404.28945 0.10721 0.00590 0.09863 0.21173
404.29945 0.11107 0.00546 0.09802 0.21456
404.30945 0.11499 0.00505 0.09733 0.21738
404.31945 0.11896 0.00467 0.09656 0.22018
404.32945 0.12297 0.00431 0.09570 0.22298
404.33945 0.12702 0.00397 0.09477 0.22575
404.34945 0.13110 0.00366 0.09375 0.22851
404.35945 0.13522 0.00336 0.09266 0.23125
404.36945 0.13936 0.00309 0.09150 0.23396
404.37945 0.14352 0.00284 0.09027 0.23663
404.38945 0.14770 0.00260 0.08898 0.23928
404.39945 0.15189 0.00238 0.08762 0.24189
404.40945 0.15608 0.00218 0.08621 0.24446
404.41945 0.16026 0.00199 0.08474 0.24699
404.42945 0.16444 0.00182 0.08322 0.24947
404.43945 0.16860 0.00166 0.08165 0.25191
404.44945 0.17274 0.00151 0.08003 0.25429
404.45945 0.17686 0.00138 0.07838 0.25661
404.46945 0.18093 0.00125 0.07669 0.25888
404.47945 0.18497 0.00114 0.07497 0.26108
404.48945 0.18896 0.00103 0.07323 0.26321
404.49945 0.19289 0.00093 0.07145 0.26528
404.50945 0.19676 0.00084 0.06966 0.26727
404.51945 0.20057 0.00076 0.06785 0.26918
404.52945 0.20429 0.00069 0.06603 0.27101
404.53945 0.20794 0.00062 0.06420 0.27275
404.54945 0.21149 0.00056 0.06236 0.27441
404.55945 0.21495 0.00050 0.06052 0.27597
404.56945 0.21831 0.00045 0.05868 0.27744
404.57945 0.22155 0.00041 0.05684 0.27880
404.58945 0.22468 0.00037 0.05501 0.28006
404.59945 0.22769 0.00033 0.05319 0.28122
404.60945 0.23057 0.00029 0.05139 0.28226
404.61945 0.23332 0.00026 0.04960 0.28318
404.62945 0.23593 0.00023 0.04783 0.28399
404.63945 0.23839 0.00021 0.04608 0.28468
404.64945 0.24069 0.00019 0.04436 0.28524
404.65945 0.24285 0.00017 0.04266 0.28567
404.66945 0.24484 0.00015 0.04099 0.28597
404.67945 0.24666 0.00013 0.03935 0.28614
404.68945 0.24832 0.00012 0.03773 0.28617
404.69945 0.24980 0.00010 0.03616 0.28606
404.70945 0.25110 0.00009 0.03461 0.28581
404.71945 0.25223 0.00008 0.03311 0.28541
404.72945 0.25317 0.00007 0.03163 0.28487
404.73945 0.25392 0.00006 0.03020 0.28418
404.74945 0.25448 0.00006 0.02881 0.28335
404.75945 0.25486 0.00005 0.02745 0.28236
404.76945 0.25504 0.00004 0.02613 0.28122
404.77945 0.25503 0.00004 0.02486 0.27993
404.78945 0.25483 0.00003 0.02362 0.27849
404.79945 0.25443 0.00003 0.02243 0.27689
404.80945 0.25384 0.00003 0.02128 0.27514
404.81945 0.25306 0.00002 0.02016 0.27324
404.82945 0.25209 0.00002 0.01909 0.27120
404.83945 0.25092 0.00002 0.01806 0.26900
404.84945 0.24957 0.00001 0.01707 0.26665
404.85945 0.24803 0.00001 0.01611 0.26416
404.86945 0.24632 0.00001 0.01520 0.26153
404.87945 0.24442 0.00001 0.01432 0.25875
404.88945 0.24234 0.00001 0.01349 0.25584
404.89945 0.24010 0.00001 0.01269 0.25279
404.90945 0.23769 0.00001 0.01192 0.24962
404.91945 0.23511 0.00001 0.01119 0.24631
404.92945 0.23238 0.00000 0.01050 0.24288
404.93945 0.22949 0.00000 0.00984 0.23934
404.94945 0.22646 0.00000 0.00921 0.23568
404.95945 0.22329 0.00000 0.00862 0.23191
404.96945 0.21998 0.00000 0.00805 0.22804
404.97945 0.21655 0.00000 0.00752 0.22407
404.98945 0.21300 0.00000 0.00701 0.22001
404.99945 0.20933 0.00000 0.00654 0.21587
405.00945 0.20556 0.00000 0.00608 0.21164
405.01945 0.20169 0.00000 0.00566 0.20735
405.02945 0.19772 0.00000 0.00526 0.20298
405.03945 0.19367 0.00000 0.00488 0.19856
405.04945 0.18955 0.00000 0.00453 0.19408
405.05945 0.18536 0.00000 0.00419 0.18955
405.06945 0.18111 0.00000 0.00388 0.18499
405.07945 0.17680 0.00000 0.00359 0.18039
405.08945 0.17246 0.00000 0.00332 0.17577
405.09945 0.16807 0.00000 0.00306 0.17113
405.10945 0.16366 0.00000 0.00282 0.16648
405.11945 0.15922 0.00000 0.00260 0.16182
405.12945 0.15477 0.00000 0.00239 0.15716
405.13945 0.15031 0.00000 0.00220 0.15251
405.14945 0.14586 0.00000 0.00202 0.14788
405.15945 0.14141 0.00000 0.00185 0.14327
405.16945 0.13698 0.00000 0.00170 0.13868
405.17945 0.13257 0.00000 0.00156 0.13413
405.18945 0.12819 0.00000 0.00142 0.12961
405.19945 0.12384 0.00000 0.00130 0.12515
405.20945 0.11954 0.00000 0.00119 0.12073
405.21945 0.11528 0.00000 0.00108 0.11636
405.22945 0.11107 0.00000 0.00099 0.11206
405.23945 0.10692 0.00000 0.00090 0.10782
405.24945 0.10284 0.00000 0.00082 0.10365
405.25945 0.09881 0.00000 0.00074 0.09956
405.26945 0.09486 0.00000 0.00067 0.09554
405.27945 0.09099 0.00000 0.00061 0.09160
405.28945 0.08719 0.00000 0.00055 0.08775
405.29945 0.08348 0.00000 0.00050 0.08398
405.30945 0.07985 0.00000 0.00045 0.08030
405.31945 0.07630 0.00000 0.00041 0.07671
405.32945 0.07285 0.00000 0.00037 0.07322
405.33945 0.06949 0.00000 0.00033 0.06982
405.34945 0.06622 0.00000 0.00030 0.06652
405.35945 0.06305 0.00000 0.00027 0.06331
405.36945 0.05997 0.00000 0.00024 0.06021
405.37945 0.05699 0.00000 0.00022 0.05720
405.38945 0.05410 0.00000 0.00019 0.05430
405.39945 0.05132 0.00000 0.00017 0.05149
405.40945 0.04863 0.00000 0.00016 0.04878
405.41945 0.04604 0.00000 0.00014 0.04617
405.42945 0.04354 0.00000 0.00012 0.04366
405.43945 0.04114 0.00000 0.00011 0.04125
405.44945 0.03884 0.00000 0.00010 0.03894
405.45945 0.03663 0.00000 0.00009 0.03671
405.46945 0.03451 0.00000 0.00008 0.03459
405.47945 0.03248 0.00000 0.00007 0.03255
405.48945 0.03054 0.00000 0.00006 0.03061
405.49945 0.02869 0.00000 0.00005 0.02875
405.50945 0.02693 0.00000 0.00005 0.02698
405.51945 0.02525 0.00000 0.00004 0.02529
405.52945 0.02365 0.00000 0.00004 0.02369
405.53945 0.02213 0.00000 0.00003 0.02217
405.54945 0.02069 0.00000 0.00003 0.02072
405.55945 0.01933 0.00000 0.00003 0.01935
405.56945 0.01803 0.00000 0.00002 0.01806
405.57945 0.01681 0.00000 0.00002 0.01683
405.58945 0.01565 0.00000 0.00002 0.01567
405.59945 0.01456 0.00000 0.00002 0.01458
405.60945 0.01353 0.00000 0.00001 0.01355
405.61945 0.01257 0.00000 0.00001 0.01258
405.62945 0.01166 0.00000 0.00001 0.01167
405.63945 0.01080 0.00000 0.00001 0.01081
405.64945 0.01000 0.00000 0.00001 0.01001
405.65945 0.00925 0.00000 0.00001 0.00925
405.66945 0.00854 0.00000 0.00001 0.00855
405.67945 0.00788 0.00000 0.00001 0.00789
405.68945 0.00727 0.00000 0.00000 0.00727
405.69945 0.00669 0.00000 0.00000 0.00670
405.70945 0.00616 0.00000 0.00000 0.00616
405.71945 0.00566 0.00000 0.00000 0.00567
405.72945 0.00520 0.00000 0.00000 0.00520
405.73945 0.00477 0.00000 0.00000 0.00477
405.74945 0.00437 0.00000 0.00000 0.00437
405.75945 0.00400 0.00000 0.00000 0.00400
405.76945 0.00366 0.00000 0.00000 0.00366
405.77945 0.00334 0.00000 0.00000 0.00335
405.78945 0.00305 0.00000 0.00000 0.00305
405.79945 0.00278 0.00000 0.00000 0.00278
405.80945 0.00254 0.00000 0.00000 0.00254
405.81945 0.00231 0.00000 0.00000 0.00231
405.82945 0.00210 0.00000 0.00000 0.00210
405.83945 0.00190 0.00000 0.00000 0.00191
405.84945 0.00173 0.00000 0.00000 0.00173
405.85945 0.00157 0.00000 0.00000 0.00157
405.86945 0.00142 0.00000 0.00000 0.00142
405.87945 0.00128 0.00000 0.00000 0.00128
405.88945 0.00116 0.00000 0.00000 0.00116
405.89945 0.00105 0.00000 0.00000 0.00105
405.90945 0.00094 0.00000 0.00000 0.00094
405.91945 0.00085 0.00000 0.00000 0.00085
405.92945 0.00076 0.00000 0.00000 0.00076
405.93945 0.00069 0.00000 0.00000 0.00069


==> figures/data/SQS/y_0.28125_25/N-stats.txt <==
------- Overall peaks -------

level:1
average position: 404.44193950130057
position stdev: 0.4835733688193965
position uncertainty 0.10083201765298218
list of positions: 
404.16191297472193
404.740521952172
404.90181573396933
404.6500606589912
404.28808283069185
404.54785438293226
403.5791663684469
405.0422523888524
404.5417365808393
404.07666116728404
404.65282696952005
404.8329783849036
404.44496782203674
404.8985494139911
404.3652278189977
404.6593649155808
403.65634509892317
404.2023258436197
403.56537576892936
404.90619758505335
404.8876765564661
403.54944594556963
405.0132613674191

------- All types -------

TiTiTiTiTiTi1
number of atoms in this configuration: 14
average position: 404.7600231935493
position stdev: 0.19781217537425827
position uncertainty 0.05286752765592256
list of positions: 
404.740521952172
404.90181573396933
404.6500606589912
404.54785438293226
405.0422523888524
404.5417365808393
404.65282696952005
404.8329783849036
404.8985494139911
404.3652278189977
404.6593649155808
404.90619758505335
404.8876765564661
405.0132613674191

TiTiTiTi1
number of atoms in this configuration: 4
average position: 403.58758329546725
position stdev: 0.047422434800140065
position uncertainty 0.023711217400070032
list of positions: 
403.5791663684469
403.65634509892317
403.56537576892936
403.54944594556963

TiTiTiTiTi1
number of atoms in this configuration: 5
average position: 404.23479012767086
position stdev: 0.13998620706890613
position uncertainty 0.06260373498368714
list of positions: 
404.16191297472193
404.28808283069185
404.07666116728404
404.44496782203674
404.2023258436197

------- Simplified types based on number of neighbors -------

4-coordinated1
number of atoms in this configuration: 4
average position: 403.58758329546725
position stdev: 0.047422434800140065
position uncertainty 0.023711217400070032
list of positions: 
403.5791663684469
403.65634509892317
403.56537576892936
403.54944594556963

5-coordinated1
number of atoms in this configuration: 5
average position: 404.23479012767086
position stdev: 0.13998620706890613
position uncertainty 0.06260373498368714
list of positions: 
404.16191297472193
404.28808283069185
404.07666116728404
404.44496782203674
404.2023258436197

6-coordinated1
number of atoms in this configuration: 14
average position: 404.7600231935493
position stdev: 0.19781217537425827
position uncertainty 0.05286752765592256
list of positions: 
404.740521952172
404.90181573396933
404.6500606589912
404.54785438293226
405.0422523888524
404.5417365808393
404.65282696952005
404.8329783849036
404.8985494139911
404.3652278189977
404.6593649155808
404.90619758505335
404.8876765564661
405.0132613674191



==> figures/data/SQS/y_0.28125_25/O-XPS-spectra-imp.txt <==
energy    O^{1V_{Ti}} O^{0V_{Ti}} total
538.23735 0.00050 0.00001 0.00051
538.24735 0.00055 0.00002 0.00057
538.25735 0.00061 0.00002 0.00063
538.26735 0.00067 0.00002 0.00069
538.27735 0.00074 0.00002 0.00076
538.28735 0.00081 0.00003 0.00084
538.29735 0.00090 0.00003 0.00092
538.30735 0.00098 0.00003 0.00102
538.31735 0.00108 0.00004 0.00112
538.32735 0.00118 0.00004 0.00123
538.33735 0.00130 0.00005 0.00134
538.34735 0.00142 0.00005 0.00147
538.35735 0.00155 0.00006 0.00161
538.36735 0.00169 0.00007 0.00176
538.37735 0.00184 0.00007 0.00192
538.38735 0.00201 0.00008 0.00209
538.39735 0.00219 0.00009 0.00228
538.40735 0.00238 0.00010 0.00248
538.41735 0.00258 0.00012 0.00269
538.42735 0.00280 0.00013 0.00293
538.43735 0.00303 0.00014 0.00317
538.44735 0.00328 0.00016 0.00344
538.45735 0.00355 0.00018 0.00372
538.46735 0.00383 0.00020 0.00402
538.47735 0.00413 0.00022 0.00435
538.48735 0.00445 0.00024 0.00469
538.49735 0.00479 0.00027 0.00506
538.50735 0.00515 0.00029 0.00544
538.51735 0.00553 0.00032 0.00586
538.52735 0.00594 0.00036 0.00629
538.53735 0.00636 0.00039 0.00676
538.54735 0.00682 0.00043 0.00725
538.55735 0.00729 0.00047 0.00776
538.56735 0.00779 0.00052 0.00831
538.57735 0.00831 0.00057 0.00889
538.58735 0.00887 0.00062 0.00949
538.59735 0.00944 0.00068 0.01013
538.60735 0.01005 0.00075 0.01079
538.61735 0.01068 0.00082 0.01150
538.62735 0.01134 0.00089 0.01223
538.63735 0.01203 0.00097 0.01300
538.64735 0.01275 0.00105 0.01380
538.65735 0.01349 0.00115 0.01464
538.66735 0.01427 0.00124 0.01551
538.67735 0.01507 0.00135 0.01642
538.68735 0.01590 0.00146 0.01736
538.69735 0.01677 0.00158 0.01835
538.70735 0.01766 0.00171 0.01937
538.71735 0.01857 0.00185 0.02042
538.72735 0.01952 0.00199 0.02151
538.73735 0.02049 0.00215 0.02264
538.74735 0.02149 0.00231 0.02381
538.75735 0.02252 0.00249 0.02501
538.76735 0.02357 0.00267 0.02624
538.77735 0.02465 0.00287 0.02751
538.78735 0.02575 0.00307 0.02882
538.79735 0.02687 0.00329 0.03016
538.80735 0.02801 0.00352 0.03153
538.81735 0.02917 0.00376 0.03294
538.82735 0.03035 0.00402 0.03437
538.83735 0.03155 0.00429 0.03584
538.84735 0.03276 0.00457 0.03733
538.85735 0.03399 0.00486 0.03885
538.86735 0.03522 0.00517 0.04040
538.87735 0.03647 0.00549 0.04196
538.88735 0.03773 0.00583 0.04355
538.89735 0.03899 0.00618 0.04517
538.90735 0.04025 0.00654 0.04680
538.91735 0.04152 0.00692 0.04844
538.92735 0.04278 0.00732 0.05010
538.93735 0.04404 0.00773 0.05177
538.94735 0.04530 0.00815 0.05345
538.95735 0.04655 0.00859 0.05514
538.96735 0.04779 0.00905 0.05684
538.97735 0.04902 0.00952 0.05854
538.98735 0.05023 0.01000 0.06023
538.99735 0.05143 0.01050 0.06193
539.00735 0.05261 0.01101 0.06362
539.01735 0.05377 0.01154 0.06531
539.02735 0.05491 0.01207 0.06698
539.03735 0.05602 0.01263 0.06865
539.04735 0.05710 0.01319 0.07030
539.05735 0.05816 0.01377 0.07193
539.06735 0.05918 0.01436 0.07355
539.07735 0.06018 0.01496 0.07514
539.08735 0.06114 0.01558 0.07671
539.09735 0.06206 0.01620 0.07826
539.10735 0.06294 0.01683 0.07978
539.11735 0.06379 0.01747 0.08126
539.12735 0.06460 0.01812 0.08272
539.13735 0.06536 0.01878 0.08415
539.14735 0.06609 0.01945 0.08553
539.15735 0.06677 0.02012 0.08689
539.16735 0.06741 0.02079 0.08820
539.17735 0.06800 0.02147 0.08947
539.18735 0.06855 0.02215 0.09070
539.19735 0.06905 0.02284 0.09189
539.20735 0.06951 0.02353 0.09304
539.21735 0.06993 0.02422 0.09414
539.22735 0.07030 0.02490 0.09520
539.23735 0.07062 0.02559 0.09621
539.24735 0.07090 0.02627 0.09717
539.25735 0.07114 0.02695 0.09809
539.26735 0.07133 0.02763 0.09896
539.27735 0.07148 0.02830 0.09978
539.28735 0.07159 0.02897 0.10056
539.29735 0.07166 0.02963 0.10129
539.30735 0.07169 0.03028 0.10197
539.31735 0.07168 0.03092 0.10260
539.32735 0.07163 0.03156 0.10319
539.33735 0.07154 0.03218 0.10372
539.34735 0.07142 0.03279 0.10422
539.35735 0.07127 0.03339 0.10467
539.36735 0.07109 0.03398 0.10507
539.37735 0.07087 0.03456 0.10543
539.38735 0.07062 0.03512 0.10574
539.39735 0.07035 0.03567 0.10602
539.40735 0.07005 0.03620 0.10625
539.41735 0.06972 0.03672 0.10644
539.42735 0.06937 0.03722 0.10660
539.43735 0.06900 0.03771 0.10671
539.44735 0.06861 0.03818 0.10679
539.45735 0.06820 0.03863 0.10683
539.46735 0.06778 0.03906 0.10684
539.47735 0.06733 0.03948 0.10681
539.48735 0.06687 0.03988 0.10675
539.49735 0.06640 0.04026 0.10666
539.50735 0.06592 0.04063 0.10654
539.51735 0.06542 0.04097 0.10639
539.52735 0.06491 0.04130 0.10621
539.53735 0.06440 0.04161 0.10601
539.54735 0.06387 0.04190 0.10577
539.55735 0.06334 0.04217 0.10552
539.56735 0.06281 0.04243 0.10524
539.57735 0.06226 0.04267 0.10493
539.58735 0.06172 0.04289 0.10460
539.59735 0.06116 0.04309 0.10425
539.60735 0.06061 0.04328 0.10388
539.61735 0.06005 0.04345 0.10349
539.62735 0.05948 0.04360 0.10308
539.63735 0.05892 0.04374 0.10266
539.64735 0.05835 0.04386 0.10221
539.65735 0.05778 0.04396 0.10174
539.66735 0.05721 0.04405 0.10126
539.67735 0.05664 0.04412 0.10076
539.68735 0.05606 0.04418 0.10024
539.69735 0.05548 0.04423 0.09971
539.70735 0.05490 0.04426 0.09916
539.71735 0.05432 0.04428 0.09860
539.72735 0.05373 0.04428 0.09802
539.73735 0.05315 0.04428 0.09742
539.74735 0.05255 0.04426 0.09681
539.75735 0.05196 0.04422 0.09618
539.76735 0.05136 0.04418 0.09554
539.77735 0.05076 0.04412 0.09489
539.78735 0.05016 0.04406 0.09422
539.79735 0.04955 0.04398 0.09353
539.80735 0.04893 0.04389 0.09283
539.81735 0.04832 0.04380 0.09211
539.82735 0.04769 0.04369 0.09138
539.83735 0.04706 0.04358 0.09064
539.84735 0.04643 0.04345 0.08988
539.85735 0.04579 0.04332 0.08911
539.86735 0.04514 0.04318 0.08832
539.87735 0.04449 0.04303 0.08752
539.88735 0.04383 0.04288 0.08670
539.89735 0.04316 0.04272 0.08588
539.90735 0.04249 0.04255 0.08503
539.91735 0.04181 0.04237 0.08418
539.92735 0.04112 0.04219 0.08331
539.93735 0.04043 0.04200 0.08243
539.94735 0.03973 0.04181 0.08154
539.95735 0.03902 0.04161 0.08063
539.96735 0.03831 0.04141 0.07972
539.97735 0.03759 0.04120 0.07879
539.98735 0.03686 0.04099 0.07785
539.99735 0.03613 0.04078 0.07691
540.00735 0.03540 0.04056 0.07596
540.01735 0.03465 0.04034 0.07499
540.02735 0.03391 0.04011 0.07402
540.03735 0.03316 0.03989 0.07305
540.04735 0.03241 0.03966 0.07207
540.05735 0.03165 0.03943 0.07108
540.06735 0.03090 0.03920 0.07009
540.07735 0.03014 0.03897 0.06910
540.08735 0.02938 0.03873 0.06811
540.09735 0.02861 0.03850 0.06711
540.10735 0.02785 0.03826 0.06612
540.11735 0.02709 0.03803 0.06513
540.12735 0.02634 0.03780 0.06413
540.13735 0.02558 0.03757 0.06315
540.14735 0.02483 0.03733 0.06216
540.15735 0.02408 0.03710 0.06119
540.16735 0.02334 0.03688 0.06021
540.17735 0.02260 0.03665 0.05925
540.18735 0.02187 0.03643 0.05829
540.19735 0.02114 0.03620 0.05734
540.20735 0.02042 0.03598 0.05641
540.21735 0.01971 0.03577 0.05548
540.22735 0.01901 0.03555 0.05456
540.23735 0.01832 0.03534 0.05366
540.24735 0.01764 0.03513 0.05277
540.25735 0.01697 0.03492 0.05189
540.26735 0.01631 0.03472 0.05103
540.27735 0.01566 0.03452 0.05018
540.28735 0.01503 0.03432 0.04935
540.29735 0.01441 0.03412 0.04853
540.30735 0.01380 0.03393 0.04773
540.31735 0.01320 0.03373 0.04694
540.32735 0.01262 0.03354 0.04617
540.33735 0.01206 0.03335 0.04541
540.34735 0.01151 0.03316 0.04467
540.35735 0.01097 0.03297 0.04394
540.36735 0.01045 0.03278 0.04323
540.37735 0.00994 0.03259 0.04254
540.38735 0.00945 0.03240 0.04186
540.39735 0.00898 0.03221 0.04119
540.40735 0.00852 0.03202 0.04054
540.41735 0.00808 0.03182 0.03990
540.42735 0.00765 0.03162 0.03927
540.43735 0.00724 0.03142 0.03866
540.44735 0.00684 0.03122 0.03806
540.45735 0.00646 0.03101 0.03747
540.46735 0.00610 0.03079 0.03688
540.47735 0.00574 0.03057 0.03631
540.48735 0.00541 0.03034 0.03575
540.49735 0.00509 0.03010 0.03519
540.50735 0.00478 0.02986 0.03464
540.51735 0.00449 0.02961 0.03410
540.52735 0.00421 0.02935 0.03356
540.53735 0.00394 0.02909 0.03303
540.54735 0.00369 0.02881 0.03250
540.55735 0.00345 0.02852 0.03197
540.56735 0.00322 0.02823 0.03145
540.57735 0.00300 0.02792 0.03092
540.58735 0.00280 0.02760 0.03040
540.59735 0.00261 0.02728 0.02988
540.60735 0.00243 0.02694 0.02936
540.61735 0.00225 0.02659 0.02884
540.62735 0.00209 0.02623 0.02832
540.63735 0.00194 0.02586 0.02780
540.64735 0.00180 0.02547 0.02727
540.65735 0.00166 0.02508 0.02674
540.66735 0.00154 0.02468 0.02621
540.67735 0.00142 0.02426 0.02568
540.68735 0.00131 0.02384 0.02515
540.69735 0.00121 0.02341 0.02461
540.70735 0.00111 0.02296 0.02407
540.71735 0.00102 0.02251 0.02353
540.72735 0.00094 0.02205 0.02299
540.73735 0.00086 0.02159 0.02245
540.74735 0.00079 0.02111 0.02190
540.75735 0.00072 0.02063 0.02135
540.76735 0.00066 0.02014 0.02080
540.77735 0.00060 0.01965 0.02026
540.78735 0.00055 0.01916 0.01971
540.79735 0.00050 0.01866 0.01916
540.80735 0.00046 0.01815 0.01861
540.81735 0.00042 0.01765 0.01806
540.82735 0.00038 0.01714 0.01752
540.83735 0.00034 0.01663 0.01697
540.84735 0.00031 0.01612 0.01643
540.85735 0.00028 0.01562 0.01590
540.86735 0.00025 0.01511 0.01537
540.87735 0.00023 0.01461 0.01484
540.88735 0.00021 0.01411 0.01432
540.89735 0.00019 0.01361 0.01380
540.90735 0.00017 0.01312 0.01329
540.91735 0.00015 0.01264 0.01279
540.92735 0.00014 0.01216 0.01229
540.93735 0.00012 0.01168 0.01181
540.94735 0.00011 0.01122 0.01133
540.95735 0.00010 0.01076 0.01086
540.96735 0.00009 0.01031 0.01040
540.97735 0.00008 0.00987 0.00995
540.98735 0.00007 0.00943 0.00950
540.99735 0.00006 0.00901 0.00907
541.00735 0.00006 0.00860 0.00866
541.01735 0.00005 0.00820 0.00825
541.02735 0.00004 0.00781 0.00785
541.03735 0.00004 0.00742 0.00746
541.04735 0.00003 0.00706 0.00709
541.05735 0.00003 0.00670 0.00673
541.06735 0.00003 0.00635 0.00638
541.07735 0.00002 0.00602 0.00604
541.08735 0.00002 0.00569 0.00571
541.09735 0.00002 0.00538 0.00540
541.10735 0.00002 0.00508 0.00510
541.11735 0.00001 0.00479 0.00481
541.12735 0.00001 0.00452 0.00453
541.13735 0.00001 0.00425 0.00426
541.14735 0.00001 0.00400 0.00401
541.15735 0.00001 0.00375 0.00376
541.16735 0.00001 0.00352 0.00353
541.17735 0.00001 0.00330 0.00331
541.18735 0.00001 0.00309 0.00309
541.19735 0.00001 0.00289 0.00289
541.20735 0.00000 0.00270 0.00270
541.21735 0.00000 0.00252 0.00252
541.22735 0.00000 0.00235 0.00235
541.23735 0.00000 0.00218 0.00219
541.24735 0.00000 0.00203 0.00203
541.25735 0.00000 0.00189 0.00189
541.26735 0.00000 0.00175 0.00175
541.27735 0.00000 0.00162 0.00163
541.28735 0.00000 0.00150 0.00151
541.29735 0.00000 0.00139 0.00139
541.30735 0.00000 0.00129 0.00129
541.31735 0.00000 0.00119 0.00119
541.32735 0.00000 0.00109 0.00109
541.33735 0.00000 0.00101 0.00101
541.34735 0.00000 0.00093 0.00093
541.35735 0.00000 0.00085 0.00085
541.36735 0.00000 0.00078 0.00078
541.37735 0.00000 0.00072 0.00072
541.38735 0.00000 0.00066 0.00066
541.39735 0.00000 0.00060 0.00060
541.40735 0.00000 0.00055 0.00055
541.41735 0.00000 0.00050 0.00050
541.42735 0.00000 0.00046 0.00046
541.43735 0.00000 0.00042 0.00042
541.44735 0.00000 0.00038 0.00038
541.45735 0.00000 0.00034 0.00034
541.46735 0.00000 0.00031 0.00031
541.47735 0.00000 0.00028 0.00028
541.48735 0.00000 0.00026 0.00026


==> figures/data/SQS/y_0.28125_25/O-XPS-spectra.txt <==
energy TiTiTiTiTiTi TiTiTiTiTi total
538.23735 0.00001 0.00050 0.00051
538.24735 0.00002 0.00055 0.00057
538.25735 0.00002 0.00061 0.00063
538.26735 0.00002 0.00067 0.00069
538.27735 0.00002 0.00074 0.00076
538.28735 0.00003 0.00081 0.00084
538.29735 0.00003 0.00090 0.00092
538.30735 0.00003 0.00098 0.00102
538.31735 0.00004 0.00108 0.00112
538.32735 0.00004 0.00118 0.00123
538.33735 0.00005 0.00130 0.00134
538.34735 0.00005 0.00142 0.00147
538.35735 0.00006 0.00155 0.00161
538.36735 0.00007 0.00169 0.00176
538.37735 0.00007 0.00184 0.00192
538.38735 0.00008 0.00201 0.00209
538.39735 0.00009 0.00219 0.00228
538.40735 0.00010 0.00238 0.00248
538.41735 0.00012 0.00258 0.00269
538.42735 0.00013 0.00280 0.00293
538.43735 0.00014 0.00303 0.00317
538.44735 0.00016 0.00328 0.00344
538.45735 0.00018 0.00355 0.00372
538.46735 0.00020 0.00383 0.00402
538.47735 0.00022 0.00413 0.00435
538.48735 0.00024 0.00445 0.00469
538.49735 0.00027 0.00479 0.00506
538.50735 0.00029 0.00515 0.00544
538.51735 0.00032 0.00553 0.00586
538.52735 0.00036 0.00594 0.00629
538.53735 0.00039 0.00636 0.00676
538.54735 0.00043 0.00682 0.00725
538.55735 0.00047 0.00729 0.00776
538.56735 0.00052 0.00779 0.00831
538.57735 0.00057 0.00831 0.00889
538.58735 0.00062 0.00887 0.00949
538.59735 0.00068 0.00944 0.01013
538.60735 0.00075 0.01005 0.01079
538.61735 0.00082 0.01068 0.01150
538.62735 0.00089 0.01134 0.01223
538.63735 0.00097 0.01203 0.01300
538.64735 0.00105 0.01275 0.01380
538.65735 0.00115 0.01349 0.01464
538.66735 0.00124 0.01427 0.01551
538.67735 0.00135 0.01507 0.01642
538.68735 0.00146 0.01590 0.01736
538.69735 0.00158 0.01677 0.01835
538.70735 0.00171 0.01766 0.01937
538.71735 0.00185 0.01857 0.02042
538.72735 0.00199 0.01952 0.02151
538.73735 0.00215 0.02049 0.02264
538.74735 0.00231 0.02149 0.02381
538.75735 0.00249 0.02252 0.02501
538.76735 0.00267 0.02357 0.02624
538.77735 0.00287 0.02465 0.02751
538.78735 0.00307 0.02575 0.02882
538.79735 0.00329 0.02687 0.03016
538.80735 0.00352 0.02801 0.03153
538.81735 0.00376 0.02917 0.03294
538.82735 0.00402 0.03035 0.03437
538.83735 0.00429 0.03155 0.03584
538.84735 0.00457 0.03276 0.03733
538.85735 0.00486 0.03399 0.03885
538.86735 0.00517 0.03522 0.04040
538.87735 0.00549 0.03647 0.04196
538.88735 0.00583 0.03773 0.04355
538.89735 0.00618 0.03899 0.04517
538.90735 0.00654 0.04025 0.04680
538.91735 0.00692 0.04152 0.04844
538.92735 0.00732 0.04278 0.05010
538.93735 0.00773 0.04404 0.05177
538.94735 0.00815 0.04530 0.05345
538.95735 0.00859 0.04655 0.05514
538.96735 0.00905 0.04779 0.05684
538.97735 0.00952 0.04902 0.05854
538.98735 0.01000 0.05023 0.06023
538.99735 0.01050 0.05143 0.06193
539.00735 0.01101 0.05261 0.06362
539.01735 0.01154 0.05377 0.06531
539.02735 0.01207 0.05491 0.06698
539.03735 0.01263 0.05602 0.06865
539.04735 0.01319 0.05710 0.07030
539.05735 0.01377 0.05816 0.07193
539.06735 0.01436 0.05918 0.07355
539.07735 0.01496 0.06018 0.07514
539.08735 0.01558 0.06114 0.07671
539.09735 0.01620 0.06206 0.07826
539.10735 0.01683 0.06294 0.07978
539.11735 0.01747 0.06379 0.08126
539.12735 0.01812 0.06460 0.08272
539.13735 0.01878 0.06536 0.08415
539.14735 0.01945 0.06609 0.08553
539.15735 0.02012 0.06677 0.08689
539.16735 0.02079 0.06741 0.08820
539.17735 0.02147 0.06800 0.08947
539.18735 0.02215 0.06855 0.09070
539.19735 0.02284 0.06905 0.09189
539.20735 0.02353 0.06951 0.09304
539.21735 0.02422 0.06993 0.09414
539.22735 0.02490 0.07030 0.09520
539.23735 0.02559 0.07062 0.09621
539.24735 0.02627 0.07090 0.09717
539.25735 0.02695 0.07114 0.09809
539.26735 0.02763 0.07133 0.09896
539.27735 0.02830 0.07148 0.09978
539.28735 0.02897 0.07159 0.10056
539.29735 0.02963 0.07166 0.10129
539.30735 0.03028 0.07169 0.10197
539.31735 0.03092 0.07168 0.10260
539.32735 0.03156 0.07163 0.10319
539.33735 0.03218 0.07154 0.10372
539.34735 0.03279 0.07142 0.10422
539.35735 0.03339 0.07127 0.10467
539.36735 0.03398 0.07109 0.10507
539.37735 0.03456 0.07087 0.10543
539.38735 0.03512 0.07062 0.10574
539.39735 0.03567 0.07035 0.10602
539.40735 0.03620 0.07005 0.10625
539.41735 0.03672 0.06972 0.10644
539.42735 0.03722 0.06937 0.10660
539.43735 0.03771 0.06900 0.10671
539.44735 0.03818 0.06861 0.10679
539.45735 0.03863 0.06820 0.10683
539.46735 0.03906 0.06778 0.10684
539.47735 0.03948 0.06733 0.10681
539.48735 0.03988 0.06687 0.10675
539.49735 0.04026 0.06640 0.10666
539.50735 0.04063 0.06592 0.10654
539.51735 0.04097 0.06542 0.10639
539.52735 0.04130 0.06491 0.10621
539.53735 0.04161 0.06440 0.10601
539.54735 0.04190 0.06387 0.10577
539.55735 0.04217 0.06334 0.10552
539.56735 0.04243 0.06281 0.10524
539.57735 0.04267 0.06226 0.10493
539.58735 0.04289 0.06172 0.10460
539.59735 0.04309 0.06116 0.10425
539.60735 0.04328 0.06061 0.10388
539.61735 0.04345 0.06005 0.10349
539.62735 0.04360 0.05948 0.10308
539.63735 0.04374 0.05892 0.10266
539.64735 0.04386 0.05835 0.10221
539.65735 0.04396 0.05778 0.10174
539.66735 0.04405 0.05721 0.10126
539.67735 0.04412 0.05664 0.10076
539.68735 0.04418 0.05606 0.10024
539.69735 0.04423 0.05548 0.09971
539.70735 0.04426 0.05490 0.09916
539.71735 0.04428 0.05432 0.09860
539.72735 0.04428 0.05373 0.09802
539.73735 0.04428 0.05315 0.09742
539.74735 0.04426 0.05255 0.09681
539.75735 0.04422 0.05196 0.09618
539.76735 0.04418 0.05136 0.09554
539.77735 0.04412 0.05076 0.09489
539.78735 0.04406 0.05016 0.09422
539.79735 0.04398 0.04955 0.09353
539.80735 0.04389 0.04893 0.09283
539.81735 0.04380 0.04832 0.09211
539.82735 0.04369 0.04769 0.09138
539.83735 0.04358 0.04706 0.09064
539.84735 0.04345 0.04643 0.08988
539.85735 0.04332 0.04579 0.08911
539.86735 0.04318 0.04514 0.08832
539.87735 0.04303 0.04449 0.08752
539.88735 0.04288 0.04383 0.08670
539.89735 0.04272 0.04316 0.08588
539.90735 0.04255 0.04249 0.08503
539.91735 0.04237 0.04181 0.08418
539.92735 0.04219 0.04112 0.08331
539.93735 0.04200 0.04043 0.08243
539.94735 0.04181 0.03973 0.08154
539.95735 0.04161 0.03902 0.08063
539.96735 0.04141 0.03831 0.07972
539.97735 0.04120 0.03759 0.07879
539.98735 0.04099 0.03686 0.07785
539.99735 0.04078 0.03613 0.07691
540.00735 0.04056 0.03540 0.07596
540.01735 0.04034 0.03465 0.07499
540.02735 0.04011 0.03391 0.07402
540.03735 0.03989 0.03316 0.07305
540.04735 0.03966 0.03241 0.07207
540.05735 0.03943 0.03165 0.07108
540.06735 0.03920 0.03090 0.07009
540.07735 0.03897 0.03014 0.06910
540.08735 0.03873 0.02938 0.06811
540.09735 0.03850 0.02861 0.06711
540.10735 0.03826 0.02785 0.06612
540.11735 0.03803 0.02709 0.06513
540.12735 0.03780 0.02634 0.06413
540.13735 0.03757 0.02558 0.06315
540.14735 0.03733 0.02483 0.06216
540.15735 0.03710 0.02408 0.06119
540.16735 0.03688 0.02334 0.06021
540.17735 0.03665 0.02260 0.05925
540.18735 0.03643 0.02187 0.05829
540.19735 0.03620 0.02114 0.05734
540.20735 0.03598 0.02042 0.05641
540.21735 0.03577 0.01971 0.05548
540.22735 0.03555 0.01901 0.05456
540.23735 0.03534 0.01832 0.05366
540.24735 0.03513 0.01764 0.05277
540.25735 0.03492 0.01697 0.05189
540.26735 0.03472 0.01631 0.05103
540.27735 0.03452 0.01566 0.05018
540.28735 0.03432 0.01503 0.04935
540.29735 0.03412 0.01441 0.04853
540.30735 0.03393 0.01380 0.04773
540.31735 0.03373 0.01320 0.04694
540.32735 0.03354 0.01262 0.04617
540.33735 0.03335 0.01206 0.04541
540.34735 0.03316 0.01151 0.04467
540.35735 0.03297 0.01097 0.04394
540.36735 0.03278 0.01045 0.04323
540.37735 0.03259 0.00994 0.04254
540.38735 0.03240 0.00945 0.04186
540.39735 0.03221 0.00898 0.04119
540.40735 0.03202 0.00852 0.04054
540.41735 0.03182 0.00808 0.03990
540.42735 0.03162 0.00765 0.03927
540.43735 0.03142 0.00724 0.03866
540.44735 0.03122 0.00684 0.03806
540.45735 0.03101 0.00646 0.03747
540.46735 0.03079 0.00610 0.03688
540.47735 0.03057 0.00574 0.03631
540.48735 0.03034 0.00541 0.03575
540.49735 0.03010 0.00509 0.03519
540.50735 0.02986 0.00478 0.03464
540.51735 0.02961 0.00449 0.03410
540.52735 0.02935 0.00421 0.03356
540.53735 0.02909 0.00394 0.03303
540.54735 0.02881 0.00369 0.03250
540.55735 0.02852 0.00345 0.03197
540.56735 0.02823 0.00322 0.03145
540.57735 0.02792 0.00300 0.03092
540.58735 0.02760 0.00280 0.03040
540.59735 0.02728 0.00261 0.02988
540.60735 0.02694 0.00243 0.02936
540.61735 0.02659 0.00225 0.02884
540.62735 0.02623 0.00209 0.02832
540.63735 0.02586 0.00194 0.02780
540.64735 0.02547 0.00180 0.02727
540.65735 0.02508 0.00166 0.02674
540.66735 0.02468 0.00154 0.02621
540.67735 0.02426 0.00142 0.02568
540.68735 0.02384 0.00131 0.02515
540.69735 0.02341 0.00121 0.02461
540.70735 0.02296 0.00111 0.02407
540.71735 0.02251 0.00102 0.02353
540.72735 0.02205 0.00094 0.02299
540.73735 0.02159 0.00086 0.02245
540.74735 0.02111 0.00079 0.02190
540.75735 0.02063 0.00072 0.02135
540.76735 0.02014 0.00066 0.02080
540.77735 0.01965 0.00060 0.02026
540.78735 0.01916 0.00055 0.01971
540.79735 0.01866 0.00050 0.01916
540.80735 0.01815 0.00046 0.01861
540.81735 0.01765 0.00042 0.01806
540.82735 0.01714 0.00038 0.01752
540.83735 0.01663 0.00034 0.01697
540.84735 0.01612 0.00031 0.01643
540.85735 0.01562 0.00028 0.01590
540.86735 0.01511 0.00025 0.01537
540.87735 0.01461 0.00023 0.01484
540.88735 0.01411 0.00021 0.01432
540.89735 0.01361 0.00019 0.01380
540.90735 0.01312 0.00017 0.01329
540.91735 0.01264 0.00015 0.01279
540.92735 0.01216 0.00014 0.01229
540.93735 0.01168 0.00012 0.01181
540.94735 0.01122 0.00011 0.01133
540.95735 0.01076 0.00010 0.01086
540.96735 0.01031 0.00009 0.01040
540.97735 0.00987 0.00008 0.00995
540.98735 0.00943 0.00007 0.00950
540.99735 0.00901 0.00006 0.00907
541.00735 0.00860 0.00006 0.00866
541.01735 0.00820 0.00005 0.00825
541.02735 0.00781 0.00004 0.00785
541.03735 0.00742 0.00004 0.00746
541.04735 0.00706 0.00003 0.00709
541.05735 0.00670 0.00003 0.00673
541.06735 0.00635 0.00003 0.00638
541.07735 0.00602 0.00002 0.00604
541.08735 0.00569 0.00002 0.00571
541.09735 0.00538 0.00002 0.00540
541.10735 0.00508 0.00002 0.00510
541.11735 0.00479 0.00001 0.00481
541.12735 0.00452 0.00001 0.00453
541.13735 0.00425 0.00001 0.00426
541.14735 0.00400 0.00001 0.00401
541.15735 0.00375 0.00001 0.00376
541.16735 0.00352 0.00001 0.00353
541.17735 0.00330 0.00001 0.00331
541.18735 0.00309 0.00001 0.00309
541.19735 0.00289 0.00001 0.00289
541.20735 0.00270 0.00000 0.00270
541.21735 0.00252 0.00000 0.00252
541.22735 0.00235 0.00000 0.00235
541.23735 0.00218 0.00000 0.00219
541.24735 0.00203 0.00000 0.00203
541.25735 0.00189 0.00000 0.00189
541.26735 0.00175 0.00000 0.00175
541.27735 0.00162 0.00000 0.00163
541.28735 0.00150 0.00000 0.00151
541.29735 0.00139 0.00000 0.00139
541.30735 0.00129 0.00000 0.00129
541.31735 0.00119 0.00000 0.00119
541.32735 0.00109 0.00000 0.00109
541.33735 0.00101 0.00000 0.00101
541.34735 0.00093 0.00000 0.00093
541.35735 0.00085 0.00000 0.00085
541.36735 0.00078 0.00000 0.00078
541.37735 0.00072 0.00000 0.00072
541.38735 0.00066 0.00000 0.00066
541.39735 0.00060 0.00000 0.00060
541.40735 0.00055 0.00000 0.00055
541.41735 0.00050 0.00000 0.00050
541.42735 0.00046 0.00000 0.00046
541.43735 0.00042 0.00000 0.00042
541.44735 0.00038 0.00000 0.00038
541.45735 0.00034 0.00000 0.00034
541.46735 0.00031 0.00000 0.00031
541.47735 0.00028 0.00000 0.00028
541.48735 0.00026 0.00000 0.00026


==> figures/data/SQS/y_0.28125_25/O-stats.txt <==
------- Overall peaks -------

level:1
average position: 539.6727966973306
position stdev: 0.48165549009257336
position uncertainty 0.1605518300308578
list of positions: 
539.9698928971869
539.3646190645144
539.7175465185627
539.1373519331232
539.3902788668696
540.0885749932489
540.5929405335411
539.1395982338523
539.6543672350758

------- All types -------

TiTiTiTiTiTi1
number of atoms in this configuration: 4
average position: 539.9473352280555
position stdev: 0.5163556662776346
position uncertainty 0.2581778331388173
list of positions: 
539.7175465185627
539.3902788668696
540.0885749932489
540.5929405335411

TiTiTiTiTi1
number of atoms in this configuration: 5
average position: 539.4531658727506
position stdev: 0.35825704873050457
position uncertainty 0.16021742287597257
list of positions: 
539.9698928971869
539.3646190645144
539.1373519331232
539.1395982338523
539.6543672350758

------- Simplified types based on number of neighbors -------

5-coordinated1
number of atoms in this configuration: 5
average position: 539.4531658727506
position stdev: 0.35825704873050457
position uncertainty 0.16021742287597257
list of positions: 
539.9698928971869
539.3646190645144
539.1373519331232
539.1395982338523
539.6543672350758

6-coordinated1
number of atoms in this configuration: 4
average position: 539.9473352280555
position stdev: 0.5163556662776346
position uncertainty 0.2581778331388173
list of positions: 
539.7175465185627
539.3902788668696
540.0885749932489
540.5929405335411



==> figures/data/SQS/y_0.28125_25/Ti-XPS-spectra-imp.txt <==
energy    6 total
453.47580 0.00418 0.00418
453.48580 0.00466 0.00466
453.49580 0.00519 0.00519
453.50580 0.00578 0.00578
453.51580 0.00642 0.00642
453.52580 0.00712 0.00712
453.53580 0.00790 0.00790
453.54580 0.00875 0.00875
453.55580 0.00968 0.00968
453.56580 0.01070 0.01070
453.57580 0.01182 0.01182
453.58580 0.01304 0.01304
453.59580 0.01437 0.01437
453.60580 0.01581 0.01581
453.61580 0.01739 0.01739
453.62580 0.01910 0.01910
453.63580 0.02096 0.02096
453.64580 0.02297 0.02297
453.65580 0.02515 0.02515
453.66580 0.02751 0.02751
453.67580 0.03006 0.03006
453.68580 0.03281 0.03281
453.69580 0.03577 0.03577
453.70580 0.03896 0.03896
453.71580 0.04239 0.04239
453.72580 0.04608 0.04608
453.73580 0.05003 0.05003
453.74580 0.05426 0.05426
453.75580 0.05879 0.05879
453.76580 0.06363 0.06363
453.77580 0.06880 0.06880
453.78580 0.07431 0.07431
453.79580 0.08017 0.08017
453.80580 0.08641 0.08641
453.81580 0.09304 0.09304
453.82580 0.10006 0.10006
453.83580 0.10751 0.10751
453.84580 0.11539 0.11539
453.85580 0.12372 0.12372
453.86580 0.13251 0.13251
453.87580 0.14177 0.14177
453.88580 0.15153 0.15153
453.89580 0.16178 0.16178
453.90580 0.17255 0.17255
453.91580 0.18384 0.18384
453.92580 0.19567 0.19567
453.93580 0.20804 0.20804
453.94580 0.22096 0.22096
453.95580 0.23444 0.23444
453.96580 0.24848 0.24848
453.97580 0.26309 0.26309
453.98580 0.27826 0.27826
453.99580 0.29400 0.29400
454.00580 0.31031 0.31031
454.01580 0.32718 0.32718
454.02580 0.34461 0.34461
454.03580 0.36258 0.36258
454.04580 0.38110 0.38110
454.05580 0.40014 0.40014
454.06580 0.41970 0.41970
454.07580 0.43976 0.43976
454.08580 0.46029 0.46029
454.09580 0.48128 0.48128
454.10580 0.50270 0.50270
454.11580 0.52452 0.52452
454.12580 0.54673 0.54673
454.13580 0.56928 0.56928
454.14580 0.59214 0.59214
454.15580 0.61528 0.61528
454.16580 0.63866 0.63866
454.17580 0.66223 0.66223
454.18580 0.68596 0.68596
454.19580 0.70981 0.70981
454.20580 0.73371 0.73371
454.21580 0.75763 0.75763
454.22580 0.78152 0.78152
454.23580 0.80533 0.80533
454.24580 0.82899 0.82899
454.25580 0.85246 0.85246
454.26580 0.87569 0.87569
454.27580 0.89861 0.89861
454.28580 0.92118 0.92118
454.29580 0.94332 0.94332
454.30580 0.96500 0.96500
454.31580 0.98615 0.98615
454.32580 1.00672 1.00672
454.33580 1.02664 1.02664
454.34580 1.04588 1.04588
454.35580 1.06436 1.06436
454.36580 1.08205 1.08205
454.37580 1.09889 1.09889
454.38580 1.11483 1.11483
454.39580 1.12983 1.12983
454.40580 1.14384 1.14384
454.41580 1.15682 1.15682
454.42580 1.16874 1.16874
454.43580 1.17955 1.17955
454.44580 1.18922 1.18922
454.45580 1.19773 1.19773
454.46580 1.20505 1.20505
454.47580 1.21115 1.21115
454.48580 1.21602 1.21602
454.49580 1.21965 1.21965
454.50580 1.22201 1.22201
454.51580 1.22311 1.22311
454.52580 1.22293 1.22293
454.53580 1.22149 1.22149
454.54580 1.21878 1.21878
454.55580 1.21482 1.21482
454.56580 1.20961 1.20961
454.57580 1.20317 1.20317
454.58580 1.19553 1.19553
454.59580 1.18670 1.18670
454.60580 1.17671 1.17671
454.61580 1.16559 1.16559
454.62580 1.15339 1.15339
454.63580 1.14012 1.14012
454.64580 1.12584 1.12584
454.65580 1.11058 1.11058
454.66580 1.09439 1.09439
454.67580 1.07731 1.07731
454.68580 1.05940 1.05940
454.69580 1.04071 1.04071
454.70580 1.02128 1.02128
454.71580 1.00118 1.00118
454.72580 0.98045 0.98045
454.73580 0.95915 0.95915
454.74580 0.93734 0.93734
454.75580 0.91507 0.91507
454.76580 0.89241 0.89241
454.77580 0.86940 0.86940
454.78580 0.84610 0.84610
454.79580 0.82257 0.82257
454.80580 0.79887 0.79887
454.81580 0.77504 0.77504
454.82580 0.75114 0.75114
454.83580 0.72721 0.72721
454.84580 0.70332 0.70332
454.85580 0.67951 0.67951
454.86580 0.65582 0.65582
454.87580 0.63229 0.63229
454.88580 0.60898 0.60898
454.89580 0.58591 0.58591
454.90580 0.56313 0.56313
454.91580 0.54067 0.54067
454.92580 0.51857 0.51857
454.93580 0.49685 0.49685
454.94580 0.47555 0.47555
454.95580 0.45468 0.45468
454.96580 0.43428 0.43428
454.97580 0.41436 0.41436
454.98580 0.39494 0.39494
454.99580 0.37604 0.37604
455.00580 0.35767 0.35767
455.01580 0.33984 0.33984
455.02580 0.32256 0.32256
455.03580 0.30584 0.30584
455.04580 0.28969 0.28969
455.05580 0.27410 0.27410
455.06580 0.25908 0.25908
455.07580 0.24463 0.24463
455.08580 0.23074 0.23074
455.09580 0.21742 0.21742
455.10580 0.20464 0.20464
455.11580 0.19242 0.19242
455.12580 0.18074 0.18074
455.13580 0.16959 0.16959
455.14580 0.15896 0.15896
455.15580 0.14884 0.14884
455.16580 0.13922 0.13922
455.17580 0.13008 0.13008
455.18580 0.12142 0.12142
455.19580 0.11322 0.11322
455.20580 0.10545 0.10545
455.21580 0.09812 0.09812
455.22580 0.09120 0.09120
455.23580 0.08469 0.08469
455.24580 0.07855 0.07855
455.25580 0.07278 0.07278
455.26580 0.06737 0.06737
455.27580 0.06229 0.06229
455.28580 0.05753 0.05753
455.29580 0.05308 0.05308
455.30580 0.04893 0.04893
455.31580 0.04505 0.04505
455.32580 0.04144 0.04144
455.33580 0.03807 0.03807
455.34580 0.03494 0.03494
455.35580 0.03204 0.03204
455.36580 0.02935 0.02935
455.37580 0.02685 0.02685
455.38580 0.02454 0.02454
455.39580 0.02241 0.02241
455.40580 0.02043 0.02043
455.41580 0.01862 0.01862
455.42580 0.01694 0.01694
455.43580 0.01541 0.01541
455.44580 0.01399 0.01399
455.45580 0.01269 0.01269
455.46580 0.01150 0.01150
455.47580 0.01042 0.01042
455.48580 0.00942 0.00942
455.49580 0.00851 0.00851
455.50580 0.00768 0.00768
455.51580 0.00692 0.00692
455.52580 0.00623 0.00623
455.53580 0.00561 0.00561
455.54580 0.00504 0.00504


==> figures/data/SQS/y_0.28125_25/Ti-XPS-spectra.txt <==
energy NNNNNO NNNOOO NNNNNN NNNNOO NOOOOO NNOOOO total
453.47580 0.00195 0.00030 0.00079 0.00107 0.00003 0.00004 0.00418
453.48580 0.00217 0.00033 0.00088 0.00119 0.00004 0.00005 0.00466
453.49580 0.00242 0.00037 0.00097 0.00133 0.00004 0.00006 0.00519
453.50580 0.00269 0.00042 0.00108 0.00148 0.00005 0.00006 0.00578
453.51580 0.00298 0.00047 0.00119 0.00165 0.00005 0.00007 0.00642
453.52580 0.00331 0.00053 0.00132 0.00183 0.00006 0.00008 0.00712
453.53580 0.00366 0.00059 0.00146 0.00203 0.00007 0.00009 0.00790
453.54580 0.00406 0.00066 0.00161 0.00225 0.00008 0.00010 0.00875
453.55580 0.00448 0.00073 0.00177 0.00250 0.00009 0.00011 0.00968
453.56580 0.00495 0.00082 0.00195 0.00276 0.00010 0.00013 0.01070
453.57580 0.00546 0.00091 0.00215 0.00306 0.00011 0.00014 0.01182
453.58580 0.00602 0.00101 0.00236 0.00337 0.00012 0.00016 0.01304
453.59580 0.00662 0.00112 0.00259 0.00372 0.00014 0.00018 0.01437
453.60580 0.00728 0.00125 0.00284 0.00410 0.00016 0.00020 0.01581
453.61580 0.00800 0.00138 0.00310 0.00451 0.00017 0.00022 0.01739
453.62580 0.00877 0.00153 0.00340 0.00496 0.00019 0.00024 0.01910
453.63580 0.00962 0.00169 0.00371 0.00545 0.00022 0.00027 0.02096
453.64580 0.01053 0.00187 0.00405 0.00598 0.00024 0.00030 0.02297
453.65580 0.01152 0.00206 0.00442 0.00656 0.00027 0.00034 0.02515
453.66580 0.01258 0.00227 0.00481 0.00718 0.00030 0.00037 0.02751
453.67580 0.01373 0.00250 0.00523 0.00785 0.00033 0.00041 0.03006
453.68580 0.01497 0.00275 0.00569 0.00858 0.00037 0.00046 0.03281
453.69580 0.01631 0.00302 0.00617 0.00936 0.00041 0.00050 0.03577
453.70580 0.01774 0.00332 0.00669 0.01020 0.00045 0.00056 0.03896
453.71580 0.01928 0.00364 0.00725 0.01111 0.00050 0.00061 0.04239
453.72580 0.02094 0.00398 0.00784 0.01209 0.00055 0.00068 0.04608
453.73580 0.02271 0.00436 0.00848 0.01314 0.00061 0.00074 0.05003
453.74580 0.02460 0.00476 0.00915 0.01426 0.00067 0.00082 0.05426
453.75580 0.02663 0.00520 0.00987 0.01546 0.00073 0.00090 0.05879
453.76580 0.02879 0.00567 0.01063 0.01675 0.00081 0.00099 0.06363
453.77580 0.03109 0.00618 0.01144 0.01813 0.00089 0.00108 0.06880
453.78580 0.03354 0.00672 0.01230 0.01960 0.00097 0.00118 0.07431
453.79580 0.03615 0.00730 0.01320 0.02116 0.00107 0.00129 0.08017
453.80580 0.03892 0.00793 0.01416 0.02282 0.00117 0.00141 0.08641
453.81580 0.04186 0.00860 0.01517 0.02459 0.00128 0.00154 0.09304
453.82580 0.04497 0.00931 0.01624 0.02647 0.00139 0.00167 0.10006
453.83580 0.04826 0.01008 0.01736 0.02847 0.00152 0.00182 0.10751
453.84580 0.05174 0.01090 0.01854 0.03058 0.00166 0.00198 0.11539
453.85580 0.05541 0.01177 0.01978 0.03281 0.00180 0.00215 0.12372
453.86580 0.05928 0.01269 0.02108 0.03517 0.00196 0.00233 0.13251
453.87580 0.06336 0.01367 0.02243 0.03765 0.00213 0.00253 0.14177
453.88580 0.06764 0.01472 0.02385 0.04027 0.00231 0.00274 0.15153
453.89580 0.07214 0.01582 0.02533 0.04303 0.00250 0.00296 0.16178
453.90580 0.07685 0.01699 0.02688 0.04593 0.00271 0.00319 0.17255
453.91580 0.08179 0.01823 0.02848 0.04897 0.00293 0.00344 0.18384
453.92580 0.08695 0.01953 0.03015 0.05216 0.00316 0.00371 0.19567
453.93580 0.09234 0.02091 0.03189 0.05550 0.00341 0.00399 0.20804
453.94580 0.09797 0.02236 0.03368 0.05898 0.00367 0.00429 0.22096
453.95580 0.10383 0.02388 0.03554 0.06263 0.00395 0.00461 0.23444
453.96580 0.10992 0.02548 0.03746 0.06642 0.00425 0.00494 0.24848
453.97580 0.11625 0.02716 0.03944 0.07037 0.00457 0.00530 0.26309
453.98580 0.12281 0.02891 0.04148 0.07448 0.00490 0.00567 0.27826
453.99580 0.12961 0.03075 0.04358 0.07875 0.00525 0.00606 0.29400
454.00580 0.13665 0.03267 0.04573 0.08317 0.00562 0.00647 0.31031
454.01580 0.14391 0.03467 0.04794 0.08775 0.00601 0.00690 0.32718
454.02580 0.15140 0.03675 0.05020 0.09248 0.00642 0.00736 0.34461
454.03580 0.15911 0.03891 0.05251 0.09737 0.00684 0.00783 0.36258
454.04580 0.16705 0.04116 0.05487 0.10241 0.00729 0.00832 0.38110
454.05580 0.17519 0.04349 0.05727 0.10759 0.00776 0.00884 0.40014
454.06580 0.18354 0.04590 0.05971 0.11292 0.00826 0.00938 0.41970
454.07580 0.19209 0.04839 0.06218 0.11839 0.00877 0.00994 0.43976
454.08580 0.20082 0.05097 0.06469 0.12399 0.00930 0.01052 0.46029
454.09580 0.20974 0.05362 0.06722 0.12972 0.00986 0.01112 0.48128
454.10580 0.21881 0.05635 0.06978 0.13558 0.01044 0.01174 0.50270
454.11580 0.22805 0.05915 0.07236 0.14155 0.01104 0.01239 0.52452
454.12580 0.23742 0.06203 0.07495 0.14762 0.01166 0.01305 0.54673
454.13580 0.24693 0.06497 0.07754 0.15380 0.01230 0.01374 0.56928
454.14580 0.25654 0.06798 0.08014 0.16007 0.01296 0.01444 0.59214
454.15580 0.26625 0.07106 0.08274 0.16642 0.01364 0.01517 0.61528
454.16580 0.27604 0.07419 0.08533 0.17284 0.01435 0.01591 0.63866
454.17580 0.28589 0.07738 0.08790 0.17932 0.01507 0.01667 0.66223
454.18580 0.29578 0.08061 0.09045 0.18586 0.01581 0.01745 0.68596
454.19580 0.30570 0.08389 0.09297 0.19242 0.01657 0.01825 0.70981
454.20580 0.31562 0.08721 0.09546 0.19901 0.01735 0.01906 0.73371
454.21580 0.32552 0.09057 0.09791 0.20561 0.01814 0.01988 0.75763
454.22580 0.33538 0.09395 0.10031 0.21221 0.01895 0.02072 0.78152
454.23580 0.34518 0.09735 0.10266 0.21880 0.01977 0.02157 0.80533
454.24580 0.35489 0.10076 0.10495 0.22535 0.02061 0.02242 0.82899
454.25580 0.36450 0.10419 0.10718 0.23185 0.02145 0.02329 0.85246
454.26580 0.37398 0.10761 0.10933 0.23830 0.02231 0.02416 0.87569
454.27580 0.38331 0.11102 0.11140 0.24467 0.02317 0.02504 0.89861
454.28580 0.39245 0.11442 0.11339 0.25094 0.02404 0.02592 0.92118
454.29580 0.40140 0.11780 0.11529 0.25711 0.02492 0.02680 0.94332
454.30580 0.41012 0.12114 0.11709 0.26316 0.02580 0.02768 0.96500
454.31580 0.41860 0.12445 0.11879 0.26907 0.02668 0.02856 0.98615
454.32580 0.42681 0.12771 0.12038 0.27482 0.02756 0.02943 1.00672
454.33580 0.43472 0.13091 0.12187 0.28041 0.02844 0.03030 1.02664
454.34580 0.44232 0.13404 0.12323 0.28581 0.02932 0.03116 1.04588
454.35580 0.44958 0.13711 0.12447 0.29101 0.03018 0.03200 1.06436
454.36580 0.45649 0.14009 0.12559 0.29600 0.03104 0.03283 1.08205
454.37580 0.46302 0.14298 0.12659 0.30077 0.03189 0.03365 1.09889
454.38580 0.46916 0.14577 0.12745 0.30529 0.03272 0.03445 1.11483
454.39580 0.47488 0.14846 0.12817 0.30955 0.03354 0.03522 1.12983
454.40580 0.48017 0.15104 0.12876 0.31356 0.03434 0.03598 1.14384
454.41580 0.48501 0.15349 0.12921 0.31728 0.03512 0.03671 1.15682
454.42580 0.48939 0.15582 0.12952 0.32071 0.03588 0.03741 1.16874
454.43580 0.49330 0.15801 0.12969 0.32384 0.03661 0.03809 1.17955
454.44580 0.49672 0.16006 0.12972 0.32667 0.03732 0.03873 1.18922
454.45580 0.49965 0.16196 0.12960 0.32918 0.03800 0.03935 1.19773
454.46580 0.50207 0.16370 0.12935 0.33136 0.03865 0.03992 1.20505
454.47580 0.50397 0.16529 0.12895 0.33321 0.03926 0.04046 1.21115
454.48580 0.50536 0.16671 0.12842 0.33472 0.03985 0.04096 1.21602
454.49580 0.50622 0.16797 0.12775 0.33589 0.04039 0.04143 1.21965
454.50580 0.50656 0.16905 0.12694 0.33672 0.04090 0.04185 1.22201
454.51580 0.50637 0.16995 0.12600 0.33720 0.04137 0.04223 1.22311
454.52580 0.50565 0.17067 0.12493 0.33733 0.04179 0.04256 1.22293
454.53580 0.50441 0.17122 0.12373 0.33710 0.04218 0.04285 1.22149
454.54580 0.50265 0.17158 0.12241 0.33653 0.04252 0.04309 1.21878
454.55580 0.50038 0.17175 0.12097 0.33561 0.04281 0.04329 1.21482
454.56580 0.49759 0.17174 0.11942 0.33435 0.04306 0.04344 1.20961
454.57580 0.49431 0.17155 0.11776 0.33275 0.04326 0.04354 1.20317
454.58580 0.49054 0.17117 0.11600 0.33081 0.04342 0.04359 1.19553
454.59580 0.48629 0.17060 0.11414 0.32854 0.04353 0.04360 1.18670
454.60580 0.48158 0.16986 0.11218 0.32595 0.04359 0.04355 1.17671
454.61580 0.47641 0.16894 0.11014 0.32304 0.04360 0.04346 1.16559
454.62580 0.47081 0.16784 0.10802 0.31983 0.04356 0.04332 1.15339
454.63580 0.46480 0.16657 0.10582 0.31633 0.04348 0.04313 1.14012
454.64580 0.45838 0.16513 0.10355 0.31253 0.04334 0.04290 1.12584
454.65580 0.45158 0.16353 0.10122 0.30846 0.04316 0.04262 1.11058
454.66580 0.44442 0.16177 0.09884 0.30413 0.04293 0.04229 1.09439
454.67580 0.43692 0.15985 0.09640 0.29955 0.04266 0.04192 1.07731
454.68580 0.42910 0.15779 0.09393 0.29474 0.04234 0.04151 1.05940
454.69580 0.42098 0.15559 0.09141 0.28970 0.04197 0.04106 1.04071
454.70580 0.41258 0.15325 0.08887 0.28445 0.04157 0.04056 1.02128
454.71580 0.40393 0.15079 0.08630 0.27900 0.04112 0.04003 1.00118
454.72580 0.39505 0.14821 0.08372 0.27338 0.04063 0.03946 0.98045
454.73580 0.38597 0.14551 0.08112 0.26759 0.04010 0.03885 0.95915
454.74580 0.37670 0.14271 0.07852 0.26166 0.03954 0.03821 0.93734
454.75580 0.36727 0.13981 0.07592 0.25559 0.03894 0.03755 0.91507
454.76580 0.35771 0.13683 0.07332 0.24940 0.03830 0.03685 0.89241
454.77580 0.34803 0.13376 0.07074 0.24311 0.03764 0.03612 0.86940
454.78580 0.33826 0.13062 0.06817 0.23673 0.03694 0.03537 0.84610
454.79580 0.32842 0.12742 0.06562 0.23029 0.03622 0.03460 0.82257
454.80580 0.31854 0.12416 0.06310 0.22378 0.03547 0.03380 0.79887
454.81580 0.30864 0.12086 0.06061 0.21723 0.03470 0.03299 0.77504
454.82580 0.29873 0.11752 0.05816 0.21066 0.03391 0.03216 0.75114
454.83580 0.28884 0.11415 0.05574 0.20407 0.03310 0.03132 0.72721
454.84580 0.27898 0.11075 0.05337 0.19749 0.03227 0.03046 0.70332
454.85580 0.26919 0.10734 0.05104 0.19091 0.03143 0.02960 0.67951
454.86580 0.25946 0.10393 0.04875 0.18437 0.03058 0.02873 0.65582
454.87580 0.24983 0.10051 0.04652 0.17787 0.02972 0.02785 0.63229
454.88580 0.24030 0.09710 0.04435 0.17141 0.02884 0.02697 0.60898
454.89580 0.23090 0.09371 0.04222 0.16502 0.02797 0.02609 0.58591
454.90580 0.22163 0.09034 0.04016 0.15870 0.02709 0.02521 0.56313
454.91580 0.21252 0.08699 0.03816 0.15247 0.02621 0.02433 0.54067
454.92580 0.20356 0.08368 0.03621 0.14633 0.02533 0.02346 0.51857
454.93580 0.19479 0.08041 0.03433 0.14029 0.02445 0.02259 0.49685
454.94580 0.18619 0.07719 0.03251 0.13436 0.02357 0.02173 0.47555
454.95580 0.17779 0.07401 0.03075 0.12854 0.02271 0.02088 0.45468
454.96580 0.16959 0.07089 0.02905 0.12285 0.02185 0.02004 0.43428
454.97580 0.16161 0.06783 0.02742 0.11729 0.02099 0.01921 0.41436
454.98580 0.15383 0.06483 0.02585 0.11187 0.02015 0.01840 0.39494
454.99580 0.14628 0.06189 0.02435 0.10658 0.01933 0.01760 0.37604
455.00580 0.13896 0.05903 0.02291 0.10144 0.01851 0.01682 0.35767
455.01580 0.13186 0.05624 0.02153 0.09645 0.01771 0.01606 0.33984
455.02580 0.12500 0.05352 0.02021 0.09161 0.01693 0.01531 0.32256
455.03580 0.11837 0.05088 0.01895 0.08692 0.01616 0.01458 0.30584
455.04580 0.11197 0.04831 0.01775 0.08238 0.01541 0.01387 0.28969
455.05580 0.10581 0.04583 0.01660 0.07800 0.01468 0.01318 0.27410
455.06580 0.09989 0.04343 0.01552 0.07378 0.01396 0.01251 0.25908
455.07580 0.09420 0.04111 0.01449 0.06971 0.01327 0.01186 0.24463
455.08580 0.08874 0.03887 0.01351 0.06579 0.01260 0.01123 0.23074
455.09580 0.08350 0.03671 0.01258 0.06204 0.01195 0.01063 0.21742
455.10580 0.07850 0.03464 0.01171 0.05843 0.01132 0.01004 0.20464
455.11580 0.07372 0.03265 0.01088 0.05498 0.01071 0.00948 0.19242
455.12580 0.06916 0.03074 0.01010 0.05168 0.01012 0.00894 0.18074
455.13580 0.06481 0.02891 0.00937 0.04852 0.00956 0.00842 0.16959
455.14580 0.06067 0.02716 0.00868 0.04551 0.00901 0.00792 0.15896
455.15580 0.05674 0.02549 0.00803 0.04264 0.00849 0.00744 0.14884
455.16580 0.05301 0.02390 0.00743 0.03992 0.00799 0.00699 0.13922
455.17580 0.04947 0.02238 0.00686 0.03732 0.00751 0.00655 0.13008
455.18580 0.04612 0.02093 0.00632 0.03486 0.00705 0.00614 0.12142
455.19580 0.04295 0.01956 0.00583 0.03253 0.00661 0.00574 0.11322
455.20580 0.03995 0.01826 0.00536 0.03032 0.00619 0.00537 0.10545
455.21580 0.03713 0.01702 0.00493 0.02823 0.00580 0.00501 0.09812
455.22580 0.03447 0.01586 0.00453 0.02626 0.00542 0.00467 0.09120
455.23580 0.03197 0.01475 0.00415 0.02440 0.00506 0.00435 0.08469
455.24580 0.02962 0.01371 0.00381 0.02265 0.00472 0.00405 0.07855
455.25580 0.02741 0.01273 0.00348 0.02100 0.00439 0.00376 0.07278
455.26580 0.02534 0.01181 0.00318 0.01945 0.00409 0.00349 0.06737
455.27580 0.02340 0.01094 0.00291 0.01800 0.00380 0.00324 0.06229
455.28580 0.02159 0.01012 0.00265 0.01664 0.00353 0.00300 0.05753
455.29580 0.01990 0.00936 0.00242 0.01536 0.00327 0.00278 0.05308
455.30580 0.01832 0.00864 0.00220 0.01417 0.00303 0.00257 0.04893
455.31580 0.01685 0.00797 0.00200 0.01305 0.00281 0.00237 0.04505
455.32580 0.01548 0.00735 0.00182 0.01202 0.00259 0.00218 0.04144
455.33580 0.01420 0.00676 0.00165 0.01105 0.00240 0.00201 0.03807
455.34580 0.01302 0.00622 0.00149 0.01015 0.00221 0.00185 0.03494
455.35580 0.01193 0.00571 0.00135 0.00931 0.00204 0.00170 0.03204
455.36580 0.01091 0.00524 0.00122 0.00853 0.00187 0.00156 0.02935
455.37580 0.00997 0.00480 0.00111 0.00781 0.00172 0.00143 0.02685
455.38580 0.00910 0.00440 0.00100 0.00715 0.00158 0.00131 0.02454
455.39580 0.00830 0.00402 0.00090 0.00653 0.00145 0.00120 0.02241
455.40580 0.00756 0.00367 0.00081 0.00596 0.00133 0.00110 0.02043
455.41580 0.00688 0.00335 0.00073 0.00543 0.00122 0.00100 0.01862
455.42580 0.00626 0.00306 0.00065 0.00495 0.00111 0.00091 0.01694
455.43580 0.00568 0.00278 0.00059 0.00450 0.00102 0.00083 0.01541
455.44580 0.00516 0.00253 0.00053 0.00409 0.00093 0.00076 0.01399
455.45580 0.00467 0.00230 0.00047 0.00372 0.00084 0.00069 0.01269
455.46580 0.00423 0.00209 0.00042 0.00337 0.00077 0.00063 0.01150
455.47580 0.00383 0.00189 0.00038 0.00305 0.00070 0.00057 0.01042
455.48580 0.00346 0.00172 0.00034 0.00276 0.00063 0.00051 0.00942
455.49580 0.00312 0.00155 0.00030 0.00250 0.00057 0.00047 0.00851
455.50580 0.00281 0.00140 0.00027 0.00226 0.00052 0.00042 0.00768
455.51580 0.00253 0.00127 0.00024 0.00204 0.00047 0.00038 0.00692
455.52580 0.00228 0.00114 0.00021 0.00183 0.00043 0.00034 0.00623
455.53580 0.00205 0.00103 0.00019 0.00165 0.00038 0.00031 0.00561
455.54580 0.00184 0.00093 0.00017 0.00149 0.00035 0.00028 0.00504


==> figures/data/SQS/y_0.28125_25/Ti-stats.txt <==
------- Overall peaks -------

level:4
average position: 454.51944762726856
position stdev: 0.07928321134842822
position uncertainty 0.014722522743109055
list of positions: 
454.51686261029533
454.38799379201987
454.51892414574246
454.57394803766266
454.65228678993884
454.5435153565128
454.47846066353975
454.4912317881788
454.5917525902184
454.5058794105504
454.41947860187327
454.44704809995864
454.6408492959015
454.40091675617805
454.58942302265626
454.6343137988652
454.52718198808503
454.6131074136751
454.59516952525297
454.5080527848161
454.46279424648077
454.5091000153716
454.43589700596743
454.49151519482984
454.6292527512899
454.58361202901506
454.37580403900944
454.46778767369693
454.47182176320274

------- All types -------

NNNNNO4
number of atoms in this configuration: 12
average position: 454.50743898637324
position stdev: 0.0805439225420532
position uncertainty 0.023251027680621393
list of positions: 
454.51686261029533
454.65228678993884
454.5435153565128
454.5058794105504
454.44704809995864
454.40091675617805
454.58942302265626
454.59516952525297
454.5080527848161
454.46279424648077
454.49151519482984
454.37580403900944

NNNOOO4
number of atoms in this configuration: 4
average position: 454.5607053736695
position stdev: 0.06057282237799985
position uncertainty 0.030286411188999926
list of positions: 
454.51892414574246
454.57394803766266
454.6408492959015
454.5091000153716

NNNNNN4
number of atoms in this configuration: 3
average position: 454.44253440963985
position stdev: 0.047276608352457755
position uncertainty 0.027295162558663995
list of positions: 
454.38799379201987
454.46778767369693
454.47182176320274

NNNNOO4
number of atoms in this configuration: 8
average position: 454.5249285783518
position stdev: 0.08335684388618549
position uncertainty 0.02947109478511508
list of positions: 
454.47846066353975
454.4912317881788
454.41947860187327
454.6343137988652
454.52718198808503
454.43589700596743
454.6292527512899
454.58361202901506

NOOOOO4
number of atoms in this configuration: 1
average position: 454.6131074136751
position stdev: 0.0
position uncertainty 0.0
list of positions: 
454.6131074136751

NNOOOO4
number of atoms in this configuration: 1
average position: 454.5917525902184
position stdev: 0.0
position uncertainty 0.0
list of positions: 
454.5917525902184

------- Simplified types based on number of neighbors -------

6-coordinated4
number of atoms in this configuration: 29
average position: 454.51944762726856
position stdev: 0.07928321134842822
position uncertainty 0.014722522743109055
list of positions: 
454.51686261029533
454.38799379201987
454.51892414574246
454.57394803766266
454.65228678993884
454.5435153565128
454.47846066353975
454.4912317881788
454.5917525902184
454.5058794105504
454.41947860187327
454.44704809995864
454.6408492959015
454.40091675617805
454.58942302265626
454.6343137988652
454.52718198808503
454.6131074136751
454.59516952525297
454.5080527848161
454.46279424648077
454.5091000153716
454.43589700596743
454.49151519482984
454.6292527512899
454.58361202901506
454.37580403900944
454.46778767369693
454.47182176320274



==> figures/data/SQS/y_0.28125_25/XPS-shifts-dscf-cond.txt <==
1 N 1 1S -53402.27052057 -53372.56517866 29.70534191
2 N 1 1S -53402.27052057 -53372.52265170 29.74786887
3 N 1 1S -53402.27052057 -53372.51079683 29.75972374
4 N 1 1S -53402.27052057 -53372.52930048 29.74122009
5 N 1 1S -53402.27052057 -53372.55590535 29.71461522
6 N 1 1S -53402.27052057 -53372.53681250 29.73370807
7 N 1 1S -53402.27052057 -53372.60800973 29.66251084
8 N 1 1S -53402.27052057 -53372.50047493 29.77004564
9 N 1 1S -53402.27052057 -53372.53726215 29.73325842
10 N 1 1S -53402.27052057 -53372.57144455 29.69907602
11 N 1 1S -53402.27052057 -53372.52909716 29.74142341
12 N 1 1S -53402.27052057 -53372.51585628 29.75466429
13 N 1 1S -53402.27052057 -53372.54437452 29.72614605
14 N 1 1S -53402.27052057 -53372.51103690 29.75948367
15 N 1 1S -53402.27052057 -53372.55023530 29.72028527
16 N 1 1S -53402.27052057 -53372.52861663 29.74190394
17 N 1 1S -53402.27052057 -53372.60233720 29.66818337
18 N 1 1S -53402.27052057 -53372.56220837 29.70831220
19 N 1 1S -53402.27052057 -53372.60902332 29.66149725
20 N 1 1S -53402.27052057 -53372.51047477 29.76004580
21 N 1 1S -53402.27052057 -53372.51183604 29.75868453
22 N 1 1S -53402.27052057 -53372.61019414 29.66032643
23 N 1 1S -53402.27052057 -53372.50260573 29.76791484
24 O 1 1S -53402.27052057 -53362.58347987 39.68704070
25 O 1 1S -53402.27052057 -53362.62796666 39.64255391
26 O 1 1S -53402.27052057 -53362.60202698 39.66849359
27 O 1 1S -53402.27052057 -53362.64467048 39.62585009
28 O 1 1S -53402.27052057 -53362.62608070 39.64443987
29 O 1 1S -53402.27052057 -53362.57475690 39.69576367
30 O 1 1S -53402.27052057 -53362.53768673 39.73283384
31 O 1 1S -53402.27052057 -53362.64450538 39.62601519
32 O 1 1S -53402.27052057 -53362.60667057 39.66385000
33 Ti 4 2P -53402.27052057 -53368.86415947 33.40636110
34 Ti 4 2P -53402.27052057 -53368.87363115 33.39688942
35 Ti 4 2P -53402.27052057 -53368.86400795 33.40651262
36 Ti 4 2P -53402.27052057 -53368.85996377 33.41055680
37 Ti 4 2P -53402.27052057 -53368.85420598 33.41631459
38 Ti 4 2P -53402.27052057 -53368.86220053 33.40832004
39 Ti 4 2P -53402.27052057 -53368.86698196 33.40353861
40 Ti 4 2P -53402.27052057 -53368.86604330 33.40447727
41 Ti 4 2P -53402.27052057 -53368.85865516 33.41186541
42 Ti 4 2P -53402.27052057 -53368.86496672 33.40555385
43 Ti 4 2P -53402.27052057 -53368.87131706 33.39920351
44 Ti 4 2P -53402.27052057 -53368.86929074 33.40122983
45 Ti 4 2P -53402.27052057 -53368.85504662 33.41547395
46 Ti 4 2P -53402.27052057 -53368.87268133 33.39783924
47 Ti 4 2P -53402.27052057 -53368.85882638 33.41169419
48 Ti 4 2P -53402.27052057 -53368.85552697 33.41499360
49 Ti 4 2P -53402.27052057 -53368.86340101 33.40711956
50 Ti 4 2P -53402.27052057 -53368.85708561 33.41343496
51 Ti 4 2P -53402.27052057 -53368.85840402 33.41211655
52 Ti 4 2P -53402.27052057 -53368.86480698 33.40571359
53 Ti 4 2P -53402.27052057 -53368.86813342 33.40238715
54 Ti 4 2P -53402.27052057 -53368.86473001 33.40579056
55 Ti 4 2P -53402.27052057 -53368.87011033 33.40041024
56 Ti 4 2P -53402.27052057 -53368.86602247 33.40449810
57 Ti 4 2P -53402.27052057 -53368.85589895 33.41462162
58 Ti 4 2P -53402.27052057 -53368.85925348 33.41126709
59 Ti 4 2P -53402.27052057 -53368.87452708 33.39599349
60 Ti 4 2P -53402.27052057 -53368.86776641 33.40275416
61 Ti 4 2P -53402.27052057 -53368.86746991 33.40305066


==> figures/data/SQS/y_0.375_0/N-XPS-spectra-imp.txt <==
energy    N^{3V_{Ti}} N^{2V_{Ti}} N^{1V_{Ti}} N^{0V_{Ti}} total
402.24796 0.00025 0.00002 0.00000 0.00000 0.00027
402.25796 0.00027 0.00002 0.00000 0.00000 0.00029
402.26796 0.00030 0.00003 0.00000 0.00000 0.00033
402.27796 0.00033 0.00003 0.00000 0.00000 0.00036
402.28796 0.00036 0.00003 0.00000 0.00000 0.00040
402.29796 0.00040 0.00004 0.00000 0.00000 0.00044
402.30796 0.00044 0.00004 0.00000 0.00000 0.00048
402.31796 0.00048 0.00005 0.00000 0.00000 0.00053
402.32796 0.00053 0.00005 0.00000 0.00000 0.00058
402.33796 0.00058 0.00006 0.00000 0.00000 0.00064
402.34796 0.00063 0.00007 0.00000 0.00000 0.00070
402.35796 0.00069 0.00008 0.00000 0.00000 0.00077
402.36796 0.00075 0.00008 0.00000 0.00000 0.00084
402.37796 0.00082 0.00009 0.00000 0.00000 0.00092
402.38796 0.00090 0.00011 0.00000 0.00000 0.00100
402.39796 0.00097 0.00012 0.00000 0.00000 0.00109
402.40796 0.00106 0.00013 0.00000 0.00000 0.00119
402.41796 0.00115 0.00015 0.00000 0.00000 0.00130
402.42796 0.00124 0.00016 0.00000 0.00000 0.00141
402.43796 0.00135 0.00018 0.00000 0.00000 0.00153
402.44796 0.00146 0.00020 0.00000 0.00000 0.00166
402.45796 0.00157 0.00023 0.00000 0.00000 0.00180
402.46796 0.00170 0.00025 0.00000 0.00000 0.00195
402.47796 0.00183 0.00028 0.00000 0.00000 0.00211
402.48796 0.00197 0.00031 0.00000 0.00000 0.00228
402.49796 0.00212 0.00034 0.00000 0.00000 0.00246
402.50796 0.00228 0.00038 0.00000 0.00000 0.00265
402.51796 0.00244 0.00042 0.00000 0.00000 0.00286
402.52796 0.00262 0.00046 0.00000 0.00000 0.00308
402.53796 0.00280 0.00050 0.00000 0.00000 0.00331
402.54796 0.00300 0.00056 0.00000 0.00000 0.00356
402.55796 0.00320 0.00061 0.00000 0.00000 0.00382
402.56796 0.00342 0.00067 0.00000 0.00000 0.00409
402.57796 0.00365 0.00074 0.00000 0.00000 0.00438
402.58796 0.00388 0.00081 0.00000 0.00000 0.00469
402.59796 0.00413 0.00088 0.00000 0.00000 0.00501
402.60796 0.00439 0.00097 0.00000 0.00000 0.00535
402.61796 0.00465 0.00105 0.00000 0.00000 0.00571
402.62796 0.00493 0.00115 0.00000 0.00000 0.00609
402.63796 0.00522 0.00125 0.00000 0.00000 0.00648
402.64796 0.00553 0.00137 0.00000 0.00000 0.00689
402.65796 0.00584 0.00148 0.00000 0.00000 0.00733
402.66796 0.00616 0.00161 0.00000 0.00000 0.00778
402.67796 0.00650 0.00175 0.00000 0.00000 0.00825
402.68796 0.00684 0.00190 0.00001 0.00000 0.00874
402.69796 0.00720 0.00206 0.00001 0.00000 0.00926
402.70796 0.00756 0.00223 0.00001 0.00000 0.00979
402.71796 0.00793 0.00241 0.00001 0.00000 0.01035
402.72796 0.00832 0.00260 0.00001 0.00000 0.01092
402.73796 0.00871 0.00280 0.00001 0.00000 0.01152
402.74796 0.00911 0.00302 0.00001 0.00000 0.01214
402.75796 0.00952 0.00325 0.00001 0.00000 0.01278
402.76796 0.00994 0.00349 0.00002 0.00000 0.01345
402.77796 0.01036 0.00375 0.00002 0.00000 0.01413
402.78796 0.01079 0.00402 0.00002 0.00000 0.01483
402.79796 0.01122 0.00431 0.00003 0.00000 0.01556
402.80796 0.01166 0.00462 0.00003 0.00000 0.01631
402.81796 0.01210 0.00494 0.00003 0.00000 0.01708
402.82796 0.01255 0.00528 0.00004 0.00000 0.01786
402.83796 0.01299 0.00563 0.00004 0.00000 0.01867
402.84796 0.01344 0.00601 0.00005 0.00000 0.01950
402.85796 0.01389 0.00640 0.00005 0.00000 0.02034
402.86796 0.01434 0.00681 0.00006 0.00000 0.02121
402.87796 0.01478 0.00724 0.00007 0.00000 0.02209
402.88796 0.01522 0.00768 0.00008 0.00000 0.02299
402.89796 0.01566 0.00815 0.00009 0.00000 0.02390
402.90796 0.01609 0.00864 0.00010 0.00000 0.02483
402.91796 0.01652 0.00914 0.00011 0.00000 0.02578
402.92796 0.01694 0.00967 0.00013 0.00000 0.02674
402.93796 0.01735 0.01021 0.00014 0.00000 0.02771
402.94796 0.01775 0.01078 0.00016 0.00000 0.02869
402.95796 0.01814 0.01136 0.00018 0.00000 0.02968
402.96796 0.01851 0.01197 0.00020 0.00000 0.03068
402.97796 0.01888 0.01259 0.00023 0.00000 0.03169
402.98796 0.01923 0.01323 0.00026 0.00000 0.03271
402.99796 0.01956 0.01389 0.00029 0.00000 0.03374
403.00796 0.01988 0.01457 0.00032 0.00000 0.03477
403.01796 0.02018 0.01527 0.00036 0.00000 0.03580
403.02796 0.02046 0.01598 0.00040 0.00000 0.03684
403.03796 0.02072 0.01671 0.00044 0.00000 0.03787
403.04796 0.02097 0.01746 0.00049 0.00000 0.03891
403.05796 0.02119 0.01822 0.00054 0.00000 0.03995
403.06796 0.02139 0.01899 0.00060 0.00000 0.04098
403.07796 0.02157 0.01978 0.00067 0.00000 0.04201
403.08796 0.02172 0.02058 0.00074 0.00000 0.04304
403.09796 0.02186 0.02139 0.00082 0.00000 0.04406
403.10796 0.02197 0.02221 0.00090 0.00000 0.04508
403.11796 0.02205 0.02303 0.00100 0.00000 0.04609
403.12796 0.02211 0.02387 0.00110 0.00000 0.04708
403.13796 0.02215 0.02471 0.00121 0.00000 0.04807
403.14796 0.02216 0.02556 0.00133 0.00000 0.04905
403.15796 0.02215 0.02641 0.00146 0.00000 0.05002
403.16796 0.02211 0.02726 0.00160 0.00000 0.05098
403.17796 0.02205 0.02811 0.00176 0.00000 0.05192
403.18796 0.02197 0.02895 0.00193 0.00000 0.05285
403.19796 0.02186 0.02980 0.00211 0.00001 0.05377
403.20796 0.02172 0.03064 0.00230 0.00001 0.05467
403.21796 0.02157 0.03147 0.00251 0.00001 0.05556
403.22796 0.02139 0.03230 0.00274 0.00001 0.05644
403.23796 0.02119 0.03311 0.00299 0.00001 0.05730
403.24796 0.02097 0.03392 0.00325 0.00001 0.05814
403.25796 0.02072 0.03471 0.00353 0.00001 0.05898
403.26796 0.02046 0.03548 0.00384 0.00001 0.05979
403.27796 0.02018 0.03624 0.00416 0.00002 0.06060
403.28796 0.01988 0.03698 0.00451 0.00002 0.06139
403.29796 0.01956 0.03771 0.00488 0.00002 0.06217
403.30796 0.01923 0.03841 0.00528 0.00002 0.06294
403.31796 0.01888 0.03909 0.00570 0.00003 0.06369
403.32796 0.01851 0.03974 0.00615 0.00003 0.06444
403.33796 0.01814 0.04037 0.00663 0.00003 0.06517
403.34796 0.01775 0.04097 0.00714 0.00004 0.06590
403.35796 0.01735 0.04155 0.00769 0.00004 0.06663
403.36796 0.01694 0.04210 0.00826 0.00005 0.06734
403.37796 0.01652 0.04261 0.00887 0.00006 0.06806
403.38796 0.01609 0.04310 0.00951 0.00006 0.06877
403.39796 0.01566 0.04356 0.01019 0.00007 0.06948
403.40796 0.01522 0.04399 0.01090 0.00008 0.07019
403.41796 0.01478 0.04438 0.01166 0.00009 0.07091
403.42796 0.01434 0.04474 0.01245 0.00010 0.07163
403.43796 0.01389 0.04507 0.01328 0.00011 0.07236
403.44796 0.01344 0.04536 0.01416 0.00013 0.07309
403.45796 0.01299 0.04563 0.01507 0.00014 0.07384
403.46796 0.01255 0.04586 0.01603 0.00016 0.07459
403.47796 0.01210 0.04605 0.01703 0.00017 0.07537
403.48796 0.01166 0.04622 0.01808 0.00019 0.07615
403.49796 0.01122 0.04635 0.01917 0.00022 0.07696
403.50796 0.01079 0.04645 0.02031 0.00024 0.07779
403.51796 0.01036 0.04652 0.02149 0.00027 0.07864
403.52796 0.00994 0.04656 0.02272 0.00030 0.07951
403.53796 0.00952 0.04656 0.02399 0.00033 0.08041
403.54796 0.00911 0.04654 0.02531 0.00036 0.08133
403.55796 0.00871 0.04650 0.02668 0.00040 0.08229
403.56796 0.00832 0.04642 0.02809 0.00045 0.08327
403.57796 0.00793 0.04632 0.02954 0.00049 0.08429
403.58796 0.00756 0.04619 0.03104 0.00054 0.08534
403.59796 0.00720 0.04604 0.03259 0.00060 0.08642
403.60796 0.00684 0.04587 0.03418 0.00066 0.08754
403.61796 0.00650 0.04567 0.03580 0.00072 0.08870
403.62796 0.00616 0.04546 0.03747 0.00080 0.08989
403.63796 0.00584 0.04522 0.03918 0.00087 0.09112
403.64796 0.00553 0.04497 0.04093 0.00096 0.09239
403.65796 0.00522 0.04471 0.04271 0.00105 0.09369
403.66796 0.00493 0.04442 0.04453 0.00115 0.09504
403.67796 0.00465 0.04413 0.04638 0.00126 0.09642
403.68796 0.00439 0.04382 0.04826 0.00137 0.09784
403.69796 0.00413 0.04349 0.05017 0.00150 0.09929
403.70796 0.00388 0.04316 0.05210 0.00164 0.10078
403.71796 0.00365 0.04282 0.05406 0.00178 0.10231
403.72796 0.00342 0.04247 0.05604 0.00194 0.10387
403.73796 0.00320 0.04211 0.05804 0.00211 0.10547
403.74796 0.00300 0.04175 0.06005 0.00229 0.10709
403.75796 0.00280 0.04138 0.06207 0.00249 0.10875
403.76796 0.00262 0.04101 0.06410 0.00270 0.11043
403.77796 0.00244 0.04063 0.06614 0.00293 0.11214
403.78796 0.00228 0.04025 0.06818 0.00317 0.11388
403.79796 0.00212 0.03987 0.07023 0.00343 0.11564
403.80796 0.00197 0.03948 0.07226 0.00370 0.11742
403.81796 0.00183 0.03909 0.07429 0.00400 0.11922
403.82796 0.00170 0.03870 0.07631 0.00431 0.12103
403.83796 0.00157 0.03831 0.07832 0.00465 0.12286
403.84796 0.00146 0.03792 0.08031 0.00501 0.12469
403.85796 0.00135 0.03753 0.08228 0.00539 0.12654
403.86796 0.00124 0.03714 0.08422 0.00579 0.12839
403.87796 0.00115 0.03674 0.08614 0.00622 0.13025
403.88796 0.00106 0.03635 0.08802 0.00668 0.13211
403.89796 0.00097 0.03595 0.08988 0.00716 0.13396
403.90796 0.00090 0.03556 0.09169 0.00767 0.13581
403.91796 0.00082 0.03516 0.09347 0.00821 0.13766
403.92796 0.00075 0.03476 0.09520 0.00878 0.13950
403.93796 0.00069 0.03436 0.09689 0.00939 0.14133
403.94796 0.00063 0.03395 0.09853 0.01002 0.14314
403.95796 0.00058 0.03355 0.10012 0.01069 0.14494
403.96796 0.00053 0.03314 0.10166 0.01140 0.14673
403.97796 0.00048 0.03273 0.10314 0.01214 0.14849
403.98796 0.00044 0.03231 0.10457 0.01292 0.15024
403.99796 0.00040 0.03190 0.10593 0.01374 0.15197
404.00796 0.00036 0.03147 0.10724 0.01460 0.15367
404.01796 0.00033 0.03104 0.10848 0.01550 0.15536
404.02796 0.00030 0.03061 0.10966 0.01644 0.15701
404.03796 0.00027 0.03018 0.11077 0.01743 0.15865
404.04796 0.00025 0.02973 0.11181 0.01846 0.16025
404.05796 0.00022 0.02928 0.11279 0.01954 0.16184
404.06796 0.00020 0.02883 0.11370 0.02066 0.16339
404.07796 0.00018 0.02837 0.11454 0.02183 0.16492
404.08796 0.00016 0.02790 0.11531 0.02305 0.16643
404.09796 0.00015 0.02743 0.11601 0.02432 0.16791
404.10796 0.00013 0.02695 0.11663 0.02564 0.16936
404.11796 0.00012 0.02647 0.11719 0.02701 0.17079
404.12796 0.00011 0.02598 0.11768 0.02843 0.17219
404.13796 0.00010 0.02548 0.11809 0.02990 0.17357
404.14796 0.00009 0.02498 0.11844 0.03143 0.17493
404.15796 0.00008 0.02447 0.11871 0.03301 0.17626
404.16796 0.00007 0.02396 0.11891 0.03464 0.17758
404.17796 0.00006 0.02344 0.11905 0.03632 0.17887
404.18796 0.00005 0.02292 0.11912 0.03806 0.18014
404.19796 0.00005 0.02239 0.11911 0.03985 0.18140
404.20796 0.00004 0.02186 0.11904 0.04170 0.18264
404.21796 0.00004 0.02132 0.11891 0.04359 0.18386
404.22796 0.00003 0.02079 0.11871 0.04554 0.18507
404.23796 0.00003 0.02025 0.11844 0.04754 0.18626
404.24796 0.00003 0.01970 0.11811 0.04960 0.18744
404.25796 0.00002 0.01916 0.11772 0.05170 0.18860
404.26796 0.00002 0.01862 0.11726 0.05385 0.18975
404.27796 0.00002 0.01808 0.11674 0.05606 0.19090
404.28796 0.00002 0.01753 0.11617 0.05830 0.19202
404.29796 0.00001 0.01699 0.11553 0.06060 0.19314
404.30796 0.00001 0.01646 0.11484 0.06294 0.19425
404.31796 0.00001 0.01592 0.11410 0.06532 0.19535
404.32796 0.00001 0.01539 0.11329 0.06774 0.19643
404.33796 0.00001 0.01486 0.11244 0.07020 0.19751
404.34796 0.00001 0.01434 0.11153 0.07270 0.19857
404.35796 0.00001 0.01382 0.11057 0.07523 0.19963
404.36796 0.00001 0.01331 0.10956 0.07779 0.20066
404.37796 0.00000 0.01281 0.10850 0.08038 0.20169
404.38796 0.00000 0.01231 0.10739 0.08300 0.20270
404.39796 0.00000 0.01182 0.10623 0.08564 0.20370
404.40796 0.00000 0.01134 0.10504 0.08830 0.20468
404.41796 0.00000 0.01087 0.10379 0.09097 0.20564
404.42796 0.00000 0.01040 0.10251 0.09366 0.20658
404.43796 0.00000 0.00995 0.10118 0.09636 0.20749
404.44796 0.00000 0.00951 0.09982 0.09906 0.20839
404.45796 0.00000 0.00908 0.09841 0.10176 0.20925
404.46796 0.00000 0.00866 0.09697 0.10447 0.21009
404.47796 0.00000 0.00825 0.09550 0.10716 0.21090
404.48796 0.00000 0.00785 0.09399 0.10984 0.21168
404.49796 0.00000 0.00746 0.09244 0.11251 0.21242
404.50796 0.00000 0.00708 0.09087 0.11516 0.21312
404.51796 0.00000 0.00672 0.08927 0.11779 0.21378
404.52796 0.00000 0.00637 0.08765 0.12039 0.21440
404.53796 0.00000 0.00603 0.08599 0.12295 0.21497
404.54796 0.00000 0.00570 0.08432 0.12548 0.21550
404.55796 0.00000 0.00539 0.08262 0.12796 0.21597
404.56796 0.00000 0.00508 0.08090 0.13040 0.21639
404.57796 0.00000 0.00479 0.07917 0.13279 0.21675
404.58796 0.00000 0.00451 0.07742 0.13512 0.21705
404.59796 0.00000 0.00425 0.07566 0.13739 0.21729
404.60796 0.00000 0.00399 0.07388 0.13960 0.21747
404.61796 0.00000 0.00375 0.07210 0.14174 0.21758
404.62796 0.00000 0.00351 0.07030 0.14380 0.21762
404.63796 0.00000 0.00329 0.06851 0.14579 0.21758
404.64796 0.00000 0.00308 0.06670 0.14769 0.21747
404.65796 0.00000 0.00288 0.06490 0.14951 0.21729
404.66796 0.00000 0.00269 0.06310 0.15124 0.21703
404.67796 0.00000 0.00251 0.06130 0.15288 0.21669
404.68796 0.00000 0.00233 0.05951 0.15442 0.21626
404.69796 0.00000 0.00217 0.05773 0.15586 0.21575
404.70796 0.00000 0.00202 0.05595 0.15719 0.21516
404.71796 0.00000 0.00188 0.05418 0.15842 0.21448
404.72796 0.00000 0.00174 0.05243 0.15955 0.21372
404.73796 0.00000 0.00161 0.05070 0.16056 0.21286
404.74796 0.00000 0.00149 0.04898 0.16145 0.21192
404.75796 0.00000 0.00138 0.04728 0.16223 0.21089
404.76796 0.00000 0.00127 0.04560 0.16290 0.20977
404.77796 0.00000 0.00118 0.04394 0.16344 0.20856
404.78796 0.00000 0.00108 0.04230 0.16387 0.20726
404.79796 0.00000 0.00100 0.04070 0.16417 0.20587
404.80796 0.00000 0.00092 0.03912 0.16435 0.20439
404.81796 0.00000 0.00084 0.03756 0.16441 0.20282
404.82796 0.00000 0.00077 0.03604 0.16435 0.20117
404.83796 0.00000 0.00071 0.03455 0.16417 0.19943
404.84796 0.00000 0.00065 0.03309 0.16386 0.19760
404.85796 0.00000 0.00059 0.03167 0.16343 0.19569
404.86796 0.00000 0.00054 0.03027 0.16288 0.19369
404.87796 0.00000 0.00049 0.02892 0.16221 0.19162
404.88796 0.00000 0.00045 0.02759 0.16142 0.18947
404.89796 0.00000 0.00041 0.02631 0.16052 0.18724
404.90796 0.00000 0.00037 0.02506 0.15950 0.18493
404.91796 0.00000 0.00034 0.02385 0.15837 0.18255
404.92796 0.00000 0.00031 0.02267 0.15713 0.18010
404.93796 0.00000 0.00028 0.02153 0.15578 0.17759
404.94796 0.00000 0.00025 0.02043 0.15432 0.17501
404.95796 0.00000 0.00023 0.01937 0.15277 0.17237
404.96796 0.00000 0.00021 0.01835 0.15111 0.16967
404.97796 0.00000 0.00019 0.01736 0.14936 0.16691
404.98796 0.00000 0.00017 0.01641 0.14752 0.16410
404.99796 0.00000 0.00015 0.01550 0.14559 0.16124
405.00796 0.00000 0.00014 0.01462 0.14358 0.15834
405.01796 0.00000 0.00012 0.01378 0.14149 0.15539
405.02796 0.00000 0.00011 0.01298 0.13932 0.15241
405.03796 0.00000 0.00010 0.01221 0.13708 0.14939
405.04796 0.00000 0.00009 0.01147 0.13477 0.14634
405.05796 0.00000 0.00008 0.01077 0.13240 0.14326
405.06796 0.00000 0.00007 0.01010 0.12998 0.14015
405.07796 0.00000 0.00006 0.00947 0.12749 0.13702
405.08796 0.00000 0.00006 0.00886 0.12496 0.13388
405.09796 0.00000 0.00005 0.00829 0.12239 0.13072
405.10796 0.00000 0.00004 0.00774 0.11977 0.12756
405.11796 0.00000 0.00004 0.00722 0.11712 0.12438
405.12796 0.00000 0.00004 0.00673 0.11444 0.12121
405.13796 0.00000 0.00003 0.00627 0.11173 0.11803
405.14796 0.00000 0.00003 0.00584 0.10900 0.11486
405.15796 0.00000 0.00002 0.00542 0.10625 0.11170
405.16796 0.00000 0.00002 0.00504 0.10350 0.10855
405.17796 0.00000 0.00002 0.00467 0.10073 0.10542
405.18796 0.00000 0.00002 0.00433 0.09796 0.10230
405.19796 0.00000 0.00001 0.00401 0.09518 0.09921
405.20796 0.00000 0.00001 0.00371 0.09242 0.09614
405.21796 0.00000 0.00001 0.00342 0.08966 0.09309
405.22796 0.00000 0.00001 0.00316 0.08691 0.09008
405.23796 0.00000 0.00001 0.00291 0.08418 0.08710
405.24796 0.00000 0.00001 0.00268 0.08147 0.08416
405.25796 0.00000 0.00001 0.00247 0.07878 0.08126
405.26796 0.00000 0.00001 0.00227 0.07612 0.07839
405.27796 0.00000 0.00001 0.00208 0.07349 0.07557
405.28796 0.00000 0.00000 0.00191 0.07089 0.07280
405.29796 0.00000 0.00000 0.00175 0.06832 0.07008
405.30796 0.00000 0.00000 0.00160 0.06580 0.06740
405.31796 0.00000 0.00000 0.00146 0.06331 0.06478
405.32796 0.00000 0.00000 0.00134 0.06087 0.06221
405.33796 0.00000 0.00000 0.00122 0.05847 0.05969
405.34796 0.00000 0.00000 0.00111 0.05612 0.05723
405.35796 0.00000 0.00000 0.00101 0.05381 0.05483
405.36796 0.00000 0.00000 0.00092 0.05156 0.05248
405.37796 0.00000 0.00000 0.00084 0.04936 0.05020
405.38796 0.00000 0.00000 0.00076 0.04721 0.04797
405.39796 0.00000 0.00000 0.00069 0.04512 0.04581
405.40796 0.00000 0.00000 0.00062 0.04308 0.04371
405.41796 0.00000 0.00000 0.00056 0.04110 0.04167
405.42796 0.00000 0.00000 0.00051 0.03918 0.03969
405.43796 0.00000 0.00000 0.00046 0.03731 0.03777
405.44796 0.00000 0.00000 0.00042 0.03550 0.03592
405.45796 0.00000 0.00000 0.00037 0.03375 0.03413
405.46796 0.00000 0.00000 0.00034 0.03206 0.03240
405.47796 0.00000 0.00000 0.00030 0.03042 0.03073
405.48796 0.00000 0.00000 0.00027 0.02884 0.02912
405.49796 0.00000 0.00000 0.00024 0.02732 0.02757
405.50796 0.00000 0.00000 0.00022 0.02586 0.02608
405.51796 0.00000 0.00000 0.00020 0.02445 0.02465
405.52796 0.00000 0.00000 0.00018 0.02310 0.02328
405.53796 0.00000 0.00000 0.00016 0.02180 0.02196
405.54796 0.00000 0.00000 0.00014 0.02056 0.02070
405.55796 0.00000 0.00000 0.00012 0.01937 0.01949
405.56796 0.00000 0.00000 0.00011 0.01823 0.01834
405.57796 0.00000 0.00000 0.00010 0.01714 0.01724
405.58796 0.00000 0.00000 0.00009 0.01611 0.01619
405.59796 0.00000 0.00000 0.00008 0.01512 0.01520
405.60796 0.00000 0.00000 0.00007 0.01418 0.01425
405.61796 0.00000 0.00000 0.00006 0.01328 0.01334
405.62796 0.00000 0.00000 0.00005 0.01243 0.01249
405.63796 0.00000 0.00000 0.00005 0.01162 0.01167
405.64796 0.00000 0.00000 0.00004 0.01086 0.01090
405.65796 0.00000 0.00000 0.00004 0.01014 0.01017
405.66796 0.00000 0.00000 0.00003 0.00945 0.00948
405.67796 0.00000 0.00000 0.00003 0.00880 0.00883
405.68796 0.00000 0.00000 0.00003 0.00819 0.00822
405.69796 0.00000 0.00000 0.00002 0.00762 0.00764
405.70796 0.00000 0.00000 0.00002 0.00708 0.00709
405.71796 0.00000 0.00000 0.00002 0.00657 0.00658
405.72796 0.00000 0.00000 0.00002 0.00609 0.00610
405.73796 0.00000 0.00000 0.00001 0.00564 0.00565
405.74796 0.00000 0.00000 0.00001 0.00522 0.00523
405.75796 0.00000 0.00000 0.00001 0.00482 0.00483
405.76796 0.00000 0.00000 0.00001 0.00445 0.00446
405.77796 0.00000 0.00000 0.00001 0.00411 0.00411
405.78796 0.00000 0.00000 0.00001 0.00379 0.00379
405.79796 0.00000 0.00000 0.00001 0.00348 0.00349
405.80796 0.00000 0.00000 0.00000 0.00321 0.00321
405.81796 0.00000 0.00000 0.00000 0.00295 0.00295
405.82796 0.00000 0.00000 0.00000 0.00270 0.00271
405.83796 0.00000 0.00000 0.00000 0.00248 0.00248
405.84796 0.00000 0.00000 0.00000 0.00227 0.00227
405.85796 0.00000 0.00000 0.00000 0.00208 0.00208
405.86796 0.00000 0.00000 0.00000 0.00190 0.00190
405.87796 0.00000 0.00000 0.00000 0.00174 0.00174
405.88796 0.00000 0.00000 0.00000 0.00158 0.00159
405.89796 0.00000 0.00000 0.00000 0.00144 0.00145
405.90796 0.00000 0.00000 0.00000 0.00131 0.00132
405.91796 0.00000 0.00000 0.00000 0.00120 0.00120
405.92796 0.00000 0.00000 0.00000 0.00109 0.00109
405.93796 0.00000 0.00000 0.00000 0.00099 0.00099
405.94796 0.00000 0.00000 0.00000 0.00090 0.00090
405.95796 0.00000 0.00000 0.00000 0.00081 0.00081
405.96796 0.00000 0.00000 0.00000 0.00073 0.00073
405.97796 0.00000 0.00000 0.00000 0.00066 0.00066
405.98796 0.00000 0.00000 0.00000 0.00060 0.00060
405.99796 0.00000 0.00000 0.00000 0.00054 0.00054
406.00796 0.00000 0.00000 0.00000 0.00049 0.00049
406.01796 0.00000 0.00000 0.00000 0.00044 0.00044


==> figures/data/SQS/y_0.375_0/N-XPS-spectra.txt <==
energy TiTiTiTi TiTiTiTiTi TiTiTiTiTiTi TiTiTi total
402.24796 0.00002 0.00000 0.00000 0.00025 0.00027
402.25796 0.00002 0.00000 0.00000 0.00027 0.00029
402.26796 0.00003 0.00000 0.00000 0.00030 0.00033
402.27796 0.00003 0.00000 0.00000 0.00033 0.00036
402.28796 0.00003 0.00000 0.00000 0.00036 0.00040
402.29796 0.00004 0.00000 0.00000 0.00040 0.00044
402.30796 0.00004 0.00000 0.00000 0.00044 0.00048
402.31796 0.00005 0.00000 0.00000 0.00048 0.00053
402.32796 0.00005 0.00000 0.00000 0.00053 0.00058
402.33796 0.00006 0.00000 0.00000 0.00058 0.00064
402.34796 0.00007 0.00000 0.00000 0.00063 0.00070
402.35796 0.00008 0.00000 0.00000 0.00069 0.00077
402.36796 0.00008 0.00000 0.00000 0.00075 0.00084
402.37796 0.00009 0.00000 0.00000 0.00082 0.00092
402.38796 0.00011 0.00000 0.00000 0.00090 0.00100
402.39796 0.00012 0.00000 0.00000 0.00097 0.00109
402.40796 0.00013 0.00000 0.00000 0.00106 0.00119
402.41796 0.00015 0.00000 0.00000 0.00115 0.00130
402.42796 0.00016 0.00000 0.00000 0.00124 0.00141
402.43796 0.00018 0.00000 0.00000 0.00135 0.00153
402.44796 0.00020 0.00000 0.00000 0.00146 0.00166
402.45796 0.00023 0.00000 0.00000 0.00157 0.00180
402.46796 0.00025 0.00000 0.00000 0.00170 0.00195
402.47796 0.00028 0.00000 0.00000 0.00183 0.00211
402.48796 0.00031 0.00000 0.00000 0.00197 0.00228
402.49796 0.00034 0.00000 0.00000 0.00212 0.00246
402.50796 0.00038 0.00000 0.00000 0.00228 0.00265
402.51796 0.00042 0.00000 0.00000 0.00244 0.00286
402.52796 0.00046 0.00000 0.00000 0.00262 0.00308
402.53796 0.00050 0.00000 0.00000 0.00280 0.00331
402.54796 0.00056 0.00000 0.00000 0.00300 0.00356
402.55796 0.00061 0.00000 0.00000 0.00320 0.00382
402.56796 0.00067 0.00000 0.00000 0.00342 0.00409
402.57796 0.00074 0.00000 0.00000 0.00365 0.00438
402.58796 0.00081 0.00000 0.00000 0.00388 0.00469
402.59796 0.00088 0.00000 0.00000 0.00413 0.00501
402.60796 0.00097 0.00000 0.00000 0.00439 0.00535
402.61796 0.00105 0.00000 0.00000 0.00465 0.00571
402.62796 0.00115 0.00000 0.00000 0.00493 0.00609
402.63796 0.00125 0.00000 0.00000 0.00522 0.00648
402.64796 0.00137 0.00000 0.00000 0.00553 0.00689
402.65796 0.00148 0.00000 0.00000 0.00584 0.00733
402.66796 0.00161 0.00000 0.00000 0.00616 0.00778
402.67796 0.00175 0.00000 0.00000 0.00650 0.00825
402.68796 0.00190 0.00001 0.00000 0.00684 0.00874
402.69796 0.00206 0.00001 0.00000 0.00720 0.00926
402.70796 0.00223 0.00001 0.00000 0.00756 0.00979
402.71796 0.00241 0.00001 0.00000 0.00793 0.01035
402.72796 0.00260 0.00001 0.00000 0.00832 0.01092
402.73796 0.00280 0.00001 0.00000 0.00871 0.01152
402.74796 0.00302 0.00001 0.00000 0.00911 0.01214
402.75796 0.00325 0.00001 0.00000 0.00952 0.01278
402.76796 0.00349 0.00002 0.00000 0.00994 0.01345
402.77796 0.00375 0.00002 0.00000 0.01036 0.01413
402.78796 0.00402 0.00002 0.00000 0.01079 0.01483
402.79796 0.00431 0.00003 0.00000 0.01122 0.01556
402.80796 0.00462 0.00003 0.00000 0.01166 0.01631
402.81796 0.00494 0.00003 0.00000 0.01210 0.01708
402.82796 0.00528 0.00004 0.00000 0.01255 0.01786
402.83796 0.00563 0.00004 0.00000 0.01299 0.01867
402.84796 0.00601 0.00005 0.00000 0.01344 0.01950
402.85796 0.00640 0.00005 0.00000 0.01389 0.02034
402.86796 0.00681 0.00006 0.00000 0.01434 0.02121
402.87796 0.00724 0.00007 0.00000 0.01478 0.02209
402.88796 0.00768 0.00008 0.00000 0.01522 0.02299
402.89796 0.00815 0.00009 0.00000 0.01566 0.02390
402.90796 0.00864 0.00010 0.00000 0.01609 0.02483
402.91796 0.00914 0.00011 0.00000 0.01652 0.02578
402.92796 0.00967 0.00013 0.00000 0.01694 0.02674
402.93796 0.01021 0.00014 0.00000 0.01735 0.02771
402.94796 0.01078 0.00016 0.00000 0.01775 0.02869
402.95796 0.01136 0.00018 0.00000 0.01814 0.02968
402.96796 0.01197 0.00020 0.00000 0.01851 0.03068
402.97796 0.01259 0.00023 0.00000 0.01888 0.03169
402.98796 0.01323 0.00026 0.00000 0.01923 0.03271
402.99796 0.01389 0.00029 0.00000 0.01956 0.03374
403.00796 0.01457 0.00032 0.00000 0.01988 0.03477
403.01796 0.01527 0.00036 0.00000 0.02018 0.03580
403.02796 0.01598 0.00040 0.00000 0.02046 0.03684
403.03796 0.01671 0.00044 0.00000 0.02072 0.03787
403.04796 0.01746 0.00049 0.00000 0.02097 0.03891
403.05796 0.01822 0.00054 0.00000 0.02119 0.03995
403.06796 0.01899 0.00060 0.00000 0.02139 0.04098
403.07796 0.01978 0.00067 0.00000 0.02157 0.04201
403.08796 0.02058 0.00074 0.00000 0.02172 0.04304
403.09796 0.02139 0.00082 0.00000 0.02186 0.04406
403.10796 0.02221 0.00090 0.00000 0.02197 0.04508
403.11796 0.02303 0.00100 0.00000 0.02205 0.04609
403.12796 0.02387 0.00110 0.00000 0.02211 0.04708
403.13796 0.02471 0.00121 0.00000 0.02215 0.04807
403.14796 0.02556 0.00133 0.00000 0.02216 0.04905
403.15796 0.02641 0.00146 0.00000 0.02215 0.05002
403.16796 0.02726 0.00160 0.00000 0.02211 0.05098
403.17796 0.02811 0.00176 0.00000 0.02205 0.05192
403.18796 0.02895 0.00193 0.00000 0.02197 0.05285
403.19796 0.02980 0.00211 0.00001 0.02186 0.05377
403.20796 0.03064 0.00230 0.00001 0.02172 0.05467
403.21796 0.03147 0.00251 0.00001 0.02157 0.05556
403.22796 0.03230 0.00274 0.00001 0.02139 0.05644
403.23796 0.03311 0.00299 0.00001 0.02119 0.05730
403.24796 0.03392 0.00325 0.00001 0.02097 0.05814
403.25796 0.03471 0.00353 0.00001 0.02072 0.05898
403.26796 0.03548 0.00384 0.00001 0.02046 0.05979
403.27796 0.03624 0.00416 0.00002 0.02018 0.06060
403.28796 0.03698 0.00451 0.00002 0.01988 0.06139
403.29796 0.03771 0.00488 0.00002 0.01956 0.06217
403.30796 0.03841 0.00528 0.00002 0.01923 0.06294
403.31796 0.03909 0.00570 0.00003 0.01888 0.06369
403.32796 0.03974 0.00615 0.00003 0.01851 0.06444
403.33796 0.04037 0.00663 0.00003 0.01814 0.06517
403.34796 0.04097 0.00714 0.00004 0.01775 0.06590
403.35796 0.04155 0.00769 0.00004 0.01735 0.06663
403.36796 0.04210 0.00826 0.00005 0.01694 0.06734
403.37796 0.04261 0.00887 0.00006 0.01652 0.06806
403.38796 0.04310 0.00951 0.00006 0.01609 0.06877
403.39796 0.04356 0.01019 0.00007 0.01566 0.06948
403.40796 0.04399 0.01090 0.00008 0.01522 0.07019
403.41796 0.04438 0.01166 0.00009 0.01478 0.07091
403.42796 0.04474 0.01245 0.00010 0.01434 0.07163
403.43796 0.04507 0.01328 0.00011 0.01389 0.07236
403.44796 0.04536 0.01416 0.00013 0.01344 0.07309
403.45796 0.04563 0.01507 0.00014 0.01299 0.07384
403.46796 0.04586 0.01603 0.00016 0.01255 0.07459
403.47796 0.04605 0.01703 0.00017 0.01210 0.07537
403.48796 0.04622 0.01808 0.00019 0.01166 0.07615
403.49796 0.04635 0.01917 0.00022 0.01122 0.07696
403.50796 0.04645 0.02031 0.00024 0.01079 0.07779
403.51796 0.04652 0.02149 0.00027 0.01036 0.07864
403.52796 0.04656 0.02272 0.00030 0.00994 0.07951
403.53796 0.04656 0.02399 0.00033 0.00952 0.08041
403.54796 0.04654 0.02531 0.00036 0.00911 0.08133
403.55796 0.04650 0.02668 0.00040 0.00871 0.08229
403.56796 0.04642 0.02809 0.00045 0.00832 0.08327
403.57796 0.04632 0.02954 0.00049 0.00793 0.08429
403.58796 0.04619 0.03104 0.00054 0.00756 0.08534
403.59796 0.04604 0.03259 0.00060 0.00720 0.08642
403.60796 0.04587 0.03418 0.00066 0.00684 0.08754
403.61796 0.04567 0.03580 0.00072 0.00650 0.08870
403.62796 0.04546 0.03747 0.00080 0.00616 0.08989
403.63796 0.04522 0.03918 0.00087 0.00584 0.09112
403.64796 0.04497 0.04093 0.00096 0.00553 0.09239
403.65796 0.04471 0.04271 0.00105 0.00522 0.09369
403.66796 0.04442 0.04453 0.00115 0.00493 0.09504
403.67796 0.04413 0.04638 0.00126 0.00465 0.09642
403.68796 0.04382 0.04826 0.00137 0.00439 0.09784
403.69796 0.04349 0.05017 0.00150 0.00413 0.09929
403.70796 0.04316 0.05210 0.00164 0.00388 0.10078
403.71796 0.04282 0.05406 0.00178 0.00365 0.10231
403.72796 0.04247 0.05604 0.00194 0.00342 0.10387
403.73796 0.04211 0.05804 0.00211 0.00320 0.10547
403.74796 0.04175 0.06005 0.00229 0.00300 0.10709
403.75796 0.04138 0.06207 0.00249 0.00280 0.10875
403.76796 0.04101 0.06410 0.00270 0.00262 0.11043
403.77796 0.04063 0.06614 0.00293 0.00244 0.11214
403.78796 0.04025 0.06818 0.00317 0.00228 0.11388
403.79796 0.03987 0.07023 0.00343 0.00212 0.11564
403.80796 0.03948 0.07226 0.00370 0.00197 0.11742
403.81796 0.03909 0.07429 0.00400 0.00183 0.11922
403.82796 0.03870 0.07631 0.00431 0.00170 0.12103
403.83796 0.03831 0.07832 0.00465 0.00157 0.12286
403.84796 0.03792 0.08031 0.00501 0.00146 0.12469
403.85796 0.03753 0.08228 0.00539 0.00135 0.12654
403.86796 0.03714 0.08422 0.00579 0.00124 0.12839
403.87796 0.03674 0.08614 0.00622 0.00115 0.13025
403.88796 0.03635 0.08802 0.00668 0.00106 0.13211
403.89796 0.03595 0.08988 0.00716 0.00097 0.13396
403.90796 0.03556 0.09169 0.00767 0.00090 0.13581
403.91796 0.03516 0.09347 0.00821 0.00082 0.13766
403.92796 0.03476 0.09520 0.00878 0.00075 0.13950
403.93796 0.03436 0.09689 0.00939 0.00069 0.14133
403.94796 0.03395 0.09853 0.01002 0.00063 0.14314
403.95796 0.03355 0.10012 0.01069 0.00058 0.14494
403.96796 0.03314 0.10166 0.01140 0.00053 0.14673
403.97796 0.03273 0.10314 0.01214 0.00048 0.14849
403.98796 0.03231 0.10457 0.01292 0.00044 0.15024
403.99796 0.03190 0.10593 0.01374 0.00040 0.15197
404.00796 0.03147 0.10724 0.01460 0.00036 0.15367
404.01796 0.03104 0.10848 0.01550 0.00033 0.15536
404.02796 0.03061 0.10966 0.01644 0.00030 0.15701
404.03796 0.03018 0.11077 0.01743 0.00027 0.15865
404.04796 0.02973 0.11181 0.01846 0.00025 0.16025
404.05796 0.02928 0.11279 0.01954 0.00022 0.16184
404.06796 0.02883 0.11370 0.02066 0.00020 0.16339
404.07796 0.02837 0.11454 0.02183 0.00018 0.16492
404.08796 0.02790 0.11531 0.02305 0.00016 0.16643
404.09796 0.02743 0.11601 0.02432 0.00015 0.16791
404.10796 0.02695 0.11663 0.02564 0.00013 0.16936
404.11796 0.02647 0.11719 0.02701 0.00012 0.17079
404.12796 0.02598 0.11768 0.02843 0.00011 0.17219
404.13796 0.02548 0.11809 0.02990 0.00010 0.17357
404.14796 0.02498 0.11844 0.03143 0.00009 0.17493
404.15796 0.02447 0.11871 0.03301 0.00008 0.17626
404.16796 0.02396 0.11891 0.03464 0.00007 0.17758
404.17796 0.02344 0.11905 0.03632 0.00006 0.17887
404.18796 0.02292 0.11912 0.03806 0.00005 0.18014
404.19796 0.02239 0.11911 0.03985 0.00005 0.18140
404.20796 0.02186 0.11904 0.04170 0.00004 0.18264
404.21796 0.02132 0.11891 0.04359 0.00004 0.18386
404.22796 0.02079 0.11871 0.04554 0.00003 0.18507
404.23796 0.02025 0.11844 0.04754 0.00003 0.18626
404.24796 0.01970 0.11811 0.04960 0.00003 0.18744
404.25796 0.01916 0.11772 0.05170 0.00002 0.18860
404.26796 0.01862 0.11726 0.05385 0.00002 0.18975
404.27796 0.01808 0.11674 0.05606 0.00002 0.19090
404.28796 0.01753 0.11617 0.05830 0.00002 0.19202
404.29796 0.01699 0.11553 0.06060 0.00001 0.19314
404.30796 0.01646 0.11484 0.06294 0.00001 0.19425
404.31796 0.01592 0.11410 0.06532 0.00001 0.19535
404.32796 0.01539 0.11329 0.06774 0.00001 0.19643
404.33796 0.01486 0.11244 0.07020 0.00001 0.19751
404.34796 0.01434 0.11153 0.07270 0.00001 0.19857
404.35796 0.01382 0.11057 0.07523 0.00001 0.19963
404.36796 0.01331 0.10956 0.07779 0.00001 0.20066
404.37796 0.01281 0.10850 0.08038 0.00000 0.20169
404.38796 0.01231 0.10739 0.08300 0.00000 0.20270
404.39796 0.01182 0.10623 0.08564 0.00000 0.20370
404.40796 0.01134 0.10504 0.08830 0.00000 0.20468
404.41796 0.01087 0.10379 0.09097 0.00000 0.20564
404.42796 0.01040 0.10251 0.09366 0.00000 0.20658
404.43796 0.00995 0.10118 0.09636 0.00000 0.20749
404.44796 0.00951 0.09982 0.09906 0.00000 0.20839
404.45796 0.00908 0.09841 0.10176 0.00000 0.20925
404.46796 0.00866 0.09697 0.10447 0.00000 0.21009
404.47796 0.00825 0.09550 0.10716 0.00000 0.21090
404.48796 0.00785 0.09399 0.10984 0.00000 0.21168
404.49796 0.00746 0.09244 0.11251 0.00000 0.21242
404.50796 0.00708 0.09087 0.11516 0.00000 0.21312
404.51796 0.00672 0.08927 0.11779 0.00000 0.21378
404.52796 0.00637 0.08765 0.12039 0.00000 0.21440
404.53796 0.00603 0.08599 0.12295 0.00000 0.21497
404.54796 0.00570 0.08432 0.12548 0.00000 0.21550
404.55796 0.00539 0.08262 0.12796 0.00000 0.21597
404.56796 0.00508 0.08090 0.13040 0.00000 0.21639
404.57796 0.00479 0.07917 0.13279 0.00000 0.21675
404.58796 0.00451 0.07742 0.13512 0.00000 0.21705
404.59796 0.00425 0.07566 0.13739 0.00000 0.21729
404.60796 0.00399 0.07388 0.13960 0.00000 0.21747
404.61796 0.00375 0.07210 0.14174 0.00000 0.21758
404.62796 0.00351 0.07030 0.14380 0.00000 0.21762
404.63796 0.00329 0.06851 0.14579 0.00000 0.21758
404.64796 0.00308 0.06670 0.14769 0.00000 0.21747
404.65796 0.00288 0.06490 0.14951 0.00000 0.21729
404.66796 0.00269 0.06310 0.15124 0.00000 0.21703
404.67796 0.00251 0.06130 0.15288 0.00000 0.21669
404.68796 0.00233 0.05951 0.15442 0.00000 0.21626
404.69796 0.00217 0.05773 0.15586 0.00000 0.21575
404.70796 0.00202 0.05595 0.15719 0.00000 0.21516
404.71796 0.00188 0.05418 0.15842 0.00000 0.21448
404.72796 0.00174 0.05243 0.15955 0.00000 0.21372
404.73796 0.00161 0.05070 0.16056 0.00000 0.21286
404.74796 0.00149 0.04898 0.16145 0.00000 0.21192
404.75796 0.00138 0.04728 0.16223 0.00000 0.21089
404.76796 0.00127 0.04560 0.16290 0.00000 0.20977
404.77796 0.00118 0.04394 0.16344 0.00000 0.20856
404.78796 0.00108 0.04230 0.16387 0.00000 0.20726
404.79796 0.00100 0.04070 0.16417 0.00000 0.20587
404.80796 0.00092 0.03912 0.16435 0.00000 0.20439
404.81796 0.00084 0.03756 0.16441 0.00000 0.20282
404.82796 0.00077 0.03604 0.16435 0.00000 0.20117
404.83796 0.00071 0.03455 0.16417 0.00000 0.19943
404.84796 0.00065 0.03309 0.16386 0.00000 0.19760
404.85796 0.00059 0.03167 0.16343 0.00000 0.19569
404.86796 0.00054 0.03027 0.16288 0.00000 0.19369
404.87796 0.00049 0.02892 0.16221 0.00000 0.19162
404.88796 0.00045 0.02759 0.16142 0.00000 0.18947
404.89796 0.00041 0.02631 0.16052 0.00000 0.18724
404.90796 0.00037 0.02506 0.15950 0.00000 0.18493
404.91796 0.00034 0.02385 0.15837 0.00000 0.18255
404.92796 0.00031 0.02267 0.15713 0.00000 0.18010
404.93796 0.00028 0.02153 0.15578 0.00000 0.17759
404.94796 0.00025 0.02043 0.15432 0.00000 0.17501
404.95796 0.00023 0.01937 0.15277 0.00000 0.17237
404.96796 0.00021 0.01835 0.15111 0.00000 0.16967
404.97796 0.00019 0.01736 0.14936 0.00000 0.16691
404.98796 0.00017 0.01641 0.14752 0.00000 0.16410
404.99796 0.00015 0.01550 0.14559 0.00000 0.16124
405.00796 0.00014 0.01462 0.14358 0.00000 0.15834
405.01796 0.00012 0.01378 0.14149 0.00000 0.15539
405.02796 0.00011 0.01298 0.13932 0.00000 0.15241
405.03796 0.00010 0.01221 0.13708 0.00000 0.14939
405.04796 0.00009 0.01147 0.13477 0.00000 0.14634
405.05796 0.00008 0.01077 0.13240 0.00000 0.14326
405.06796 0.00007 0.01010 0.12998 0.00000 0.14015
405.07796 0.00006 0.00947 0.12749 0.00000 0.13702
405.08796 0.00006 0.00886 0.12496 0.00000 0.13388
405.09796 0.00005 0.00829 0.12239 0.00000 0.13072
405.10796 0.00004 0.00774 0.11977 0.00000 0.12756
405.11796 0.00004 0.00722 0.11712 0.00000 0.12438
405.12796 0.00004 0.00673 0.11444 0.00000 0.12121
405.13796 0.00003 0.00627 0.11173 0.00000 0.11803
405.14796 0.00003 0.00584 0.10900 0.00000 0.11486
405.15796 0.00002 0.00542 0.10625 0.00000 0.11170
405.16796 0.00002 0.00504 0.10350 0.00000 0.10855
405.17796 0.00002 0.00467 0.10073 0.00000 0.10542
405.18796 0.00002 0.00433 0.09796 0.00000 0.10230
405.19796 0.00001 0.00401 0.09518 0.00000 0.09921
405.20796 0.00001 0.00371 0.09242 0.00000 0.09614
405.21796 0.00001 0.00342 0.08966 0.00000 0.09309
405.22796 0.00001 0.00316 0.08691 0.00000 0.09008
405.23796 0.00001 0.00291 0.08418 0.00000 0.08710
405.24796 0.00001 0.00268 0.08147 0.00000 0.08416
405.25796 0.00001 0.00247 0.07878 0.00000 0.08126
405.26796 0.00001 0.00227 0.07612 0.00000 0.07839
405.27796 0.00001 0.00208 0.07349 0.00000 0.07557
405.28796 0.00000 0.00191 0.07089 0.00000 0.07280
405.29796 0.00000 0.00175 0.06832 0.00000 0.07008
405.30796 0.00000 0.00160 0.06580 0.00000 0.06740
405.31796 0.00000 0.00146 0.06331 0.00000 0.06478
405.32796 0.00000 0.00134 0.06087 0.00000 0.06221
405.33796 0.00000 0.00122 0.05847 0.00000 0.05969
405.34796 0.00000 0.00111 0.05612 0.00000 0.05723
405.35796 0.00000 0.00101 0.05381 0.00000 0.05483
405.36796 0.00000 0.00092 0.05156 0.00000 0.05248
405.37796 0.00000 0.00084 0.04936 0.00000 0.05020
405.38796 0.00000 0.00076 0.04721 0.00000 0.04797
405.39796 0.00000 0.00069 0.04512 0.00000 0.04581
405.40796 0.00000 0.00062 0.04308 0.00000 0.04371
405.41796 0.00000 0.00056 0.04110 0.00000 0.04167
405.42796 0.00000 0.00051 0.03918 0.00000 0.03969
405.43796 0.00000 0.00046 0.03731 0.00000 0.03777
405.44796 0.00000 0.00042 0.03550 0.00000 0.03592
405.45796 0.00000 0.00037 0.03375 0.00000 0.03413
405.46796 0.00000 0.00034 0.03206 0.00000 0.03240
405.47796 0.00000 0.00030 0.03042 0.00000 0.03073
405.48796 0.00000 0.00027 0.02884 0.00000 0.02912
405.49796 0.00000 0.00024 0.02732 0.00000 0.02757
405.50796 0.00000 0.00022 0.02586 0.00000 0.02608
405.51796 0.00000 0.00020 0.02445 0.00000 0.02465
405.52796 0.00000 0.00018 0.02310 0.00000 0.02328
405.53796 0.00000 0.00016 0.02180 0.00000 0.02196
405.54796 0.00000 0.00014 0.02056 0.00000 0.02070
405.55796 0.00000 0.00012 0.01937 0.00000 0.01949
405.56796 0.00000 0.00011 0.01823 0.00000 0.01834
405.57796 0.00000 0.00010 0.01714 0.00000 0.01724
405.58796 0.00000 0.00009 0.01611 0.00000 0.01619
405.59796 0.00000 0.00008 0.01512 0.00000 0.01520
405.60796 0.00000 0.00007 0.01418 0.00000 0.01425
405.61796 0.00000 0.00006 0.01328 0.00000 0.01334
405.62796 0.00000 0.00005 0.01243 0.00000 0.01249
405.63796 0.00000 0.00005 0.01162 0.00000 0.01167
405.64796 0.00000 0.00004 0.01086 0.00000 0.01090
405.65796 0.00000 0.00004 0.01014 0.00000 0.01017
405.66796 0.00000 0.00003 0.00945 0.00000 0.00948
405.67796 0.00000 0.00003 0.00880 0.00000 0.00883
405.68796 0.00000 0.00003 0.00819 0.00000 0.00822
405.69796 0.00000 0.00002 0.00762 0.00000 0.00764
405.70796 0.00000 0.00002 0.00708 0.00000 0.00709
405.71796 0.00000 0.00002 0.00657 0.00000 0.00658
405.72796 0.00000 0.00002 0.00609 0.00000 0.00610
405.73796 0.00000 0.00001 0.00564 0.00000 0.00565
405.74796 0.00000 0.00001 0.00522 0.00000 0.00523
405.75796 0.00000 0.00001 0.00482 0.00000 0.00483
405.76796 0.00000 0.00001 0.00445 0.00000 0.00446
405.77796 0.00000 0.00001 0.00411 0.00000 0.00411
405.78796 0.00000 0.00001 0.00379 0.00000 0.00379
405.79796 0.00000 0.00001 0.00348 0.00000 0.00349
405.80796 0.00000 0.00000 0.00321 0.00000 0.00321
405.81796 0.00000 0.00000 0.00295 0.00000 0.00295
405.82796 0.00000 0.00000 0.00270 0.00000 0.00271
405.83796 0.00000 0.00000 0.00248 0.00000 0.00248
405.84796 0.00000 0.00000 0.00227 0.00000 0.00227
405.85796 0.00000 0.00000 0.00208 0.00000 0.00208
405.86796 0.00000 0.00000 0.00190 0.00000 0.00190
405.87796 0.00000 0.00000 0.00174 0.00000 0.00174
405.88796 0.00000 0.00000 0.00158 0.00000 0.00159
405.89796 0.00000 0.00000 0.00144 0.00000 0.00145
405.90796 0.00000 0.00000 0.00131 0.00000 0.00132
405.91796 0.00000 0.00000 0.00120 0.00000 0.00120
405.92796 0.00000 0.00000 0.00109 0.00000 0.00109
405.93796 0.00000 0.00000 0.00099 0.00000 0.00099
405.94796 0.00000 0.00000 0.00090 0.00000 0.00090
405.95796 0.00000 0.00000 0.00081 0.00000 0.00081
405.96796 0.00000 0.00000 0.00073 0.00000 0.00073
405.97796 0.00000 0.00000 0.00066 0.00000 0.00066
405.98796 0.00000 0.00000 0.00060 0.00000 0.00060
405.99796 0.00000 0.00000 0.00054 0.00000 0.00054
406.00796 0.00000 0.00000 0.00049 0.00000 0.00049
406.01796 0.00000 0.00000 0.00044 0.00000 0.00044


==> figures/data/SQS/y_0.375_0/N-stats.txt <==
------- Overall peaks -------

level:1
average position: 404.34906486194393
position stdev: 0.5552513553595708
position uncertainty 0.12415797751828925
list of positions: 
404.71952182931165
404.0503352299676
403.1479589388094
404.55958235865734
405.0086539338462
404.7886061217968
405.01401036105915
403.55412440095205
403.37953132133384
404.036878650406
404.6444355191752
404.41082826843626
405.12432712973737
404.4239331407966
403.94421092117824
404.4425238305141
404.123361365336
404.77995153728705
404.0340700260716
404.79445235420695

------- All types -------

TiTiTiTi1
number of atoms in this configuration: 3
average position: 403.6613303174178
position stdev: 0.3480148019172775
position uncertainty 0.20092643956891448
list of positions: 
404.0503352299676
403.55412440095205
403.37953132133384

TiTiTiTiTi1
number of atoms in this configuration: 7
average position: 404.2216364886571
position stdev: 0.2431500704008699
position uncertainty 0.09190208822122128
list of positions: 
404.55958235865734
404.036878650406
404.41082826843626
403.94421092117824
404.4425238305141
404.123361365336
404.0340700260716

TiTiTiTiTiTi1
number of atoms in this configuration: 9
average position: 404.8108768808019
position stdev: 0.21392933732435201
position uncertainty 0.07130977910811734
list of positions: 
404.71952182931165
405.0086539338462
404.7886061217968
405.01401036105915
404.6444355191752
405.12432712973737
404.4239331407966
404.77995153728705
404.79445235420695

TiTiTi1
number of atoms in this configuration: 1
average position: 403.1479589388094
position stdev: 0.0
position uncertainty 0.0
list of positions: 
403.1479589388094

------- Simplified types based on number of neighbors -------

3-coordinated1
number of atoms in this configuration: 1
average position: 403.1479589388094
position stdev: 0.0
position uncertainty 0.0
list of positions: 
403.1479589388094

4-coordinated1
number of atoms in this configuration: 3
average position: 403.6613303174178
position stdev: 0.3480148019172775
position uncertainty 0.20092643956891448
list of positions: 
404.0503352299676
403.55412440095205
403.37953132133384

5-coordinated1
number of atoms in this configuration: 7
average position: 404.2216364886571
position stdev: 0.2431500704008699
position uncertainty 0.09190208822122128
list of positions: 
404.55958235865734
404.036878650406
404.41082826843626
403.94421092117824
404.4425238305141
404.123361365336
404.0340700260716

6-coordinated1
number of atoms in this configuration: 9
average position: 404.8108768808019
position stdev: 0.21392933732435201
position uncertainty 0.07130977910811734
list of positions: 
404.71952182931165
405.0086539338462
404.7886061217968
405.01401036105915
404.6444355191752
405.12432712973737
404.4239331407966
404.77995153728705
404.79445235420695



==> figures/data/SQS/y_0.375_0/O-XPS-spectra-imp.txt <==
energy    O^{2V_{Ti}} O^{1V_{Ti}} O^{0V_{Ti}} total
537.86734 0.00026 0.00000 0.00000 0.00026
537.87734 0.00029 0.00000 0.00000 0.00029
537.88734 0.00032 0.00000 0.00000 0.00032
537.89734 0.00036 0.00000 0.00000 0.00036
537.90734 0.00039 0.00000 0.00000 0.00039
537.91734 0.00043 0.00000 0.00000 0.00043
537.92734 0.00047 0.00000 0.00000 0.00048
537.93734 0.00052 0.00000 0.00000 0.00052
537.94734 0.00057 0.00000 0.00000 0.00058
537.95734 0.00063 0.00000 0.00000 0.00063
537.96734 0.00069 0.00000 0.00000 0.00069
537.97734 0.00075 0.00001 0.00000 0.00076
537.98734 0.00083 0.00001 0.00000 0.00083
537.99734 0.00090 0.00001 0.00000 0.00091
538.00734 0.00098 0.00001 0.00000 0.00099
538.01734 0.00107 0.00001 0.00000 0.00108
538.02734 0.00117 0.00001 0.00000 0.00118
538.03734 0.00127 0.00001 0.00000 0.00128
538.04734 0.00138 0.00001 0.00000 0.00139
538.05734 0.00150 0.00002 0.00000 0.00151
538.06734 0.00163 0.00002 0.00000 0.00164
538.07734 0.00176 0.00002 0.00000 0.00178
538.08734 0.00191 0.00002 0.00000 0.00193
538.09734 0.00206 0.00003 0.00000 0.00209
538.10734 0.00222 0.00003 0.00000 0.00225
538.11734 0.00240 0.00003 0.00000 0.00243
538.12734 0.00259 0.00004 0.00000 0.00262
538.13734 0.00278 0.00004 0.00000 0.00283
538.14734 0.00299 0.00005 0.00000 0.00304
538.15734 0.00322 0.00006 0.00000 0.00327
538.16734 0.00345 0.00006 0.00000 0.00351
538.17734 0.00370 0.00007 0.00000 0.00377
538.18734 0.00396 0.00008 0.00000 0.00404
538.19734 0.00424 0.00009 0.00000 0.00433
538.20734 0.00453 0.00010 0.00000 0.00463
538.21734 0.00484 0.00011 0.00000 0.00495
538.22734 0.00516 0.00013 0.00000 0.00529
538.23734 0.00550 0.00014 0.00000 0.00564
538.24734 0.00585 0.00016 0.00000 0.00601
538.25734 0.00622 0.00018 0.00000 0.00640
538.26734 0.00661 0.00020 0.00000 0.00681
538.27734 0.00701 0.00022 0.00000 0.00724
538.28734 0.00743 0.00025 0.00000 0.00769
538.29734 0.00787 0.00028 0.00000 0.00815
538.30734 0.00833 0.00031 0.00000 0.00864
538.31734 0.00880 0.00034 0.00000 0.00915
538.32734 0.00929 0.00038 0.00000 0.00968
538.33734 0.00980 0.00042 0.00000 0.01023
538.34734 0.01033 0.00047 0.00000 0.01080
538.35734 0.01087 0.00052 0.00001 0.01140
538.36734 0.01143 0.00058 0.00001 0.01202
538.37734 0.01201 0.00064 0.00001 0.01266
538.38734 0.01261 0.00070 0.00001 0.01332
538.39734 0.01322 0.00077 0.00001 0.01400
538.40734 0.01384 0.00085 0.00001 0.01471
538.41734 0.01449 0.00094 0.00001 0.01544
538.42734 0.01514 0.00103 0.00001 0.01619
538.43734 0.01581 0.00113 0.00002 0.01696
538.44734 0.01650 0.00124 0.00002 0.01776
538.45734 0.01719 0.00136 0.00002 0.01858
538.46734 0.01790 0.00149 0.00002 0.01942
538.47734 0.01862 0.00163 0.00003 0.02028
538.48734 0.01935 0.00178 0.00003 0.02116
538.49734 0.02009 0.00194 0.00004 0.02206
538.50734 0.02084 0.00211 0.00004 0.02299
538.51734 0.02159 0.00230 0.00005 0.02394
538.52734 0.02235 0.00250 0.00005 0.02490
538.53734 0.02311 0.00272 0.00006 0.02589
538.54734 0.02388 0.00295 0.00007 0.02689
538.55734 0.02464 0.00319 0.00008 0.02792
538.56734 0.02541 0.00346 0.00009 0.02896
538.57734 0.02618 0.00374 0.00010 0.03002
538.58734 0.02694 0.00404 0.00011 0.03109
538.59734 0.02770 0.00436 0.00013 0.03219
538.60734 0.02845 0.00471 0.00014 0.03330
538.61734 0.02920 0.00507 0.00016 0.03443
538.62734 0.02993 0.00546 0.00018 0.03557
538.63734 0.03066 0.00586 0.00020 0.03672
538.64734 0.03137 0.00630 0.00023 0.03789
538.65734 0.03207 0.00675 0.00026 0.03908
538.66734 0.03275 0.00724 0.00029 0.04027
538.67734 0.03342 0.00775 0.00032 0.04148
538.68734 0.03406 0.00828 0.00036 0.04271
538.69734 0.03469 0.00885 0.00040 0.04394
538.70734 0.03529 0.00944 0.00045 0.04518
538.71734 0.03587 0.01007 0.00050 0.04644
538.72734 0.03643 0.01072 0.00055 0.04770
538.73734 0.03696 0.01140 0.00062 0.04898
538.74734 0.03746 0.01212 0.00069 0.05027
538.75734 0.03793 0.01287 0.00076 0.05156
538.76734 0.03838 0.01364 0.00084 0.05287
538.77734 0.03879 0.01446 0.00093 0.05418
538.78734 0.03917 0.01530 0.00103 0.05550
538.79734 0.03951 0.01617 0.00114 0.05683
538.80734 0.03982 0.01708 0.00126 0.05817
538.81734 0.04010 0.01802 0.00139 0.05951
538.82734 0.04034 0.01900 0.00153 0.06087
538.83734 0.04054 0.02000 0.00168 0.06223
538.84734 0.04071 0.02104 0.00185 0.06360
538.85734 0.04084 0.02211 0.00203 0.06498
538.86734 0.04093 0.02321 0.00223 0.06636
538.87734 0.04098 0.02434 0.00244 0.06776
538.88734 0.04099 0.02550 0.00267 0.06916
538.89734 0.04097 0.02668 0.00292 0.07057
538.90734 0.04091 0.02790 0.00319 0.07199
538.91734 0.04081 0.02913 0.00348 0.07342
538.92734 0.04067 0.03040 0.00379 0.07485
538.93734 0.04049 0.03169 0.00412 0.07630
538.94734 0.04028 0.03299 0.00448 0.07775
538.95734 0.04003 0.03432 0.00487 0.07921
538.96734 0.03974 0.03567 0.00528 0.08069
538.97734 0.03942 0.03703 0.00572 0.08217
538.98734 0.03906 0.03841 0.00619 0.08366
538.99734 0.03868 0.03979 0.00670 0.08517
539.00734 0.03826 0.04119 0.00723 0.08668
539.01734 0.03781 0.04259 0.00780 0.08820
539.02734 0.03732 0.04400 0.00841 0.08974
539.03734 0.03681 0.04541 0.00906 0.09128
539.04734 0.03628 0.04683 0.00974 0.09284
539.05734 0.03571 0.04823 0.01046 0.09441
539.06734 0.03513 0.04963 0.01123 0.09599
539.07734 0.03452 0.05103 0.01204 0.09758
539.08734 0.03388 0.05241 0.01289 0.09919
539.09734 0.03323 0.05378 0.01379 0.10080
539.10734 0.03256 0.05513 0.01474 0.10243
539.11734 0.03187 0.05646 0.01573 0.10406
539.12734 0.03117 0.05777 0.01677 0.10571
539.13734 0.03045 0.05905 0.01786 0.10737
539.14734 0.02973 0.06031 0.01900 0.10904
539.15734 0.02899 0.06153 0.02020 0.11072
539.16734 0.02824 0.06272 0.02144 0.11241
539.17734 0.02749 0.06388 0.02274 0.11410
539.18734 0.02673 0.06499 0.02409 0.11581
539.19734 0.02596 0.06606 0.02549 0.11752
539.20734 0.02520 0.06710 0.02695 0.11924
539.21734 0.02443 0.06808 0.02845 0.12096
539.22734 0.02366 0.06902 0.03001 0.12269
539.23734 0.02290 0.06990 0.03162 0.12442
539.24734 0.02214 0.07074 0.03328 0.12616
539.25734 0.02138 0.07152 0.03499 0.12789
539.26734 0.02063 0.07224 0.03675 0.12962
539.27734 0.01988 0.07291 0.03856 0.13135
539.28734 0.01915 0.07352 0.04041 0.13307
539.29734 0.01842 0.07407 0.04230 0.13479
539.30734 0.01770 0.07456 0.04423 0.13649
539.31734 0.01700 0.07498 0.04621 0.13819
539.32734 0.01630 0.07535 0.04822 0.13987
539.33734 0.01562 0.07565 0.05026 0.14153
539.34734 0.01496 0.07589 0.05233 0.14318
539.35734 0.01430 0.07607 0.05443 0.14480
539.36734 0.01367 0.07619 0.05655 0.14640
539.37734 0.01305 0.07624 0.05869 0.14797
539.38734 0.01244 0.07623 0.06084 0.14951
539.39734 0.01185 0.07615 0.06301 0.15101
539.40734 0.01128 0.07602 0.06518 0.15248
539.41734 0.01072 0.07582 0.06736 0.15390
539.42734 0.01018 0.07557 0.06953 0.15528
539.43734 0.00966 0.07525 0.07170 0.15661
539.44734 0.00916 0.07488 0.07385 0.15789
539.45734 0.00867 0.07445 0.07599 0.15911
539.46734 0.00820 0.07397 0.07810 0.16027
539.47734 0.00775 0.07343 0.08019 0.16136
539.48734 0.00731 0.07284 0.08224 0.16239
539.49734 0.00690 0.07220 0.08425 0.16335
539.50734 0.00650 0.07151 0.08623 0.16424
539.51734 0.00612 0.07078 0.08815 0.16504
539.52734 0.00575 0.07000 0.09001 0.16576
539.53734 0.00540 0.06917 0.09182 0.16640
539.54734 0.00507 0.06831 0.09357 0.16694
539.55734 0.00475 0.06741 0.09524 0.16740
539.56734 0.00445 0.06647 0.09684 0.16776
539.57734 0.00416 0.06550 0.09836 0.16802
539.58734 0.00389 0.06449 0.09979 0.16818
539.59734 0.00363 0.06346 0.10114 0.16823
539.60734 0.00338 0.06240 0.10240 0.16818
539.61734 0.00315 0.06131 0.10356 0.16802
539.62734 0.00293 0.06020 0.10462 0.16774
539.63734 0.00273 0.05906 0.10557 0.16736
539.64734 0.00253 0.05791 0.10642 0.16686
539.65734 0.00235 0.05674 0.10716 0.16625
539.66734 0.00218 0.05555 0.10779 0.16552
539.67734 0.00202 0.05436 0.10831 0.16468
539.68734 0.00186 0.05315 0.10871 0.16372
539.69734 0.00172 0.05193 0.10900 0.16265
539.70734 0.00159 0.05070 0.10917 0.16146
539.71734 0.00146 0.04947 0.10922 0.16015
539.72734 0.00135 0.04824 0.10915 0.15874
539.73734 0.00124 0.04700 0.10897 0.15721
539.74734 0.00114 0.04576 0.10867 0.15557
539.75734 0.00105 0.04453 0.10825 0.15383
539.76734 0.00096 0.04330 0.10772 0.15198
539.77734 0.00088 0.04207 0.10707 0.15002
539.78734 0.00080 0.04085 0.10632 0.14797
539.79734 0.00074 0.03964 0.10545 0.14583
539.80734 0.00067 0.03844 0.10448 0.14359
539.81734 0.00061 0.03724 0.10341 0.14126
539.82734 0.00056 0.03606 0.10224 0.13886
539.83734 0.00051 0.03489 0.10097 0.13637
539.84734 0.00046 0.03374 0.09961 0.13381
539.85734 0.00042 0.03260 0.09816 0.13118
539.86734 0.00038 0.03147 0.09663 0.12849
539.87734 0.00035 0.03037 0.09502 0.12573
539.88734 0.00031 0.02928 0.09334 0.12293
539.89734 0.00028 0.02821 0.09159 0.12008
539.90734 0.00026 0.02715 0.08977 0.11718
539.91734 0.00023 0.02612 0.08790 0.11425
539.92734 0.00021 0.02511 0.08597 0.11129
539.93734 0.00019 0.02412 0.08399 0.10830
539.94734 0.00017 0.02315 0.08197 0.10529
539.95734 0.00015 0.02220 0.07992 0.10227
539.96734 0.00014 0.02128 0.07783 0.09924
539.97734 0.00012 0.02038 0.07571 0.09621
539.98734 0.00011 0.01950 0.07357 0.09318
539.99734 0.00010 0.01864 0.07142 0.09016
540.00734 0.00009 0.01781 0.06926 0.08715
540.01734 0.00008 0.01700 0.06708 0.08416
540.02734 0.00007 0.01622 0.06491 0.08120
540.03734 0.00006 0.01545 0.06274 0.07826
540.04734 0.00006 0.01472 0.06058 0.07535
540.05734 0.00005 0.01400 0.05843 0.07248
540.06734 0.00004 0.01331 0.05630 0.06965
540.07734 0.00004 0.01265 0.05418 0.06687
540.08734 0.00003 0.01200 0.05210 0.06413
540.09734 0.00003 0.01138 0.05004 0.06145
540.10734 0.00003 0.01079 0.04801 0.05882
540.11734 0.00002 0.01021 0.04601 0.05625
540.12734 0.00002 0.00966 0.04405 0.05373
540.13734 0.00002 0.00913 0.04214 0.05128
540.14734 0.00002 0.00862 0.04026 0.04890
540.15734 0.00001 0.00813 0.03843 0.04658
540.16734 0.00001 0.00766 0.03665 0.04432
540.17734 0.00001 0.00722 0.03491 0.04214
540.18734 0.00001 0.00679 0.03323 0.04003
540.19734 0.00001 0.00638 0.03159 0.03798
540.20734 0.00001 0.00599 0.03001 0.03601
540.21734 0.00001 0.00562 0.02848 0.03412
540.22734 0.00001 0.00527 0.02701 0.03229
540.23734 0.00000 0.00494 0.02559 0.03053
540.24734 0.00000 0.00462 0.02423 0.02885
540.25734 0.00000 0.00432 0.02292 0.02724
540.26734 0.00000 0.00403 0.02167 0.02570
540.27734 0.00000 0.00376 0.02047 0.02424
540.28734 0.00000 0.00351 0.01933 0.02284
540.29734 0.00000 0.00327 0.01824 0.02151
540.30734 0.00000 0.00304 0.01721 0.02025
540.31734 0.00000 0.00283 0.01623 0.01906
540.32734 0.00000 0.00262 0.01530 0.01793
540.33734 0.00000 0.00243 0.01443 0.01687
540.34734 0.00000 0.00226 0.01361 0.01586
540.35734 0.00000 0.00209 0.01284 0.01493
540.36734 0.00000 0.00193 0.01212 0.01405
540.37734 0.00000 0.00178 0.01144 0.01323
540.38734 0.00000 0.00165 0.01082 0.01246
540.39734 0.00000 0.00152 0.01024 0.01176
540.40734 0.00000 0.00140 0.00970 0.01110
540.41734 0.00000 0.00129 0.00922 0.01050
540.42734 0.00000 0.00118 0.00877 0.00995
540.43734 0.00000 0.00109 0.00837 0.00945
540.44734 0.00000 0.00100 0.00800 0.00900
540.45734 0.00000 0.00091 0.00768 0.00859
540.46734 0.00000 0.00084 0.00740 0.00823
540.47734 0.00000 0.00077 0.00715 0.00791
540.48734 0.00000 0.00070 0.00694 0.00764
540.49734 0.00000 0.00064 0.00676 0.00740
540.50734 0.00000 0.00058 0.00662 0.00720
540.51734 0.00000 0.00053 0.00651 0.00704
540.52734 0.00000 0.00048 0.00644 0.00692
540.53734 0.00000 0.00044 0.00639 0.00683
540.54734 0.00000 0.00040 0.00638 0.00677
540.55734 0.00000 0.00036 0.00639 0.00675
540.56734 0.00000 0.00033 0.00643 0.00676
540.57734 0.00000 0.00030 0.00650 0.00680
540.58734 0.00000 0.00027 0.00659 0.00686
540.59734 0.00000 0.00024 0.00671 0.00696
540.60734 0.00000 0.00022 0.00686 0.00708
540.61734 0.00000 0.00020 0.00703 0.00722
540.62734 0.00000 0.00018 0.00722 0.00739
540.63734 0.00000 0.00016 0.00743 0.00759
540.64734 0.00000 0.00014 0.00766 0.00780
540.65734 0.00000 0.00013 0.00791 0.00804
540.66734 0.00000 0.00012 0.00818 0.00830
540.67734 0.00000 0.00010 0.00847 0.00857
540.68734 0.00000 0.00009 0.00877 0.00886
540.69734 0.00000 0.00008 0.00909 0.00918
540.70734 0.00000 0.00007 0.00943 0.00950
540.71734 0.00000 0.00007 0.00978 0.00984
540.72734 0.00000 0.00006 0.01014 0.01020
540.73734 0.00000 0.00005 0.01051 0.01056
540.74734 0.00000 0.00005 0.01090 0.01094
540.75734 0.00000 0.00004 0.01129 0.01133
540.76734 0.00000 0.00004 0.01169 0.01173
540.77734 0.00000 0.00003 0.01210 0.01213
540.78734 0.00000 0.00003 0.01252 0.01255
540.79734 0.00000 0.00003 0.01294 0.01297
540.80734 0.00000 0.00002 0.01337 0.01339
540.81734 0.00000 0.00002 0.01379 0.01381
540.82734 0.00000 0.00002 0.01422 0.01424
540.83734 0.00000 0.00002 0.01465 0.01467
540.84734 0.00000 0.00001 0.01508 0.01510
540.85734 0.00000 0.00001 0.01551 0.01552
540.86734 0.00000 0.00001 0.01594 0.01595
540.87734 0.00000 0.00001 0.01636 0.01636
540.88734 0.00000 0.00001 0.01677 0.01678
540.89734 0.00000 0.00001 0.01718 0.01718
540.90734 0.00000 0.00001 0.01757 0.01758
540.91734 0.00000 0.00001 0.01796 0.01797
540.92734 0.00000 0.00000 0.01834 0.01835
540.93734 0.00000 0.00000 0.01871 0.01871
540.94734 0.00000 0.00000 0.01906 0.01906
540.95734 0.00000 0.00000 0.01940 0.01940
540.96734 0.00000 0.00000 0.01972 0.01973
540.97734 0.00000 0.00000 0.02003 0.02003
540.98734 0.00000 0.00000 0.02032 0.02032
540.99734 0.00000 0.00000 0.02059 0.02059
541.00734 0.00000 0.00000 0.02084 0.02085
541.01734 0.00000 0.00000 0.02108 0.02108
541.02734 0.00000 0.00000 0.02129 0.02129
541.03734 0.00000 0.00000 0.02148 0.02148
541.04734 0.00000 0.00000 0.02165 0.02165
541.05734 0.00000 0.00000 0.02179 0.02179
541.06734 0.00000 0.00000 0.02191 0.02191
541.07734 0.00000 0.00000 0.02201 0.02201
541.08734 0.00000 0.00000 0.02209 0.02209
541.09734 0.00000 0.00000 0.02214 0.02214
541.10734 0.00000 0.00000 0.02216 0.02216
541.11734 0.00000 0.00000 0.02216 0.02216
541.12734 0.00000 0.00000 0.02214 0.02214
541.13734 0.00000 0.00000 0.02209 0.02209
541.14734 0.00000 0.00000 0.02202 0.02202
541.15734 0.00000 0.00000 0.02192 0.02192
541.16734 0.00000 0.00000 0.02180 0.02180
541.17734 0.00000 0.00000 0.02166 0.02166
541.18734 0.00000 0.00000 0.02149 0.02149
541.19734 0.00000 0.00000 0.02131 0.02131
541.20734 0.00000 0.00000 0.02109 0.02109
541.21734 0.00000 0.00000 0.02086 0.02086
541.22734 0.00000 0.00000 0.02061 0.02061
541.23734 0.00000 0.00000 0.02034 0.02034
541.24734 0.00000 0.00000 0.02005 0.02005
541.25734 0.00000 0.00000 0.01974 0.01974
541.26734 0.00000 0.00000 0.01942 0.01942
541.27734 0.00000 0.00000 0.01908 0.01908
541.28734 0.00000 0.00000 0.01872 0.01872
541.29734 0.00000 0.00000 0.01835 0.01835
541.30734 0.00000 0.00000 0.01797 0.01797
541.31734 0.00000 0.00000 0.01757 0.01757
541.32734 0.00000 0.00000 0.01717 0.01717
541.33734 0.00000 0.00000 0.01676 0.01676
541.34734 0.00000 0.00000 0.01634 0.01634
541.35734 0.00000 0.00000 0.01591 0.01591
541.36734 0.00000 0.00000 0.01547 0.01547
541.37734 0.00000 0.00000 0.01503 0.01503
541.38734 0.00000 0.00000 0.01459 0.01459
541.39734 0.00000 0.00000 0.01414 0.01414
541.40734 0.00000 0.00000 0.01370 0.01370
541.41734 0.00000 0.00000 0.01325 0.01325
541.42734 0.00000 0.00000 0.01280 0.01280
541.43734 0.00000 0.00000 0.01235 0.01235
541.44734 0.00000 0.00000 0.01191 0.01191
541.45734 0.00000 0.00000 0.01147 0.01147
541.46734 0.00000 0.00000 0.01103 0.01103
541.47734 0.00000 0.00000 0.01060 0.01060
541.48734 0.00000 0.00000 0.01017 0.01017
541.49734 0.00000 0.00000 0.00975 0.00975
541.50734 0.00000 0.00000 0.00934 0.00934
541.51734 0.00000 0.00000 0.00894 0.00894
541.52734 0.00000 0.00000 0.00854 0.00854
541.53734 0.00000 0.00000 0.00815 0.00815
541.54734 0.00000 0.00000 0.00777 0.00777
541.55734 0.00000 0.00000 0.00740 0.00740
541.56734 0.00000 0.00000 0.00704 0.00704
541.57734 0.00000 0.00000 0.00669 0.00669
541.58734 0.00000 0.00000 0.00635 0.00635
541.59734 0.00000 0.00000 0.00602 0.00602
541.60734 0.00000 0.00000 0.00570 0.00570
541.61734 0.00000 0.00000 0.00539 0.00539
541.62734 0.00000 0.00000 0.00510 0.00510
541.63734 0.00000 0.00000 0.00481 0.00481
541.64734 0.00000 0.00000 0.00454 0.00454
541.65734 0.00000 0.00000 0.00427 0.00427
541.66734 0.00000 0.00000 0.00402 0.00402
541.67734 0.00000 0.00000 0.00378 0.00378
541.68734 0.00000 0.00000 0.00355 0.00355
541.69734 0.00000 0.00000 0.00332 0.00332
541.70734 0.00000 0.00000 0.00311 0.00311
541.71734 0.00000 0.00000 0.00291 0.00291
541.72734 0.00000 0.00000 0.00272 0.00272
541.73734 0.00000 0.00000 0.00254 0.00254
541.74734 0.00000 0.00000 0.00237 0.00237
541.75734 0.00000 0.00000 0.00221 0.00221
541.76734 0.00000 0.00000 0.00205 0.00205
541.77734 0.00000 0.00000 0.00191 0.00191
541.78734 0.00000 0.00000 0.00177 0.00177
541.79734 0.00000 0.00000 0.00164 0.00164
541.80734 0.00000 0.00000 0.00152 0.00152
541.81734 0.00000 0.00000 0.00141 0.00141
541.82734 0.00000 0.00000 0.00130 0.00130
541.83734 0.00000 0.00000 0.00120 0.00120
541.84734 0.00000 0.00000 0.00111 0.00111
541.85734 0.00000 0.00000 0.00102 0.00102
541.86734 0.00000 0.00000 0.00094 0.00094
541.87734 0.00000 0.00000 0.00086 0.00086
541.88734 0.00000 0.00000 0.00079 0.00079
541.89734 0.00000 0.00000 0.00073 0.00073
541.90734 0.00000 0.00000 0.00067 0.00067
541.91734 0.00000 0.00000 0.00061 0.00061
541.92734 0.00000 0.00000 0.00056 0.00056
541.93734 0.00000 0.00000 0.00051 0.00051
541.94734 0.00000 0.00000 0.00046 0.00046
541.95734 0.00000 0.00000 0.00042 0.00042
541.96734 0.00000 0.00000 0.00038 0.00038
541.97734 0.00000 0.00000 0.00035 0.00035
541.98734 0.00000 0.00000 0.00032 0.00032
541.99734 0.00000 0.00000 0.00029 0.00029
542.00734 0.00000 0.00000 0.00026 0.00026


==> figures/data/SQS/y_0.375_0/O-XPS-spectra.txt <==
energy TiTiTiTi TiTiTiTiTi TiTiTiTiTiTi total
537.86734 0.00026 0.00000 0.00000 0.00026
537.87734 0.00029 0.00000 0.00000 0.00029
537.88734 0.00032 0.00000 0.00000 0.00032
537.89734 0.00036 0.00000 0.00000 0.00036
537.90734 0.00039 0.00000 0.00000 0.00039
537.91734 0.00043 0.00000 0.00000 0.00043
537.92734 0.00047 0.00000 0.00000 0.00048
537.93734 0.00052 0.00000 0.00000 0.00052
537.94734 0.00057 0.00000 0.00000 0.00058
537.95734 0.00063 0.00000 0.00000 0.00063
537.96734 0.00069 0.00000 0.00000 0.00069
537.97734 0.00075 0.00001 0.00000 0.00076
537.98734 0.00083 0.00001 0.00000 0.00083
537.99734 0.00090 0.00001 0.00000 0.00091
538.00734 0.00098 0.00001 0.00000 0.00099
538.01734 0.00107 0.00001 0.00000 0.00108
538.02734 0.00117 0.00001 0.00000 0.00118
538.03734 0.00127 0.00001 0.00000 0.00128
538.04734 0.00138 0.00001 0.00000 0.00139
538.05734 0.00150 0.00002 0.00000 0.00151
538.06734 0.00163 0.00002 0.00000 0.00164
538.07734 0.00176 0.00002 0.00000 0.00178
538.08734 0.00191 0.00002 0.00000 0.00193
538.09734 0.00206 0.00003 0.00000 0.00209
538.10734 0.00222 0.00003 0.00000 0.00225
538.11734 0.00240 0.00003 0.00000 0.00243
538.12734 0.00259 0.00004 0.00000 0.00262
538.13734 0.00278 0.00004 0.00000 0.00283
538.14734 0.00299 0.00005 0.00000 0.00304
538.15734 0.00322 0.00006 0.00000 0.00327
538.16734 0.00345 0.00006 0.00000 0.00351
538.17734 0.00370 0.00007 0.00000 0.00377
538.18734 0.00396 0.00008 0.00000 0.00404
538.19734 0.00424 0.00009 0.00000 0.00433
538.20734 0.00453 0.00010 0.00000 0.00463
538.21734 0.00484 0.00011 0.00000 0.00495
538.22734 0.00516 0.00013 0.00000 0.00529
538.23734 0.00550 0.00014 0.00000 0.00564
538.24734 0.00585 0.00016 0.00000 0.00601
538.25734 0.00622 0.00018 0.00000 0.00640
538.26734 0.00661 0.00020 0.00000 0.00681
538.27734 0.00701 0.00022 0.00000 0.00724
538.28734 0.00743 0.00025 0.00000 0.00769
538.29734 0.00787 0.00028 0.00000 0.00815
538.30734 0.00833 0.00031 0.00000 0.00864
538.31734 0.00880 0.00034 0.00000 0.00915
538.32734 0.00929 0.00038 0.00000 0.00968
538.33734 0.00980 0.00042 0.00000 0.01023
538.34734 0.01033 0.00047 0.00000 0.01080
538.35734 0.01087 0.00052 0.00001 0.01140
538.36734 0.01143 0.00058 0.00001 0.01202
538.37734 0.01201 0.00064 0.00001 0.01266
538.38734 0.01261 0.00070 0.00001 0.01332
538.39734 0.01322 0.00077 0.00001 0.01400
538.40734 0.01384 0.00085 0.00001 0.01471
538.41734 0.01449 0.00094 0.00001 0.01544
538.42734 0.01514 0.00103 0.00001 0.01619
538.43734 0.01581 0.00113 0.00002 0.01696
538.44734 0.01650 0.00124 0.00002 0.01776
538.45734 0.01719 0.00136 0.00002 0.01858
538.46734 0.01790 0.00149 0.00002 0.01942
538.47734 0.01862 0.00163 0.00003 0.02028
538.48734 0.01935 0.00178 0.00003 0.02116
538.49734 0.02009 0.00194 0.00004 0.02206
538.50734 0.02084 0.00211 0.00004 0.02299
538.51734 0.02159 0.00230 0.00005 0.02394
538.52734 0.02235 0.00250 0.00005 0.02490
538.53734 0.02311 0.00272 0.00006 0.02589
538.54734 0.02388 0.00295 0.00007 0.02689
538.55734 0.02464 0.00319 0.00008 0.02792
538.56734 0.02541 0.00346 0.00009 0.02896
538.57734 0.02618 0.00374 0.00010 0.03002
538.58734 0.02694 0.00404 0.00011 0.03109
538.59734 0.02770 0.00436 0.00013 0.03219
538.60734 0.02845 0.00471 0.00014 0.03330
538.61734 0.02920 0.00507 0.00016 0.03443
538.62734 0.02993 0.00546 0.00018 0.03557
538.63734 0.03066 0.00586 0.00020 0.03672
538.64734 0.03137 0.00630 0.00023 0.03789
538.65734 0.03207 0.00675 0.00026 0.03908
538.66734 0.03275 0.00724 0.00029 0.04027
538.67734 0.03342 0.00775 0.00032 0.04148
538.68734 0.03406 0.00828 0.00036 0.04271
538.69734 0.03469 0.00885 0.00040 0.04394
538.70734 0.03529 0.00944 0.00045 0.04518
538.71734 0.03587 0.01007 0.00050 0.04644
538.72734 0.03643 0.01072 0.00055 0.04770
538.73734 0.03696 0.01140 0.00062 0.04898
538.74734 0.03746 0.01212 0.00069 0.05027
538.75734 0.03793 0.01287 0.00076 0.05156
538.76734 0.03838 0.01364 0.00084 0.05287
538.77734 0.03879 0.01446 0.00093 0.05418
538.78734 0.03917 0.01530 0.00103 0.05550
538.79734 0.03951 0.01617 0.00114 0.05683
538.80734 0.03982 0.01708 0.00126 0.05817
538.81734 0.04010 0.01802 0.00139 0.05951
538.82734 0.04034 0.01900 0.00153 0.06087
538.83734 0.04054 0.02000 0.00168 0.06223
538.84734 0.04071 0.02104 0.00185 0.06360
538.85734 0.04084 0.02211 0.00203 0.06498
538.86734 0.04093 0.02321 0.00223 0.06636
538.87734 0.04098 0.02434 0.00244 0.06776
538.88734 0.04099 0.02550 0.00267 0.06916
538.89734 0.04097 0.02668 0.00292 0.07057
538.90734 0.04091 0.02790 0.00319 0.07199
538.91734 0.04081 0.02913 0.00348 0.07342
538.92734 0.04067 0.03040 0.00379 0.07485
538.93734 0.04049 0.03169 0.00412 0.07630
538.94734 0.04028 0.03299 0.00448 0.07775
538.95734 0.04003 0.03432 0.00487 0.07921
538.96734 0.03974 0.03567 0.00528 0.08069
538.97734 0.03942 0.03703 0.00572 0.08217
538.98734 0.03906 0.03841 0.00619 0.08366
538.99734 0.03868 0.03979 0.00670 0.08517
539.00734 0.03826 0.04119 0.00723 0.08668
539.01734 0.03781 0.04259 0.00780 0.08820
539.02734 0.03732 0.04400 0.00841 0.08974
539.03734 0.03681 0.04541 0.00906 0.09128
539.04734 0.03628 0.04683 0.00974 0.09284
539.05734 0.03571 0.04823 0.01046 0.09441
539.06734 0.03513 0.04963 0.01123 0.09599
539.07734 0.03452 0.05103 0.01204 0.09758
539.08734 0.03388 0.05241 0.01289 0.09919
539.09734 0.03323 0.05378 0.01379 0.10080
539.10734 0.03256 0.05513 0.01474 0.10243
539.11734 0.03187 0.05646 0.01573 0.10406
539.12734 0.03117 0.05777 0.01677 0.10571
539.13734 0.03045 0.05905 0.01786 0.10737
539.14734 0.02973 0.06031 0.01900 0.10904
539.15734 0.02899 0.06153 0.02020 0.11072
539.16734 0.02824 0.06272 0.02144 0.11241
539.17734 0.02749 0.06388 0.02274 0.11410
539.18734 0.02673 0.06499 0.02409 0.11581
539.19734 0.02596 0.06606 0.02549 0.11752
539.20734 0.02520 0.06710 0.02695 0.11924
539.21734 0.02443 0.06808 0.02845 0.12096
539.22734 0.02366 0.06902 0.03001 0.12269
539.23734 0.02290 0.06990 0.03162 0.12442
539.24734 0.02214 0.07074 0.03328 0.12616
539.25734 0.02138 0.07152 0.03499 0.12789
539.26734 0.02063 0.07224 0.03675 0.12962
539.27734 0.01988 0.07291 0.03856 0.13135
539.28734 0.01915 0.07352 0.04041 0.13307
539.29734 0.01842 0.07407 0.04230 0.13479
539.30734 0.01770 0.07456 0.04423 0.13649
539.31734 0.01700 0.07498 0.04621 0.13819
539.32734 0.01630 0.07535 0.04822 0.13987
539.33734 0.01562 0.07565 0.05026 0.14153
539.34734 0.01496 0.07589 0.05233 0.14318
539.35734 0.01430 0.07607 0.05443 0.14480
539.36734 0.01367 0.07619 0.05655 0.14640
539.37734 0.01305 0.07624 0.05869 0.14797
539.38734 0.01244 0.07623 0.06084 0.14951
539.39734 0.01185 0.07615 0.06301 0.15101
539.40734 0.01128 0.07602 0.06518 0.15248
539.41734 0.01072 0.07582 0.06736 0.15390
539.42734 0.01018 0.07557 0.06953 0.15528
539.43734 0.00966 0.07525 0.07170 0.15661
539.44734 0.00916 0.07488 0.07385 0.15789
539.45734 0.00867 0.07445 0.07599 0.15911
539.46734 0.00820 0.07397 0.07810 0.16027
539.47734 0.00775 0.07343 0.08019 0.16136
539.48734 0.00731 0.07284 0.08224 0.16239
539.49734 0.00690 0.07220 0.08425 0.16335
539.50734 0.00650 0.07151 0.08623 0.16424
539.51734 0.00612 0.07078 0.08815 0.16504
539.52734 0.00575 0.07000 0.09001 0.16576
539.53734 0.00540 0.06917 0.09182 0.16640
539.54734 0.00507 0.06831 0.09357 0.16694
539.55734 0.00475 0.06741 0.09524 0.16740
539.56734 0.00445 0.06647 0.09684 0.16776
539.57734 0.00416 0.06550 0.09836 0.16802
539.58734 0.00389 0.06449 0.09979 0.16818
539.59734 0.00363 0.06346 0.10114 0.16823
539.60734 0.00338 0.06240 0.10240 0.16818
539.61734 0.00315 0.06131 0.10356 0.16802
539.62734 0.00293 0.06020 0.10462 0.16774
539.63734 0.00273 0.05906 0.10557 0.16736
539.64734 0.00253 0.05791 0.10642 0.16686
539.65734 0.00235 0.05674 0.10716 0.16625
539.66734 0.00218 0.05555 0.10779 0.16552
539.67734 0.00202 0.05436 0.10831 0.16468
539.68734 0.00186 0.05315 0.10871 0.16372
539.69734 0.00172 0.05193 0.10900 0.16265
539.70734 0.00159 0.05070 0.10917 0.16146
539.71734 0.00146 0.04947 0.10922 0.16015
539.72734 0.00135 0.04824 0.10915 0.15874
539.73734 0.00124 0.04700 0.10897 0.15721
539.74734 0.00114 0.04576 0.10867 0.15557
539.75734 0.00105 0.04453 0.10825 0.15383
539.76734 0.00096 0.04330 0.10772 0.15198
539.77734 0.00088 0.04207 0.10707 0.15002
539.78734 0.00080 0.04085 0.10632 0.14797
539.79734 0.00074 0.03964 0.10545 0.14583
539.80734 0.00067 0.03844 0.10448 0.14359
539.81734 0.00061 0.03724 0.10341 0.14126
539.82734 0.00056 0.03606 0.10224 0.13886
539.83734 0.00051 0.03489 0.10097 0.13637
539.84734 0.00046 0.03374 0.09961 0.13381
539.85734 0.00042 0.03260 0.09816 0.13118
539.86734 0.00038 0.03147 0.09663 0.12849
539.87734 0.00035 0.03037 0.09502 0.12573
539.88734 0.00031 0.02928 0.09334 0.12293
539.89734 0.00028 0.02821 0.09159 0.12008
539.90734 0.00026 0.02715 0.08977 0.11718
539.91734 0.00023 0.02612 0.08790 0.11425
539.92734 0.00021 0.02511 0.08597 0.11129
539.93734 0.00019 0.02412 0.08399 0.10830
539.94734 0.00017 0.02315 0.08197 0.10529
539.95734 0.00015 0.02220 0.07992 0.10227
539.96734 0.00014 0.02128 0.07783 0.09924
539.97734 0.00012 0.02038 0.07571 0.09621
539.98734 0.00011 0.01950 0.07357 0.09318
539.99734 0.00010 0.01864 0.07142 0.09016
540.00734 0.00009 0.01781 0.06926 0.08715
540.01734 0.00008 0.01700 0.06708 0.08416
540.02734 0.00007 0.01622 0.06491 0.08120
540.03734 0.00006 0.01545 0.06274 0.07826
540.04734 0.00006 0.01472 0.06058 0.07535
540.05734 0.00005 0.01400 0.05843 0.07248
540.06734 0.00004 0.01331 0.05630 0.06965
540.07734 0.00004 0.01265 0.05418 0.06687
540.08734 0.00003 0.01200 0.05210 0.06413
540.09734 0.00003 0.01138 0.05004 0.06145
540.10734 0.00003 0.01079 0.04801 0.05882
540.11734 0.00002 0.01021 0.04601 0.05625
540.12734 0.00002 0.00966 0.04405 0.05373
540.13734 0.00002 0.00913 0.04214 0.05128
540.14734 0.00002 0.00862 0.04026 0.04890
540.15734 0.00001 0.00813 0.03843 0.04658
540.16734 0.00001 0.00766 0.03665 0.04432
540.17734 0.00001 0.00722 0.03491 0.04214
540.18734 0.00001 0.00679 0.03323 0.04003
540.19734 0.00001 0.00638 0.03159 0.03798
540.20734 0.00001 0.00599 0.03001 0.03601
540.21734 0.00001 0.00562 0.02848 0.03412
540.22734 0.00001 0.00527 0.02701 0.03229
540.23734 0.00000 0.00494 0.02559 0.03053
540.24734 0.00000 0.00462 0.02423 0.02885
540.25734 0.00000 0.00432 0.02292 0.02724
540.26734 0.00000 0.00403 0.02167 0.02570
540.27734 0.00000 0.00376 0.02047 0.02424
540.28734 0.00000 0.00351 0.01933 0.02284
540.29734 0.00000 0.00327 0.01824 0.02151
540.30734 0.00000 0.00304 0.01721 0.02025
540.31734 0.00000 0.00283 0.01623 0.01906
540.32734 0.00000 0.00262 0.01530 0.01793
540.33734 0.00000 0.00243 0.01443 0.01687
540.34734 0.00000 0.00226 0.01361 0.01586
540.35734 0.00000 0.00209 0.01284 0.01493
540.36734 0.00000 0.00193 0.01212 0.01405
540.37734 0.00000 0.00178 0.01144 0.01323
540.38734 0.00000 0.00165 0.01082 0.01246
540.39734 0.00000 0.00152 0.01024 0.01176
540.40734 0.00000 0.00140 0.00970 0.01110
540.41734 0.00000 0.00129 0.00922 0.01050
540.42734 0.00000 0.00118 0.00877 0.00995
540.43734 0.00000 0.00109 0.00837 0.00945
540.44734 0.00000 0.00100 0.00800 0.00900
540.45734 0.00000 0.00091 0.00768 0.00859
540.46734 0.00000 0.00084 0.00740 0.00823
540.47734 0.00000 0.00077 0.00715 0.00791
540.48734 0.00000 0.00070 0.00694 0.00764
540.49734 0.00000 0.00064 0.00676 0.00740
540.50734 0.00000 0.00058 0.00662 0.00720
540.51734 0.00000 0.00053 0.00651 0.00704
540.52734 0.00000 0.00048 0.00644 0.00692
540.53734 0.00000 0.00044 0.00639 0.00683
540.54734 0.00000 0.00040 0.00638 0.00677
540.55734 0.00000 0.00036 0.00639 0.00675
540.56734 0.00000 0.00033 0.00643 0.00676
540.57734 0.00000 0.00030 0.00650 0.00680
540.58734 0.00000 0.00027 0.00659 0.00686
540.59734 0.00000 0.00024 0.00671 0.00696
540.60734 0.00000 0.00022 0.00686 0.00708
540.61734 0.00000 0.00020 0.00703 0.00722
540.62734 0.00000 0.00018 0.00722 0.00739
540.63734 0.00000 0.00016 0.00743 0.00759
540.64734 0.00000 0.00014 0.00766 0.00780
540.65734 0.00000 0.00013 0.00791 0.00804
540.66734 0.00000 0.00012 0.00818 0.00830
540.67734 0.00000 0.00010 0.00847 0.00857
540.68734 0.00000 0.00009 0.00877 0.00886
540.69734 0.00000 0.00008 0.00909 0.00918
540.70734 0.00000 0.00007 0.00943 0.00950
540.71734 0.00000 0.00007 0.00978 0.00984
540.72734 0.00000 0.00006 0.01014 0.01020
540.73734 0.00000 0.00005 0.01051 0.01056
540.74734 0.00000 0.00005 0.01090 0.01094
540.75734 0.00000 0.00004 0.01129 0.01133
540.76734 0.00000 0.00004 0.01169 0.01173
540.77734 0.00000 0.00003 0.01210 0.01213
540.78734 0.00000 0.00003 0.01252 0.01255
540.79734 0.00000 0.00003 0.01294 0.01297
540.80734 0.00000 0.00002 0.01337 0.01339
540.81734 0.00000 0.00002 0.01379 0.01381
540.82734 0.00000 0.00002 0.01422 0.01424
540.83734 0.00000 0.00002 0.01465 0.01467
540.84734 0.00000 0.00001 0.01508 0.01510
540.85734 0.00000 0.00001 0.01551 0.01552
540.86734 0.00000 0.00001 0.01594 0.01595
540.87734 0.00000 0.00001 0.01636 0.01636
540.88734 0.00000 0.00001 0.01677 0.01678
540.89734 0.00000 0.00001 0.01718 0.01718
540.90734 0.00000 0.00001 0.01757 0.01758
540.91734 0.00000 0.00001 0.01796 0.01797
540.92734 0.00000 0.00000 0.01834 0.01835
540.93734 0.00000 0.00000 0.01871 0.01871
540.94734 0.00000 0.00000 0.01906 0.01906
540.95734 0.00000 0.00000 0.01940 0.01940
540.96734 0.00000 0.00000 0.01972 0.01973
540.97734 0.00000 0.00000 0.02003 0.02003
540.98734 0.00000 0.00000 0.02032 0.02032
540.99734 0.00000 0.00000 0.02059 0.02059
541.00734 0.00000 0.00000 0.02084 0.02085
541.01734 0.00000 0.00000 0.02108 0.02108
541.02734 0.00000 0.00000 0.02129 0.02129
541.03734 0.00000 0.00000 0.02148 0.02148
541.04734 0.00000 0.00000 0.02165 0.02165
541.05734 0.00000 0.00000 0.02179 0.02179
541.06734 0.00000 0.00000 0.02191 0.02191
541.07734 0.00000 0.00000 0.02201 0.02201
541.08734 0.00000 0.00000 0.02209 0.02209
541.09734 0.00000 0.00000 0.02214 0.02214
541.10734 0.00000 0.00000 0.02216 0.02216
541.11734 0.00000 0.00000 0.02216 0.02216
541.12734 0.00000 0.00000 0.02214 0.02214
541.13734 0.00000 0.00000 0.02209 0.02209
541.14734 0.00000 0.00000 0.02202 0.02202
541.15734 0.00000 0.00000 0.02192 0.02192
541.16734 0.00000 0.00000 0.02180 0.02180
541.17734 0.00000 0.00000 0.02166 0.02166
541.18734 0.00000 0.00000 0.02149 0.02149
541.19734 0.00000 0.00000 0.02131 0.02131
541.20734 0.00000 0.00000 0.02109 0.02109
541.21734 0.00000 0.00000 0.02086 0.02086
541.22734 0.00000 0.00000 0.02061 0.02061
541.23734 0.00000 0.00000 0.02034 0.02034
541.24734 0.00000 0.00000 0.02005 0.02005
541.25734 0.00000 0.00000 0.01974 0.01974
541.26734 0.00000 0.00000 0.01942 0.01942
541.27734 0.00000 0.00000 0.01908 0.01908
541.28734 0.00000 0.00000 0.01872 0.01872
541.29734 0.00000 0.00000 0.01835 0.01835
541.30734 0.00000 0.00000 0.01797 0.01797
541.31734 0.00000 0.00000 0.01757 0.01757
541.32734 0.00000 0.00000 0.01717 0.01717
541.33734 0.00000 0.00000 0.01676 0.01676
541.34734 0.00000 0.00000 0.01634 0.01634
541.35734 0.00000 0.00000 0.01591 0.01591
541.36734 0.00000 0.00000 0.01547 0.01547
541.37734 0.00000 0.00000 0.01503 0.01503
541.38734 0.00000 0.00000 0.01459 0.01459
541.39734 0.00000 0.00000 0.01414 0.01414
541.40734 0.00000 0.00000 0.01370 0.01370
541.41734 0.00000 0.00000 0.01325 0.01325
541.42734 0.00000 0.00000 0.01280 0.01280
541.43734 0.00000 0.00000 0.01235 0.01235
541.44734 0.00000 0.00000 0.01191 0.01191
541.45734 0.00000 0.00000 0.01147 0.01147
541.46734 0.00000 0.00000 0.01103 0.01103
541.47734 0.00000 0.00000 0.01060 0.01060
541.48734 0.00000 0.00000 0.01017 0.01017
541.49734 0.00000 0.00000 0.00975 0.00975
541.50734 0.00000 0.00000 0.00934 0.00934
541.51734 0.00000 0.00000 0.00894 0.00894
541.52734 0.00000 0.00000 0.00854 0.00854
541.53734 0.00000 0.00000 0.00815 0.00815
541.54734 0.00000 0.00000 0.00777 0.00777
541.55734 0.00000 0.00000 0.00740 0.00740
541.56734 0.00000 0.00000 0.00704 0.00704
541.57734 0.00000 0.00000 0.00669 0.00669
541.58734 0.00000 0.00000 0.00635 0.00635
541.59734 0.00000 0.00000 0.00602 0.00602
541.60734 0.00000 0.00000 0.00570 0.00570
541.61734 0.00000 0.00000 0.00539 0.00539
541.62734 0.00000 0.00000 0.00510 0.00510
541.63734 0.00000 0.00000 0.00481 0.00481
541.64734 0.00000 0.00000 0.00454 0.00454
541.65734 0.00000 0.00000 0.00427 0.00427
541.66734 0.00000 0.00000 0.00402 0.00402
541.67734 0.00000 0.00000 0.00378 0.00378
541.68734 0.00000 0.00000 0.00355 0.00355
541.69734 0.00000 0.00000 0.00332 0.00332
541.70734 0.00000 0.00000 0.00311 0.00311
541.71734 0.00000 0.00000 0.00291 0.00291
541.72734 0.00000 0.00000 0.00272 0.00272
541.73734 0.00000 0.00000 0.00254 0.00254
541.74734 0.00000 0.00000 0.00237 0.00237
541.75734 0.00000 0.00000 0.00221 0.00221
541.76734 0.00000 0.00000 0.00205 0.00205
541.77734 0.00000 0.00000 0.00191 0.00191
541.78734 0.00000 0.00000 0.00177 0.00177
541.79734 0.00000 0.00000 0.00164 0.00164
541.80734 0.00000 0.00000 0.00152 0.00152
541.81734 0.00000 0.00000 0.00141 0.00141
541.82734 0.00000 0.00000 0.00130 0.00130
541.83734 0.00000 0.00000 0.00120 0.00120
541.84734 0.00000 0.00000 0.00111 0.00111
541.85734 0.00000 0.00000 0.00102 0.00102
541.86734 0.00000 0.00000 0.00094 0.00094
541.87734 0.00000 0.00000 0.00086 0.00086
541.88734 0.00000 0.00000 0.00079 0.00079
541.89734 0.00000 0.00000 0.00073 0.00073
541.90734 0.00000 0.00000 0.00067 0.00067
541.91734 0.00000 0.00000 0.00061 0.00061
541.92734 0.00000 0.00000 0.00056 0.00056
541.93734 0.00000 0.00000 0.00051 0.00051
541.94734 0.00000 0.00000 0.00046 0.00046
541.95734 0.00000 0.00000 0.00042 0.00042
541.96734 0.00000 0.00000 0.00038 0.00038
541.97734 0.00000 0.00000 0.00035 0.00035
541.98734 0.00000 0.00000 0.00032 0.00032
541.99734 0.00000 0.00000 0.00029 0.00029
542.00734 0.00000 0.00000 0.00026 0.00026


==> figures/data/SQS/y_0.375_0/O-stats.txt <==
------- Overall peaks -------

level:1
average position: 539.5915653056618
position stdev: 0.5789039034724652
position uncertainty 0.16711516225237646
list of positions: 
539.7858065779384
541.1129897701812
539.749830527108
539.6700596390773
539.3215592070973
538.7673391237108
539.0045439931248
539.3921703310829
539.6914690213631
539.2257605346279
539.7305513890727
539.646703553558

------- All types -------

TiTiTiTi1
number of atoms in this configuration: 2
average position: 538.8859415584178
position stdev: 0.16772917169308918
position uncertainty 0.11860243470698606
list of positions: 
538.7673391237108
539.0045439931248

TiTiTiTiTi1
number of atoms in this configuration: 4
average position: 539.4077397735427
position stdev: 0.20107065676533192
position uncertainty 0.10053532838266596
list of positions: 
539.3215592070973
539.3921703310829
539.6914690213631
539.2257605346279

TiTiTiTiTiTi1
number of atoms in this configuration: 6
average position: 539.949323576156
position stdev: 0.5723779854104849
position uncertainty 0.2336723340429804
list of positions: 
539.7858065779384
541.1129897701812
539.749830527108
539.6700596390773
539.7305513890727
539.646703553558

------- Simplified types based on number of neighbors -------

4-coordinated1
number of atoms in this configuration: 2
average position: 538.8859415584178
position stdev: 0.16772917169308918
position uncertainty 0.11860243470698606
list of positions: 
538.7673391237108
539.0045439931248

5-coordinated1
number of atoms in this configuration: 4
average position: 539.4077397735427
position stdev: 0.20107065676533192
position uncertainty 0.10053532838266596
list of positions: 
539.3215592070973
539.3921703310829
539.6914690213631
539.2257605346279

6-coordinated1
number of atoms in this configuration: 6
average position: 539.949323576156
position stdev: 0.5723779854104849
position uncertainty 0.2336723340429804
list of positions: 
539.7858065779384
541.1129897701812
539.749830527108
539.6700596390773
539.7305513890727
539.646703553558



==> figures/data/SQS/y_0.375_0/Ti-XPS-spectra-imp.txt <==
energy    6 total
453.48185 0.00359 0.00359
453.49185 0.00401 0.00401
453.50185 0.00447 0.00447
453.51185 0.00497 0.00497
453.52185 0.00553 0.00553
453.53185 0.00614 0.00614
453.54185 0.00682 0.00682
453.55185 0.00756 0.00756
453.56185 0.00837 0.00837
453.57185 0.00926 0.00926
453.58185 0.01023 0.01023
453.59185 0.01130 0.01130
453.60185 0.01246 0.01246
453.61185 0.01372 0.01372
453.62185 0.01510 0.01510
453.63185 0.01660 0.01660
453.64185 0.01823 0.01823
453.65185 0.02000 0.02000
453.66185 0.02191 0.02191
453.67185 0.02399 0.02399
453.68185 0.02623 0.02623
453.69185 0.02866 0.02866
453.70185 0.03127 0.03127
453.71185 0.03409 0.03409
453.72185 0.03712 0.03712
453.73185 0.04038 0.04038
453.74185 0.04388 0.04388
453.75185 0.04764 0.04764
453.76185 0.05166 0.05166
453.77185 0.05596 0.05596
453.78185 0.06056 0.06056
453.79185 0.06546 0.06546
453.80185 0.07069 0.07069
453.81185 0.07626 0.07626
453.82185 0.08217 0.08217
453.83185 0.08846 0.08846
453.84185 0.09513 0.09513
453.85185 0.10219 0.10219
453.86185 0.10966 0.10966
453.87185 0.11756 0.11756
453.88185 0.12589 0.12589
453.89185 0.13467 0.13467
453.90185 0.14392 0.14392
453.91185 0.15363 0.15363
453.92185 0.16384 0.16384
453.93185 0.17454 0.17454
453.94185 0.18575 0.18575
453.95185 0.19747 0.19747
453.96185 0.20971 0.20971
453.97185 0.22248 0.22248
453.98185 0.23578 0.23578
453.99185 0.24962 0.24962
454.00185 0.26399 0.26399
454.01185 0.27890 0.27890
454.02185 0.29435 0.29435
454.03185 0.31034 0.31034
454.04185 0.32685 0.32685
454.05185 0.34389 0.34389
454.06185 0.36143 0.36143
454.07185 0.37948 0.37948
454.08185 0.39802 0.39802
454.09185 0.41704 0.41704
454.10185 0.43651 0.43651
454.11185 0.45642 0.45642
454.12185 0.47674 0.47674
454.13185 0.49746 0.49746
454.14185 0.51854 0.51854
454.15185 0.53996 0.53996
454.16185 0.56168 0.56168
454.17185 0.58367 0.58367
454.18185 0.60590 0.60590
454.19185 0.62834 0.62834
454.20185 0.65093 0.65093
454.21185 0.67364 0.67364
454.22185 0.69643 0.69643
454.23185 0.71925 0.71925
454.24185 0.74206 0.74206
454.25185 0.76481 0.76481
454.26185 0.78745 0.78745
454.27185 0.80993 0.80993
454.28185 0.83219 0.83219
454.29185 0.85420 0.85420
454.30185 0.87589 0.87589
454.31185 0.89722 0.89722
454.32185 0.91812 0.91812
454.33185 0.93856 0.93856
454.34185 0.95847 0.95847
454.35185 0.97781 0.97781
454.36185 0.99653 0.99653
454.37185 1.01457 1.01457
454.38185 1.03189 1.03189
454.39185 1.04843 1.04843
454.40185 1.06417 1.06417
454.41185 1.07904 1.07904
454.42185 1.09301 1.09301
454.43185 1.10604 1.10604
454.44185 1.11810 1.11810
454.45185 1.12914 1.12914
454.46185 1.13914 1.13914
454.47185 1.14807 1.14807
454.48185 1.15590 1.15590
454.49185 1.16261 1.16261
454.50185 1.16819 1.16819
454.51185 1.17261 1.17261
454.52185 1.17586 1.17586
454.53185 1.17793 1.17793
454.54185 1.17883 1.17883
454.55185 1.17854 1.17854
454.56185 1.17707 1.17707
454.57185 1.17442 1.17442
454.58185 1.17061 1.17061
454.59185 1.16565 1.16565
454.60185 1.15954 1.15954
454.61185 1.15232 1.15232
454.62185 1.14400 1.14400
454.63185 1.13460 1.13460
454.64185 1.12417 1.12417
454.65185 1.11272 1.11272
454.66185 1.10029 1.10029
454.67185 1.08692 1.08692
454.68185 1.07265 1.07265
454.69185 1.05751 1.05751
454.70185 1.04156 1.04156
454.71185 1.02483 1.02483
454.72185 1.00738 1.00738
454.73185 0.98924 0.98924
454.74185 0.97047 0.97047
454.75185 0.95112 0.95112
454.76185 0.93123 0.93123
454.77185 0.91086 0.91086
454.78185 0.89006 0.89006
454.79185 0.86889 0.86889
454.80185 0.84738 0.84738
454.81185 0.82559 0.82559
454.82185 0.80358 0.80358
454.83185 0.78138 0.78138
454.84185 0.75906 0.75906
454.85185 0.73665 0.73665
454.86185 0.71421 0.71421
454.87185 0.69177 0.69177
454.88185 0.66939 0.66939
454.89185 0.64710 0.64710
454.90185 0.62494 0.62494
454.91185 0.60295 0.60295
454.92185 0.58117 0.58117
454.93185 0.55964 0.55964
454.94185 0.53838 0.53838
454.95185 0.51742 0.51742
454.96185 0.49680 0.49680
454.97185 0.47654 0.47654
454.98185 0.45666 0.45666
454.99185 0.43719 0.43719
455.00185 0.41814 0.41814
455.01185 0.39954 0.39954
455.02185 0.38140 0.38140
455.03185 0.36373 0.36373
455.04185 0.34654 0.34654
455.05185 0.32985 0.32985
455.06185 0.31366 0.31366
455.07185 0.29798 0.29798
455.08185 0.28281 0.28281
455.09185 0.26816 0.26816
455.10185 0.25402 0.25402
455.11185 0.24039 0.24039
455.12185 0.22728 0.22728
455.13185 0.21468 0.21468
455.14185 0.20258 0.20258
455.15185 0.19098 0.19098
455.16185 0.17987 0.17987
455.17185 0.16925 0.16925
455.18185 0.15910 0.15910
455.19185 0.14941 0.14941
455.20185 0.14019 0.14019
455.21185 0.13140 0.13140
455.22185 0.12305 0.12305
455.23185 0.11512 0.11512
455.24185 0.10760 0.10760
455.25185 0.10047 0.10047
455.26185 0.09373 0.09373
455.27185 0.08736 0.08736
455.28185 0.08134 0.08134
455.29185 0.07566 0.07566
455.30185 0.07031 0.07031
455.31185 0.06528 0.06528
455.32185 0.06055 0.06055
455.33185 0.05611 0.05611
455.34185 0.05195 0.05195
455.35185 0.04805 0.04805
455.36185 0.04440 0.04440
455.37185 0.04098 0.04098
455.38185 0.03780 0.03780
455.39185 0.03483 0.03483
455.40185 0.03206 0.03206
455.41185 0.02948 0.02948
455.42185 0.02709 0.02709
455.43185 0.02486 0.02486
455.44185 0.02280 0.02280
455.45185 0.02088 0.02088
455.46185 0.01911 0.01911
455.47185 0.01748 0.01748
455.48185 0.01597 0.01597
455.49185 0.01457 0.01457
455.50185 0.01328 0.01328
455.51185 0.01210 0.01210
455.52185 0.01101 0.01101
455.53185 0.01001 0.01001
455.54185 0.00909 0.00909
455.55185 0.00825 0.00825
455.56185 0.00748 0.00748
455.57185 0.00677 0.00677
455.58185 0.00613 0.00613
455.59185 0.00554 0.00554
455.60185 0.00500 0.00500
455.61185 0.00451 0.00451
455.62185 0.00407 0.00407
455.63185 0.00366 0.00366
455.64185 0.00329 0.00329
455.65185 0.00296 0.00296
455.66185 0.00266 0.00266
455.67185 0.00238 0.00238
455.68185 0.00214 0.00214
455.69185 0.00191 0.00191
455.70185 0.00171 0.00171


==> figures/data/SQS/y_0.375_0/Ti-XPS-spectra.txt <==
energy NNOOOO NNNNNN NNNNOO NNNOOO NOOOOO NNNNNO total
453.48185 0.00032 0.00011 0.00149 0.00031 0.00009 0.00127 0.00359
453.49185 0.00036 0.00012 0.00167 0.00034 0.00010 0.00141 0.00401
453.50185 0.00041 0.00014 0.00186 0.00039 0.00011 0.00156 0.00447
453.51185 0.00045 0.00015 0.00207 0.00043 0.00013 0.00173 0.00497
453.52185 0.00051 0.00017 0.00231 0.00048 0.00014 0.00192 0.00553
453.53185 0.00057 0.00019 0.00256 0.00054 0.00016 0.00213 0.00614
453.54185 0.00063 0.00021 0.00285 0.00060 0.00018 0.00235 0.00682
453.55185 0.00070 0.00024 0.00316 0.00067 0.00020 0.00259 0.00756
453.56185 0.00078 0.00026 0.00350 0.00074 0.00022 0.00286 0.00837
453.57185 0.00087 0.00029 0.00387 0.00082 0.00025 0.00315 0.00926
453.58185 0.00097 0.00032 0.00428 0.00091 0.00028 0.00347 0.01023
453.59185 0.00107 0.00036 0.00473 0.00101 0.00031 0.00381 0.01130
453.60185 0.00119 0.00040 0.00522 0.00112 0.00034 0.00419 0.01246
453.61185 0.00131 0.00044 0.00575 0.00124 0.00038 0.00459 0.01372
453.62185 0.00145 0.00049 0.00633 0.00137 0.00042 0.00503 0.01510
453.63185 0.00161 0.00054 0.00696 0.00152 0.00046 0.00551 0.01660
453.64185 0.00177 0.00060 0.00765 0.00167 0.00051 0.00603 0.01823
453.65185 0.00195 0.00066 0.00839 0.00185 0.00057 0.00659 0.02000
453.66185 0.00215 0.00072 0.00920 0.00203 0.00062 0.00719 0.02191
453.67185 0.00237 0.00079 0.01007 0.00223 0.00069 0.00784 0.02399
453.68185 0.00260 0.00087 0.01102 0.00245 0.00076 0.00854 0.02623
453.69185 0.00285 0.00096 0.01203 0.00269 0.00083 0.00929 0.02866
453.70185 0.00313 0.00105 0.01313 0.00295 0.00091 0.01010 0.03127
453.71185 0.00343 0.00115 0.01432 0.00323 0.00100 0.01096 0.03409
453.72185 0.00375 0.00126 0.01559 0.00354 0.00110 0.01189 0.03712
453.73185 0.00410 0.00137 0.01696 0.00386 0.00120 0.01289 0.04038
453.74185 0.00448 0.00150 0.01843 0.00422 0.00131 0.01395 0.04388
453.75185 0.00488 0.00163 0.02000 0.00460 0.00143 0.01509 0.04764
453.76185 0.00532 0.00178 0.02169 0.00501 0.00156 0.01630 0.05166
453.77185 0.00579 0.00193 0.02349 0.00545 0.00170 0.01759 0.05596
453.78185 0.00630 0.00210 0.02542 0.00593 0.00185 0.01896 0.06056
453.79185 0.00684 0.00228 0.02747 0.00644 0.00201 0.02042 0.06546
453.80185 0.00742 0.00247 0.02966 0.00698 0.00218 0.02197 0.07069
453.81185 0.00805 0.00268 0.03198 0.00757 0.00237 0.02361 0.07626
453.82185 0.00871 0.00289 0.03445 0.00820 0.00257 0.02535 0.08217
453.83185 0.00943 0.00313 0.03707 0.00886 0.00278 0.02719 0.08846
453.84185 0.01019 0.00337 0.03985 0.00958 0.00300 0.02913 0.09513
453.85185 0.01100 0.00364 0.04279 0.01034 0.00324 0.03118 0.10219
453.86185 0.01186 0.00392 0.04590 0.01114 0.00350 0.03334 0.10966
453.87185 0.01278 0.00421 0.04918 0.01200 0.00377 0.03562 0.11756
453.88185 0.01375 0.00453 0.05264 0.01291 0.00406 0.03801 0.12589
453.89185 0.01478 0.00486 0.05628 0.01388 0.00436 0.04052 0.13467
453.90185 0.01587 0.00521 0.06010 0.01490 0.00468 0.04315 0.14392
453.91185 0.01703 0.00558 0.06412 0.01599 0.00502 0.04590 0.15363
453.92185 0.01825 0.00596 0.06833 0.01713 0.00538 0.04878 0.16384
453.93185 0.01954 0.00637 0.07274 0.01834 0.00576 0.05179 0.17454
453.94185 0.02090 0.00680 0.07735 0.01961 0.00616 0.05493 0.18575
453.95185 0.02233 0.00725 0.08216 0.02094 0.00657 0.05820 0.19747
453.96185 0.02384 0.00772 0.08718 0.02235 0.00701 0.06160 0.20971
453.97185 0.02542 0.00821 0.09241 0.02383 0.00747 0.06514 0.22248
453.98185 0.02707 0.00873 0.09784 0.02537 0.00795 0.06881 0.23578
453.99185 0.02881 0.00926 0.10348 0.02699 0.00846 0.07261 0.24962
454.00185 0.03063 0.00982 0.10933 0.02869 0.00898 0.07654 0.26399
454.01185 0.03253 0.01040 0.11539 0.03045 0.00953 0.08061 0.27890
454.02185 0.03451 0.01100 0.12165 0.03230 0.01009 0.08480 0.29435
454.03185 0.03657 0.01162 0.12811 0.03422 0.01068 0.08913 0.31034
454.04185 0.03872 0.01227 0.13477 0.03622 0.01129 0.09358 0.32685
454.05185 0.04096 0.01293 0.14162 0.03829 0.01193 0.09815 0.34389
454.06185 0.04328 0.01362 0.14867 0.04044 0.01258 0.10284 0.36143
454.07185 0.04569 0.01433 0.15589 0.04267 0.01326 0.10764 0.37948
454.08185 0.04818 0.01506 0.16329 0.04498 0.01396 0.11256 0.39802
454.09185 0.05076 0.01580 0.17086 0.04736 0.01467 0.11759 0.41704
454.10185 0.05342 0.01657 0.17858 0.04982 0.01541 0.12271 0.43651
454.11185 0.05617 0.01735 0.18645 0.05235 0.01617 0.12793 0.45642
454.12185 0.05900 0.01815 0.19446 0.05495 0.01694 0.13323 0.47674
454.13185 0.06191 0.01897 0.20260 0.05763 0.01773 0.13862 0.49746
454.14185 0.06490 0.01980 0.21085 0.06037 0.01854 0.14407 0.51854
454.15185 0.06797 0.02065 0.21921 0.06318 0.01936 0.14959 0.53996
454.16185 0.07111 0.02150 0.22764 0.06605 0.02020 0.15517 0.56168
454.17185 0.07433 0.02237 0.23615 0.06898 0.02105 0.16079 0.58367
454.18185 0.07761 0.02325 0.24472 0.07197 0.02191 0.16645 0.60590
454.19185 0.08096 0.02413 0.25332 0.07501 0.02279 0.17213 0.62834
454.20185 0.08438 0.02502 0.26194 0.07810 0.02367 0.17783 0.65093
454.21185 0.08785 0.02591 0.27057 0.08123 0.02455 0.18353 0.67364
454.22185 0.09137 0.02681 0.27918 0.08440 0.02545 0.18923 0.69643
454.23185 0.09495 0.02771 0.28775 0.08761 0.02634 0.19490 0.71925
454.24185 0.09857 0.02860 0.29627 0.09084 0.02724 0.20054 0.74206
454.25185 0.10223 0.02949 0.30472 0.09410 0.02813 0.20614 0.76481
454.26185 0.10592 0.03037 0.31307 0.09738 0.02902 0.21168 0.78745
454.27185 0.10964 0.03125 0.32131 0.10067 0.02991 0.21716 0.80993
454.28185 0.11338 0.03211 0.32940 0.10396 0.03079 0.22254 0.83219
454.29185 0.11714 0.03297 0.33734 0.10725 0.03166 0.22784 0.85420
454.30185 0.12090 0.03381 0.34511 0.11053 0.03252 0.23302 0.87589
454.31185 0.12467 0.03463 0.35267 0.11380 0.03337 0.23809 0.89722
454.32185 0.12843 0.03543 0.36001 0.11704 0.03420 0.24301 0.91812
454.33185 0.13218 0.03621 0.36711 0.12026 0.03501 0.24779 0.93856
454.34185 0.13591 0.03696 0.37395 0.12343 0.03580 0.25241 0.95847
454.35185 0.13962 0.03769 0.38052 0.12656 0.03657 0.25686 0.97781
454.36185 0.14328 0.03839 0.38678 0.12964 0.03731 0.26113 0.99653
454.37185 0.14691 0.03906 0.39272 0.13266 0.03803 0.26519 1.01457
454.38185 0.15048 0.03970 0.39833 0.13560 0.03872 0.26905 1.03189
454.39185 0.15400 0.04030 0.40359 0.13848 0.03937 0.27269 1.04843
454.40185 0.15745 0.04087 0.40848 0.14127 0.03999 0.27610 1.06417
454.41185 0.16083 0.04140 0.41298 0.14397 0.04058 0.27928 1.07904
454.42185 0.16413 0.04189 0.41710 0.14657 0.04113 0.28220 1.09301
454.43185 0.16733 0.04234 0.42080 0.14907 0.04164 0.28487 1.10604
454.44185 0.17044 0.04275 0.42408 0.15145 0.04211 0.28727 1.11810
454.45185 0.17345 0.04311 0.42693 0.15372 0.04254 0.28940 1.12914
454.46185 0.17634 0.04342 0.42934 0.15586 0.04292 0.29126 1.13914
454.47185 0.17912 0.04369 0.43130 0.15787 0.04326 0.29283 1.14807
454.48185 0.18177 0.04392 0.43281 0.15974 0.04356 0.29411 1.15590
454.49185 0.18429 0.04409 0.43386 0.16147 0.04381 0.29510 1.16261
454.50185 0.18667 0.04422 0.43444 0.16306 0.04401 0.29579 1.16819
454.51185 0.18890 0.04430 0.43457 0.16449 0.04416 0.29619 1.17261
454.52185 0.19099 0.04433 0.43423 0.16576 0.04426 0.29629 1.17586
454.53185 0.19292 0.04431 0.43343 0.16687 0.04432 0.29608 1.17793
454.54185 0.19469 0.04424 0.43217 0.16783 0.04432 0.29558 1.17883
454.55185 0.19630 0.04412 0.43045 0.16861 0.04428 0.29479 1.17854
454.56185 0.19773 0.04395 0.42828 0.16922 0.04419 0.29369 1.17707
454.57185 0.19900 0.04374 0.42567 0.16967 0.04404 0.29231 1.17442
454.58185 0.20009 0.04347 0.42262 0.16994 0.04385 0.29063 1.17061
454.59185 0.20099 0.04317 0.41915 0.17004 0.04362 0.28868 1.16565
454.60185 0.20172 0.04281 0.41527 0.16996 0.04333 0.28645 1.15954
454.61185 0.20227 0.04241 0.41098 0.16972 0.04300 0.28394 1.15232
454.62185 0.20263 0.04197 0.40630 0.16930 0.04263 0.28118 1.14400
454.63185 0.20280 0.04149 0.40125 0.16870 0.04221 0.27815 1.13460
454.64185 0.20279 0.04097 0.39584 0.16794 0.04175 0.27488 1.12417
454.65185 0.20259 0.04040 0.39008 0.16702 0.04124 0.27138 1.11272
454.66185 0.20221 0.03981 0.38400 0.16592 0.04070 0.26765 1.10029
454.67185 0.20164 0.03917 0.37761 0.16467 0.04012 0.26370 1.08692
454.68185 0.20089 0.03851 0.37094 0.16326 0.03951 0.25954 1.07265
454.69185 0.19996 0.03781 0.36399 0.16170 0.03886 0.25519 1.05751
454.70185 0.19886 0.03709 0.35680 0.15998 0.03818 0.25066 1.04156
454.71185 0.19757 0.03634 0.34937 0.15813 0.03747 0.24596 1.02483
454.72185 0.19612 0.03556 0.34173 0.15613 0.03673 0.24110 1.00738
454.73185 0.19450 0.03476 0.33391 0.15401 0.03597 0.23609 0.98924
454.74185 0.19271 0.03395 0.32592 0.15175 0.03518 0.23096 0.97047
454.75185 0.19077 0.03311 0.31778 0.14938 0.03438 0.22570 0.95112
454.76185 0.18867 0.03226 0.30951 0.14689 0.03355 0.22034 0.93123
454.77185 0.18642 0.03140 0.30114 0.14430 0.03271 0.21489 0.91086
454.78185 0.18404 0.03052 0.29268 0.14161 0.03185 0.20936 0.89006
454.79185 0.18151 0.02964 0.28416 0.13883 0.03098 0.20376 0.86889
454.80185 0.17886 0.02875 0.27560 0.13596 0.03010 0.19811 0.84738
454.81185 0.17608 0.02786 0.26700 0.13301 0.02922 0.19242 0.82559
454.82185 0.17319 0.02696 0.25840 0.13000 0.02833 0.18670 0.80358
454.83185 0.17018 0.02607 0.24982 0.12692 0.02743 0.18097 0.78138
454.84185 0.16708 0.02517 0.24126 0.12379 0.02654 0.17523 0.75906
454.85185 0.16388 0.02428 0.23274 0.12062 0.02564 0.16950 0.73665
454.86185 0.16059 0.02340 0.22429 0.11740 0.02475 0.16379 0.71421
454.87185 0.15722 0.02252 0.21592 0.11415 0.02386 0.15811 0.69177
454.88185 0.15378 0.02165 0.20763 0.11088 0.02298 0.15247 0.66939
454.89185 0.15028 0.02079 0.19946 0.10759 0.02210 0.14688 0.64710
454.90185 0.14671 0.01994 0.19140 0.10429 0.02124 0.14135 0.62494
454.91185 0.14311 0.01911 0.18347 0.10099 0.02039 0.13588 0.60295
454.92185 0.13945 0.01829 0.17568 0.09770 0.01955 0.13050 0.58117
454.93185 0.13577 0.01749 0.16805 0.09441 0.01872 0.12520 0.55964
454.94185 0.13206 0.01670 0.16058 0.09114 0.01791 0.11999 0.53838
454.95185 0.12833 0.01593 0.15327 0.08790 0.01711 0.11488 0.51742
454.96185 0.12459 0.01518 0.14615 0.08468 0.01633 0.10987 0.49680
454.97185 0.12084 0.01445 0.13920 0.08149 0.01557 0.10497 0.47654
454.98185 0.11710 0.01374 0.13245 0.07835 0.01483 0.10019 0.45666
454.99185 0.11337 0.01305 0.12589 0.07525 0.01411 0.09552 0.43719
455.00185 0.10965 0.01238 0.11953 0.07219 0.01341 0.09098 0.41814
455.01185 0.10595 0.01173 0.11336 0.06919 0.01273 0.08657 0.39954
455.02185 0.10228 0.01111 0.10741 0.06625 0.01207 0.08228 0.38140
455.03185 0.09865 0.01050 0.10165 0.06336 0.01143 0.07813 0.36373
455.04185 0.09505 0.00992 0.09611 0.06054 0.01081 0.07411 0.34654
455.05185 0.09150 0.00936 0.09077 0.05779 0.01022 0.07022 0.32985
455.06185 0.08800 0.00882 0.08563 0.05510 0.00965 0.06647 0.31366
455.07185 0.08455 0.00830 0.08070 0.05249 0.00910 0.06285 0.29798
455.08185 0.08115 0.00780 0.07598 0.04994 0.00857 0.05937 0.28281
455.09185 0.07782 0.00733 0.07145 0.04747 0.00806 0.05602 0.26816
455.10185 0.07456 0.00688 0.06712 0.04508 0.00758 0.05281 0.25402
455.11185 0.07136 0.00644 0.06299 0.04276 0.00711 0.04973 0.24039
455.12185 0.06823 0.00603 0.05905 0.04052 0.00667 0.04678 0.22728
455.13185 0.06518 0.00564 0.05530 0.03836 0.00625 0.04395 0.21468
455.14185 0.06220 0.00527 0.05173 0.03627 0.00584 0.04126 0.20258
455.15185 0.05931 0.00492 0.04834 0.03427 0.00546 0.03869 0.19098
455.16185 0.05649 0.00458 0.04512 0.03234 0.00510 0.03624 0.17987
455.17185 0.05375 0.00427 0.04207 0.03048 0.00475 0.03392 0.16925
455.18185 0.05110 0.00397 0.03919 0.02871 0.00443 0.03171 0.15910
455.19185 0.04853 0.00368 0.03647 0.02701 0.00412 0.02961 0.14941
455.20185 0.04604 0.00342 0.03390 0.02538 0.00383 0.02762 0.14019
455.21185 0.04364 0.00317 0.03147 0.02383 0.00356 0.02574 0.13140
455.22185 0.04132 0.00293 0.02919 0.02235 0.00330 0.02396 0.12305
455.23185 0.03909 0.00271 0.02705 0.02093 0.00305 0.02228 0.11512
455.24185 0.03694 0.00251 0.02504 0.01959 0.00283 0.02070 0.10760
455.25185 0.03488 0.00231 0.02315 0.01832 0.00261 0.01921 0.10047
455.26185 0.03290 0.00213 0.02138 0.01711 0.00241 0.01780 0.09373
455.27185 0.03100 0.00196 0.01973 0.01596 0.00222 0.01649 0.08736
455.28185 0.02918 0.00180 0.01818 0.01487 0.00205 0.01525 0.08134
455.29185 0.02744 0.00166 0.01674 0.01385 0.00188 0.01409 0.07566
455.30185 0.02578 0.00152 0.01539 0.01288 0.00173 0.01301 0.07031
455.31185 0.02419 0.00139 0.01414 0.01197 0.00159 0.01200 0.06528
455.32185 0.02268 0.00128 0.01298 0.01111 0.00146 0.01105 0.06055
455.33185 0.02124 0.00117 0.01190 0.01030 0.00134 0.01017 0.05611
455.34185 0.01988 0.00107 0.01090 0.00954 0.00122 0.00935 0.05195
455.35185 0.01858 0.00097 0.00997 0.00882 0.00112 0.00858 0.04805
455.36185 0.01735 0.00089 0.00911 0.00816 0.00102 0.00787 0.04440
455.37185 0.01619 0.00081 0.00832 0.00753 0.00093 0.00722 0.04098
455.38185 0.01508 0.00073 0.00758 0.00694 0.00085 0.00660 0.03780
455.39185 0.01404 0.00067 0.00691 0.00640 0.00077 0.00604 0.03483
455.40185 0.01306 0.00061 0.00629 0.00589 0.00070 0.00552 0.03206
455.41185 0.01213 0.00055 0.00571 0.00541 0.00064 0.00503 0.02948
455.42185 0.01126 0.00050 0.00519 0.00497 0.00058 0.00459 0.02709
455.43185 0.01044 0.00045 0.00471 0.00456 0.00052 0.00418 0.02486
455.44185 0.00967 0.00041 0.00426 0.00418 0.00047 0.00380 0.02280
455.45185 0.00895 0.00037 0.00386 0.00383 0.00043 0.00345 0.02088
455.46185 0.00827 0.00033 0.00349 0.00350 0.00039 0.00313 0.01911
455.47185 0.00764 0.00030 0.00315 0.00320 0.00035 0.00284 0.01748
455.48185 0.00705 0.00027 0.00284 0.00292 0.00031 0.00257 0.01597
455.49185 0.00649 0.00024 0.00256 0.00266 0.00028 0.00233 0.01457
455.50185 0.00598 0.00022 0.00231 0.00242 0.00025 0.00210 0.01328
455.51185 0.00550 0.00019 0.00208 0.00221 0.00023 0.00190 0.01210
455.52185 0.00505 0.00017 0.00187 0.00200 0.00020 0.00171 0.01101
455.53185 0.00463 0.00015 0.00167 0.00182 0.00018 0.00154 0.01001
455.54185 0.00425 0.00014 0.00150 0.00165 0.00016 0.00139 0.00909
455.55185 0.00389 0.00012 0.00134 0.00150 0.00015 0.00125 0.00825
455.56185 0.00356 0.00011 0.00120 0.00135 0.00013 0.00112 0.00748
455.57185 0.00325 0.00010 0.00107 0.00122 0.00012 0.00101 0.00677
455.58185 0.00297 0.00009 0.00096 0.00111 0.00010 0.00090 0.00613
455.59185 0.00271 0.00008 0.00086 0.00100 0.00009 0.00081 0.00554
455.60185 0.00247 0.00007 0.00076 0.00090 0.00008 0.00072 0.00500
455.61185 0.00225 0.00006 0.00068 0.00081 0.00007 0.00064 0.00451
455.62185 0.00204 0.00005 0.00060 0.00073 0.00006 0.00058 0.00407
455.63185 0.00185 0.00005 0.00054 0.00065 0.00006 0.00051 0.00366
455.64185 0.00168 0.00004 0.00047 0.00059 0.00005 0.00046 0.00329
455.65185 0.00152 0.00004 0.00042 0.00053 0.00004 0.00041 0.00296
455.66185 0.00138 0.00003 0.00037 0.00047 0.00004 0.00036 0.00266
455.67185 0.00125 0.00003 0.00033 0.00042 0.00004 0.00032 0.00238
455.68185 0.00113 0.00003 0.00029 0.00038 0.00003 0.00028 0.00214
455.69185 0.00102 0.00002 0.00026 0.00034 0.00003 0.00025 0.00191
455.70185 0.00092 0.00002 0.00023 0.00030 0.00002 0.00022 0.00171


==> figures/data/SQS/y_0.375_0/Ti-stats.txt <==
------- Overall peaks -------

level:4
average position: 454.54820715516354
position stdev: 0.10105234778272755
position uncertainty 0.019097098688021882
list of positions: 
454.54020060031615
454.64829827957163
454.38184592134286
454.4951302288122
454.6209471529201
454.62769884460056
454.5810383752123
454.57902146647785
454.52269986301496
454.4651035416558
454.46942784071354
454.6108824738765
454.587596865895
454.5017888574626
454.49021449009
454.45023836415896
454.3992096492904
454.4951948558751
454.5383617901792
454.6008162981352
454.8021287918051
454.5148994441804
454.44303210614925
454.5292091010718
454.5379357958354
454.44535255790345
454.7604447425789
454.71108204545317

------- All types -------

NNOOOO4
number of atoms in this configuration: 5
average position: 454.63745121846443
position stdev: 0.1422870055742791
position uncertainty 0.0636326833557959
list of positions: 
454.62769884460056
454.5017888574626
454.4951948558751
454.8021287918051
454.7604447425789

NNNNNN4
number of atoms in this configuration: 1
average position: 454.52269986301496
position stdev: 0.0
position uncertainty 0.0
list of positions: 
454.52269986301496

NNNNOO4
number of atoms in this configuration: 10
average position: 454.5102499145502
position stdev: 0.06326895117148981
position uncertainty 0.020007399087188623
list of positions: 
454.6209471529201
454.46942784071354
454.49021449009
454.45023836415896
454.5383617901792
454.6008162981352
454.5148994441804
454.44303210614925
454.5292091010718
454.44535255790345

NNNOOO4
number of atoms in this configuration: 4
average position: 454.5920266090494
position stdev: 0.10125865707043193
position uncertainty 0.05062932853521596
list of positions: 
454.5810383752123
454.4651035416558
454.6108824738765
454.71108204545317

NOOOOO4
number of atoms in this configuration: 1
average position: 454.5379357958354
position stdev: 0.0
position uncertainty 0.0
list of positions: 
454.5379357958354

NNNNNO4
number of atoms in this configuration: 7
average position: 454.5187575731009
position stdev: 0.09933608021852416
position uncertainty 0.03754550921059681
list of positions: 
454.54020060031615
454.64829827957163
454.38184592134286
454.4951302288122
454.57902146647785
454.587596865895
454.3992096492904

------- Simplified types based on number of neighbors -------

6-coordinated4
number of atoms in this configuration: 28
average position: 454.54820715516354
position stdev: 0.10105234778272755
position uncertainty 0.019097098688021882
list of positions: 
454.54020060031615
454.64829827957163
454.38184592134286
454.4951302288122
454.6209471529201
454.62769884460056
454.5810383752123
454.57902146647785
454.52269986301496
454.4651035416558
454.46942784071354
454.6108824738765
454.587596865895
454.5017888574626
454.49021449009
454.45023836415896
454.3992096492904
454.4951948558751
454.5383617901792
454.6008162981352
454.8021287918051
454.5148994441804
454.44303210614925
454.5292091010718
454.5379357958354
454.44535255790345
454.7604447425789
454.71108204545317



==> figures/data/SQS/y_0.375_0/XPS-shifts-dscf-cond.txt <==
1 N 1 1S -51817.42371946 -51787.67739407 29.74632539
2 N 1 1S -51817.42371946 -51787.72657836 29.69714110
3 N 1 1S -51817.42371946 -51787.79290177 29.63081769
4 N 1 1S -51817.42371946 -51787.68914940 29.73457006
5 N 1 1S -51817.42371946 -51787.65614326 29.76757620
6 N 1 1S -51817.42371946 -51787.67231647 29.75140299
7 N 1 1S -51817.42371946 -51787.65574957 29.76796989
8 N 1 1S -51817.42371946 -51787.76304917 29.66067029
9 N 1 1S -51817.42371946 -51787.77588152 29.64783794
10 N 1 1S -51817.42371946 -51787.72756740 29.69615206
11 N 1 1S -51817.42371946 -51787.68291281 29.74080665
12 N 1 1S -51817.42371946 -51787.70008262 29.72363684
13 N 1 1S -51817.42371946 -51787.64764144 29.77607802
14 N 1 1S -51817.42371946 -51787.69911943 29.72460003
15 N 1 1S -51817.42371946 -51787.73437835 29.68934111
16 N 1 1S -51817.42371946 -51787.69775304 29.72596642
17 N 1 1S -51817.42371946 -51787.72121104 29.70250842
18 N 1 1S -51817.42371946 -51787.67295257 29.75076689
19 N 1 1S -51817.42371946 -51787.72777383 29.69594563
20 N 1 1S -51817.42371946 -51787.67188678 29.75183268
21 O 1 1S -51817.42371946 -51777.75020885 39.67351061
22 O 1 1S -51817.42371946 -51777.65266272 39.77105674
23 O 1 1S -51817.42371946 -51777.75285304 39.67086642
24 O 1 1S -51817.42371946 -51777.75871609 39.66500337
25 O 1 1S -51817.42371946 -51777.78433039 39.63938907
26 O 1 1S -51817.42371946 -51777.82506480 39.59865466
27 O 1 1S -51817.42371946 -51777.80763057 39.61608889
28 O 1 1S -51817.42371946 -51777.77914057 39.64457889
29 O 1 1S -51817.42371946 -51777.75714253 39.66657693
30 O 1 1S -51817.42371946 -51777.79137146 39.63234800
31 O 1 1S -51817.42371946 -51777.75427003 39.66944943
32 O 1 1S -51817.42371946 -51777.76043273 39.66328673
33 Ti 4 2P -51817.42371946 -51784.01564305 33.40807641
34 Ti 4 2P -51817.42371946 -51784.00769802 33.41602144
35 Ti 4 2P -51817.42371946 -51784.02728190 33.39643756
36 Ti 4 2P -51817.42371946 -51784.01895566 33.40476380
37 Ti 4 2P -51817.42371946 -51784.00970829 33.41401117
38 Ti 4 2P -51817.42371946 -51784.00921205 33.41450741
39 Ti 4 2P -51817.42371946 -51784.01264153 33.41107793
40 Ti 4 2P -51817.42371946 -51784.01278977 33.41092969
41 Ti 4 2P -51817.42371946 -51784.01692933 33.40679013
42 Ti 4 2P -51817.42371946 -51784.02116258 33.40255688
43 Ti 4 2P -51817.42371946 -51784.02084475 33.40287471
44 Ti 4 2P -51817.42371946 -51784.01044803 33.41327143
45 Ti 4 2P -51817.42371946 -51784.01215949 33.41155997
46 Ti 4 2P -51817.42371946 -51784.01846626 33.40525320
47 Ti 4 2P -51817.42371946 -51784.01931696 33.40440250
48 Ti 4 2P -51817.42371946 -51784.02225515 33.40146431
49 Ti 4 2P -51817.42371946 -51784.02600569 33.39771377
50 Ti 4 2P -51817.42371946 -51784.01895091 33.40476855
51 Ti 4 2P -51817.42371946 -51784.01577820 33.40794126
52 Ti 4 2P -51817.42371946 -51784.01118788 33.41253158
53 Ti 4 2P -51817.42371946 -51783.99639169 33.42732777
54 Ti 4 2P -51817.42371946 -51784.01750265 33.40621681
55 Ti 4 2P -51817.42371946 -51784.02278480 33.40093466
56 Ti 4 2P -51817.42371946 -51784.01645091 33.40726855
57 Ti 4 2P -51817.42371946 -51784.01580951 33.40790995
58 Ti 4 2P -51817.42371946 -51784.02261425 33.40110521
59 Ti 4 2P -51817.42371946 -51783.99945541 33.42426405
60 Ti 4 2P -51817.42371946 -51784.00308350 33.42063596


==> figures/data/SQS/y_0.375_12/N-XPS-spectra-imp.txt <==
energy    N^{3V_{Ti}} N^{2V_{Ti}} N^{1V_{Ti}} N^{0V_{Ti}} total
402.27924 0.00025 0.00001 0.00000 0.00000 0.00025
402.28924 0.00027 0.00001 0.00000 0.00000 0.00028
402.29924 0.00030 0.00001 0.00000 0.00000 0.00031
402.30924 0.00033 0.00001 0.00000 0.00000 0.00034
402.31924 0.00036 0.00001 0.00000 0.00000 0.00038
402.32924 0.00040 0.00002 0.00000 0.00000 0.00042
402.33924 0.00044 0.00002 0.00000 0.00000 0.00046
402.34924 0.00048 0.00002 0.00000 0.00000 0.00050
402.35924 0.00053 0.00002 0.00000 0.00000 0.00055
402.36924 0.00058 0.00003 0.00000 0.00000 0.00060
402.37924 0.00063 0.00003 0.00000 0.00000 0.00066
402.38924 0.00069 0.00003 0.00000 0.00000 0.00072
402.39924 0.00075 0.00004 0.00000 0.00000 0.00079
402.40924 0.00082 0.00004 0.00000 0.00000 0.00086
402.41924 0.00090 0.00005 0.00000 0.00000 0.00094
402.42924 0.00097 0.00005 0.00000 0.00000 0.00103
402.43924 0.00106 0.00006 0.00000 0.00000 0.00112
402.44924 0.00115 0.00007 0.00000 0.00000 0.00122
402.45924 0.00124 0.00008 0.00000 0.00000 0.00132
402.46924 0.00135 0.00009 0.00000 0.00000 0.00143
402.47924 0.00146 0.00010 0.00000 0.00000 0.00155
402.48924 0.00157 0.00011 0.00000 0.00000 0.00168
402.49924 0.00170 0.00012 0.00000 0.00000 0.00182
402.50924 0.00183 0.00014 0.00000 0.00000 0.00197
402.51924 0.00197 0.00015 0.00000 0.00000 0.00212
402.52924 0.00212 0.00017 0.00000 0.00000 0.00229
402.53924 0.00228 0.00019 0.00000 0.00000 0.00247
402.54924 0.00244 0.00021 0.00000 0.00000 0.00266
402.55924 0.00262 0.00024 0.00000 0.00000 0.00286
402.56924 0.00280 0.00026 0.00000 0.00000 0.00307
402.57924 0.00300 0.00029 0.00000 0.00000 0.00329
402.58924 0.00320 0.00033 0.00000 0.00000 0.00353
402.59924 0.00342 0.00036 0.00000 0.00000 0.00378
402.60924 0.00365 0.00040 0.00000 0.00000 0.00405
402.61924 0.00388 0.00044 0.00000 0.00000 0.00433
402.62924 0.00413 0.00049 0.00000 0.00000 0.00462
402.63924 0.00439 0.00054 0.00000 0.00000 0.00493
402.64924 0.00465 0.00060 0.00000 0.00000 0.00525
402.65924 0.00493 0.00066 0.00000 0.00000 0.00559
402.66924 0.00522 0.00072 0.00000 0.00000 0.00595
402.67924 0.00553 0.00080 0.00000 0.00000 0.00632
402.68924 0.00584 0.00087 0.00000 0.00000 0.00672
402.69924 0.00616 0.00096 0.00000 0.00000 0.00712
402.70924 0.00650 0.00105 0.00000 0.00000 0.00755
402.71924 0.00684 0.00115 0.00000 0.00000 0.00799
402.72924 0.00720 0.00126 0.00000 0.00000 0.00846
402.73924 0.00756 0.00137 0.00000 0.00000 0.00894
402.74924 0.00793 0.00150 0.00001 0.00000 0.00944
402.75924 0.00832 0.00163 0.00001 0.00000 0.00996
402.76924 0.00871 0.00178 0.00001 0.00000 0.01049
402.77924 0.00911 0.00193 0.00001 0.00000 0.01105
402.78924 0.00952 0.00210 0.00001 0.00000 0.01163
402.79924 0.00994 0.00228 0.00001 0.00000 0.01222
402.80924 0.01036 0.00247 0.00001 0.00000 0.01284
402.81924 0.01079 0.00267 0.00001 0.00000 0.01347
402.82924 0.01122 0.00289 0.00002 0.00000 0.01412
402.83924 0.01166 0.00312 0.00002 0.00000 0.01480
402.84924 0.01210 0.00336 0.00002 0.00000 0.01549
402.85924 0.01255 0.00363 0.00002 0.00000 0.01620
402.86924 0.01299 0.00390 0.00003 0.00000 0.01692
402.87924 0.01344 0.00420 0.00003 0.00000 0.01767
402.88924 0.01389 0.00451 0.00003 0.00000 0.01843
402.89924 0.01434 0.00484 0.00004 0.00000 0.01921
402.90924 0.01478 0.00518 0.00004 0.00000 0.02001
402.91924 0.01522 0.00555 0.00005 0.00000 0.02082
402.92924 0.01566 0.00593 0.00006 0.00000 0.02165
402.93924 0.01609 0.00634 0.00006 0.00000 0.02250
402.94924 0.01652 0.00676 0.00007 0.00000 0.02336
402.95924 0.01694 0.00721 0.00008 0.00000 0.02423
402.96924 0.01735 0.00768 0.00009 0.00000 0.02512
402.97924 0.01775 0.00816 0.00010 0.00000 0.02601
402.98924 0.01814 0.00867 0.00012 0.00000 0.02693
402.99924 0.01851 0.00920 0.00013 0.00000 0.02785
403.00924 0.01888 0.00975 0.00015 0.00000 0.02878
403.01924 0.01923 0.01033 0.00017 0.00000 0.02972
403.02924 0.01956 0.01092 0.00019 0.00000 0.03067
403.03924 0.01988 0.01154 0.00021 0.00000 0.03163
403.04924 0.02018 0.01218 0.00023 0.00000 0.03259
403.05924 0.02046 0.01284 0.00026 0.00000 0.03356
403.06924 0.02072 0.01352 0.00029 0.00000 0.03454
403.07924 0.02097 0.01422 0.00033 0.00000 0.03551
403.08924 0.02119 0.01494 0.00036 0.00000 0.03649
403.09924 0.02139 0.01568 0.00040 0.00000 0.03748
403.10924 0.02157 0.01644 0.00045 0.00000 0.03846
403.11924 0.02172 0.01722 0.00050 0.00000 0.03944
403.12924 0.02186 0.01801 0.00055 0.00000 0.04042
403.13924 0.02197 0.01882 0.00061 0.00001 0.04140
403.14924 0.02205 0.01964 0.00068 0.00001 0.04238
403.15924 0.02211 0.02048 0.00075 0.00001 0.04335
403.16924 0.02215 0.02133 0.00083 0.00001 0.04431
403.17924 0.02216 0.02219 0.00091 0.00001 0.04527
403.18924 0.02215 0.02305 0.00101 0.00001 0.04622
403.19924 0.02211 0.02393 0.00111 0.00001 0.04717
403.20924 0.02205 0.02481 0.00122 0.00001 0.04810
403.21924 0.02197 0.02570 0.00134 0.00002 0.04903
403.22924 0.02186 0.02659 0.00148 0.00002 0.04994
403.23924 0.02172 0.02748 0.00162 0.00002 0.05084
403.24924 0.02157 0.02837 0.00177 0.00002 0.05173
403.25924 0.02139 0.02925 0.00194 0.00003 0.05260
403.26924 0.02119 0.03013 0.00212 0.00003 0.05347
403.27924 0.02097 0.03100 0.00232 0.00003 0.05432
403.28924 0.02072 0.03186 0.00253 0.00004 0.05515
403.29924 0.02046 0.03271 0.00276 0.00004 0.05597
403.30924 0.02018 0.03354 0.00300 0.00005 0.05677
403.31924 0.01988 0.03436 0.00327 0.00005 0.05756
403.32924 0.01956 0.03516 0.00355 0.00006 0.05833
403.33924 0.01923 0.03593 0.00386 0.00007 0.05908
403.34924 0.01888 0.03669 0.00419 0.00007 0.05982
403.35924 0.01851 0.03742 0.00454 0.00008 0.06055
403.36924 0.01814 0.03812 0.00491 0.00009 0.06126
403.37924 0.01775 0.03879 0.00531 0.00010 0.06195
403.38924 0.01735 0.03943 0.00574 0.00012 0.06263
403.39924 0.01694 0.04004 0.00619 0.00013 0.06330
403.40924 0.01652 0.04061 0.00668 0.00014 0.06395
403.41924 0.01609 0.04114 0.00720 0.00016 0.06459
403.42924 0.01566 0.04163 0.00775 0.00018 0.06522
403.43924 0.01522 0.04209 0.00833 0.00020 0.06584
403.44924 0.01478 0.04250 0.00894 0.00022 0.06645
403.45924 0.01434 0.04287 0.00960 0.00024 0.06705
403.46924 0.01389 0.04319 0.01029 0.00027 0.06764
403.47924 0.01344 0.04347 0.01102 0.00030 0.06823
403.48924 0.01299 0.04370 0.01179 0.00033 0.06882
403.49924 0.01255 0.04389 0.01260 0.00036 0.06941
403.50924 0.01210 0.04403 0.01346 0.00040 0.06999
403.51924 0.01166 0.04412 0.01436 0.00044 0.07058
403.52924 0.01122 0.04416 0.01531 0.00049 0.07117
403.53924 0.01079 0.04415 0.01630 0.00054 0.07177
403.54924 0.01036 0.04409 0.01734 0.00059 0.07238
403.55924 0.00994 0.04399 0.01843 0.00065 0.07300
403.56924 0.00952 0.04383 0.01957 0.00071 0.07363
403.57924 0.00911 0.04363 0.02076 0.00078 0.07428
403.58924 0.00871 0.04338 0.02200 0.00085 0.07495
403.59924 0.00832 0.04309 0.02330 0.00093 0.07564
403.60924 0.00793 0.04275 0.02464 0.00102 0.07635
403.61924 0.00756 0.04237 0.02605 0.00111 0.07709
403.62924 0.00720 0.04194 0.02750 0.00121 0.07785
403.63924 0.00684 0.04147 0.02901 0.00132 0.07865
403.64924 0.00650 0.04097 0.03057 0.00144 0.07947
403.65924 0.00616 0.04042 0.03219 0.00156 0.08034
403.66924 0.00584 0.03984 0.03387 0.00170 0.08124
403.67924 0.00553 0.03922 0.03559 0.00184 0.08218
403.68924 0.00522 0.03857 0.03738 0.00199 0.08317
403.69924 0.00493 0.03789 0.03921 0.00216 0.08419
403.70924 0.00465 0.03718 0.04110 0.00234 0.08527
403.71924 0.00439 0.03644 0.04304 0.00253 0.08639
403.72924 0.00413 0.03568 0.04503 0.00273 0.08756
403.73924 0.00388 0.03489 0.04706 0.00294 0.08878
403.74924 0.00365 0.03409 0.04915 0.00317 0.09006
403.75924 0.00342 0.03327 0.05128 0.00342 0.09139
403.76924 0.00320 0.03243 0.05346 0.00368 0.09277
403.77924 0.00300 0.03157 0.05568 0.00395 0.09421
403.78924 0.00280 0.03071 0.05794 0.00424 0.09570
403.79924 0.00262 0.02984 0.06024 0.00456 0.09725
403.80924 0.00244 0.02896 0.06257 0.00488 0.09886
403.81924 0.00228 0.02807 0.06494 0.00523 0.10052
403.82924 0.00212 0.02718 0.06733 0.00560 0.10224
403.83924 0.00197 0.02629 0.06976 0.00599 0.10401
403.84924 0.00183 0.02540 0.07220 0.00640 0.10584
403.85924 0.00170 0.02452 0.07467 0.00683 0.10772
403.86924 0.00157 0.02364 0.07715 0.00729 0.10965
403.87924 0.00146 0.02276 0.07964 0.00777 0.11163
403.88924 0.00135 0.02190 0.08214 0.00827 0.11366
403.89924 0.00124 0.02104 0.08465 0.00880 0.11574
403.90924 0.00115 0.02020 0.08715 0.00936 0.11786
403.91924 0.00106 0.01937 0.08965 0.00995 0.12002
403.92924 0.00097 0.01855 0.09215 0.01056 0.12223
403.93924 0.00090 0.01774 0.09463 0.01120 0.12447
403.94924 0.00082 0.01696 0.09709 0.01188 0.12674
403.95924 0.00075 0.01619 0.09952 0.01258 0.12904
403.96924 0.00069 0.01543 0.10193 0.01332 0.13138
403.97924 0.00063 0.01470 0.10431 0.01409 0.13373
403.98924 0.00058 0.01399 0.10665 0.01489 0.13610
403.99924 0.00053 0.01329 0.10895 0.01573 0.13849
404.00924 0.00048 0.01262 0.11120 0.01660 0.14090
404.01924 0.00044 0.01196 0.11340 0.01751 0.14331
404.02924 0.00040 0.01133 0.11554 0.01846 0.14573
404.03924 0.00036 0.01072 0.11762 0.01944 0.14815
404.04924 0.00033 0.01014 0.11963 0.02046 0.15056
404.05924 0.00030 0.00957 0.12157 0.02153 0.15297
404.06924 0.00027 0.00902 0.12343 0.02264 0.15537
404.07924 0.00025 0.00850 0.12522 0.02378 0.15775
404.08924 0.00022 0.00800 0.12692 0.02497 0.16011
404.09924 0.00020 0.00752 0.12853 0.02621 0.16245
404.10924 0.00018 0.00706 0.13004 0.02749 0.16477
404.11924 0.00016 0.00662 0.13146 0.02881 0.16706
404.12924 0.00015 0.00620 0.13278 0.03018 0.16931
404.13924 0.00013 0.00580 0.13400 0.03160 0.17153
404.14924 0.00012 0.00543 0.13510 0.03306 0.17371
404.15924 0.00011 0.00507 0.13610 0.03458 0.17585
404.16924 0.00010 0.00473 0.13699 0.03614 0.17795
404.17924 0.00009 0.00440 0.13775 0.03775 0.18000
404.18924 0.00008 0.00410 0.13841 0.03942 0.18200
404.19924 0.00007 0.00381 0.13894 0.04113 0.18395
404.20924 0.00006 0.00354 0.13935 0.04290 0.18584
404.21924 0.00005 0.00328 0.13964 0.04472 0.18769
404.22924 0.00005 0.00304 0.13980 0.04659 0.18948
404.23924 0.00004 0.00281 0.13984 0.04852 0.19121
404.24924 0.00004 0.00260 0.13976 0.05050 0.19289
404.25924 0.00003 0.00240 0.13955 0.05253 0.19451
404.26924 0.00003 0.00222 0.13922 0.05462 0.19608
404.27924 0.00003 0.00204 0.13876 0.05676 0.19759
404.28924 0.00002 0.00188 0.13818 0.05895 0.19904
404.29924 0.00002 0.00173 0.13748 0.06120 0.20043
404.30924 0.00002 0.00159 0.13666 0.06350 0.20177
404.31924 0.00002 0.00146 0.13573 0.06586 0.20306
404.32924 0.00001 0.00133 0.13467 0.06827 0.20429
404.33924 0.00001 0.00122 0.13351 0.07073 0.20547
404.34924 0.00001 0.00112 0.13223 0.07324 0.20660
404.35924 0.00001 0.00102 0.13085 0.07580 0.20768
404.36924 0.00001 0.00093 0.12936 0.07841 0.20871
404.37924 0.00001 0.00085 0.12777 0.08107 0.20970
404.38924 0.00001 0.00077 0.12609 0.08377 0.21064
404.39924 0.00001 0.00070 0.12432 0.08652 0.21155
404.40924 0.00000 0.00064 0.12245 0.08931 0.21241
404.41924 0.00000 0.00058 0.12051 0.09214 0.21323
404.42924 0.00000 0.00052 0.11848 0.09501 0.21402
404.43924 0.00000 0.00047 0.11638 0.09791 0.21477
404.44924 0.00000 0.00043 0.11421 0.10085 0.21549
404.45924 0.00000 0.00039 0.11198 0.10381 0.21618
404.46924 0.00000 0.00035 0.10968 0.10680 0.21684
404.47924 0.00000 0.00032 0.10734 0.10981 0.21747
404.48924 0.00000 0.00028 0.10494 0.11284 0.21807
404.49924 0.00000 0.00026 0.10250 0.11588 0.21865
404.50924 0.00000 0.00023 0.10003 0.11894 0.21920
404.51924 0.00000 0.00021 0.09752 0.12200 0.21972
404.52924 0.00000 0.00018 0.09498 0.12506 0.22023
404.53924 0.00000 0.00017 0.09242 0.12812 0.22071
404.54924 0.00000 0.00015 0.08985 0.13116 0.22116
404.55924 0.00000 0.00013 0.08726 0.13420 0.22159
404.56924 0.00000 0.00012 0.08467 0.13721 0.22200
404.57924 0.00000 0.00011 0.08207 0.14020 0.22237
404.58924 0.00000 0.00009 0.07948 0.14316 0.22273
404.59924 0.00000 0.00008 0.07689 0.14608 0.22305
404.60924 0.00000 0.00007 0.07432 0.14895 0.22335
404.61924 0.00000 0.00007 0.07176 0.15178 0.22361
404.62924 0.00000 0.00006 0.06923 0.15455 0.22384
404.63924 0.00000 0.00005 0.06671 0.15726 0.22403
404.64924 0.00000 0.00005 0.06423 0.15991 0.22418
404.65924 0.00000 0.00004 0.06178 0.16248 0.22430
404.66924 0.00000 0.00004 0.05936 0.16496 0.22436
404.67924 0.00000 0.00003 0.05699 0.16737 0.22438
404.68924 0.00000 0.00003 0.05465 0.16968 0.22435
404.69924 0.00000 0.00002 0.05236 0.17189 0.22427
404.70924 0.00000 0.00002 0.05011 0.17399 0.22412
404.71924 0.00000 0.00002 0.04791 0.17599 0.22392
404.72924 0.00000 0.00002 0.04577 0.17787 0.22365
404.73924 0.00000 0.00001 0.04367 0.17963 0.22331
404.74924 0.00000 0.00001 0.04163 0.18126 0.22290
404.75924 0.00000 0.00001 0.03965 0.18276 0.22242
404.76924 0.00000 0.00001 0.03772 0.18412 0.22185
404.77924 0.00000 0.00001 0.03585 0.18534 0.22121
404.78924 0.00000 0.00001 0.03404 0.18642 0.22047
404.79924 0.00000 0.00001 0.03229 0.18735 0.21965
404.80924 0.00000 0.00001 0.03060 0.18813 0.21874
404.81924 0.00000 0.00000 0.02896 0.18876 0.21773
404.82924 0.00000 0.00000 0.02739 0.18922 0.21662
404.83924 0.00000 0.00000 0.02588 0.18953 0.21541
404.84924 0.00000 0.00000 0.02442 0.18968 0.21410
404.85924 0.00000 0.00000 0.02302 0.18967 0.21269
404.86924 0.00000 0.00000 0.02168 0.18949 0.21117
404.87924 0.00000 0.00000 0.02040 0.18915 0.20955
404.88924 0.00000 0.00000 0.01918 0.18864 0.20782
404.89924 0.00000 0.00000 0.01800 0.18798 0.20598
404.90924 0.00000 0.00000 0.01689 0.18715 0.20404
404.91924 0.00000 0.00000 0.01582 0.18616 0.20199
404.92924 0.00000 0.00000 0.01481 0.18501 0.19983
404.93924 0.00000 0.00000 0.01385 0.18371 0.19756
404.94924 0.00000 0.00000 0.01294 0.18226 0.19520
404.95924 0.00000 0.00000 0.01207 0.18065 0.19273
404.96924 0.00000 0.00000 0.01126 0.17890 0.19016
404.97924 0.00000 0.00000 0.01048 0.17701 0.18749
404.98924 0.00000 0.00000 0.00975 0.17497 0.18472
404.99924 0.00000 0.00000 0.00906 0.17281 0.18187
405.00924 0.00000 0.00000 0.00841 0.17052 0.17893
405.01924 0.00000 0.00000 0.00780 0.16810 0.17590
405.02924 0.00000 0.00000 0.00723 0.16557 0.17280
405.03924 0.00000 0.00000 0.00669 0.16292 0.16961
405.04924 0.00000 0.00000 0.00618 0.16018 0.16636
405.05924 0.00000 0.00000 0.00571 0.15733 0.16304
405.06924 0.00000 0.00000 0.00527 0.15439 0.15966
405.07924 0.00000 0.00000 0.00486 0.15137 0.15623
405.08924 0.00000 0.00000 0.00447 0.14827 0.15274
405.09924 0.00000 0.00000 0.00411 0.14510 0.14921
405.10924 0.00000 0.00000 0.00378 0.14186 0.14564
405.11924 0.00000 0.00000 0.00347 0.13857 0.14203
405.12924 0.00000 0.00000 0.00318 0.13523 0.13840
405.13924 0.00000 0.00000 0.00291 0.13184 0.13475
405.14924 0.00000 0.00000 0.00266 0.12842 0.13108
405.15924 0.00000 0.00000 0.00243 0.12497 0.12741
405.16924 0.00000 0.00000 0.00222 0.12150 0.12373
405.17924 0.00000 0.00000 0.00203 0.11802 0.12005
405.18924 0.00000 0.00000 0.00185 0.11453 0.11637
405.19924 0.00000 0.00000 0.00168 0.11103 0.11271
405.20924 0.00000 0.00000 0.00153 0.10755 0.10907
405.21924 0.00000 0.00000 0.00139 0.10407 0.10546
405.22924 0.00000 0.00000 0.00126 0.10061 0.10187
405.23924 0.00000 0.00000 0.00114 0.09717 0.09831
405.24924 0.00000 0.00000 0.00103 0.09377 0.09480
405.25924 0.00000 0.00000 0.00093 0.09039 0.09132
405.26924 0.00000 0.00000 0.00084 0.08706 0.08790
405.27924 0.00000 0.00000 0.00076 0.08376 0.08452
405.28924 0.00000 0.00000 0.00069 0.08052 0.08120
405.29924 0.00000 0.00000 0.00062 0.07733 0.07794
405.30924 0.00000 0.00000 0.00056 0.07419 0.07475
405.31924 0.00000 0.00000 0.00050 0.07111 0.07161
405.32924 0.00000 0.00000 0.00045 0.06810 0.06855
405.33924 0.00000 0.00000 0.00040 0.06515 0.06555
405.34924 0.00000 0.00000 0.00036 0.06227 0.06263
405.35924 0.00000 0.00000 0.00032 0.05946 0.05978
405.36924 0.00000 0.00000 0.00029 0.05672 0.05701
405.37924 0.00000 0.00000 0.00026 0.05405 0.05431
405.38924 0.00000 0.00000 0.00023 0.05147 0.05170
405.39924 0.00000 0.00000 0.00020 0.04895 0.04916
405.40924 0.00000 0.00000 0.00018 0.04652 0.04670
405.41924 0.00000 0.00000 0.00016 0.04417 0.04433
405.42924 0.00000 0.00000 0.00014 0.04189 0.04203
405.43924 0.00000 0.00000 0.00013 0.03969 0.03982
405.44924 0.00000 0.00000 0.00011 0.03757 0.03769
405.45924 0.00000 0.00000 0.00010 0.03553 0.03563
405.46924 0.00000 0.00000 0.00009 0.03357 0.03366
405.47924 0.00000 0.00000 0.00008 0.03169 0.03176
405.48924 0.00000 0.00000 0.00007 0.02988 0.02995
405.49924 0.00000 0.00000 0.00006 0.02815 0.02821
405.50924 0.00000 0.00000 0.00005 0.02649 0.02654
405.51924 0.00000 0.00000 0.00005 0.02491 0.02495
405.52924 0.00000 0.00000 0.00004 0.02339 0.02344
405.53924 0.00000 0.00000 0.00004 0.02195 0.02199
405.54924 0.00000 0.00000 0.00003 0.02058 0.02061
405.55924 0.00000 0.00000 0.00003 0.01927 0.01930
405.56924 0.00000 0.00000 0.00002 0.01803 0.01806
405.57924 0.00000 0.00000 0.00002 0.01686 0.01688
405.58924 0.00000 0.00000 0.00002 0.01574 0.01576
405.59924 0.00000 0.00000 0.00002 0.01468 0.01470
405.60924 0.00000 0.00000 0.00001 0.01369 0.01370
405.61924 0.00000 0.00000 0.00001 0.01274 0.01275
405.62924 0.00000 0.00000 0.00001 0.01185 0.01186
405.63924 0.00000 0.00000 0.00001 0.01101 0.01102
405.64924 0.00000 0.00000 0.00001 0.01022 0.01023
405.65924 0.00000 0.00000 0.00001 0.00948 0.00949
405.66924 0.00000 0.00000 0.00001 0.00878 0.00879
405.67924 0.00000 0.00000 0.00001 0.00813 0.00814
405.68924 0.00000 0.00000 0.00000 0.00752 0.00752
405.69924 0.00000 0.00000 0.00000 0.00694 0.00695
405.70924 0.00000 0.00000 0.00000 0.00641 0.00641
405.71924 0.00000 0.00000 0.00000 0.00591 0.00591
405.72924 0.00000 0.00000 0.00000 0.00544 0.00544
405.73924 0.00000 0.00000 0.00000 0.00501 0.00501
405.74924 0.00000 0.00000 0.00000 0.00460 0.00460
405.75924 0.00000 0.00000 0.00000 0.00423 0.00423
405.76924 0.00000 0.00000 0.00000 0.00388 0.00388
405.77924 0.00000 0.00000 0.00000 0.00355 0.00355
405.78924 0.00000 0.00000 0.00000 0.00325 0.00325
405.79924 0.00000 0.00000 0.00000 0.00297 0.00297
405.80924 0.00000 0.00000 0.00000 0.00272 0.00272
405.81924 0.00000 0.00000 0.00000 0.00248 0.00248
405.82924 0.00000 0.00000 0.00000 0.00226 0.00226
405.83924 0.00000 0.00000 0.00000 0.00206 0.00206
405.84924 0.00000 0.00000 0.00000 0.00187 0.00187
405.85924 0.00000 0.00000 0.00000 0.00170 0.00170
405.86924 0.00000 0.00000 0.00000 0.00155 0.00155
405.87924 0.00000 0.00000 0.00000 0.00140 0.00140
405.88924 0.00000 0.00000 0.00000 0.00127 0.00127
405.89924 0.00000 0.00000 0.00000 0.00115 0.00115
405.90924 0.00000 0.00000 0.00000 0.00104 0.00104
405.91924 0.00000 0.00000 0.00000 0.00094 0.00094
405.92924 0.00000 0.00000 0.00000 0.00085 0.00085
405.93924 0.00000 0.00000 0.00000 0.00077 0.00077
405.94924 0.00000 0.00000 0.00000 0.00069 0.00069
405.95924 0.00000 0.00000 0.00000 0.00062 0.00062


==> figures/data/SQS/y_0.375_12/N-XPS-spectra.txt <==
energy TiTiTiTiTiTi TiTiTiTi TiTiTi TiTiTiTiTi total
402.27924 0.00000 0.00001 0.00025 0.00000 0.00025
402.28924 0.00000 0.00001 0.00027 0.00000 0.00028
402.29924 0.00000 0.00001 0.00030 0.00000 0.00031
402.30924 0.00000 0.00001 0.00033 0.00000 0.00034
402.31924 0.00000 0.00001 0.00036 0.00000 0.00038
402.32924 0.00000 0.00002 0.00040 0.00000 0.00042
402.33924 0.00000 0.00002 0.00044 0.00000 0.00046
402.34924 0.00000 0.00002 0.00048 0.00000 0.00050
402.35924 0.00000 0.00002 0.00053 0.00000 0.00055
402.36924 0.00000 0.00003 0.00058 0.00000 0.00060
402.37924 0.00000 0.00003 0.00063 0.00000 0.00066
402.38924 0.00000 0.00003 0.00069 0.00000 0.00072
402.39924 0.00000 0.00004 0.00075 0.00000 0.00079
402.40924 0.00000 0.00004 0.00082 0.00000 0.00086
402.41924 0.00000 0.00005 0.00090 0.00000 0.00094
402.42924 0.00000 0.00005 0.00097 0.00000 0.00103
402.43924 0.00000 0.00006 0.00106 0.00000 0.00112
402.44924 0.00000 0.00007 0.00115 0.00000 0.00122
402.45924 0.00000 0.00008 0.00124 0.00000 0.00132
402.46924 0.00000 0.00009 0.00135 0.00000 0.00143
402.47924 0.00000 0.00010 0.00146 0.00000 0.00155
402.48924 0.00000 0.00011 0.00157 0.00000 0.00168
402.49924 0.00000 0.00012 0.00170 0.00000 0.00182
402.50924 0.00000 0.00014 0.00183 0.00000 0.00197
402.51924 0.00000 0.00015 0.00197 0.00000 0.00212
402.52924 0.00000 0.00017 0.00212 0.00000 0.00229
402.53924 0.00000 0.00019 0.00228 0.00000 0.00247
402.54924 0.00000 0.00021 0.00244 0.00000 0.00266
402.55924 0.00000 0.00024 0.00262 0.00000 0.00286
402.56924 0.00000 0.00026 0.00280 0.00000 0.00307
402.57924 0.00000 0.00029 0.00300 0.00000 0.00329
402.58924 0.00000 0.00033 0.00320 0.00000 0.00353
402.59924 0.00000 0.00036 0.00342 0.00000 0.00378
402.60924 0.00000 0.00040 0.00365 0.00000 0.00405
402.61924 0.00000 0.00044 0.00388 0.00000 0.00433
402.62924 0.00000 0.00049 0.00413 0.00000 0.00462
402.63924 0.00000 0.00054 0.00439 0.00000 0.00493
402.64924 0.00000 0.00060 0.00465 0.00000 0.00525
402.65924 0.00000 0.00066 0.00493 0.00000 0.00559
402.66924 0.00000 0.00072 0.00522 0.00000 0.00595
402.67924 0.00000 0.00080 0.00553 0.00000 0.00632
402.68924 0.00000 0.00087 0.00584 0.00000 0.00672
402.69924 0.00000 0.00096 0.00616 0.00000 0.00712
402.70924 0.00000 0.00105 0.00650 0.00000 0.00755
402.71924 0.00000 0.00115 0.00684 0.00000 0.00799
402.72924 0.00000 0.00126 0.00720 0.00000 0.00846
402.73924 0.00000 0.00137 0.00756 0.00000 0.00894
402.74924 0.00000 0.00150 0.00793 0.00001 0.00944
402.75924 0.00000 0.00163 0.00832 0.00001 0.00996
402.76924 0.00000 0.00178 0.00871 0.00001 0.01049
402.77924 0.00000 0.00193 0.00911 0.00001 0.01105
402.78924 0.00000 0.00210 0.00952 0.00001 0.01163
402.79924 0.00000 0.00228 0.00994 0.00001 0.01222
402.80924 0.00000 0.00247 0.01036 0.00001 0.01284
402.81924 0.00000 0.00267 0.01079 0.00001 0.01347
402.82924 0.00000 0.00289 0.01122 0.00002 0.01412
402.83924 0.00000 0.00312 0.01166 0.00002 0.01480
402.84924 0.00000 0.00336 0.01210 0.00002 0.01549
402.85924 0.00000 0.00363 0.01255 0.00002 0.01620
402.86924 0.00000 0.00390 0.01299 0.00003 0.01692
402.87924 0.00000 0.00420 0.01344 0.00003 0.01767
402.88924 0.00000 0.00451 0.01389 0.00003 0.01843
402.89924 0.00000 0.00484 0.01434 0.00004 0.01921
402.90924 0.00000 0.00518 0.01478 0.00004 0.02001
402.91924 0.00000 0.00555 0.01522 0.00005 0.02082
402.92924 0.00000 0.00593 0.01566 0.00006 0.02165
402.93924 0.00000 0.00634 0.01609 0.00006 0.02250
402.94924 0.00000 0.00676 0.01652 0.00007 0.02336
402.95924 0.00000 0.00721 0.01694 0.00008 0.02423
402.96924 0.00000 0.00768 0.01735 0.00009 0.02512
402.97924 0.00000 0.00816 0.01775 0.00010 0.02601
402.98924 0.00000 0.00867 0.01814 0.00012 0.02693
402.99924 0.00000 0.00920 0.01851 0.00013 0.02785
403.00924 0.00000 0.00975 0.01888 0.00015 0.02878
403.01924 0.00000 0.01033 0.01923 0.00017 0.02972
403.02924 0.00000 0.01092 0.01956 0.00019 0.03067
403.03924 0.00000 0.01154 0.01988 0.00021 0.03163
403.04924 0.00000 0.01218 0.02018 0.00023 0.03259
403.05924 0.00000 0.01284 0.02046 0.00026 0.03356
403.06924 0.00000 0.01352 0.02072 0.00029 0.03454
403.07924 0.00000 0.01422 0.02097 0.00033 0.03551
403.08924 0.00000 0.01494 0.02119 0.00036 0.03649
403.09924 0.00000 0.01568 0.02139 0.00040 0.03748
403.10924 0.00000 0.01644 0.02157 0.00045 0.03846
403.11924 0.00000 0.01722 0.02172 0.00050 0.03944
403.12924 0.00000 0.01801 0.02186 0.00055 0.04042
403.13924 0.00001 0.01882 0.02197 0.00061 0.04140
403.14924 0.00001 0.01964 0.02205 0.00068 0.04238
403.15924 0.00001 0.02048 0.02211 0.00075 0.04335
403.16924 0.00001 0.02133 0.02215 0.00083 0.04431
403.17924 0.00001 0.02219 0.02216 0.00091 0.04527
403.18924 0.00001 0.02305 0.02215 0.00101 0.04622
403.19924 0.00001 0.02393 0.02211 0.00111 0.04717
403.20924 0.00001 0.02481 0.02205 0.00122 0.04810
403.21924 0.00002 0.02570 0.02197 0.00134 0.04903
403.22924 0.00002 0.02659 0.02186 0.00148 0.04994
403.23924 0.00002 0.02748 0.02172 0.00162 0.05084
403.24924 0.00002 0.02837 0.02157 0.00177 0.05173
403.25924 0.00003 0.02925 0.02139 0.00194 0.05260
403.26924 0.00003 0.03013 0.02119 0.00212 0.05347
403.27924 0.00003 0.03100 0.02097 0.00232 0.05432
403.28924 0.00004 0.03186 0.02072 0.00253 0.05515
403.29924 0.00004 0.03271 0.02046 0.00276 0.05597
403.30924 0.00005 0.03354 0.02018 0.00300 0.05677
403.31924 0.00005 0.03436 0.01988 0.00327 0.05756
403.32924 0.00006 0.03516 0.01956 0.00355 0.05833
403.33924 0.00007 0.03593 0.01923 0.00386 0.05908
403.34924 0.00007 0.03669 0.01888 0.00419 0.05982
403.35924 0.00008 0.03742 0.01851 0.00454 0.06055
403.36924 0.00009 0.03812 0.01814 0.00491 0.06126
403.37924 0.00010 0.03879 0.01775 0.00531 0.06195
403.38924 0.00012 0.03943 0.01735 0.00574 0.06263
403.39924 0.00013 0.04004 0.01694 0.00619 0.06330
403.40924 0.00014 0.04061 0.01652 0.00668 0.06395
403.41924 0.00016 0.04114 0.01609 0.00720 0.06459
403.42924 0.00018 0.04163 0.01566 0.00775 0.06522
403.43924 0.00020 0.04209 0.01522 0.00833 0.06584
403.44924 0.00022 0.04250 0.01478 0.00894 0.06645
403.45924 0.00024 0.04287 0.01434 0.00960 0.06705
403.46924 0.00027 0.04319 0.01389 0.01029 0.06764
403.47924 0.00030 0.04347 0.01344 0.01102 0.06823
403.48924 0.00033 0.04370 0.01299 0.01179 0.06882
403.49924 0.00036 0.04389 0.01255 0.01260 0.06941
403.50924 0.00040 0.04403 0.01210 0.01346 0.06999
403.51924 0.00044 0.04412 0.01166 0.01436 0.07058
403.52924 0.00049 0.04416 0.01122 0.01531 0.07117
403.53924 0.00054 0.04415 0.01079 0.01630 0.07177
403.54924 0.00059 0.04409 0.01036 0.01734 0.07238
403.55924 0.00065 0.04399 0.00994 0.01843 0.07300
403.56924 0.00071 0.04383 0.00952 0.01957 0.07363
403.57924 0.00078 0.04363 0.00911 0.02076 0.07428
403.58924 0.00085 0.04338 0.00871 0.02200 0.07495
403.59924 0.00093 0.04309 0.00832 0.02330 0.07564
403.60924 0.00102 0.04275 0.00793 0.02464 0.07635
403.61924 0.00111 0.04237 0.00756 0.02605 0.07709
403.62924 0.00121 0.04194 0.00720 0.02750 0.07785
403.63924 0.00132 0.04147 0.00684 0.02901 0.07865
403.64924 0.00144 0.04097 0.00650 0.03057 0.07947
403.65924 0.00156 0.04042 0.00616 0.03219 0.08034
403.66924 0.00170 0.03984 0.00584 0.03387 0.08124
403.67924 0.00184 0.03922 0.00553 0.03559 0.08218
403.68924 0.00199 0.03857 0.00522 0.03738 0.08317
403.69924 0.00216 0.03789 0.00493 0.03921 0.08419
403.70924 0.00234 0.03718 0.00465 0.04110 0.08527
403.71924 0.00253 0.03644 0.00439 0.04304 0.08639
403.72924 0.00273 0.03568 0.00413 0.04503 0.08756
403.73924 0.00294 0.03489 0.00388 0.04706 0.08878
403.74924 0.00317 0.03409 0.00365 0.04915 0.09006
403.75924 0.00342 0.03327 0.00342 0.05128 0.09139
403.76924 0.00368 0.03243 0.00320 0.05346 0.09277
403.77924 0.00395 0.03157 0.00300 0.05568 0.09421
403.78924 0.00424 0.03071 0.00280 0.05794 0.09570
403.79924 0.00456 0.02984 0.00262 0.06024 0.09725
403.80924 0.00488 0.02896 0.00244 0.06257 0.09886
403.81924 0.00523 0.02807 0.00228 0.06494 0.10052
403.82924 0.00560 0.02718 0.00212 0.06733 0.10224
403.83924 0.00599 0.02629 0.00197 0.06976 0.10401
403.84924 0.00640 0.02540 0.00183 0.07220 0.10584
403.85924 0.00683 0.02452 0.00170 0.07467 0.10772
403.86924 0.00729 0.02364 0.00157 0.07715 0.10965
403.87924 0.00777 0.02276 0.00146 0.07964 0.11163
403.88924 0.00827 0.02190 0.00135 0.08214 0.11366
403.89924 0.00880 0.02104 0.00124 0.08465 0.11574
403.90924 0.00936 0.02020 0.00115 0.08715 0.11786
403.91924 0.00995 0.01937 0.00106 0.08965 0.12002
403.92924 0.01056 0.01855 0.00097 0.09215 0.12223
403.93924 0.01120 0.01774 0.00090 0.09463 0.12447
403.94924 0.01188 0.01696 0.00082 0.09709 0.12674
403.95924 0.01258 0.01619 0.00075 0.09952 0.12904
403.96924 0.01332 0.01543 0.00069 0.10193 0.13138
403.97924 0.01409 0.01470 0.00063 0.10431 0.13373
403.98924 0.01489 0.01399 0.00058 0.10665 0.13610
403.99924 0.01573 0.01329 0.00053 0.10895 0.13849
404.00924 0.01660 0.01262 0.00048 0.11120 0.14090
404.01924 0.01751 0.01196 0.00044 0.11340 0.14331
404.02924 0.01846 0.01133 0.00040 0.11554 0.14573
404.03924 0.01944 0.01072 0.00036 0.11762 0.14815
404.04924 0.02046 0.01014 0.00033 0.11963 0.15056
404.05924 0.02153 0.00957 0.00030 0.12157 0.15297
404.06924 0.02264 0.00902 0.00027 0.12343 0.15537
404.07924 0.02378 0.00850 0.00025 0.12522 0.15775
404.08924 0.02497 0.00800 0.00022 0.12692 0.16011
404.09924 0.02621 0.00752 0.00020 0.12853 0.16245
404.10924 0.02749 0.00706 0.00018 0.13004 0.16477
404.11924 0.02881 0.00662 0.00016 0.13146 0.16706
404.12924 0.03018 0.00620 0.00015 0.13278 0.16931
404.13924 0.03160 0.00580 0.00013 0.13400 0.17153
404.14924 0.03306 0.00543 0.00012 0.13510 0.17371
404.15924 0.03458 0.00507 0.00011 0.13610 0.17585
404.16924 0.03614 0.00473 0.00010 0.13699 0.17795
404.17924 0.03775 0.00440 0.00009 0.13775 0.18000
404.18924 0.03942 0.00410 0.00008 0.13841 0.18200
404.19924 0.04113 0.00381 0.00007 0.13894 0.18395
404.20924 0.04290 0.00354 0.00006 0.13935 0.18584
404.21924 0.04472 0.00328 0.00005 0.13964 0.18769
404.22924 0.04659 0.00304 0.00005 0.13980 0.18948
404.23924 0.04852 0.00281 0.00004 0.13984 0.19121
404.24924 0.05050 0.00260 0.00004 0.13976 0.19289
404.25924 0.05253 0.00240 0.00003 0.13955 0.19451
404.26924 0.05462 0.00222 0.00003 0.13922 0.19608
404.27924 0.05676 0.00204 0.00003 0.13876 0.19759
404.28924 0.05895 0.00188 0.00002 0.13818 0.19904
404.29924 0.06120 0.00173 0.00002 0.13748 0.20043
404.30924 0.06350 0.00159 0.00002 0.13666 0.20177
404.31924 0.06586 0.00146 0.00002 0.13573 0.20306
404.32924 0.06827 0.00133 0.00001 0.13467 0.20429
404.33924 0.07073 0.00122 0.00001 0.13351 0.20547
404.34924 0.07324 0.00112 0.00001 0.13223 0.20660
404.35924 0.07580 0.00102 0.00001 0.13085 0.20768
404.36924 0.07841 0.00093 0.00001 0.12936 0.20871
404.37924 0.08107 0.00085 0.00001 0.12777 0.20970
404.38924 0.08377 0.00077 0.00001 0.12609 0.21064
404.39924 0.08652 0.00070 0.00001 0.12432 0.21155
404.40924 0.08931 0.00064 0.00000 0.12245 0.21241
404.41924 0.09214 0.00058 0.00000 0.12051 0.21323
404.42924 0.09501 0.00052 0.00000 0.11848 0.21402
404.43924 0.09791 0.00047 0.00000 0.11638 0.21477
404.44924 0.10085 0.00043 0.00000 0.11421 0.21549
404.45924 0.10381 0.00039 0.00000 0.11198 0.21618
404.46924 0.10680 0.00035 0.00000 0.10968 0.21684
404.47924 0.10981 0.00032 0.00000 0.10734 0.21747
404.48924 0.11284 0.00028 0.00000 0.10494 0.21807
404.49924 0.11588 0.00026 0.00000 0.10250 0.21865
404.50924 0.11894 0.00023 0.00000 0.10003 0.21920
404.51924 0.12200 0.00021 0.00000 0.09752 0.21972
404.52924 0.12506 0.00018 0.00000 0.09498 0.22023
404.53924 0.12812 0.00017 0.00000 0.09242 0.22071
404.54924 0.13116 0.00015 0.00000 0.08985 0.22116
404.55924 0.13420 0.00013 0.00000 0.08726 0.22159
404.56924 0.13721 0.00012 0.00000 0.08467 0.22200
404.57924 0.14020 0.00011 0.00000 0.08207 0.22237
404.58924 0.14316 0.00009 0.00000 0.07948 0.22273
404.59924 0.14608 0.00008 0.00000 0.07689 0.22305
404.60924 0.14895 0.00007 0.00000 0.07432 0.22335
404.61924 0.15178 0.00007 0.00000 0.07176 0.22361
404.62924 0.15455 0.00006 0.00000 0.06923 0.22384
404.63924 0.15726 0.00005 0.00000 0.06671 0.22403
404.64924 0.15991 0.00005 0.00000 0.06423 0.22418
404.65924 0.16248 0.00004 0.00000 0.06178 0.22430
404.66924 0.16496 0.00004 0.00000 0.05936 0.22436
404.67924 0.16737 0.00003 0.00000 0.05699 0.22438
404.68924 0.16968 0.00003 0.00000 0.05465 0.22435
404.69924 0.17189 0.00002 0.00000 0.05236 0.22427
404.70924 0.17399 0.00002 0.00000 0.05011 0.22412
404.71924 0.17599 0.00002 0.00000 0.04791 0.22392
404.72924 0.17787 0.00002 0.00000 0.04577 0.22365
404.73924 0.17963 0.00001 0.00000 0.04367 0.22331
404.74924 0.18126 0.00001 0.00000 0.04163 0.22290
404.75924 0.18276 0.00001 0.00000 0.03965 0.22242
404.76924 0.18412 0.00001 0.00000 0.03772 0.22185
404.77924 0.18534 0.00001 0.00000 0.03585 0.22121
404.78924 0.18642 0.00001 0.00000 0.03404 0.22047
404.79924 0.18735 0.00001 0.00000 0.03229 0.21965
404.80924 0.18813 0.00001 0.00000 0.03060 0.21874
404.81924 0.18876 0.00000 0.00000 0.02896 0.21773
404.82924 0.18922 0.00000 0.00000 0.02739 0.21662
404.83924 0.18953 0.00000 0.00000 0.02588 0.21541
404.84924 0.18968 0.00000 0.00000 0.02442 0.21410
404.85924 0.18967 0.00000 0.00000 0.02302 0.21269
404.86924 0.18949 0.00000 0.00000 0.02168 0.21117
404.87924 0.18915 0.00000 0.00000 0.02040 0.20955
404.88924 0.18864 0.00000 0.00000 0.01918 0.20782
404.89924 0.18798 0.00000 0.00000 0.01800 0.20598
404.90924 0.18715 0.00000 0.00000 0.01689 0.20404
404.91924 0.18616 0.00000 0.00000 0.01582 0.20199
404.92924 0.18501 0.00000 0.00000 0.01481 0.19983
404.93924 0.18371 0.00000 0.00000 0.01385 0.19756
404.94924 0.18226 0.00000 0.00000 0.01294 0.19520
404.95924 0.18065 0.00000 0.00000 0.01207 0.19273
404.96924 0.17890 0.00000 0.00000 0.01126 0.19016
404.97924 0.17701 0.00000 0.00000 0.01048 0.18749
404.98924 0.17497 0.00000 0.00000 0.00975 0.18472
404.99924 0.17281 0.00000 0.00000 0.00906 0.18187
405.00924 0.17052 0.00000 0.00000 0.00841 0.17893
405.01924 0.16810 0.00000 0.00000 0.00780 0.17590
405.02924 0.16557 0.00000 0.00000 0.00723 0.17280
405.03924 0.16292 0.00000 0.00000 0.00669 0.16961
405.04924 0.16018 0.00000 0.00000 0.00618 0.16636
405.05924 0.15733 0.00000 0.00000 0.00571 0.16304
405.06924 0.15439 0.00000 0.00000 0.00527 0.15966
405.07924 0.15137 0.00000 0.00000 0.00486 0.15623
405.08924 0.14827 0.00000 0.00000 0.00447 0.15274
405.09924 0.14510 0.00000 0.00000 0.00411 0.14921
405.10924 0.14186 0.00000 0.00000 0.00378 0.14564
405.11924 0.13857 0.00000 0.00000 0.00347 0.14203
405.12924 0.13523 0.00000 0.00000 0.00318 0.13840
405.13924 0.13184 0.00000 0.00000 0.00291 0.13475
405.14924 0.12842 0.00000 0.00000 0.00266 0.13108
405.15924 0.12497 0.00000 0.00000 0.00243 0.12741
405.16924 0.12150 0.00000 0.00000 0.00222 0.12373
405.17924 0.11802 0.00000 0.00000 0.00203 0.12005
405.18924 0.11453 0.00000 0.00000 0.00185 0.11637
405.19924 0.11103 0.00000 0.00000 0.00168 0.11271
405.20924 0.10755 0.00000 0.00000 0.00153 0.10907
405.21924 0.10407 0.00000 0.00000 0.00139 0.10546
405.22924 0.10061 0.00000 0.00000 0.00126 0.10187
405.23924 0.09717 0.00000 0.00000 0.00114 0.09831
405.24924 0.09377 0.00000 0.00000 0.00103 0.09480
405.25924 0.09039 0.00000 0.00000 0.00093 0.09132
405.26924 0.08706 0.00000 0.00000 0.00084 0.08790
405.27924 0.08376 0.00000 0.00000 0.00076 0.08452
405.28924 0.08052 0.00000 0.00000 0.00069 0.08120
405.29924 0.07733 0.00000 0.00000 0.00062 0.07794
405.30924 0.07419 0.00000 0.00000 0.00056 0.07475
405.31924 0.07111 0.00000 0.00000 0.00050 0.07161
405.32924 0.06810 0.00000 0.00000 0.00045 0.06855
405.33924 0.06515 0.00000 0.00000 0.00040 0.06555
405.34924 0.06227 0.00000 0.00000 0.00036 0.06263
405.35924 0.05946 0.00000 0.00000 0.00032 0.05978
405.36924 0.05672 0.00000 0.00000 0.00029 0.05701
405.37924 0.05405 0.00000 0.00000 0.00026 0.05431
405.38924 0.05147 0.00000 0.00000 0.00023 0.05170
405.39924 0.04895 0.00000 0.00000 0.00020 0.04916
405.40924 0.04652 0.00000 0.00000 0.00018 0.04670
405.41924 0.04417 0.00000 0.00000 0.00016 0.04433
405.42924 0.04189 0.00000 0.00000 0.00014 0.04203
405.43924 0.03969 0.00000 0.00000 0.00013 0.03982
405.44924 0.03757 0.00000 0.00000 0.00011 0.03769
405.45924 0.03553 0.00000 0.00000 0.00010 0.03563
405.46924 0.03357 0.00000 0.00000 0.00009 0.03366
405.47924 0.03169 0.00000 0.00000 0.00008 0.03176
405.48924 0.02988 0.00000 0.00000 0.00007 0.02995
405.49924 0.02815 0.00000 0.00000 0.00006 0.02821
405.50924 0.02649 0.00000 0.00000 0.00005 0.02654
405.51924 0.02491 0.00000 0.00000 0.00005 0.02495
405.52924 0.02339 0.00000 0.00000 0.00004 0.02344
405.53924 0.02195 0.00000 0.00000 0.00004 0.02199
405.54924 0.02058 0.00000 0.00000 0.00003 0.02061
405.55924 0.01927 0.00000 0.00000 0.00003 0.01930
405.56924 0.01803 0.00000 0.00000 0.00002 0.01806
405.57924 0.01686 0.00000 0.00000 0.00002 0.01688
405.58924 0.01574 0.00000 0.00000 0.00002 0.01576
405.59924 0.01468 0.00000 0.00000 0.00002 0.01470
405.60924 0.01369 0.00000 0.00000 0.00001 0.01370
405.61924 0.01274 0.00000 0.00000 0.00001 0.01275
405.62924 0.01185 0.00000 0.00000 0.00001 0.01186
405.63924 0.01101 0.00000 0.00000 0.00001 0.01102
405.64924 0.01022 0.00000 0.00000 0.00001 0.01023
405.65924 0.00948 0.00000 0.00000 0.00001 0.00949
405.66924 0.00878 0.00000 0.00000 0.00001 0.00879
405.67924 0.00813 0.00000 0.00000 0.00001 0.00814
405.68924 0.00752 0.00000 0.00000 0.00000 0.00752
405.69924 0.00694 0.00000 0.00000 0.00000 0.00695
405.70924 0.00641 0.00000 0.00000 0.00000 0.00641
405.71924 0.00591 0.00000 0.00000 0.00000 0.00591
405.72924 0.00544 0.00000 0.00000 0.00000 0.00544
405.73924 0.00501 0.00000 0.00000 0.00000 0.00501
405.74924 0.00460 0.00000 0.00000 0.00000 0.00460
405.75924 0.00423 0.00000 0.00000 0.00000 0.00423
405.76924 0.00388 0.00000 0.00000 0.00000 0.00388
405.77924 0.00355 0.00000 0.00000 0.00000 0.00355
405.78924 0.00325 0.00000 0.00000 0.00000 0.00325
405.79924 0.00297 0.00000 0.00000 0.00000 0.00297
405.80924 0.00272 0.00000 0.00000 0.00000 0.00272
405.81924 0.00248 0.00000 0.00000 0.00000 0.00248
405.82924 0.00226 0.00000 0.00000 0.00000 0.00226
405.83924 0.00206 0.00000 0.00000 0.00000 0.00206
405.84924 0.00187 0.00000 0.00000 0.00000 0.00187
405.85924 0.00170 0.00000 0.00000 0.00000 0.00170
405.86924 0.00155 0.00000 0.00000 0.00000 0.00155
405.87924 0.00140 0.00000 0.00000 0.00000 0.00140
405.88924 0.00127 0.00000 0.00000 0.00000 0.00127
405.89924 0.00115 0.00000 0.00000 0.00000 0.00115
405.90924 0.00104 0.00000 0.00000 0.00000 0.00104
405.91924 0.00094 0.00000 0.00000 0.00000 0.00094
405.92924 0.00085 0.00000 0.00000 0.00000 0.00085
405.93924 0.00077 0.00000 0.00000 0.00000 0.00077
405.94924 0.00069 0.00000 0.00000 0.00000 0.00069
405.95924 0.00062 0.00000 0.00000 0.00000 0.00062


==> figures/data/SQS/y_0.375_12/N-stats.txt <==
------- Overall peaks -------

level:1
average position: 404.4024218722807
position stdev: 0.5360755055030761
position uncertainty 0.11987012713774407
list of positions: 
404.90758808749024
405.0603456543614
404.39952247764825
404.3399074788202
404.19666451270786
404.83854801346456
404.81705536434566
404.25882105588425
403.1792444251533
405.0450027807714
404.3676782052669
404.8860231920991
404.01806822857543
404.61261287986014
404.0473219760194
404.3514559953676
403.50648472942265
403.55868285403494
404.8160652777612
404.841344256559

------- All types -------

TiTiTiTiTiTi1
number of atoms in this configuration: 10
average position: 404.81922637119794
position stdev: 0.20244209528089657
position uncertainty 0.06401781153844577
list of positions: 
404.90758808749024
405.0603456543614
404.83854801346456
404.81705536434566
405.0450027807714
404.3676782052669
404.8860231920991
404.61261287986014
404.8160652777612
404.841344256559

TiTiTiTi1
number of atoms in this configuration: 2
average position: 403.5325837917288
position stdev: 0.03690964787857006
position uncertainty 0.026099062306144557
list of positions: 
403.50648472942265
403.55868285403494

TiTiTi1
number of atoms in this configuration: 1
average position: 403.1792444251533
position stdev: 0.0
position uncertainty 0.0
list of positions: 
403.1792444251533

TiTiTiTiTi1
number of atoms in this configuration: 7
average position: 404.2302516750033
position stdev: 0.1504420618915487
position uncertainty 0.05686175464126075
list of positions: 
404.39952247764825
404.3399074788202
404.19666451270786
404.25882105588425
404.01806822857543
404.0473219760194
404.3514559953676

------- Simplified types based on number of neighbors -------

3-coordinated1
number of atoms in this configuration: 1
average position: 403.1792444251533
position stdev: 0.0
position uncertainty 0.0
list of positions: 
403.1792444251533

4-coordinated1
number of atoms in this configuration: 2
average position: 403.5325837917288
position stdev: 0.03690964787857006
position uncertainty 0.026099062306144557
list of positions: 
403.50648472942265
403.55868285403494

5-coordinated1
number of atoms in this configuration: 7
average position: 404.2302516750033
position stdev: 0.1504420618915487
position uncertainty 0.05686175464126075
list of positions: 
404.39952247764825
404.3399074788202
404.19666451270786
404.25882105588425
404.01806822857543
404.0473219760194
404.3514559953676

6-coordinated1
number of atoms in this configuration: 10
average position: 404.81922637119794
position stdev: 0.20244209528089657
position uncertainty 0.06401781153844577
list of positions: 
404.90758808749024
405.0603456543614
404.83854801346456
404.81705536434566
405.0450027807714
404.3676782052669
404.8860231920991
404.61261287986014
404.8160652777612
404.841344256559



==> figures/data/SQS/y_0.375_12/O-XPS-spectra-imp.txt <==
energy    O^{2V_{Ti}} O^{1V_{Ti}} O^{0V_{Ti}} total
538.12704 0.00046 0.00001 0.00000 0.00048
538.13704 0.00051 0.00001 0.00000 0.00053
538.14704 0.00057 0.00002 0.00000 0.00059
538.15704 0.00063 0.00002 0.00000 0.00065
538.16704 0.00069 0.00002 0.00000 0.00072
538.17704 0.00076 0.00002 0.00000 0.00079
538.18704 0.00084 0.00003 0.00000 0.00087
538.19704 0.00092 0.00003 0.00001 0.00096
538.20704 0.00102 0.00003 0.00001 0.00106
538.21704 0.00111 0.00004 0.00001 0.00116
538.22704 0.00122 0.00004 0.00001 0.00127
538.23704 0.00134 0.00005 0.00001 0.00140
538.24704 0.00146 0.00006 0.00001 0.00153
538.25704 0.00160 0.00006 0.00001 0.00167
538.26704 0.00174 0.00007 0.00001 0.00183
538.27704 0.00190 0.00008 0.00002 0.00200
538.28704 0.00207 0.00009 0.00002 0.00218
538.29704 0.00225 0.00010 0.00002 0.00237
538.30704 0.00245 0.00011 0.00002 0.00258
538.31704 0.00266 0.00012 0.00003 0.00281
538.32704 0.00288 0.00014 0.00003 0.00305
538.33704 0.00312 0.00015 0.00003 0.00331
538.34704 0.00338 0.00017 0.00004 0.00359
538.35704 0.00365 0.00019 0.00004 0.00388
538.36704 0.00395 0.00021 0.00005 0.00420
538.37704 0.00426 0.00023 0.00006 0.00454
538.38704 0.00459 0.00025 0.00006 0.00490
538.39704 0.00494 0.00028 0.00007 0.00529
538.40704 0.00531 0.00031 0.00008 0.00570
538.41704 0.00570 0.00034 0.00009 0.00613
538.42704 0.00612 0.00038 0.00010 0.00659
538.43704 0.00655 0.00042 0.00011 0.00708
538.44704 0.00702 0.00046 0.00013 0.00760
538.45704 0.00750 0.00050 0.00014 0.00815
538.46704 0.00802 0.00055 0.00016 0.00873
538.47704 0.00856 0.00060 0.00018 0.00934
538.48704 0.00912 0.00066 0.00020 0.00998
538.49704 0.00971 0.00072 0.00022 0.01066
538.50704 0.01033 0.00079 0.00025 0.01137
538.51704 0.01098 0.00087 0.00027 0.01212
538.52704 0.01166 0.00094 0.00030 0.01290
538.53704 0.01236 0.00103 0.00034 0.01373
538.54704 0.01309 0.00112 0.00037 0.01459
538.55704 0.01385 0.00122 0.00041 0.01549
538.56704 0.01465 0.00132 0.00046 0.01643
538.57704 0.01546 0.00144 0.00051 0.01741
538.58704 0.01631 0.00156 0.00056 0.01843
538.59704 0.01719 0.00169 0.00062 0.01949
538.60704 0.01809 0.00182 0.00068 0.02060
538.61704 0.01903 0.00197 0.00075 0.02175
538.62704 0.01999 0.00213 0.00082 0.02294
538.63704 0.02097 0.00230 0.00090 0.02417
538.64704 0.02198 0.00248 0.00099 0.02545
538.65704 0.02302 0.00267 0.00108 0.02677
538.66704 0.02408 0.00287 0.00119 0.02813
538.67704 0.02516 0.00308 0.00130 0.02954
538.68704 0.02626 0.00331 0.00142 0.03099
538.69704 0.02739 0.00355 0.00155 0.03248
538.70704 0.02853 0.00380 0.00169 0.03401
538.71704 0.02969 0.00407 0.00184 0.03559
538.72704 0.03086 0.00435 0.00200 0.03720
538.73704 0.03205 0.00464 0.00217 0.03886
538.74704 0.03324 0.00496 0.00236 0.04056
538.75704 0.03445 0.00529 0.00256 0.04229
538.76704 0.03566 0.00563 0.00277 0.04406
538.77704 0.03688 0.00599 0.00300 0.04587
538.78704 0.03810 0.00637 0.00324 0.04771
538.79704 0.03932 0.00677 0.00350 0.04959
538.80704 0.04054 0.00719 0.00378 0.05150
538.81704 0.04175 0.00762 0.00407 0.05344
538.82704 0.04295 0.00807 0.00438 0.05541
538.83704 0.04415 0.00855 0.00472 0.05741
538.84704 0.04533 0.00904 0.00507 0.05943
538.85704 0.04649 0.00955 0.00544 0.06148
538.86704 0.04764 0.01008 0.00584 0.06355
538.87704 0.04876 0.01064 0.00625 0.06565
538.88704 0.04986 0.01121 0.00669 0.06776
538.89704 0.05093 0.01180 0.00716 0.06989
538.90704 0.05197 0.01242 0.00765 0.07204
538.91704 0.05298 0.01306 0.00816 0.07420
538.92704 0.05396 0.01371 0.00870 0.07637
538.93704 0.05489 0.01439 0.00927 0.07855
538.94704 0.05579 0.01509 0.00986 0.08074
538.95704 0.05664 0.01582 0.01048 0.08294
538.96704 0.05745 0.01656 0.01113 0.08514
538.97704 0.05821 0.01732 0.01181 0.08735
538.98704 0.05893 0.01811 0.01252 0.08955
538.99704 0.05959 0.01892 0.01326 0.09176
539.00704 0.06019 0.01974 0.01403 0.09396
539.01704 0.06075 0.02059 0.01482 0.09616
539.02704 0.06124 0.02146 0.01565 0.09836
539.03704 0.06168 0.02235 0.01651 0.10054
539.04704 0.06206 0.02326 0.01740 0.10272
539.05704 0.06238 0.02418 0.01833 0.10489
539.06704 0.06264 0.02513 0.01928 0.10704
539.07704 0.06283 0.02609 0.02026 0.10919
539.08704 0.06297 0.02708 0.02127 0.11132
539.09704 0.06304 0.02807 0.02232 0.11343
539.10704 0.06305 0.02909 0.02339 0.11553
539.11704 0.06299 0.03012 0.02449 0.11761
539.12704 0.06288 0.03117 0.02562 0.11967
539.13704 0.06270 0.03223 0.02678 0.12171
539.14704 0.06246 0.03331 0.02797 0.12373
539.15704 0.06216 0.03439 0.02918 0.12573
539.16704 0.06180 0.03549 0.03042 0.12771
539.17704 0.06138 0.03660 0.03168 0.12967
539.18704 0.06090 0.03773 0.03297 0.13160
539.19704 0.06037 0.03886 0.03428 0.13350
539.20704 0.05978 0.03999 0.03561 0.13538
539.21704 0.05914 0.04114 0.03695 0.13724
539.22704 0.05845 0.04229 0.03832 0.13906
539.23704 0.05771 0.04344 0.03970 0.14086
539.24704 0.05693 0.04460 0.04110 0.14263
539.25704 0.05610 0.04576 0.04252 0.14438
539.26704 0.05523 0.04692 0.04394 0.14609
539.27704 0.05431 0.04808 0.04537 0.14777
539.28704 0.05336 0.04924 0.04681 0.14942
539.29704 0.05238 0.05039 0.04826 0.15103
539.30704 0.05136 0.05154 0.04971 0.15262
539.31704 0.05032 0.05268 0.05117 0.15417
539.32704 0.04924 0.05381 0.05262 0.15568
539.33704 0.04815 0.05493 0.05408 0.15715
539.34704 0.04703 0.05604 0.05553 0.15859
539.35704 0.04589 0.05713 0.05697 0.15999
539.36704 0.04474 0.05821 0.05840 0.16135
539.37704 0.04357 0.05927 0.05983 0.16267
539.38704 0.04239 0.06031 0.06124 0.16394
539.39704 0.04120 0.06133 0.06264 0.16518
539.40704 0.04001 0.06233 0.06402 0.16636
539.41704 0.03881 0.06330 0.06539 0.16750
539.42704 0.03761 0.06424 0.06673 0.16859
539.43704 0.03642 0.06516 0.06805 0.16963
539.44704 0.03522 0.06604 0.06935 0.17061
539.45704 0.03404 0.06689 0.07062 0.17154
539.46704 0.03286 0.06770 0.07186 0.17242
539.47704 0.03169 0.06848 0.07307 0.17324
539.48704 0.03053 0.06922 0.07425 0.17399
539.49704 0.02939 0.06991 0.07539 0.17469
539.50704 0.02826 0.07057 0.07650 0.17532
539.51704 0.02715 0.07118 0.07757 0.17589
539.52704 0.02605 0.07174 0.07860 0.17639
539.53704 0.02498 0.07226 0.07959 0.17682
539.54704 0.02393 0.07272 0.08053 0.17718
539.55704 0.02290 0.07314 0.08144 0.17747
539.56704 0.02189 0.07350 0.08229 0.17768
539.57704 0.02090 0.07381 0.08311 0.17782
539.58704 0.01994 0.07407 0.08387 0.17788
539.59704 0.01901 0.07427 0.08458 0.17786
539.60704 0.01810 0.07441 0.08525 0.17775
539.61704 0.01722 0.07449 0.08586 0.17757
539.62704 0.01636 0.07452 0.08642 0.17730
539.63704 0.01554 0.07449 0.08692 0.17695
539.64704 0.01474 0.07440 0.08737 0.17651
539.65704 0.01396 0.07425 0.08777 0.17598
539.66704 0.01322 0.07404 0.08811 0.17537
539.67704 0.01250 0.07377 0.08840 0.17467
539.68704 0.01181 0.07344 0.08863 0.17388
539.69704 0.01114 0.07306 0.08880 0.17300
539.70704 0.01051 0.07261 0.08891 0.17203
539.71704 0.00990 0.07211 0.08897 0.17097
539.72704 0.00931 0.07155 0.08896 0.16983
539.73704 0.00876 0.07093 0.08891 0.16859
539.74704 0.00822 0.07026 0.08879 0.16727
539.75704 0.00772 0.06953 0.08861 0.16586
539.76704 0.00723 0.06876 0.08838 0.16437
539.77704 0.00677 0.06793 0.08809 0.16279
539.78704 0.00633 0.06705 0.08774 0.16113
539.79704 0.00592 0.06613 0.08734 0.15939
539.80704 0.00553 0.06516 0.08688 0.15756
539.81704 0.00515 0.06415 0.08636 0.15566
539.82704 0.00480 0.06310 0.08579 0.15369
539.83704 0.00447 0.06200 0.08517 0.15164
539.84704 0.00416 0.06088 0.08449 0.14952
539.85704 0.00386 0.05972 0.08376 0.14734
539.86704 0.00358 0.05852 0.08298 0.14509
539.87704 0.00332 0.05730 0.08215 0.14277
539.88704 0.00307 0.05605 0.08127 0.14040
539.89704 0.00284 0.05478 0.08035 0.13797
539.90704 0.00263 0.05349 0.07938 0.13549
539.91704 0.00243 0.05218 0.07836 0.13296
539.92704 0.00224 0.05085 0.07730 0.13039
539.93704 0.00206 0.04951 0.07620 0.12778
539.94704 0.00190 0.04816 0.07506 0.12512
539.95704 0.00175 0.04680 0.07389 0.12244
539.96704 0.00160 0.04544 0.07268 0.11972
539.97704 0.00147 0.04408 0.07143 0.11698
539.98704 0.00135 0.04271 0.07015 0.11422
539.99704 0.00124 0.04135 0.06885 0.11143
540.00704 0.00113 0.03999 0.06751 0.10864
540.01704 0.00103 0.03864 0.06615 0.10583
540.02704 0.00094 0.03730 0.06477 0.10302
540.03704 0.00086 0.03597 0.06337 0.10020
540.04704 0.00078 0.03466 0.06195 0.09739
540.05704 0.00071 0.03336 0.06051 0.09458
540.06704 0.00065 0.03207 0.05906 0.09178
540.07704 0.00059 0.03081 0.05759 0.08899
540.08704 0.00053 0.02957 0.05612 0.08622
540.09704 0.00048 0.02835 0.05464 0.08347
540.10704 0.00044 0.02715 0.05315 0.08074
540.11704 0.00040 0.02598 0.05166 0.07804
540.12704 0.00036 0.02483 0.05017 0.07536
540.13704 0.00032 0.02371 0.04868 0.07272
540.14704 0.00029 0.02262 0.04720 0.07011
540.15704 0.00026 0.02156 0.04572 0.06754
540.16704 0.00024 0.02053 0.04425 0.06501
540.17704 0.00021 0.01952 0.04279 0.06253
540.18704 0.00019 0.01855 0.04134 0.06008
540.19704 0.00017 0.01761 0.03991 0.05769
540.20704 0.00015 0.01670 0.03849 0.05534
540.21704 0.00014 0.01582 0.03709 0.05304
540.22704 0.00012 0.01497 0.03570 0.05080
540.23704 0.00011 0.01415 0.03434 0.04860
540.24704 0.00010 0.01337 0.03300 0.04647
540.25704 0.00009 0.01261 0.03168 0.04438
540.26704 0.00008 0.01189 0.03039 0.04236
540.27704 0.00007 0.01119 0.02912 0.04039
540.28704 0.00006 0.01053 0.02788 0.03848
540.29704 0.00005 0.00989 0.02667 0.03662
540.30704 0.00005 0.00929 0.02549 0.03483
540.31704 0.00004 0.00871 0.02434 0.03309
540.32704 0.00004 0.00816 0.02321 0.03141
540.33704 0.00003 0.00764 0.02212 0.02979
540.34704 0.00003 0.00714 0.02106 0.02823
540.35704 0.00003 0.00667 0.02003 0.02672
540.36704 0.00002 0.00622 0.01903 0.02528
540.37704 0.00002 0.00580 0.01807 0.02389
540.38704 0.00002 0.00540 0.01713 0.02255
540.39704 0.00002 0.00502 0.01623 0.02127
540.40704 0.00001 0.00467 0.01536 0.02005
540.41704 0.00001 0.00433 0.01453 0.01887
540.42704 0.00001 0.00402 0.01372 0.01775
540.43704 0.00001 0.00372 0.01295 0.01668
540.44704 0.00001 0.00344 0.01221 0.01566
540.45704 0.00001 0.00318 0.01150 0.01469
540.46704 0.00001 0.00294 0.01082 0.01377
540.47704 0.00001 0.00271 0.01017 0.01289
540.48704 0.00000 0.00250 0.00955 0.01206
540.49704 0.00000 0.00230 0.00896 0.01126
540.50704 0.00000 0.00212 0.00840 0.01052
540.51704 0.00000 0.00194 0.00786 0.00981
540.52704 0.00000 0.00178 0.00735 0.00914
540.53704 0.00000 0.00164 0.00687 0.00851
540.54704 0.00000 0.00150 0.00641 0.00791
540.55704 0.00000 0.00137 0.00598 0.00735
540.56704 0.00000 0.00125 0.00557 0.00682
540.57704 0.00000 0.00114 0.00518 0.00632
540.58704 0.00000 0.00104 0.00481 0.00586
540.59704 0.00000 0.00095 0.00447 0.00542
540.60704 0.00000 0.00087 0.00415 0.00501
540.61704 0.00000 0.00079 0.00384 0.00463
540.62704 0.00000 0.00071 0.00356 0.00427
540.63704 0.00000 0.00065 0.00329 0.00394
540.64704 0.00000 0.00059 0.00304 0.00363
540.65704 0.00000 0.00053 0.00280 0.00334
540.66704 0.00000 0.00048 0.00258 0.00307
540.67704 0.00000 0.00043 0.00238 0.00282
540.68704 0.00000 0.00039 0.00219 0.00258
540.69704 0.00000 0.00035 0.00201 0.00237
540.70704 0.00000 0.00032 0.00185 0.00217
540.71704 0.00000 0.00029 0.00169 0.00198
540.72704 0.00000 0.00026 0.00155 0.00181
540.73704 0.00000 0.00023 0.00142 0.00165
540.74704 0.00000 0.00021 0.00130 0.00151
540.75704 0.00000 0.00019 0.00119 0.00137
540.76704 0.00000 0.00017 0.00108 0.00125
540.77704 0.00000 0.00015 0.00098 0.00113
540.78704 0.00000 0.00013 0.00090 0.00103
540.79704 0.00000 0.00012 0.00082 0.00093
540.80704 0.00000 0.00011 0.00074 0.00085
540.81704 0.00000 0.00009 0.00067 0.00077
540.82704 0.00000 0.00008 0.00061 0.00069
540.83704 0.00000 0.00007 0.00055 0.00063
540.84704 0.00000 0.00007 0.00050 0.00056
540.85704 0.00000 0.00006 0.00045 0.00051
540.86704 0.00000 0.00005 0.00041 0.00046


==> figures/data/SQS/y_0.375_12/O-XPS-spectra.txt <==
energy TiTiTiTiTiTi TiTiTiTi TiTiTiTiTi total
538.12704 0.00000 0.00046 0.00001 0.00048
538.13704 0.00000 0.00051 0.00001 0.00053
538.14704 0.00000 0.00057 0.00002 0.00059
538.15704 0.00000 0.00063 0.00002 0.00065
538.16704 0.00000 0.00069 0.00002 0.00072
538.17704 0.00000 0.00076 0.00002 0.00079
538.18704 0.00000 0.00084 0.00003 0.00087
538.19704 0.00001 0.00092 0.00003 0.00096
538.20704 0.00001 0.00102 0.00003 0.00106
538.21704 0.00001 0.00111 0.00004 0.00116
538.22704 0.00001 0.00122 0.00004 0.00127
538.23704 0.00001 0.00134 0.00005 0.00140
538.24704 0.00001 0.00146 0.00006 0.00153
538.25704 0.00001 0.00160 0.00006 0.00167
538.26704 0.00001 0.00174 0.00007 0.00183
538.27704 0.00002 0.00190 0.00008 0.00200
538.28704 0.00002 0.00207 0.00009 0.00218
538.29704 0.00002 0.00225 0.00010 0.00237
538.30704 0.00002 0.00245 0.00011 0.00258
538.31704 0.00003 0.00266 0.00012 0.00281
538.32704 0.00003 0.00288 0.00014 0.00305
538.33704 0.00003 0.00312 0.00015 0.00331
538.34704 0.00004 0.00338 0.00017 0.00359
538.35704 0.00004 0.00365 0.00019 0.00388
538.36704 0.00005 0.00395 0.00021 0.00420
538.37704 0.00006 0.00426 0.00023 0.00454
538.38704 0.00006 0.00459 0.00025 0.00490
538.39704 0.00007 0.00494 0.00028 0.00529
538.40704 0.00008 0.00531 0.00031 0.00570
538.41704 0.00009 0.00570 0.00034 0.00613
538.42704 0.00010 0.00612 0.00038 0.00659
538.43704 0.00011 0.00655 0.00042 0.00708
538.44704 0.00013 0.00702 0.00046 0.00760
538.45704 0.00014 0.00750 0.00050 0.00815
538.46704 0.00016 0.00802 0.00055 0.00873
538.47704 0.00018 0.00856 0.00060 0.00934
538.48704 0.00020 0.00912 0.00066 0.00998
538.49704 0.00022 0.00971 0.00072 0.01066
538.50704 0.00025 0.01033 0.00079 0.01137
538.51704 0.00027 0.01098 0.00087 0.01212
538.52704 0.00030 0.01166 0.00094 0.01290
538.53704 0.00034 0.01236 0.00103 0.01373
538.54704 0.00037 0.01309 0.00112 0.01459
538.55704 0.00041 0.01385 0.00122 0.01549
538.56704 0.00046 0.01465 0.00132 0.01643
538.57704 0.00051 0.01546 0.00144 0.01741
538.58704 0.00056 0.01631 0.00156 0.01843
538.59704 0.00062 0.01719 0.00169 0.01949
538.60704 0.00068 0.01809 0.00182 0.02060
538.61704 0.00075 0.01903 0.00197 0.02175
538.62704 0.00082 0.01999 0.00213 0.02294
538.63704 0.00090 0.02097 0.00230 0.02417
538.64704 0.00099 0.02198 0.00248 0.02545
538.65704 0.00108 0.02302 0.00267 0.02677
538.66704 0.00119 0.02408 0.00287 0.02813
538.67704 0.00130 0.02516 0.00308 0.02954
538.68704 0.00142 0.02626 0.00331 0.03099
538.69704 0.00155 0.02739 0.00355 0.03248
538.70704 0.00169 0.02853 0.00380 0.03401
538.71704 0.00184 0.02969 0.00407 0.03559
538.72704 0.00200 0.03086 0.00435 0.03720
538.73704 0.00217 0.03205 0.00464 0.03886
538.74704 0.00236 0.03324 0.00496 0.04056
538.75704 0.00256 0.03445 0.00529 0.04229
538.76704 0.00277 0.03566 0.00563 0.04406
538.77704 0.00300 0.03688 0.00599 0.04587
538.78704 0.00324 0.03810 0.00637 0.04771
538.79704 0.00350 0.03932 0.00677 0.04959
538.80704 0.00378 0.04054 0.00719 0.05150
538.81704 0.00407 0.04175 0.00762 0.05344
538.82704 0.00438 0.04295 0.00807 0.05541
538.83704 0.00472 0.04415 0.00855 0.05741
538.84704 0.00507 0.04533 0.00904 0.05943
538.85704 0.00544 0.04649 0.00955 0.06148
538.86704 0.00584 0.04764 0.01008 0.06355
538.87704 0.00625 0.04876 0.01064 0.06565
538.88704 0.00669 0.04986 0.01121 0.06776
538.89704 0.00716 0.05093 0.01180 0.06989
538.90704 0.00765 0.05197 0.01242 0.07204
538.91704 0.00816 0.05298 0.01306 0.07420
538.92704 0.00870 0.05396 0.01371 0.07637
538.93704 0.00927 0.05489 0.01439 0.07855
538.94704 0.00986 0.05579 0.01509 0.08074
538.95704 0.01048 0.05664 0.01582 0.08294
538.96704 0.01113 0.05745 0.01656 0.08514
538.97704 0.01181 0.05821 0.01732 0.08735
538.98704 0.01252 0.05893 0.01811 0.08955
538.99704 0.01326 0.05959 0.01892 0.09176
539.00704 0.01403 0.06019 0.01974 0.09396
539.01704 0.01482 0.06075 0.02059 0.09616
539.02704 0.01565 0.06124 0.02146 0.09836
539.03704 0.01651 0.06168 0.02235 0.10054
539.04704 0.01740 0.06206 0.02326 0.10272
539.05704 0.01833 0.06238 0.02418 0.10489
539.06704 0.01928 0.06264 0.02513 0.10704
539.07704 0.02026 0.06283 0.02609 0.10919
539.08704 0.02127 0.06297 0.02708 0.11132
539.09704 0.02232 0.06304 0.02807 0.11343
539.10704 0.02339 0.06305 0.02909 0.11553
539.11704 0.02449 0.06299 0.03012 0.11761
539.12704 0.02562 0.06288 0.03117 0.11967
539.13704 0.02678 0.06270 0.03223 0.12171
539.14704 0.02797 0.06246 0.03331 0.12373
539.15704 0.02918 0.06216 0.03439 0.12573
539.16704 0.03042 0.06180 0.03549 0.12771
539.17704 0.03168 0.06138 0.03660 0.12967
539.18704 0.03297 0.06090 0.03773 0.13160
539.19704 0.03428 0.06037 0.03886 0.13350
539.20704 0.03561 0.05978 0.03999 0.13538
539.21704 0.03695 0.05914 0.04114 0.13724
539.22704 0.03832 0.05845 0.04229 0.13906
539.23704 0.03970 0.05771 0.04344 0.14086
539.24704 0.04110 0.05693 0.04460 0.14263
539.25704 0.04252 0.05610 0.04576 0.14438
539.26704 0.04394 0.05523 0.04692 0.14609
539.27704 0.04537 0.05431 0.04808 0.14777
539.28704 0.04681 0.05336 0.04924 0.14942
539.29704 0.04826 0.05238 0.05039 0.15103
539.30704 0.04971 0.05136 0.05154 0.15262
539.31704 0.05117 0.05032 0.05268 0.15417
539.32704 0.05262 0.04924 0.05381 0.15568
539.33704 0.05408 0.04815 0.05493 0.15715
539.34704 0.05553 0.04703 0.05604 0.15859
539.35704 0.05697 0.04589 0.05713 0.15999
539.36704 0.05840 0.04474 0.05821 0.16135
539.37704 0.05983 0.04357 0.05927 0.16267
539.38704 0.06124 0.04239 0.06031 0.16394
539.39704 0.06264 0.04120 0.06133 0.16518
539.40704 0.06402 0.04001 0.06233 0.16636
539.41704 0.06539 0.03881 0.06330 0.16750
539.42704 0.06673 0.03761 0.06424 0.16859
539.43704 0.06805 0.03642 0.06516 0.16963
539.44704 0.06935 0.03522 0.06604 0.17061
539.45704 0.07062 0.03404 0.06689 0.17154
539.46704 0.07186 0.03286 0.06770 0.17242
539.47704 0.07307 0.03169 0.06848 0.17324
539.48704 0.07425 0.03053 0.06922 0.17399
539.49704 0.07539 0.02939 0.06991 0.17469
539.50704 0.07650 0.02826 0.07057 0.17532
539.51704 0.07757 0.02715 0.07118 0.17589
539.52704 0.07860 0.02605 0.07174 0.17639
539.53704 0.07959 0.02498 0.07226 0.17682
539.54704 0.08053 0.02393 0.07272 0.17718
539.55704 0.08144 0.02290 0.07314 0.17747
539.56704 0.08229 0.02189 0.07350 0.17768
539.57704 0.08311 0.02090 0.07381 0.17782
539.58704 0.08387 0.01994 0.07407 0.17788
539.59704 0.08458 0.01901 0.07427 0.17786
539.60704 0.08525 0.01810 0.07441 0.17775
539.61704 0.08586 0.01722 0.07449 0.17757
539.62704 0.08642 0.01636 0.07452 0.17730
539.63704 0.08692 0.01554 0.07449 0.17695
539.64704 0.08737 0.01474 0.07440 0.17651
539.65704 0.08777 0.01396 0.07425 0.17598
539.66704 0.08811 0.01322 0.07404 0.17537
539.67704 0.08840 0.01250 0.07377 0.17467
539.68704 0.08863 0.01181 0.07344 0.17388
539.69704 0.08880 0.01114 0.07306 0.17300
539.70704 0.08891 0.01051 0.07261 0.17203
539.71704 0.08897 0.00990 0.07211 0.17097
539.72704 0.08896 0.00931 0.07155 0.16983
539.73704 0.08891 0.00876 0.07093 0.16859
539.74704 0.08879 0.00822 0.07026 0.16727
539.75704 0.08861 0.00772 0.06953 0.16586
539.76704 0.08838 0.00723 0.06876 0.16437
539.77704 0.08809 0.00677 0.06793 0.16279
539.78704 0.08774 0.00633 0.06705 0.16113
539.79704 0.08734 0.00592 0.06613 0.15939
539.80704 0.08688 0.00553 0.06516 0.15756
539.81704 0.08636 0.00515 0.06415 0.15566
539.82704 0.08579 0.00480 0.06310 0.15369
539.83704 0.08517 0.00447 0.06200 0.15164
539.84704 0.08449 0.00416 0.06088 0.14952
539.85704 0.08376 0.00386 0.05972 0.14734
539.86704 0.08298 0.00358 0.05852 0.14509
539.87704 0.08215 0.00332 0.05730 0.14277
539.88704 0.08127 0.00307 0.05605 0.14040
539.89704 0.08035 0.00284 0.05478 0.13797
539.90704 0.07938 0.00263 0.05349 0.13549
539.91704 0.07836 0.00243 0.05218 0.13296
539.92704 0.07730 0.00224 0.05085 0.13039
539.93704 0.07620 0.00206 0.04951 0.12778
539.94704 0.07506 0.00190 0.04816 0.12512
539.95704 0.07389 0.00175 0.04680 0.12244
539.96704 0.07268 0.00160 0.04544 0.11972
539.97704 0.07143 0.00147 0.04408 0.11698
539.98704 0.07015 0.00135 0.04271 0.11422
539.99704 0.06885 0.00124 0.04135 0.11143
540.00704 0.06751 0.00113 0.03999 0.10864
540.01704 0.06615 0.00103 0.03864 0.10583
540.02704 0.06477 0.00094 0.03730 0.10302
540.03704 0.06337 0.00086 0.03597 0.10020
540.04704 0.06195 0.00078 0.03466 0.09739
540.05704 0.06051 0.00071 0.03336 0.09458
540.06704 0.05906 0.00065 0.03207 0.09178
540.07704 0.05759 0.00059 0.03081 0.08899
540.08704 0.05612 0.00053 0.02957 0.08622
540.09704 0.05464 0.00048 0.02835 0.08347
540.10704 0.05315 0.00044 0.02715 0.08074
540.11704 0.05166 0.00040 0.02598 0.07804
540.12704 0.05017 0.00036 0.02483 0.07536
540.13704 0.04868 0.00032 0.02371 0.07272
540.14704 0.04720 0.00029 0.02262 0.07011
540.15704 0.04572 0.00026 0.02156 0.06754
540.16704 0.04425 0.00024 0.02053 0.06501
540.17704 0.04279 0.00021 0.01952 0.06253
540.18704 0.04134 0.00019 0.01855 0.06008
540.19704 0.03991 0.00017 0.01761 0.05769
540.20704 0.03849 0.00015 0.01670 0.05534
540.21704 0.03709 0.00014 0.01582 0.05304
540.22704 0.03570 0.00012 0.01497 0.05080
540.23704 0.03434 0.00011 0.01415 0.04860
540.24704 0.03300 0.00010 0.01337 0.04647
540.25704 0.03168 0.00009 0.01261 0.04438
540.26704 0.03039 0.00008 0.01189 0.04236
540.27704 0.02912 0.00007 0.01119 0.04039
540.28704 0.02788 0.00006 0.01053 0.03848
540.29704 0.02667 0.00005 0.00989 0.03662
540.30704 0.02549 0.00005 0.00929 0.03483
540.31704 0.02434 0.00004 0.00871 0.03309
540.32704 0.02321 0.00004 0.00816 0.03141
540.33704 0.02212 0.00003 0.00764 0.02979
540.34704 0.02106 0.00003 0.00714 0.02823
540.35704 0.02003 0.00003 0.00667 0.02672
540.36704 0.01903 0.00002 0.00622 0.02528
540.37704 0.01807 0.00002 0.00580 0.02389
540.38704 0.01713 0.00002 0.00540 0.02255
540.39704 0.01623 0.00002 0.00502 0.02127
540.40704 0.01536 0.00001 0.00467 0.02005
540.41704 0.01453 0.00001 0.00433 0.01887
540.42704 0.01372 0.00001 0.00402 0.01775
540.43704 0.01295 0.00001 0.00372 0.01668
540.44704 0.01221 0.00001 0.00344 0.01566
540.45704 0.01150 0.00001 0.00318 0.01469
540.46704 0.01082 0.00001 0.00294 0.01377
540.47704 0.01017 0.00001 0.00271 0.01289
540.48704 0.00955 0.00000 0.00250 0.01206
540.49704 0.00896 0.00000 0.00230 0.01126
540.50704 0.00840 0.00000 0.00212 0.01052
540.51704 0.00786 0.00000 0.00194 0.00981
540.52704 0.00735 0.00000 0.00178 0.00914
540.53704 0.00687 0.00000 0.00164 0.00851
540.54704 0.00641 0.00000 0.00150 0.00791
540.55704 0.00598 0.00000 0.00137 0.00735
540.56704 0.00557 0.00000 0.00125 0.00682
540.57704 0.00518 0.00000 0.00114 0.00632
540.58704 0.00481 0.00000 0.00104 0.00586
540.59704 0.00447 0.00000 0.00095 0.00542
540.60704 0.00415 0.00000 0.00087 0.00501
540.61704 0.00384 0.00000 0.00079 0.00463
540.62704 0.00356 0.00000 0.00071 0.00427
540.63704 0.00329 0.00000 0.00065 0.00394
540.64704 0.00304 0.00000 0.00059 0.00363
540.65704 0.00280 0.00000 0.00053 0.00334
540.66704 0.00258 0.00000 0.00048 0.00307
540.67704 0.00238 0.00000 0.00043 0.00282
540.68704 0.00219 0.00000 0.00039 0.00258
540.69704 0.00201 0.00000 0.00035 0.00237
540.70704 0.00185 0.00000 0.00032 0.00217
540.71704 0.00169 0.00000 0.00029 0.00198
540.72704 0.00155 0.00000 0.00026 0.00181
540.73704 0.00142 0.00000 0.00023 0.00165
540.74704 0.00130 0.00000 0.00021 0.00151
540.75704 0.00119 0.00000 0.00019 0.00137
540.76704 0.00108 0.00000 0.00017 0.00125
540.77704 0.00098 0.00000 0.00015 0.00113
540.78704 0.00090 0.00000 0.00013 0.00103
540.79704 0.00082 0.00000 0.00012 0.00093
540.80704 0.00074 0.00000 0.00011 0.00085
540.81704 0.00067 0.00000 0.00009 0.00077
540.82704 0.00061 0.00000 0.00008 0.00069
540.83704 0.00055 0.00000 0.00007 0.00063
540.84704 0.00050 0.00000 0.00007 0.00056
540.85704 0.00045 0.00000 0.00006 0.00051
540.86704 0.00041 0.00000 0.00005 0.00046


==> figures/data/SQS/y_0.375_12/O-stats.txt <==
------- Overall peaks -------

level:1
average position: 539.5232840781476
position stdev: 0.3171391793807061
position uncertainty 0.09155019529301385
list of positions: 
539.4331189923716
539.7159724754057
539.6229417460821
539.0270445523887
539.5535605772617
539.910818588898
539.6616416576173
539.2870060402939
539.049098572588
539.2461443193255
539.802341990937
539.9697194246016

------- All types -------

TiTiTiTiTiTi1
number of atoms in this configuration: 5
average position: 539.7166380117078
position stdev: 0.22843709473271073
position uncertainty 0.10216017448098007
list of positions: 
539.4331189923716
539.7159724754057
539.5535605772617
539.910818588898
539.9697194246016

TiTiTiTi1
number of atoms in this configuration: 3
average position: 539.1074291481008
position stdev: 0.12063589431703194
position uncertainty 0.06964916605786964
list of positions: 
539.0270445523887
539.049098572588
539.2461443193255

TiTiTiTiTi1
number of atoms in this configuration: 4
average position: 539.5934828587325
position stdev: 0.21837553682798003
position uncertainty 0.10918776841399001
list of positions: 
539.6229417460821
539.6616416576173
539.2870060402939
539.802341990937

------- Simplified types based on number of neighbors -------

4-coordinated1
number of atoms in this configuration: 3
average position: 539.1074291481008
position stdev: 0.12063589431703194
position uncertainty 0.06964916605786964
list of positions: 
539.0270445523887
539.049098572588
539.2461443193255

5-coordinated1
number of atoms in this configuration: 4
average position: 539.5934828587325
position stdev: 0.21837553682798003
position uncertainty 0.10918776841399001
list of positions: 
539.6229417460821
539.6616416576173
539.2870060402939
539.802341990937

6-coordinated1
number of atoms in this configuration: 5
average position: 539.7166380117078
position stdev: 0.22843709473271073
position uncertainty 0.10216017448098007
list of positions: 
539.4331189923716
539.7159724754057
539.5535605772617
539.910818588898
539.9697194246016



==> figures/data/SQS/y_0.375_12/Ti-XPS-spectra-imp.txt <==
energy    6 total
453.43663 0.00289 0.00289
453.44663 0.00322 0.00322
453.45663 0.00359 0.00359
453.46663 0.00400 0.00400
453.47663 0.00445 0.00445
453.48663 0.00495 0.00495
453.49663 0.00549 0.00549
453.50663 0.00609 0.00609
453.51663 0.00675 0.00675
453.52663 0.00747 0.00747
453.53663 0.00826 0.00826
453.54663 0.00912 0.00912
453.55663 0.01007 0.01007
453.56663 0.01109 0.01109
453.57663 0.01222 0.01222
453.58663 0.01344 0.01344
453.59663 0.01476 0.01476
453.60663 0.01620 0.01620
453.61663 0.01777 0.01777
453.62663 0.01946 0.01946
453.63663 0.02130 0.02130
453.64663 0.02328 0.02328
453.65663 0.02542 0.02542
453.66663 0.02773 0.02773
453.67663 0.03022 0.03022
453.68663 0.03290 0.03290
453.69663 0.03578 0.03578
453.70663 0.03887 0.03887
453.71663 0.04218 0.04218
453.72663 0.04573 0.04573
453.73663 0.04953 0.04953
453.74663 0.05359 0.05359
453.75663 0.05792 0.05792
453.76663 0.06254 0.06254
453.77663 0.06746 0.06746
453.78663 0.07269 0.07269
453.79663 0.07824 0.07824
453.80663 0.08414 0.08414
453.81663 0.09039 0.09039
453.82663 0.09700 0.09700
453.83663 0.10399 0.10399
453.84663 0.11137 0.11137
453.85663 0.11916 0.11916
453.86663 0.12736 0.12736
453.87663 0.13598 0.13598
453.88663 0.14505 0.14505
453.89663 0.15456 0.15456
453.90663 0.16453 0.16453
453.91663 0.17497 0.17497
453.92663 0.18588 0.18588
453.93663 0.19727 0.19727
453.94663 0.20915 0.20915
453.95663 0.22153 0.22153
453.96663 0.23440 0.23440
453.97663 0.24777 0.24777
453.98663 0.26164 0.26164
453.99663 0.27601 0.27601
454.00663 0.29088 0.29088
454.01663 0.30625 0.30625
454.02663 0.32210 0.32210
454.03663 0.33844 0.33844
454.04663 0.35526 0.35526
454.05663 0.37254 0.37254
454.06663 0.39027 0.39027
454.07663 0.40844 0.40844
454.08663 0.42704 0.42704
454.09663 0.44604 0.44604
454.10663 0.46542 0.46542
454.11663 0.48516 0.48516
454.12663 0.50525 0.50525
454.13663 0.52565 0.52565
454.14663 0.54633 0.54633
454.15663 0.56727 0.56727
454.16663 0.58843 0.58843
454.17663 0.60978 0.60978
454.18663 0.63129 0.63129
454.19663 0.65291 0.65291
454.20663 0.67462 0.67462
454.21663 0.69637 0.69637
454.22663 0.71811 0.71811
454.23663 0.73981 0.73981
454.24663 0.76143 0.76143
454.25663 0.78291 0.78291
454.26663 0.80421 0.80421
454.27663 0.82529 0.82529
454.28663 0.84611 0.84611
454.29663 0.86660 0.86660
454.30663 0.88673 0.88673
454.31663 0.90646 0.90646
454.32663 0.92572 0.92572
454.33663 0.94448 0.94448
454.34663 0.96268 0.96268
454.35663 0.98030 0.98030
454.36663 0.99727 0.99727
454.37663 1.01356 1.01356
454.38663 1.02912 1.02912
454.39663 1.04392 1.04392
454.40663 1.05791 1.05791
454.41663 1.07106 1.07106
454.42663 1.08333 1.08333
454.43663 1.09469 1.09469
454.44663 1.10512 1.10512
454.45663 1.11457 1.11457
454.46663 1.12303 1.12303
454.47663 1.13047 1.13047
454.48663 1.13687 1.13687
454.49663 1.14222 1.14222
454.50663 1.14649 1.14649
454.51663 1.14969 1.14969
454.52663 1.15179 1.15179
454.53663 1.15280 1.15280
454.54663 1.15271 1.15271
454.55663 1.15152 1.15152
454.56663 1.14924 1.14924
454.57663 1.14587 1.14587
454.58663 1.14142 1.14142
454.59663 1.13591 1.13591
454.60663 1.12936 1.12936
454.61663 1.12177 1.12177
454.62663 1.11318 1.11318
454.63663 1.10360 1.10360
454.64663 1.09307 1.09307
454.65663 1.08160 1.08160
454.66663 1.06925 1.06925
454.67663 1.05603 1.05603
454.68663 1.04198 1.04198
454.69663 1.02715 1.02715
454.70663 1.01157 1.01157
454.71663 0.99527 0.99527
454.72663 0.97831 0.97831
454.73663 0.96073 0.96073
454.74663 0.94257 0.94257
454.75663 0.92387 0.92387
454.76663 0.90468 0.90468
454.77663 0.88505 0.88505
454.78663 0.86503 0.86503
454.79663 0.84465 0.84465
454.80663 0.82397 0.82397
454.81663 0.80303 0.80303
454.82663 0.78188 0.78188
454.83663 0.76056 0.76056
454.84663 0.73912 0.73912
454.85663 0.71760 0.71760
454.86663 0.69604 0.69604
454.87663 0.67449 0.67449
454.88663 0.65298 0.65298
454.89663 0.63155 0.63155
454.90663 0.61024 0.61024
454.91663 0.58909 0.58909
454.92663 0.56813 0.56813
454.93663 0.54739 0.54739
454.94663 0.52690 0.52690
454.95663 0.50669 0.50669
454.96663 0.48680 0.48680
454.97663 0.46723 0.46723
454.98663 0.44802 0.44802
454.99663 0.42919 0.42919
455.00663 0.41075 0.41075
455.01663 0.39273 0.39273
455.02663 0.37513 0.37513
455.03663 0.35798 0.35798
455.04663 0.34129 0.34129
455.05663 0.32505 0.32505
455.06663 0.30930 0.30930
455.07663 0.29402 0.29402
455.08663 0.27922 0.27922
455.09663 0.26491 0.26491
455.10663 0.25109 0.25109
455.11663 0.23776 0.23776
455.12663 0.22492 0.22492
455.13663 0.21257 0.21257
455.14663 0.20070 0.20070
455.15663 0.18931 0.18931
455.16663 0.17839 0.17839
455.17663 0.16793 0.16793
455.18663 0.15794 0.15794
455.19663 0.14839 0.14839
455.20663 0.13928 0.13928
455.21663 0.13061 0.13061
455.22663 0.12235 0.12235
455.23663 0.11450 0.11450
455.24663 0.10706 0.10706
455.25663 0.09999 0.09999
455.26663 0.09330 0.09330
455.27663 0.08698 0.08698
455.28663 0.08100 0.08100
455.29663 0.07536 0.07536
455.30663 0.07004 0.07004
455.31663 0.06503 0.06503
455.32663 0.06032 0.06032
455.33663 0.05589 0.05589
455.34663 0.05174 0.05174
455.35663 0.04785 0.04785
455.36663 0.04421 0.04421
455.37663 0.04080 0.04080
455.38663 0.03762 0.03762
455.39663 0.03466 0.03466
455.40663 0.03189 0.03189
455.41663 0.02932 0.02932
455.42663 0.02692 0.02692
455.43663 0.02470 0.02470
455.44663 0.02264 0.02264
455.45663 0.02073 0.02073
455.46663 0.01896 0.01896
455.47663 0.01732 0.01732
455.48663 0.01581 0.01581
455.49663 0.01442 0.01442
455.50663 0.01313 0.01313
455.51663 0.01195 0.01195
455.52663 0.01087 0.01087
455.53663 0.00987 0.00987
455.54663 0.00895 0.00895
455.55663 0.00812 0.00812
455.56663 0.00735 0.00735
455.57663 0.00665 0.00665
455.58663 0.00601 0.00601
455.59663 0.00542 0.00542
455.60663 0.00489 0.00489
455.61663 0.00440 0.00440
455.62663 0.00396 0.00396
455.63663 0.00356 0.00356
455.64663 0.00320 0.00320
455.65663 0.00287 0.00287


==> figures/data/SQS/y_0.375_12/Ti-XPS-spectra.txt <==
energy NNNNNN NOOOOO NNNNOO NNOOOO NNNOOO NNNNNO total
453.43663 0.00039 0.00001 0.00096 0.00044 0.00014 0.00095 0.00289
453.44663 0.00043 0.00002 0.00107 0.00049 0.00016 0.00106 0.00322
453.45663 0.00048 0.00002 0.00119 0.00054 0.00018 0.00118 0.00359
453.46663 0.00054 0.00002 0.00133 0.00061 0.00020 0.00131 0.00400
453.47663 0.00060 0.00002 0.00147 0.00067 0.00023 0.00146 0.00445
453.48663 0.00066 0.00003 0.00164 0.00075 0.00026 0.00162 0.00495
453.49663 0.00073 0.00003 0.00182 0.00083 0.00029 0.00179 0.00549
453.50663 0.00081 0.00003 0.00202 0.00092 0.00033 0.00198 0.00609
453.51663 0.00090 0.00004 0.00224 0.00101 0.00037 0.00219 0.00675
453.52663 0.00099 0.00004 0.00247 0.00112 0.00042 0.00242 0.00747
453.53663 0.00110 0.00005 0.00274 0.00124 0.00047 0.00267 0.00826
453.54663 0.00121 0.00005 0.00302 0.00137 0.00053 0.00294 0.00912
453.55663 0.00133 0.00006 0.00333 0.00150 0.00060 0.00324 0.01007
453.56663 0.00147 0.00007 0.00367 0.00166 0.00067 0.00356 0.01109
453.57663 0.00161 0.00008 0.00404 0.00182 0.00075 0.00391 0.01222
453.58663 0.00177 0.00009 0.00445 0.00200 0.00084 0.00430 0.01344
453.59663 0.00194 0.00010 0.00488 0.00219 0.00093 0.00471 0.01476
453.60663 0.00213 0.00011 0.00536 0.00240 0.00104 0.00516 0.01620
453.61663 0.00233 0.00012 0.00587 0.00263 0.00116 0.00565 0.01777
453.62663 0.00255 0.00014 0.00643 0.00288 0.00130 0.00617 0.01946
453.63663 0.00278 0.00016 0.00703 0.00314 0.00144 0.00674 0.02130
453.64663 0.00304 0.00017 0.00769 0.00343 0.00160 0.00735 0.02328
453.65663 0.00331 0.00020 0.00839 0.00374 0.00178 0.00801 0.02542
453.66663 0.00360 0.00022 0.00915 0.00407 0.00197 0.00873 0.02773
453.67663 0.00391 0.00024 0.00996 0.00443 0.00218 0.00949 0.03022
453.68663 0.00425 0.00027 0.01084 0.00481 0.00242 0.01031 0.03290
453.69663 0.00461 0.00030 0.01178 0.00522 0.00267 0.01119 0.03578
453.70663 0.00500 0.00033 0.01279 0.00566 0.00295 0.01214 0.03887
453.71663 0.00541 0.00037 0.01387 0.00613 0.00325 0.01315 0.04218
453.72663 0.00585 0.00041 0.01503 0.00664 0.00358 0.01423 0.04573
453.73663 0.00632 0.00045 0.01627 0.00717 0.00394 0.01538 0.04953
453.74663 0.00681 0.00050 0.01759 0.00775 0.00433 0.01661 0.05359
453.75663 0.00734 0.00055 0.01899 0.00836 0.00476 0.01792 0.05792
453.76663 0.00790 0.00061 0.02049 0.00901 0.00522 0.01931 0.06254
453.77663 0.00850 0.00067 0.02208 0.00969 0.00572 0.02079 0.06746
453.78663 0.00913 0.00074 0.02377 0.01042 0.00626 0.02236 0.07269
453.79663 0.00979 0.00081 0.02557 0.01120 0.00684 0.02403 0.07824
453.80663 0.01049 0.00089 0.02747 0.01202 0.00747 0.02579 0.08414
453.81663 0.01123 0.00098 0.02948 0.01288 0.00815 0.02766 0.09039
453.82663 0.01201 0.00107 0.03160 0.01380 0.00888 0.02962 0.09700
453.83663 0.01283 0.00118 0.03385 0.01476 0.00967 0.03170 0.10399
453.84663 0.01369 0.00129 0.03621 0.01578 0.01052 0.03389 0.11137
453.85663 0.01459 0.00140 0.03870 0.01685 0.01142 0.03619 0.11916
453.86663 0.01553 0.00153 0.04132 0.01797 0.01240 0.03861 0.12736
453.87663 0.01652 0.00167 0.04406 0.01914 0.01344 0.04115 0.13598
453.88663 0.01754 0.00182 0.04694 0.02038 0.01455 0.04382 0.14505
453.89663 0.01862 0.00198 0.04996 0.02167 0.01573 0.04660 0.15456
453.90663 0.01973 0.00215 0.05312 0.02302 0.01700 0.04952 0.16453
453.91663 0.02089 0.00233 0.05641 0.02443 0.01834 0.05256 0.17497
453.92663 0.02209 0.00252 0.05985 0.02590 0.01977 0.05574 0.18588
453.93663 0.02334 0.00273 0.06343 0.02743 0.02129 0.05905 0.19727
453.94663 0.02462 0.00295 0.06716 0.02902 0.02291 0.06249 0.20915
453.95663 0.02595 0.00319 0.07103 0.03067 0.02461 0.06606 0.22153
453.96663 0.02733 0.00344 0.07505 0.03239 0.02642 0.06977 0.23440
453.97663 0.02874 0.00371 0.07921 0.03417 0.02833 0.07361 0.24777
453.98663 0.03019 0.00399 0.08352 0.03601 0.03034 0.07758 0.26164
453.99663 0.03168 0.00429 0.08797 0.03791 0.03246 0.08169 0.27601
454.00663 0.03321 0.00461 0.09257 0.03987 0.03469 0.08593 0.29088
454.01663 0.03477 0.00495 0.09730 0.04189 0.03704 0.09029 0.30625
454.02663 0.03637 0.00530 0.10217 0.04398 0.03950 0.09479 0.32210
454.03663 0.03800 0.00568 0.10717 0.04612 0.04208 0.09940 0.33844
454.04663 0.03966 0.00607 0.11230 0.04832 0.04477 0.10413 0.35526
454.05663 0.04134 0.00648 0.11756 0.05058 0.04759 0.10898 0.37254
454.06663 0.04305 0.00692 0.12294 0.05289 0.05054 0.11394 0.39027
454.07663 0.04477 0.00737 0.12843 0.05525 0.05360 0.11901 0.40844
454.08663 0.04652 0.00785 0.13404 0.05766 0.05680 0.12417 0.42704
454.09663 0.04828 0.00835 0.13974 0.06012 0.06011 0.12943 0.44604
454.10663 0.05005 0.00887 0.14554 0.06263 0.06356 0.13478 0.46542
454.11663 0.05183 0.00941 0.15142 0.06518 0.06712 0.14020 0.48516
454.12663 0.05362 0.00997 0.15739 0.06777 0.07081 0.14569 0.50525
454.13663 0.05540 0.01056 0.16342 0.07040 0.07463 0.15125 0.52565
454.14663 0.05718 0.01116 0.16951 0.07306 0.07856 0.15686 0.54633
454.15663 0.05895 0.01179 0.17565 0.07575 0.08261 0.16252 0.56727
454.16663 0.06071 0.01244 0.18183 0.07846 0.08678 0.16821 0.58843
454.17663 0.06245 0.01311 0.18804 0.08120 0.09106 0.17392 0.60978
454.18663 0.06417 0.01381 0.19426 0.08396 0.09545 0.17964 0.63129
454.19663 0.06587 0.01452 0.20049 0.08673 0.09994 0.18537 0.65291
454.20663 0.06754 0.01525 0.20672 0.08951 0.10453 0.19108 0.67462
454.21663 0.06917 0.01600 0.21292 0.09229 0.10921 0.19677 0.69637
454.22663 0.07076 0.01678 0.21909 0.09508 0.11398 0.20243 0.71811
454.23663 0.07231 0.01756 0.22521 0.09786 0.11883 0.20804 0.73981
454.24663 0.07381 0.01837 0.23128 0.10063 0.12376 0.21359 0.76143
454.25663 0.07526 0.01919 0.23727 0.10339 0.12874 0.21906 0.78291
454.26663 0.07665 0.02002 0.24317 0.10612 0.13379 0.22445 0.80421
454.27663 0.07799 0.02087 0.24898 0.10884 0.13888 0.22974 0.82529
454.28663 0.07926 0.02173 0.25467 0.11152 0.14402 0.23491 0.84611
454.29663 0.08046 0.02260 0.26024 0.11417 0.14918 0.23996 0.86660
454.30663 0.08158 0.02348 0.26566 0.11678 0.15436 0.24487 0.88673
454.31663 0.08264 0.02436 0.27094 0.11934 0.15955 0.24963 0.90646
454.32663 0.08361 0.02526 0.27604 0.12185 0.16474 0.25422 0.92572
454.33663 0.08450 0.02615 0.28097 0.12431 0.16991 0.25864 0.94448
454.34663 0.08531 0.02705 0.28571 0.12671 0.17506 0.26286 0.96268
454.35663 0.08603 0.02794 0.29024 0.12904 0.18017 0.26689 0.98030
454.36663 0.08665 0.02883 0.29456 0.13130 0.18523 0.27070 0.99727
454.37663 0.08719 0.02972 0.29865 0.13348 0.19022 0.27429 1.01356
454.38663 0.08763 0.03061 0.30250 0.13559 0.19515 0.27764 1.02912
454.39663 0.08798 0.03148 0.30611 0.13761 0.19998 0.28075 1.04392
454.40663 0.08824 0.03234 0.30946 0.13954 0.20471 0.28361 1.05791
454.41663 0.08839 0.03319 0.31255 0.14139 0.20934 0.28621 1.07106
454.42663 0.08845 0.03402 0.31536 0.14313 0.21383 0.28854 1.08333
454.43663 0.08841 0.03484 0.31790 0.14477 0.21819 0.29059 1.09469
454.44663 0.08827 0.03563 0.32015 0.14631 0.22240 0.29236 1.10512
454.45663 0.08803 0.03641 0.32210 0.14774 0.22644 0.29384 1.11457
454.46663 0.08770 0.03716 0.32376 0.14906 0.23032 0.29503 1.12303
454.47663 0.08728 0.03788 0.32512 0.15026 0.23400 0.29593 1.13047
454.48663 0.08675 0.03857 0.32617 0.15135 0.23750 0.29653 1.13687
454.49663 0.08614 0.03923 0.32691 0.15232 0.24078 0.29682 1.14222
454.50663 0.08544 0.03986 0.32735 0.15317 0.24385 0.29682 1.14649
454.51663 0.08465 0.04046 0.32748 0.15389 0.24670 0.29651 1.14969
454.52663 0.08377 0.04102 0.32730 0.15449 0.24930 0.29591 1.15179
454.53663 0.08281 0.04153 0.32681 0.15497 0.25167 0.29500 1.15280
454.54663 0.08177 0.04201 0.32601 0.15532 0.25379 0.29380 1.15271
454.55663 0.08066 0.04245 0.32492 0.15554 0.25565 0.29231 1.15152
454.56663 0.07947 0.04285 0.32352 0.15563 0.25725 0.29052 1.14924
454.57663 0.07821 0.04320 0.32183 0.15559 0.25858 0.28846 1.14587
454.58663 0.07689 0.04350 0.31985 0.15542 0.25964 0.28612 1.14142
454.59663 0.07551 0.04376 0.31758 0.15513 0.26043 0.28351 1.13591
454.60663 0.07407 0.04397 0.31504 0.15471 0.26094 0.28063 1.12936
454.61663 0.07258 0.04413 0.31223 0.15416 0.26117 0.27751 1.12177
454.62663 0.07103 0.04425 0.30915 0.15349 0.26112 0.27413 1.11318
454.63663 0.06945 0.04431 0.30583 0.15270 0.26079 0.27053 1.10360
454.64663 0.06782 0.04433 0.30226 0.15178 0.26018 0.26670 1.09307
454.65663 0.06616 0.04429 0.29846 0.15075 0.25929 0.26265 1.08160
454.66663 0.06447 0.04421 0.29443 0.14960 0.25814 0.25840 1.06925
454.67663 0.06275 0.04408 0.29020 0.14833 0.25671 0.25396 1.05603
454.68663 0.06101 0.04390 0.28576 0.14695 0.25501 0.24935 1.04198
454.69663 0.05926 0.04367 0.28113 0.14547 0.25306 0.24456 1.02715
454.70663 0.05749 0.04340 0.27632 0.14388 0.25086 0.23963 1.01157
454.71663 0.05571 0.04308 0.27135 0.14219 0.24840 0.23455 0.99527
454.72663 0.05393 0.04271 0.26622 0.14040 0.24571 0.22935 0.97831
454.73663 0.05214 0.04230 0.26096 0.13851 0.24279 0.22403 0.96073
454.74663 0.05036 0.04185 0.25556 0.13654 0.23964 0.21861 0.94257
454.75663 0.04859 0.04135 0.25005 0.13449 0.23629 0.21310 0.92387
454.76663 0.04683 0.04082 0.24443 0.13235 0.23273 0.20753 0.90468
454.77663 0.04508 0.04025 0.23873 0.13013 0.22898 0.20189 0.88505
454.78663 0.04335 0.03964 0.23294 0.12785 0.22505 0.19620 0.86503
454.79663 0.04164 0.03900 0.22709 0.12550 0.22095 0.19047 0.84465
454.80663 0.03995 0.03833 0.22119 0.12308 0.21669 0.18473 0.82397
454.81663 0.03829 0.03762 0.21525 0.12061 0.21229 0.17897 0.80303
454.82663 0.03665 0.03689 0.20927 0.11809 0.20775 0.17322 0.78188
454.83663 0.03505 0.03613 0.20328 0.11552 0.20310 0.16748 0.76056
454.84663 0.03348 0.03535 0.19728 0.11291 0.19833 0.16176 0.73912
454.85663 0.03195 0.03455 0.19129 0.11026 0.19347 0.15607 0.71760
454.86663 0.03045 0.03373 0.18531 0.10758 0.18853 0.15044 0.69604
454.87663 0.02899 0.03289 0.17935 0.10488 0.18352 0.14485 0.67449
454.88663 0.02757 0.03203 0.17343 0.10215 0.17845 0.13933 0.65298
454.89663 0.02619 0.03117 0.16756 0.09941 0.17334 0.13389 0.63155
454.90663 0.02485 0.03029 0.16173 0.09665 0.16819 0.12852 0.61024
454.91663 0.02356 0.02941 0.15597 0.09389 0.16302 0.12324 0.58909
454.92663 0.02230 0.02852 0.15028 0.09113 0.15784 0.11806 0.56813
454.93663 0.02110 0.02762 0.14467 0.08837 0.15266 0.11298 0.54739
454.94663 0.01993 0.02673 0.13913 0.08561 0.14750 0.10800 0.52690
454.95663 0.01881 0.02583 0.13369 0.08287 0.14236 0.10314 0.50669
454.96663 0.01773 0.02494 0.12835 0.08014 0.13724 0.09839 0.48680
454.97663 0.01669 0.02405 0.12311 0.07743 0.13218 0.09377 0.46723
454.98663 0.01570 0.02316 0.11797 0.07475 0.12716 0.08927 0.44802
454.99663 0.01475 0.02229 0.11295 0.07209 0.12220 0.08490 0.42919
455.00663 0.01384 0.02142 0.10805 0.06947 0.11731 0.08066 0.41075
455.01663 0.01298 0.02057 0.10326 0.06687 0.11250 0.07656 0.39273
455.02663 0.01215 0.01972 0.09859 0.06432 0.10776 0.07258 0.37513
455.03663 0.01137 0.01889 0.09405 0.06180 0.10312 0.06874 0.35798
455.04663 0.01062 0.01808 0.08964 0.05933 0.09857 0.06504 0.34129
455.05663 0.00991 0.01728 0.08536 0.05691 0.09412 0.06147 0.32505
455.06663 0.00924 0.01650 0.08120 0.05453 0.08978 0.05804 0.30930
455.07663 0.00860 0.01573 0.07718 0.05220 0.08554 0.05475 0.29402
455.08663 0.00800 0.01499 0.07329 0.04993 0.08142 0.05158 0.27922
455.09663 0.00744 0.01426 0.06954 0.04771 0.07741 0.04855 0.26491
455.10663 0.00690 0.01356 0.06591 0.04554 0.07353 0.04565 0.25109
455.11663 0.00640 0.01287 0.06242 0.04343 0.06976 0.04288 0.23776
455.12663 0.00593 0.01221 0.05906 0.04138 0.06611 0.04024 0.22492
455.13663 0.00548 0.01156 0.05582 0.03939 0.06259 0.03772 0.21257
455.14663 0.00507 0.01094 0.05272 0.03746 0.05919 0.03532 0.20070
455.15663 0.00468 0.01034 0.04974 0.03559 0.05592 0.03303 0.18931
455.16663 0.00431 0.00977 0.04689 0.03378 0.05277 0.03087 0.17839
455.17663 0.00397 0.00921 0.04416 0.03203 0.04975 0.02881 0.16793
455.18663 0.00365 0.00868 0.04155 0.03034 0.04685 0.02687 0.15794
455.19663 0.00336 0.00817 0.03905 0.02871 0.04407 0.02503 0.14839
455.20663 0.00308 0.00768 0.03668 0.02715 0.04141 0.02329 0.13928
455.21663 0.00283 0.00721 0.03441 0.02564 0.03887 0.02165 0.13061
455.22663 0.00259 0.00676 0.03226 0.02419 0.03645 0.02010 0.12235
455.23663 0.00237 0.00633 0.03021 0.02281 0.03414 0.01865 0.11450
455.24663 0.00216 0.00593 0.02826 0.02148 0.03194 0.01728 0.10706
455.25663 0.00198 0.00554 0.02642 0.02020 0.02986 0.01600 0.09999
455.26663 0.00180 0.00517 0.02467 0.01899 0.02787 0.01479 0.09330
455.27663 0.00164 0.00483 0.02302 0.01783 0.02600 0.01367 0.08698
455.28663 0.00149 0.00450 0.02145 0.01672 0.02422 0.01261 0.08100
455.29663 0.00136 0.00418 0.01998 0.01567 0.02254 0.01162 0.07536
455.30663 0.00123 0.00389 0.01859 0.01467 0.02096 0.01070 0.07004
455.31663 0.00112 0.00361 0.01727 0.01372 0.01946 0.00985 0.06503
455.32663 0.00101 0.00335 0.01604 0.01281 0.01805 0.00905 0.06032
455.33663 0.00092 0.00310 0.01488 0.01196 0.01673 0.00831 0.05589
455.34663 0.00083 0.00287 0.01379 0.01115 0.01549 0.00762 0.05174
455.35663 0.00075 0.00266 0.01277 0.01038 0.01432 0.00698 0.04785
455.36663 0.00067 0.00245 0.01181 0.00966 0.01323 0.00639 0.04421
455.37663 0.00061 0.00226 0.01091 0.00898 0.01221 0.00584 0.04080
455.38663 0.00055 0.00208 0.01007 0.00834 0.01125 0.00533 0.03762
455.39663 0.00049 0.00192 0.00929 0.00773 0.01036 0.00486 0.03466
455.40663 0.00044 0.00176 0.00856 0.00717 0.00953 0.00443 0.03189
455.41663 0.00040 0.00162 0.00788 0.00663 0.00875 0.00403 0.02932
455.42663 0.00035 0.00149 0.00725 0.00613 0.00803 0.00367 0.02692
455.43663 0.00032 0.00136 0.00666 0.00567 0.00737 0.00333 0.02470
455.44663 0.00028 0.00125 0.00611 0.00523 0.00675 0.00302 0.02264
455.45663 0.00025 0.00114 0.00560 0.00482 0.00617 0.00274 0.02073
455.46663 0.00023 0.00104 0.00513 0.00444 0.00564 0.00248 0.01896
455.47663 0.00020 0.00095 0.00469 0.00408 0.00515 0.00225 0.01732
455.48663 0.00018 0.00086 0.00429 0.00375 0.00470 0.00203 0.01581
455.49663 0.00016 0.00079 0.00392 0.00344 0.00428 0.00183 0.01442
455.50663 0.00014 0.00072 0.00358 0.00316 0.00389 0.00165 0.01313
455.51663 0.00013 0.00065 0.00326 0.00289 0.00354 0.00149 0.01195
455.52663 0.00011 0.00059 0.00297 0.00265 0.00321 0.00134 0.01087
455.53663 0.00010 0.00053 0.00270 0.00242 0.00291 0.00120 0.00987
455.54663 0.00009 0.00048 0.00245 0.00221 0.00264 0.00108 0.00895
455.55663 0.00008 0.00044 0.00223 0.00202 0.00239 0.00097 0.00812
455.56663 0.00007 0.00039 0.00202 0.00184 0.00216 0.00087 0.00735
455.57663 0.00006 0.00036 0.00183 0.00167 0.00195 0.00078 0.00665
455.58663 0.00005 0.00032 0.00166 0.00152 0.00176 0.00069 0.00601
455.59663 0.00005 0.00029 0.00150 0.00138 0.00159 0.00062 0.00542
455.60663 0.00004 0.00026 0.00135 0.00125 0.00143 0.00055 0.00489
455.61663 0.00004 0.00023 0.00122 0.00114 0.00128 0.00049 0.00440
455.62663 0.00003 0.00021 0.00110 0.00103 0.00115 0.00044 0.00396
455.63663 0.00003 0.00019 0.00099 0.00093 0.00104 0.00039 0.00356
455.64663 0.00002 0.00017 0.00089 0.00084 0.00093 0.00035 0.00320
455.65663 0.00002 0.00015 0.00080 0.00076 0.00083 0.00031 0.00287


==> figures/data/SQS/y_0.375_12/Ti-stats.txt <==
------- Overall peaks -------

level:4
average position: 454.5426652919528
position stdev: 0.11941895255449977
position uncertainty 0.022568060734787707
list of positions: 
454.6342916216263
454.482146855449
454.44795709669773
454.6782966669773
454.64484556159545
454.4727006913578
454.5486170851776
454.47133699227095
454.33662969681313
454.5483874209482
454.39298912418684
454.44745028444646
454.7625608367562
454.6965657179788
454.6964351032727
454.47763819916463
454.5663610923119
454.6195118878511
454.42471883658936
454.3716928052813
454.45529260883336
454.5810235449479
454.58467055236616
454.7024096374818
454.55799903026116
454.7369194021342
454.4481308415179
454.40704898038115

------- All types -------

NNNNNN4
number of atoms in this configuration: 2
average position: 454.42750303853944
position stdev: 0.028926406453026385
position uncertainty 0.020454058158293265
list of positions: 
454.44795709669773
454.40704898038115

NOOOOO4
number of atoms in this configuration: 1
average position: 454.64484556159545
position stdev: 0.0
position uncertainty 0.0
list of positions: 
454.64484556159545

NNNNOO4
number of atoms in this configuration: 8
average position: 454.5237486582525
position stdev: 0.13110853642736203
position uncertainty 0.046353867589615586
list of positions: 
454.4727006913578
454.5486170851776
454.47763819916463
454.42471883658936
454.3716928052813
454.45529260883336
454.7024096374818
454.7369194021342

NNOOOO4
number of atoms in this configuration: 4
average position: 454.5703242280917
position stdev: 0.1780998843099219
position uncertainty 0.08904994215496095
list of positions: 
454.6782966669773
454.39298912418684
454.44745028444646
454.7625608367562

NNNOOO4
number of atoms in this configuration: 6
average position: 454.62025723067364
position stdev: 0.06272782152490845
position uncertainty 0.025608525902066186
list of positions: 
454.6965657179788
454.6964351032727
454.5663610923119
454.6195118878511
454.58467055236616
454.55799903026116

NNNNNO4
number of atoms in this configuration: 7
average position: 454.5002781390819
position stdev: 0.09786080573869851
position uncertainty 0.03698790786928554
list of positions: 
454.6342916216263
454.482146855449
454.47133699227095
454.33662969681313
454.5483874209482
454.5810235449479
454.4481308415179

------- Simplified types based on number of neighbors -------

6-coordinated4
number of atoms in this configuration: 28
average position: 454.5426652919528
position stdev: 0.11941895255449977
position uncertainty 0.022568060734787707
list of positions: 
454.6342916216263
454.482146855449
454.44795709669773
454.6782966669773
454.64484556159545
454.4727006913578
454.5486170851776
454.47133699227095
454.33662969681313
454.5483874209482
454.39298912418684
454.44745028444646
454.7625608367562
454.6965657179788
454.6964351032727
454.47763819916463
454.5663610923119
454.6195118878511
454.42471883658936
454.3716928052813
454.45529260883336
454.5810235449479
454.58467055236616
454.7024096374818
454.55799903026116
454.7369194021342
454.4481308415179
454.40704898038115



==> figures/data/SQS/y_0.375_12/XPS-shifts-dscf-cond.txt <==
1 N 1 1S -51817.48106282 -51787.72091482 29.76014800
2 N 1 1S -51817.48106282 -51787.70968735 29.77137547
3 N 1 1S -51817.48106282 -51787.75825694 29.72280588
4 N 1 1S -51817.48106282 -51787.76263856 29.71842426
5 N 1 1S -51817.48106282 -51787.77316672 29.70789610
6 N 1 1S -51817.48106282 -51787.72598917 29.75507365
7 N 1 1S -51817.48106282 -51787.72756885 29.75349397
8 N 1 1S -51817.48106282 -51787.76859830 29.71246452
9 N 1 1S -51817.48106282 -51787.84794569 29.63311713
10 N 1 1S -51817.48106282 -51787.71081503 29.77024779
11 N 1 1S -51817.48106282 -51787.76059745 29.72046537
12 N 1 1S -51817.48106282 -51787.72249981 29.75856301
13 N 1 1S -51817.48106282 -51787.78629330 29.69476952
14 N 1 1S -51817.48106282 -51787.74259509 29.73846773
15 N 1 1S -51817.48106282 -51787.78414319 29.69691963
16 N 1 1S -51817.48106282 -51787.76178976 29.71927306
17 N 1 1S -51817.48106282 -51787.82389398 29.65716884
18 N 1 1S -51817.48106282 -51787.82005749 29.66100533
19 N 1 1S -51817.48106282 -51787.72764162 29.75342120
20 N 1 1S -51817.48106282 -51787.72578365 29.75527917
21 O 1 1S -51817.48106282 -51777.83347426 39.64758856
22 O 1 1S -51817.48106282 -51777.81268492 39.66837790
23 O 1 1S -51817.48106282 -51777.81952255 39.66154027
24 O 1 1S -51817.48106282 -51777.86332017 39.61774265
25 O 1 1S -51817.48106282 -51777.82462197 39.65644085
26 O 1 1S -51817.48106282 -51777.79836400 39.68269882
27 O 1 1S -51817.48106282 -51777.81667816 39.66438466
28 O 1 1S -51817.48106282 -51777.84421336 39.63684946
29 O 1 1S -51817.48106282 -51777.86169923 39.61936359
30 O 1 1S -51817.48106282 -51777.84721664 39.63384618
31 O 1 1S -51817.48106282 -51777.80633688 39.67472594
32 O 1 1S -51817.48106282 -51777.79403487 39.68702795
33 Ti 4 2P -51817.48106282 -51784.06607085 33.41499197
34 Ti 4 2P -51817.48106282 -51784.07725328 33.40380954
35 Ti 4 2P -51817.48106282 -51784.07976618 33.40129664
36 Ti 4 2P -51817.48106282 -51784.06283654 33.41822628
37 Ti 4 2P -51817.48106282 -51784.06529515 33.41576767
38 Ti 4 2P -51817.48106282 -51784.07794756 33.40311526
39 Ti 4 2P -51817.48106282 -51784.07236781 33.40869501
40 Ti 4 2P -51817.48106282 -51784.07804779 33.40301503
41 Ti 4 2P -51817.48106282 -51784.08794859 33.39311423
42 Ti 4 2P -51817.48106282 -51784.07238469 33.40867813
43 Ti 4 2P -51817.48106282 -51784.08380625 33.39725657
44 Ti 4 2P -51817.48106282 -51784.07980343 33.40125939
45 Ti 4 2P -51817.48106282 -51784.05664324 33.42441958
46 Ti 4 2P -51817.48106282 -51784.06149379 33.41956903
47 Ti 4 2P -51817.48106282 -51784.06150339 33.41955943
48 Ti 4 2P -51817.48106282 -51784.07758466 33.40347816
49 Ti 4 2P -51817.48106282 -51784.07106365 33.40999917
50 Ti 4 2P -51817.48106282 -51784.06715714 33.41390568
51 Ti 4 2P -51817.48106282 -51784.08147416 33.39958866
52 Ti 4 2P -51817.48106282 -51784.08537150 33.39569132
53 Ti 4 2P -51817.48106282 -51784.07922703 33.40183579
54 Ti 4 2P -51817.48106282 -51784.06998598 33.41107684
55 Ti 4 2P -51817.48106282 -51784.06971793 33.41134489
56 Ti 4 2P -51817.48106282 -51784.06106427 33.41999855
57 Ti 4 2P -51817.48106282 -51784.07167825 33.40938457
58 Ti 4 2P -51817.48106282 -51784.05852785 33.42253497
59 Ti 4 2P -51817.48106282 -51784.07975341 33.40130941
60 Ti 4 2P -51817.48106282 -51784.08277287 33.39828995


==> figures/data/SQS/y_0.375_25/N-XPS-spectra-imp.txt <==
energy    N^{3V_{Ti}} N^{2V_{Ti}} N^{1V_{Ti}} N^{0V_{Ti}} total
402.38066 0.00025 0.00007 0.00000 0.00000 0.00032
402.39066 0.00027 0.00008 0.00000 0.00000 0.00035
402.40066 0.00030 0.00009 0.00000 0.00000 0.00039
402.41066 0.00033 0.00010 0.00000 0.00000 0.00043
402.42066 0.00036 0.00011 0.00000 0.00000 0.00048
402.43066 0.00040 0.00013 0.00000 0.00000 0.00053
402.44066 0.00044 0.00014 0.00000 0.00000 0.00058
402.45066 0.00048 0.00016 0.00000 0.00000 0.00064
402.46066 0.00053 0.00018 0.00000 0.00000 0.00070
402.47066 0.00058 0.00020 0.00000 0.00000 0.00078
402.48066 0.00063 0.00022 0.00000 0.00000 0.00085
402.49066 0.00069 0.00024 0.00000 0.00000 0.00093
402.50066 0.00075 0.00027 0.00000 0.00000 0.00103
402.51066 0.00082 0.00030 0.00000 0.00000 0.00112
402.52066 0.00090 0.00033 0.00000 0.00000 0.00123
402.53066 0.00097 0.00037 0.00000 0.00000 0.00134
402.54066 0.00106 0.00041 0.00000 0.00000 0.00147
402.55066 0.00115 0.00045 0.00000 0.00000 0.00160
402.56066 0.00124 0.00050 0.00000 0.00000 0.00175
402.57066 0.00135 0.00055 0.00000 0.00000 0.00190
402.58066 0.00146 0.00061 0.00000 0.00000 0.00207
402.59066 0.00157 0.00067 0.00000 0.00000 0.00225
402.60066 0.00170 0.00074 0.00000 0.00000 0.00244
402.61066 0.00183 0.00081 0.00000 0.00000 0.00264
402.62066 0.00197 0.00089 0.00000 0.00000 0.00286
402.63066 0.00212 0.00098 0.00000 0.00000 0.00310
402.64066 0.00228 0.00107 0.00000 0.00000 0.00335
402.65066 0.00244 0.00117 0.00000 0.00000 0.00362
402.66066 0.00262 0.00128 0.00000 0.00000 0.00391
402.67066 0.00280 0.00140 0.00000 0.00000 0.00421
402.68066 0.00300 0.00153 0.00000 0.00000 0.00453
402.69066 0.00320 0.00167 0.00000 0.00000 0.00488
402.70066 0.00342 0.00182 0.00000 0.00000 0.00524
402.71066 0.00365 0.00198 0.00000 0.00000 0.00563
402.72066 0.00388 0.00215 0.00000 0.00000 0.00604
402.73066 0.00413 0.00233 0.00001 0.00000 0.00647
402.74066 0.00439 0.00253 0.00001 0.00000 0.00692
402.75066 0.00465 0.00274 0.00001 0.00000 0.00740
402.76066 0.00493 0.00297 0.00001 0.00000 0.00791
402.77066 0.00522 0.00321 0.00001 0.00000 0.00844
402.78066 0.00553 0.00347 0.00001 0.00000 0.00900
402.79066 0.00584 0.00374 0.00001 0.00000 0.00959
402.80066 0.00616 0.00403 0.00001 0.00000 0.01021
402.81066 0.00650 0.00434 0.00002 0.00000 0.01085
402.82066 0.00684 0.00467 0.00002 0.00000 0.01153
402.83066 0.00720 0.00502 0.00002 0.00000 0.01223
402.84066 0.00756 0.00538 0.00002 0.00000 0.01297
402.85066 0.00793 0.00577 0.00003 0.00000 0.01374
402.86066 0.00832 0.00618 0.00003 0.00000 0.01453
402.87066 0.00871 0.00662 0.00004 0.00000 0.01537
402.88066 0.00911 0.00708 0.00004 0.00000 0.01623
402.89066 0.00952 0.00756 0.00005 0.00000 0.01712
402.90066 0.00994 0.00806 0.00005 0.00000 0.01805
402.91066 0.01036 0.00859 0.00006 0.00000 0.01901
402.92066 0.01079 0.00915 0.00007 0.00000 0.02001
402.93066 0.01122 0.00973 0.00008 0.00000 0.02103
402.94066 0.01166 0.01034 0.00009 0.00000 0.02209
402.95066 0.01210 0.01098 0.00010 0.00000 0.02318
402.96066 0.01255 0.01164 0.00011 0.00000 0.02430
402.97066 0.01299 0.01233 0.00013 0.00000 0.02546
402.98066 0.01344 0.01305 0.00015 0.00000 0.02664
402.99066 0.01389 0.01380 0.00016 0.00000 0.02786
403.00066 0.01434 0.01458 0.00019 0.00000 0.02910
403.01066 0.01478 0.01538 0.00021 0.00000 0.03037
403.02066 0.01522 0.01622 0.00023 0.00000 0.03168
403.03066 0.01566 0.01708 0.00026 0.00000 0.03300
403.04066 0.01609 0.01797 0.00029 0.00000 0.03436
403.05066 0.01652 0.01889 0.00033 0.00000 0.03574
403.06066 0.01694 0.01983 0.00037 0.00000 0.03714
403.07066 0.01735 0.02081 0.00041 0.00000 0.03857
403.08066 0.01775 0.02181 0.00046 0.00000 0.04001
403.09066 0.01814 0.02283 0.00051 0.00000 0.04148
403.10066 0.01851 0.02388 0.00057 0.00000 0.04296
403.11066 0.01888 0.02496 0.00063 0.00000 0.04447
403.12066 0.01923 0.02606 0.00070 0.00000 0.04599
403.13066 0.01956 0.02718 0.00078 0.00000 0.04752
403.14066 0.01988 0.02832 0.00086 0.00000 0.04906
403.15066 0.02018 0.02948 0.00096 0.00000 0.05062
403.16066 0.02046 0.03067 0.00106 0.00000 0.05218
403.17066 0.02072 0.03186 0.00117 0.00000 0.05376
403.18066 0.02097 0.03308 0.00129 0.00000 0.05534
403.19066 0.02119 0.03431 0.00142 0.00000 0.05692
403.20066 0.02139 0.03555 0.00157 0.00000 0.05851
403.21066 0.02157 0.03680 0.00173 0.00000 0.06010
403.22066 0.02172 0.03806 0.00190 0.00000 0.06169
403.23066 0.02186 0.03933 0.00209 0.00000 0.06328
403.24066 0.02197 0.04060 0.00229 0.00000 0.06486
403.25066 0.02205 0.04188 0.00251 0.00000 0.06644
403.26066 0.02211 0.04316 0.00275 0.00000 0.06802
403.27066 0.02215 0.04444 0.00300 0.00000 0.06959
403.28066 0.02216 0.04571 0.00328 0.00000 0.07115
403.29066 0.02215 0.04698 0.00358 0.00000 0.07271
403.30066 0.02211 0.04824 0.00390 0.00000 0.07426
403.31066 0.02205 0.04949 0.00425 0.00000 0.07579
403.32066 0.02197 0.05073 0.00463 0.00000 0.07732
403.33066 0.02186 0.05195 0.00503 0.00000 0.07884
403.34066 0.02172 0.05316 0.00546 0.00000 0.08034
403.35066 0.02157 0.05434 0.00592 0.00000 0.08184
403.36066 0.02139 0.05551 0.00642 0.00000 0.08332
403.37066 0.02119 0.05665 0.00695 0.00000 0.08479
403.38066 0.02097 0.05777 0.00751 0.00000 0.08626
403.39066 0.02072 0.05886 0.00812 0.00000 0.08771
403.40066 0.02046 0.05992 0.00876 0.00001 0.08915
403.41066 0.02018 0.06095 0.00945 0.00001 0.09058
403.42066 0.01988 0.06195 0.01017 0.00001 0.09200
403.43066 0.01956 0.06291 0.01095 0.00001 0.09342
403.44066 0.01923 0.06383 0.01177 0.00001 0.09483
403.45066 0.01888 0.06471 0.01264 0.00001 0.09623
403.46066 0.01851 0.06555 0.01356 0.00001 0.09763
403.47066 0.01814 0.06635 0.01453 0.00001 0.09903
403.48066 0.01775 0.06711 0.01555 0.00002 0.10043
403.49066 0.01735 0.06782 0.01664 0.00002 0.10182
403.50066 0.01694 0.06849 0.01777 0.00002 0.10322
403.51066 0.01652 0.06910 0.01897 0.00002 0.10462
403.52066 0.01609 0.06967 0.02023 0.00003 0.10603
403.53066 0.01566 0.07019 0.02156 0.00003 0.10744
403.54066 0.01522 0.07066 0.02294 0.00004 0.10886
403.55066 0.01478 0.07108 0.02439 0.00004 0.11030
403.56066 0.01434 0.07145 0.02591 0.00005 0.11174
403.57066 0.01389 0.07177 0.02749 0.00005 0.11320
403.58066 0.01344 0.07203 0.02915 0.00006 0.11468
403.59066 0.01299 0.07224 0.03087 0.00007 0.11618
403.60066 0.01255 0.07240 0.03267 0.00008 0.11769
403.61066 0.01210 0.07251 0.03453 0.00009 0.11923
403.62066 0.01166 0.07257 0.03647 0.00010 0.12079
403.63066 0.01122 0.07257 0.03847 0.00011 0.12237
403.64066 0.01079 0.07252 0.04055 0.00012 0.12398
403.65066 0.01036 0.07242 0.04270 0.00014 0.12562
403.66066 0.00994 0.07227 0.04492 0.00015 0.12729
403.67066 0.00952 0.07207 0.04722 0.00017 0.12898
403.68066 0.00911 0.07182 0.04958 0.00020 0.13071
403.69066 0.00871 0.07153 0.05201 0.00022 0.13246
403.70066 0.00832 0.07118 0.05451 0.00024 0.13425
403.71066 0.00793 0.07079 0.05707 0.00027 0.13607
403.72066 0.00756 0.07035 0.05970 0.00031 0.13792
403.73066 0.00720 0.06987 0.06240 0.00034 0.13980
403.74066 0.00684 0.06934 0.06515 0.00038 0.14171
403.75066 0.00650 0.06878 0.06796 0.00042 0.14366
403.76066 0.00616 0.06817 0.07083 0.00047 0.14563
403.77066 0.00584 0.06752 0.07375 0.00052 0.14763
403.78066 0.00553 0.06684 0.07672 0.00058 0.14966
403.79066 0.00522 0.06611 0.07973 0.00064 0.15171
403.80066 0.00493 0.06535 0.08279 0.00071 0.15379
403.81066 0.00465 0.06456 0.08588 0.00079 0.15589
403.82066 0.00439 0.06374 0.08901 0.00087 0.15801
403.83066 0.00413 0.06288 0.09217 0.00096 0.16015
403.84066 0.00388 0.06200 0.09536 0.00106 0.16230
403.85066 0.00365 0.06109 0.09857 0.00116 0.16447
403.86066 0.00342 0.06015 0.10179 0.00128 0.16664
403.87066 0.00320 0.05919 0.10502 0.00141 0.16882
403.88066 0.00300 0.05820 0.10826 0.00155 0.17101
403.89066 0.00280 0.05720 0.11149 0.00170 0.17319
403.90066 0.00262 0.05617 0.11472 0.00186 0.17537
403.91066 0.00244 0.05513 0.11794 0.00204 0.17755
403.92066 0.00228 0.05407 0.12114 0.00223 0.17971
403.93066 0.00212 0.05299 0.12431 0.00243 0.18186
403.94066 0.00197 0.05191 0.12746 0.00265 0.18399
403.95066 0.00183 0.05081 0.13056 0.00289 0.18609
403.96066 0.00170 0.04970 0.13363 0.00315 0.18817
403.97066 0.00157 0.04858 0.13664 0.00343 0.19022
403.98066 0.00146 0.04745 0.13960 0.00373 0.19224
403.99066 0.00135 0.04632 0.14250 0.00405 0.19421
404.00066 0.00124 0.04519 0.14533 0.00439 0.19615
404.01066 0.00115 0.04405 0.14808 0.00475 0.19804
404.02066 0.00106 0.04291 0.15076 0.00515 0.19987
404.03066 0.00097 0.04177 0.15335 0.00556 0.20166
404.04066 0.00090 0.04063 0.15584 0.00601 0.20338
404.05066 0.00082 0.03950 0.15824 0.00649 0.20505
404.06066 0.00075 0.03837 0.16053 0.00699 0.20665
404.07066 0.00069 0.03725 0.16271 0.00753 0.20818
404.08066 0.00063 0.03613 0.16478 0.00810 0.20964
404.09066 0.00058 0.03502 0.16673 0.00871 0.21103
404.10066 0.00053 0.03392 0.16855 0.00935 0.21235
404.11066 0.00048 0.03283 0.17025 0.01002 0.21358
404.12066 0.00044 0.03175 0.17181 0.01074 0.21474
404.13066 0.00040 0.03069 0.17323 0.01150 0.21581
404.14066 0.00036 0.02963 0.17451 0.01229 0.21680
404.15066 0.00033 0.02859 0.17565 0.01313 0.21771
404.16066 0.00030 0.02757 0.17664 0.01401 0.21853
404.17066 0.00027 0.02656 0.17748 0.01494 0.21926
404.18066 0.00025 0.02557 0.17817 0.01591 0.21990
404.19066 0.00022 0.02460 0.17870 0.01693 0.22046
404.20066 0.00020 0.02365 0.17908 0.01800 0.22093
404.21066 0.00018 0.02271 0.17930 0.01911 0.22130
404.22066 0.00016 0.02179 0.17937 0.02027 0.22160
404.23066 0.00015 0.02090 0.17928 0.02148 0.22180
404.24066 0.00013 0.02002 0.17902 0.02274 0.22192
404.25066 0.00012 0.01917 0.17862 0.02406 0.22196
404.26066 0.00011 0.01833 0.17805 0.02542 0.22191
404.27066 0.00010 0.01752 0.17733 0.02683 0.22178
404.28066 0.00009 0.01673 0.17646 0.02830 0.22157
404.29066 0.00008 0.01596 0.17543 0.02981 0.22128
404.30066 0.00007 0.01522 0.17426 0.03138 0.22092
404.31066 0.00006 0.01449 0.17294 0.03299 0.22048
404.32066 0.00005 0.01379 0.17148 0.03465 0.21998
404.33066 0.00005 0.01311 0.16988 0.03637 0.21940
404.34066 0.00004 0.01246 0.16814 0.03813 0.21877
404.35066 0.00004 0.01182 0.16627 0.03993 0.21807
404.36066 0.00003 0.01121 0.16427 0.04179 0.21731
404.37066 0.00003 0.01062 0.16216 0.04368 0.21649
404.38066 0.00003 0.01006 0.15992 0.04562 0.21562
404.39066 0.00002 0.00951 0.15757 0.04760 0.21471
404.40066 0.00002 0.00899 0.15512 0.04961 0.21374
404.41066 0.00002 0.00848 0.15257 0.05166 0.21273
404.42066 0.00002 0.00800 0.14992 0.05375 0.21169
404.43066 0.00001 0.00754 0.14719 0.05586 0.21060
404.44066 0.00001 0.00710 0.14437 0.05801 0.20948
404.45066 0.00001 0.00667 0.14147 0.06018 0.20833
404.46066 0.00001 0.00627 0.13851 0.06237 0.20716
404.47066 0.00001 0.00589 0.13548 0.06457 0.20595
404.48066 0.00001 0.00552 0.13240 0.06680 0.20473
404.49066 0.00001 0.00517 0.12927 0.06903 0.20348
404.50066 0.00001 0.00484 0.12609 0.07127 0.20221
404.51066 0.00000 0.00453 0.12288 0.07352 0.20093
404.52066 0.00000 0.00423 0.11964 0.07576 0.19963
404.53066 0.00000 0.00395 0.11638 0.07800 0.19833
404.54066 0.00000 0.00368 0.11309 0.08023 0.19701
404.55066 0.00000 0.00343 0.10980 0.08244 0.19568
404.56066 0.00000 0.00319 0.10650 0.08464 0.19434
404.57066 0.00000 0.00297 0.10321 0.08681 0.19299
404.58066 0.00000 0.00276 0.09992 0.08896 0.19164
404.59066 0.00000 0.00256 0.09664 0.09108 0.19028
404.60066 0.00000 0.00237 0.09339 0.09315 0.18891
404.61066 0.00000 0.00219 0.09015 0.09519 0.18754
404.62066 0.00000 0.00203 0.08695 0.09718 0.18616
404.63066 0.00000 0.00188 0.08377 0.09912 0.18477
404.64066 0.00000 0.00173 0.08064 0.10101 0.18338
404.65066 0.00000 0.00160 0.07755 0.10283 0.18198
404.66066 0.00000 0.00147 0.07450 0.10460 0.18057
404.67066 0.00000 0.00135 0.07151 0.10629 0.17915
404.68066 0.00000 0.00125 0.06857 0.10791 0.17773
404.69066 0.00000 0.00114 0.06568 0.10946 0.17629
404.70066 0.00000 0.00105 0.06286 0.11092 0.17483
404.71066 0.00000 0.00096 0.06010 0.11230 0.17336
404.72066 0.00000 0.00088 0.05740 0.11360 0.17188
404.73066 0.00000 0.00081 0.05477 0.11480 0.17038
404.74066 0.00000 0.00074 0.05221 0.11591 0.16886
404.75066 0.00000 0.00067 0.04972 0.11692 0.16731
404.76066 0.00000 0.00061 0.04730 0.11783 0.16575
404.77066 0.00000 0.00056 0.04496 0.11865 0.16416
404.78066 0.00000 0.00051 0.04268 0.11935 0.16255
404.79066 0.00000 0.00046 0.04049 0.11995 0.16090
404.80066 0.00000 0.00042 0.03836 0.12045 0.15923
404.81066 0.00000 0.00038 0.03632 0.12083 0.15753
404.82066 0.00000 0.00035 0.03434 0.12111 0.15580
404.83066 0.00000 0.00031 0.03245 0.12128 0.15403
404.84066 0.00000 0.00028 0.03062 0.12133 0.15223
404.85066 0.00000 0.00026 0.02887 0.12127 0.15040
404.86066 0.00000 0.00023 0.02719 0.12111 0.14853
404.87066 0.00000 0.00021 0.02559 0.12083 0.14662
404.88066 0.00000 0.00019 0.02405 0.12044 0.14468
404.89066 0.00000 0.00017 0.02258 0.11995 0.14270
404.90066 0.00000 0.00015 0.02118 0.11934 0.14068
404.91066 0.00000 0.00014 0.01985 0.11864 0.13862
404.92066 0.00000 0.00012 0.01858 0.11782 0.13653
404.93066 0.00000 0.00011 0.01738 0.11691 0.13440
404.94066 0.00000 0.00010 0.01624 0.11590 0.13223
404.95066 0.00000 0.00009 0.01515 0.11479 0.13003
404.96066 0.00000 0.00008 0.01413 0.11359 0.12779
404.97066 0.00000 0.00007 0.01316 0.11230 0.12552
404.98066 0.00000 0.00006 0.01224 0.11092 0.12322
404.99066 0.00000 0.00006 0.01138 0.10945 0.12088
405.00066 0.00000 0.00005 0.01056 0.10791 0.11852
405.01066 0.00000 0.00004 0.00980 0.10629 0.11613
405.02066 0.00000 0.00004 0.00908 0.10460 0.11372
405.03066 0.00000 0.00003 0.00840 0.10285 0.11128
405.04066 0.00000 0.00003 0.00777 0.10103 0.10882
405.05066 0.00000 0.00003 0.00717 0.09915 0.10635
405.06066 0.00000 0.00002 0.00662 0.09721 0.10385
405.07066 0.00000 0.00002 0.00610 0.09523 0.10135
405.08066 0.00000 0.00002 0.00562 0.09320 0.09883
405.09066 0.00000 0.00002 0.00517 0.09113 0.09631
405.10066 0.00000 0.00001 0.00475 0.08902 0.09378
405.11066 0.00000 0.00001 0.00436 0.08688 0.09125
405.12066 0.00000 0.00001 0.00400 0.08472 0.08872
405.13066 0.00000 0.00001 0.00366 0.08253 0.08620
405.14066 0.00000 0.00001 0.00335 0.08032 0.08368
405.15066 0.00000 0.00001 0.00306 0.07810 0.08117
405.16066 0.00000 0.00001 0.00279 0.07587 0.07867
405.17066 0.00000 0.00001 0.00255 0.07364 0.07619
405.18066 0.00000 0.00000 0.00232 0.07140 0.07373
405.19066 0.00000 0.00000 0.00211 0.06917 0.07129
405.20066 0.00000 0.00000 0.00192 0.06695 0.06887
405.21066 0.00000 0.00000 0.00174 0.06474 0.06649
405.22066 0.00000 0.00000 0.00158 0.06254 0.06412
405.23066 0.00000 0.00000 0.00143 0.06036 0.06180
405.24066 0.00000 0.00000 0.00130 0.05820 0.05950
405.25066 0.00000 0.00000 0.00117 0.05607 0.05724
405.26066 0.00000 0.00000 0.00106 0.05396 0.05502
405.27066 0.00000 0.00000 0.00096 0.05188 0.05284
405.28066 0.00000 0.00000 0.00086 0.04984 0.05070
405.29066 0.00000 0.00000 0.00078 0.04783 0.04861
405.30066 0.00000 0.00000 0.00070 0.04586 0.04656
405.31066 0.00000 0.00000 0.00063 0.04393 0.04456
405.32066 0.00000 0.00000 0.00056 0.04204 0.04260
405.33066 0.00000 0.00000 0.00051 0.04019 0.04070
405.34066 0.00000 0.00000 0.00045 0.03839 0.03884
405.35066 0.00000 0.00000 0.00041 0.03664 0.03704
405.36066 0.00000 0.00000 0.00036 0.03493 0.03529
405.37066 0.00000 0.00000 0.00032 0.03327 0.03359
405.38066 0.00000 0.00000 0.00029 0.03165 0.03194
405.39066 0.00000 0.00000 0.00026 0.03009 0.03035
405.40066 0.00000 0.00000 0.00023 0.02858 0.02881
405.41066 0.00000 0.00000 0.00020 0.02711 0.02732
405.42066 0.00000 0.00000 0.00018 0.02570 0.02588
405.43066 0.00000 0.00000 0.00016 0.02434 0.02450
405.44066 0.00000 0.00000 0.00014 0.02303 0.02317
405.45066 0.00000 0.00000 0.00013 0.02176 0.02189
405.46066 0.00000 0.00000 0.00011 0.02055 0.02066
405.47066 0.00000 0.00000 0.00010 0.01938 0.01948
405.48066 0.00000 0.00000 0.00009 0.01827 0.01836
405.49066 0.00000 0.00000 0.00008 0.01720 0.01728
405.50066 0.00000 0.00000 0.00007 0.01618 0.01624
405.51066 0.00000 0.00000 0.00006 0.01520 0.01526
405.52066 0.00000 0.00000 0.00005 0.01427 0.01432
405.53066 0.00000 0.00000 0.00005 0.01338 0.01343
405.54066 0.00000 0.00000 0.00004 0.01254 0.01258
405.55066 0.00000 0.00000 0.00003 0.01174 0.01177
405.56066 0.00000 0.00000 0.00003 0.01098 0.01101
405.57066 0.00000 0.00000 0.00003 0.01025 0.01028
405.58066 0.00000 0.00000 0.00002 0.00957 0.00959
405.59066 0.00000 0.00000 0.00002 0.00892 0.00894
405.60066 0.00000 0.00000 0.00002 0.00831 0.00833
405.61066 0.00000 0.00000 0.00002 0.00773 0.00775
405.62066 0.00000 0.00000 0.00001 0.00719 0.00720
405.63066 0.00000 0.00000 0.00001 0.00667 0.00669
405.64066 0.00000 0.00000 0.00001 0.00619 0.00620
405.65066 0.00000 0.00000 0.00001 0.00574 0.00575
405.66066 0.00000 0.00000 0.00001 0.00531 0.00532
405.67066 0.00000 0.00000 0.00001 0.00492 0.00492
405.68066 0.00000 0.00000 0.00001 0.00454 0.00455
405.69066 0.00000 0.00000 0.00000 0.00419 0.00420
405.70066 0.00000 0.00000 0.00000 0.00387 0.00387
405.71066 0.00000 0.00000 0.00000 0.00356 0.00357
405.72066 0.00000 0.00000 0.00000 0.00328 0.00328
405.73066 0.00000 0.00000 0.00000 0.00301 0.00302
405.74066 0.00000 0.00000 0.00000 0.00277 0.00277
405.75066 0.00000 0.00000 0.00000 0.00254 0.00254
405.76066 0.00000 0.00000 0.00000 0.00233 0.00233
405.77066 0.00000 0.00000 0.00000 0.00213 0.00213
405.78066 0.00000 0.00000 0.00000 0.00195 0.00195
405.79066 0.00000 0.00000 0.00000 0.00178 0.00178
405.80066 0.00000 0.00000 0.00000 0.00163 0.00163
405.81066 0.00000 0.00000 0.00000 0.00149 0.00149
405.82066 0.00000 0.00000 0.00000 0.00135 0.00135
405.83066 0.00000 0.00000 0.00000 0.00123 0.00123
405.84066 0.00000 0.00000 0.00000 0.00112 0.00112
405.85066 0.00000 0.00000 0.00000 0.00102 0.00102
405.86066 0.00000 0.00000 0.00000 0.00092 0.00092
405.87066 0.00000 0.00000 0.00000 0.00084 0.00084
405.88066 0.00000 0.00000 0.00000 0.00076 0.00076
405.89066 0.00000 0.00000 0.00000 0.00069 0.00069
405.90066 0.00000 0.00000 0.00000 0.00062 0.00062
405.91066 0.00000 0.00000 0.00000 0.00056 0.00056
405.92066 0.00000 0.00000 0.00000 0.00050 0.00050
405.93066 0.00000 0.00000 0.00000 0.00045 0.00045
405.94066 0.00000 0.00000 0.00000 0.00041 0.00041


==> figures/data/SQS/y_0.375_25/N-XPS-spectra.txt <==
energy TiTiTi TiTiTiTiTiTi TiTiTiTi TiTiTiTiTi total
402.38066 0.00025 0.00000 0.00007 0.00000 0.00032
402.39066 0.00027 0.00000 0.00008 0.00000 0.00035
402.40066 0.00030 0.00000 0.00009 0.00000 0.00039
402.41066 0.00033 0.00000 0.00010 0.00000 0.00043
402.42066 0.00036 0.00000 0.00011 0.00000 0.00048
402.43066 0.00040 0.00000 0.00013 0.00000 0.00053
402.44066 0.00044 0.00000 0.00014 0.00000 0.00058
402.45066 0.00048 0.00000 0.00016 0.00000 0.00064
402.46066 0.00053 0.00000 0.00018 0.00000 0.00070
402.47066 0.00058 0.00000 0.00020 0.00000 0.00078
402.48066 0.00063 0.00000 0.00022 0.00000 0.00085
402.49066 0.00069 0.00000 0.00024 0.00000 0.00093
402.50066 0.00075 0.00000 0.00027 0.00000 0.00103
402.51066 0.00082 0.00000 0.00030 0.00000 0.00112
402.52066 0.00090 0.00000 0.00033 0.00000 0.00123
402.53066 0.00097 0.00000 0.00037 0.00000 0.00134
402.54066 0.00106 0.00000 0.00041 0.00000 0.00147
402.55066 0.00115 0.00000 0.00045 0.00000 0.00160
402.56066 0.00124 0.00000 0.00050 0.00000 0.00175
402.57066 0.00135 0.00000 0.00055 0.00000 0.00190
402.58066 0.00146 0.00000 0.00061 0.00000 0.00207
402.59066 0.00157 0.00000 0.00067 0.00000 0.00225
402.60066 0.00170 0.00000 0.00074 0.00000 0.00244
402.61066 0.00183 0.00000 0.00081 0.00000 0.00264
402.62066 0.00197 0.00000 0.00089 0.00000 0.00286
402.63066 0.00212 0.00000 0.00098 0.00000 0.00310
402.64066 0.00228 0.00000 0.00107 0.00000 0.00335
402.65066 0.00244 0.00000 0.00117 0.00000 0.00362
402.66066 0.00262 0.00000 0.00128 0.00000 0.00391
402.67066 0.00280 0.00000 0.00140 0.00000 0.00421
402.68066 0.00300 0.00000 0.00153 0.00000 0.00453
402.69066 0.00320 0.00000 0.00167 0.00000 0.00488
402.70066 0.00342 0.00000 0.00182 0.00000 0.00524
402.71066 0.00365 0.00000 0.00198 0.00000 0.00563
402.72066 0.00388 0.00000 0.00215 0.00000 0.00604
402.73066 0.00413 0.00000 0.00233 0.00001 0.00647
402.74066 0.00439 0.00000 0.00253 0.00001 0.00692
402.75066 0.00465 0.00000 0.00274 0.00001 0.00740
402.76066 0.00493 0.00000 0.00297 0.00001 0.00791
402.77066 0.00522 0.00000 0.00321 0.00001 0.00844
402.78066 0.00553 0.00000 0.00347 0.00001 0.00900
402.79066 0.00584 0.00000 0.00374 0.00001 0.00959
402.80066 0.00616 0.00000 0.00403 0.00001 0.01021
402.81066 0.00650 0.00000 0.00434 0.00002 0.01085
402.82066 0.00684 0.00000 0.00467 0.00002 0.01153
402.83066 0.00720 0.00000 0.00502 0.00002 0.01223
402.84066 0.00756 0.00000 0.00538 0.00002 0.01297
402.85066 0.00793 0.00000 0.00577 0.00003 0.01374
402.86066 0.00832 0.00000 0.00618 0.00003 0.01453
402.87066 0.00871 0.00000 0.00662 0.00004 0.01537
402.88066 0.00911 0.00000 0.00708 0.00004 0.01623
402.89066 0.00952 0.00000 0.00756 0.00005 0.01712
402.90066 0.00994 0.00000 0.00806 0.00005 0.01805
402.91066 0.01036 0.00000 0.00859 0.00006 0.01901
402.92066 0.01079 0.00000 0.00915 0.00007 0.02001
402.93066 0.01122 0.00000 0.00973 0.00008 0.02103
402.94066 0.01166 0.00000 0.01034 0.00009 0.02209
402.95066 0.01210 0.00000 0.01098 0.00010 0.02318
402.96066 0.01255 0.00000 0.01164 0.00011 0.02430
402.97066 0.01299 0.00000 0.01233 0.00013 0.02546
402.98066 0.01344 0.00000 0.01305 0.00015 0.02664
402.99066 0.01389 0.00000 0.01380 0.00016 0.02786
403.00066 0.01434 0.00000 0.01458 0.00019 0.02910
403.01066 0.01478 0.00000 0.01538 0.00021 0.03037
403.02066 0.01522 0.00000 0.01622 0.00023 0.03168
403.03066 0.01566 0.00000 0.01708 0.00026 0.03300
403.04066 0.01609 0.00000 0.01797 0.00029 0.03436
403.05066 0.01652 0.00000 0.01889 0.00033 0.03574
403.06066 0.01694 0.00000 0.01983 0.00037 0.03714
403.07066 0.01735 0.00000 0.02081 0.00041 0.03857
403.08066 0.01775 0.00000 0.02181 0.00046 0.04001
403.09066 0.01814 0.00000 0.02283 0.00051 0.04148
403.10066 0.01851 0.00000 0.02388 0.00057 0.04296
403.11066 0.01888 0.00000 0.02496 0.00063 0.04447
403.12066 0.01923 0.00000 0.02606 0.00070 0.04599
403.13066 0.01956 0.00000 0.02718 0.00078 0.04752
403.14066 0.01988 0.00000 0.02832 0.00086 0.04906
403.15066 0.02018 0.00000 0.02948 0.00096 0.05062
403.16066 0.02046 0.00000 0.03067 0.00106 0.05218
403.17066 0.02072 0.00000 0.03186 0.00117 0.05376
403.18066 0.02097 0.00000 0.03308 0.00129 0.05534
403.19066 0.02119 0.00000 0.03431 0.00142 0.05692
403.20066 0.02139 0.00000 0.03555 0.00157 0.05851
403.21066 0.02157 0.00000 0.03680 0.00173 0.06010
403.22066 0.02172 0.00000 0.03806 0.00190 0.06169
403.23066 0.02186 0.00000 0.03933 0.00209 0.06328
403.24066 0.02197 0.00000 0.04060 0.00229 0.06486
403.25066 0.02205 0.00000 0.04188 0.00251 0.06644
403.26066 0.02211 0.00000 0.04316 0.00275 0.06802
403.27066 0.02215 0.00000 0.04444 0.00300 0.06959
403.28066 0.02216 0.00000 0.04571 0.00328 0.07115
403.29066 0.02215 0.00000 0.04698 0.00358 0.07271
403.30066 0.02211 0.00000 0.04824 0.00390 0.07426
403.31066 0.02205 0.00000 0.04949 0.00425 0.07579
403.32066 0.02197 0.00000 0.05073 0.00463 0.07732
403.33066 0.02186 0.00000 0.05195 0.00503 0.07884
403.34066 0.02172 0.00000 0.05316 0.00546 0.08034
403.35066 0.02157 0.00000 0.05434 0.00592 0.08184
403.36066 0.02139 0.00000 0.05551 0.00642 0.08332
403.37066 0.02119 0.00000 0.05665 0.00695 0.08479
403.38066 0.02097 0.00000 0.05777 0.00751 0.08626
403.39066 0.02072 0.00000 0.05886 0.00812 0.08771
403.40066 0.02046 0.00001 0.05992 0.00876 0.08915
403.41066 0.02018 0.00001 0.06095 0.00945 0.09058
403.42066 0.01988 0.00001 0.06195 0.01017 0.09200
403.43066 0.01956 0.00001 0.06291 0.01095 0.09342
403.44066 0.01923 0.00001 0.06383 0.01177 0.09483
403.45066 0.01888 0.00001 0.06471 0.01264 0.09623
403.46066 0.01851 0.00001 0.06555 0.01356 0.09763
403.47066 0.01814 0.00001 0.06635 0.01453 0.09903
403.48066 0.01775 0.00002 0.06711 0.01555 0.10043
403.49066 0.01735 0.00002 0.06782 0.01664 0.10182
403.50066 0.01694 0.00002 0.06849 0.01777 0.10322
403.51066 0.01652 0.00002 0.06910 0.01897 0.10462
403.52066 0.01609 0.00003 0.06967 0.02023 0.10603
403.53066 0.01566 0.00003 0.07019 0.02156 0.10744
403.54066 0.01522 0.00004 0.07066 0.02294 0.10886
403.55066 0.01478 0.00004 0.07108 0.02439 0.11030
403.56066 0.01434 0.00005 0.07145 0.02591 0.11174
403.57066 0.01389 0.00005 0.07177 0.02749 0.11320
403.58066 0.01344 0.00006 0.07203 0.02915 0.11468
403.59066 0.01299 0.00007 0.07224 0.03087 0.11618
403.60066 0.01255 0.00008 0.07240 0.03267 0.11769
403.61066 0.01210 0.00009 0.07251 0.03453 0.11923
403.62066 0.01166 0.00010 0.07257 0.03647 0.12079
403.63066 0.01122 0.00011 0.07257 0.03847 0.12237
403.64066 0.01079 0.00012 0.07252 0.04055 0.12398
403.65066 0.01036 0.00014 0.07242 0.04270 0.12562
403.66066 0.00994 0.00015 0.07227 0.04492 0.12729
403.67066 0.00952 0.00017 0.07207 0.04722 0.12898
403.68066 0.00911 0.00020 0.07182 0.04958 0.13071
403.69066 0.00871 0.00022 0.07153 0.05201 0.13246
403.70066 0.00832 0.00024 0.07118 0.05451 0.13425
403.71066 0.00793 0.00027 0.07079 0.05707 0.13607
403.72066 0.00756 0.00031 0.07035 0.05970 0.13792
403.73066 0.00720 0.00034 0.06987 0.06240 0.13980
403.74066 0.00684 0.00038 0.06934 0.06515 0.14171
403.75066 0.00650 0.00042 0.06878 0.06796 0.14366
403.76066 0.00616 0.00047 0.06817 0.07083 0.14563
403.77066 0.00584 0.00052 0.06752 0.07375 0.14763
403.78066 0.00553 0.00058 0.06684 0.07672 0.14966
403.79066 0.00522 0.00064 0.06611 0.07973 0.15171
403.80066 0.00493 0.00071 0.06535 0.08279 0.15379
403.81066 0.00465 0.00079 0.06456 0.08588 0.15589
403.82066 0.00439 0.00087 0.06374 0.08901 0.15801
403.83066 0.00413 0.00096 0.06288 0.09217 0.16015
403.84066 0.00388 0.00106 0.06200 0.09536 0.16230
403.85066 0.00365 0.00116 0.06109 0.09857 0.16447
403.86066 0.00342 0.00128 0.06015 0.10179 0.16664
403.87066 0.00320 0.00141 0.05919 0.10502 0.16882
403.88066 0.00300 0.00155 0.05820 0.10826 0.17101
403.89066 0.00280 0.00170 0.05720 0.11149 0.17319
403.90066 0.00262 0.00186 0.05617 0.11472 0.17537
403.91066 0.00244 0.00204 0.05513 0.11794 0.17755
403.92066 0.00228 0.00223 0.05407 0.12114 0.17971
403.93066 0.00212 0.00243 0.05299 0.12431 0.18186
403.94066 0.00197 0.00265 0.05191 0.12746 0.18399
403.95066 0.00183 0.00289 0.05081 0.13056 0.18609
403.96066 0.00170 0.00315 0.04970 0.13363 0.18817
403.97066 0.00157 0.00343 0.04858 0.13664 0.19022
403.98066 0.00146 0.00373 0.04745 0.13960 0.19224
403.99066 0.00135 0.00405 0.04632 0.14250 0.19421
404.00066 0.00124 0.00439 0.04519 0.14533 0.19615
404.01066 0.00115 0.00475 0.04405 0.14808 0.19804
404.02066 0.00106 0.00515 0.04291 0.15076 0.19987
404.03066 0.00097 0.00556 0.04177 0.15335 0.20166
404.04066 0.00090 0.00601 0.04063 0.15584 0.20338
404.05066 0.00082 0.00649 0.03950 0.15824 0.20505
404.06066 0.00075 0.00699 0.03837 0.16053 0.20665
404.07066 0.00069 0.00753 0.03725 0.16271 0.20818
404.08066 0.00063 0.00810 0.03613 0.16478 0.20964
404.09066 0.00058 0.00871 0.03502 0.16673 0.21103
404.10066 0.00053 0.00935 0.03392 0.16855 0.21235
404.11066 0.00048 0.01002 0.03283 0.17025 0.21358
404.12066 0.00044 0.01074 0.03175 0.17181 0.21474
404.13066 0.00040 0.01150 0.03069 0.17323 0.21581
404.14066 0.00036 0.01229 0.02963 0.17451 0.21680
404.15066 0.00033 0.01313 0.02859 0.17565 0.21771
404.16066 0.00030 0.01401 0.02757 0.17664 0.21853
404.17066 0.00027 0.01494 0.02656 0.17748 0.21926
404.18066 0.00025 0.01591 0.02557 0.17817 0.21990
404.19066 0.00022 0.01693 0.02460 0.17870 0.22046
404.20066 0.00020 0.01800 0.02365 0.17908 0.22093
404.21066 0.00018 0.01911 0.02271 0.17930 0.22130
404.22066 0.00016 0.02027 0.02179 0.17937 0.22160
404.23066 0.00015 0.02148 0.02090 0.17928 0.22180
404.24066 0.00013 0.02274 0.02002 0.17902 0.22192
404.25066 0.00012 0.02406 0.01917 0.17862 0.22196
404.26066 0.00011 0.02542 0.01833 0.17805 0.22191
404.27066 0.00010 0.02683 0.01752 0.17733 0.22178
404.28066 0.00009 0.02830 0.01673 0.17646 0.22157
404.29066 0.00008 0.02981 0.01596 0.17543 0.22128
404.30066 0.00007 0.03138 0.01522 0.17426 0.22092
404.31066 0.00006 0.03299 0.01449 0.17294 0.22048
404.32066 0.00005 0.03465 0.01379 0.17148 0.21998
404.33066 0.00005 0.03637 0.01311 0.16988 0.21940
404.34066 0.00004 0.03813 0.01246 0.16814 0.21877
404.35066 0.00004 0.03993 0.01182 0.16627 0.21807
404.36066 0.00003 0.04179 0.01121 0.16427 0.21731
404.37066 0.00003 0.04368 0.01062 0.16216 0.21649
404.38066 0.00003 0.04562 0.01006 0.15992 0.21562
404.39066 0.00002 0.04760 0.00951 0.15757 0.21471
404.40066 0.00002 0.04961 0.00899 0.15512 0.21374
404.41066 0.00002 0.05166 0.00848 0.15257 0.21273
404.42066 0.00002 0.05375 0.00800 0.14992 0.21169
404.43066 0.00001 0.05586 0.00754 0.14719 0.21060
404.44066 0.00001 0.05801 0.00710 0.14437 0.20948
404.45066 0.00001 0.06018 0.00667 0.14147 0.20833
404.46066 0.00001 0.06237 0.00627 0.13851 0.20716
404.47066 0.00001 0.06457 0.00589 0.13548 0.20595
404.48066 0.00001 0.06680 0.00552 0.13240 0.20473
404.49066 0.00001 0.06903 0.00517 0.12927 0.20348
404.50066 0.00001 0.07127 0.00484 0.12609 0.20221
404.51066 0.00000 0.07352 0.00453 0.12288 0.20093
404.52066 0.00000 0.07576 0.00423 0.11964 0.19963
404.53066 0.00000 0.07800 0.00395 0.11638 0.19833
404.54066 0.00000 0.08023 0.00368 0.11309 0.19701
404.55066 0.00000 0.08244 0.00343 0.10980 0.19568
404.56066 0.00000 0.08464 0.00319 0.10650 0.19434
404.57066 0.00000 0.08681 0.00297 0.10321 0.19299
404.58066 0.00000 0.08896 0.00276 0.09992 0.19164
404.59066 0.00000 0.09108 0.00256 0.09664 0.19028
404.60066 0.00000 0.09315 0.00237 0.09339 0.18891
404.61066 0.00000 0.09519 0.00219 0.09015 0.18754
404.62066 0.00000 0.09718 0.00203 0.08695 0.18616
404.63066 0.00000 0.09912 0.00188 0.08377 0.18477
404.64066 0.00000 0.10101 0.00173 0.08064 0.18338
404.65066 0.00000 0.10283 0.00160 0.07755 0.18198
404.66066 0.00000 0.10460 0.00147 0.07450 0.18057
404.67066 0.00000 0.10629 0.00135 0.07151 0.17915
404.68066 0.00000 0.10791 0.00125 0.06857 0.17773
404.69066 0.00000 0.10946 0.00114 0.06568 0.17629
404.70066 0.00000 0.11092 0.00105 0.06286 0.17483
404.71066 0.00000 0.11230 0.00096 0.06010 0.17336
404.72066 0.00000 0.11360 0.00088 0.05740 0.17188
404.73066 0.00000 0.11480 0.00081 0.05477 0.17038
404.74066 0.00000 0.11591 0.00074 0.05221 0.16886
404.75066 0.00000 0.11692 0.00067 0.04972 0.16731
404.76066 0.00000 0.11783 0.00061 0.04730 0.16575
404.77066 0.00000 0.11865 0.00056 0.04496 0.16416
404.78066 0.00000 0.11935 0.00051 0.04268 0.16255
404.79066 0.00000 0.11995 0.00046 0.04049 0.16090
404.80066 0.00000 0.12045 0.00042 0.03836 0.15923
404.81066 0.00000 0.12083 0.00038 0.03632 0.15753
404.82066 0.00000 0.12111 0.00035 0.03434 0.15580
404.83066 0.00000 0.12128 0.00031 0.03245 0.15403
404.84066 0.00000 0.12133 0.00028 0.03062 0.15223
404.85066 0.00000 0.12127 0.00026 0.02887 0.15040
404.86066 0.00000 0.12111 0.00023 0.02719 0.14853
404.87066 0.00000 0.12083 0.00021 0.02559 0.14662
404.88066 0.00000 0.12044 0.00019 0.02405 0.14468
404.89066 0.00000 0.11995 0.00017 0.02258 0.14270
404.90066 0.00000 0.11934 0.00015 0.02118 0.14068
404.91066 0.00000 0.11864 0.00014 0.01985 0.13862
404.92066 0.00000 0.11782 0.00012 0.01858 0.13653
404.93066 0.00000 0.11691 0.00011 0.01738 0.13440
404.94066 0.00000 0.11590 0.00010 0.01624 0.13223
404.95066 0.00000 0.11479 0.00009 0.01515 0.13003
404.96066 0.00000 0.11359 0.00008 0.01413 0.12779
404.97066 0.00000 0.11230 0.00007 0.01316 0.12552
404.98066 0.00000 0.11092 0.00006 0.01224 0.12322
404.99066 0.00000 0.10945 0.00006 0.01138 0.12088
405.00066 0.00000 0.10791 0.00005 0.01056 0.11852
405.01066 0.00000 0.10629 0.00004 0.00980 0.11613
405.02066 0.00000 0.10460 0.00004 0.00908 0.11372
405.03066 0.00000 0.10285 0.00003 0.00840 0.11128
405.04066 0.00000 0.10103 0.00003 0.00777 0.10882
405.05066 0.00000 0.09915 0.00003 0.00717 0.10635
405.06066 0.00000 0.09721 0.00002 0.00662 0.10385
405.07066 0.00000 0.09523 0.00002 0.00610 0.10135
405.08066 0.00000 0.09320 0.00002 0.00562 0.09883
405.09066 0.00000 0.09113 0.00002 0.00517 0.09631
405.10066 0.00000 0.08902 0.00001 0.00475 0.09378
405.11066 0.00000 0.08688 0.00001 0.00436 0.09125
405.12066 0.00000 0.08472 0.00001 0.00400 0.08872
405.13066 0.00000 0.08253 0.00001 0.00366 0.08620
405.14066 0.00000 0.08032 0.00001 0.00335 0.08368
405.15066 0.00000 0.07810 0.00001 0.00306 0.08117
405.16066 0.00000 0.07587 0.00001 0.00279 0.07867
405.17066 0.00000 0.07364 0.00001 0.00255 0.07619
405.18066 0.00000 0.07140 0.00000 0.00232 0.07373
405.19066 0.00000 0.06917 0.00000 0.00211 0.07129
405.20066 0.00000 0.06695 0.00000 0.00192 0.06887
405.21066 0.00000 0.06474 0.00000 0.00174 0.06649
405.22066 0.00000 0.06254 0.00000 0.00158 0.06412
405.23066 0.00000 0.06036 0.00000 0.00143 0.06180
405.24066 0.00000 0.05820 0.00000 0.00130 0.05950
405.25066 0.00000 0.05607 0.00000 0.00117 0.05724
405.26066 0.00000 0.05396 0.00000 0.00106 0.05502
405.27066 0.00000 0.05188 0.00000 0.00096 0.05284
405.28066 0.00000 0.04984 0.00000 0.00086 0.05070
405.29066 0.00000 0.04783 0.00000 0.00078 0.04861
405.30066 0.00000 0.04586 0.00000 0.00070 0.04656
405.31066 0.00000 0.04393 0.00000 0.00063 0.04456
405.32066 0.00000 0.04204 0.00000 0.00056 0.04260
405.33066 0.00000 0.04019 0.00000 0.00051 0.04070
405.34066 0.00000 0.03839 0.00000 0.00045 0.03884
405.35066 0.00000 0.03664 0.00000 0.00041 0.03704
405.36066 0.00000 0.03493 0.00000 0.00036 0.03529
405.37066 0.00000 0.03327 0.00000 0.00032 0.03359
405.38066 0.00000 0.03165 0.00000 0.00029 0.03194
405.39066 0.00000 0.03009 0.00000 0.00026 0.03035
405.40066 0.00000 0.02858 0.00000 0.00023 0.02881
405.41066 0.00000 0.02711 0.00000 0.00020 0.02732
405.42066 0.00000 0.02570 0.00000 0.00018 0.02588
405.43066 0.00000 0.02434 0.00000 0.00016 0.02450
405.44066 0.00000 0.02303 0.00000 0.00014 0.02317
405.45066 0.00000 0.02176 0.00000 0.00013 0.02189
405.46066 0.00000 0.02055 0.00000 0.00011 0.02066
405.47066 0.00000 0.01938 0.00000 0.00010 0.01948
405.48066 0.00000 0.01827 0.00000 0.00009 0.01836
405.49066 0.00000 0.01720 0.00000 0.00008 0.01728
405.50066 0.00000 0.01618 0.00000 0.00007 0.01624
405.51066 0.00000 0.01520 0.00000 0.00006 0.01526
405.52066 0.00000 0.01427 0.00000 0.00005 0.01432
405.53066 0.00000 0.01338 0.00000 0.00005 0.01343
405.54066 0.00000 0.01254 0.00000 0.00004 0.01258
405.55066 0.00000 0.01174 0.00000 0.00003 0.01177
405.56066 0.00000 0.01098 0.00000 0.00003 0.01101
405.57066 0.00000 0.01025 0.00000 0.00003 0.01028
405.58066 0.00000 0.00957 0.00000 0.00002 0.00959
405.59066 0.00000 0.00892 0.00000 0.00002 0.00894
405.60066 0.00000 0.00831 0.00000 0.00002 0.00833
405.61066 0.00000 0.00773 0.00000 0.00002 0.00775
405.62066 0.00000 0.00719 0.00000 0.00001 0.00720
405.63066 0.00000 0.00667 0.00000 0.00001 0.00669
405.64066 0.00000 0.00619 0.00000 0.00001 0.00620
405.65066 0.00000 0.00574 0.00000 0.00001 0.00575
405.66066 0.00000 0.00531 0.00000 0.00001 0.00532
405.67066 0.00000 0.00492 0.00000 0.00001 0.00492
405.68066 0.00000 0.00454 0.00000 0.00001 0.00455
405.69066 0.00000 0.00419 0.00000 0.00000 0.00420
405.70066 0.00000 0.00387 0.00000 0.00000 0.00387
405.71066 0.00000 0.00356 0.00000 0.00000 0.00357
405.72066 0.00000 0.00328 0.00000 0.00000 0.00328
405.73066 0.00000 0.00301 0.00000 0.00000 0.00302
405.74066 0.00000 0.00277 0.00000 0.00000 0.00277
405.75066 0.00000 0.00254 0.00000 0.00000 0.00254
405.76066 0.00000 0.00233 0.00000 0.00000 0.00233
405.77066 0.00000 0.00213 0.00000 0.00000 0.00213
405.78066 0.00000 0.00195 0.00000 0.00000 0.00195
405.79066 0.00000 0.00178 0.00000 0.00000 0.00178
405.80066 0.00000 0.00163 0.00000 0.00000 0.00163
405.81066 0.00000 0.00149 0.00000 0.00000 0.00149
405.82066 0.00000 0.00135 0.00000 0.00000 0.00135
405.83066 0.00000 0.00123 0.00000 0.00000 0.00123
405.84066 0.00000 0.00112 0.00000 0.00000 0.00112
405.85066 0.00000 0.00102 0.00000 0.00000 0.00102
405.86066 0.00000 0.00092 0.00000 0.00000 0.00092
405.87066 0.00000 0.00084 0.00000 0.00000 0.00084
405.88066 0.00000 0.00076 0.00000 0.00000 0.00076
405.89066 0.00000 0.00069 0.00000 0.00000 0.00069
405.90066 0.00000 0.00062 0.00000 0.00000 0.00062
405.91066 0.00000 0.00056 0.00000 0.00000 0.00056
405.92066 0.00000 0.00050 0.00000 0.00000 0.00050
405.93066 0.00000 0.00045 0.00000 0.00000 0.00045
405.94066 0.00000 0.00041 0.00000 0.00000 0.00041


==> figures/data/SQS/y_0.375_25/N-stats.txt <==
------- Overall peaks -------

level:1
average position: 404.24369035636164
position stdev: 0.5091538680724484
position uncertainty 0.11385026600169545
list of positions: 
404.334235263366
404.36179795864956
404.9204835681072
404.26476756228055
404.09313766767616
403.41983316782057
404.90256091810375
404.02511747688123
404.38853057024966
404.02608320933814
404.8144509616688
403.6999701371243
403.5322601802011
404.32576258695946
404.6887503662742
403.28066429191455
403.9478515338499
404.12412355662343
404.67764117773635
405.04578497240914

------- All types -------

TiTiTi1
number of atoms in this configuration: 1
average position: 403.28066429191455
position stdev: 0.0
position uncertainty 0.0
list of positions: 
403.28066429191455

TiTiTiTiTiTi1
number of atoms in this configuration: 6
average position: 404.84161199404997
position stdev: 0.14325706206569022
position uncertainty 0.05848445068519356
list of positions: 
404.9204835681072
404.90256091810375
404.8144509616688
404.6887503662742
404.67764117773635
405.04578497240914

TiTiTiTi1
number of atoms in this configuration: 4
average position: 403.64997875474893
position stdev: 0.22952994344770927
position uncertainty 0.11476497172385464
list of positions: 
403.41983316782057
403.6999701371243
403.5322601802011
403.9478515338499

TiTiTiTiTi1
number of atoms in this configuration: 9
average position: 404.21595065022495
position stdev: 0.148100665590825
position uncertainty 0.049366888530274995
list of positions: 
404.334235263366
404.36179795864956
404.26476756228055
404.09313766767616
404.02511747688123
404.38853057024966
404.02608320933814
404.32576258695946
404.12412355662343

------- Simplified types based on number of neighbors -------

3-coordinated1
number of atoms in this configuration: 1
average position: 403.28066429191455
position stdev: 0.0
position uncertainty 0.0
list of positions: 
403.28066429191455

4-coordinated1
number of atoms in this configuration: 4
average position: 403.64997875474893
position stdev: 0.22952994344770927
position uncertainty 0.11476497172385464
list of positions: 
403.41983316782057
403.6999701371243
403.5322601802011
403.9478515338499

5-coordinated1
number of atoms in this configuration: 9
average position: 404.21595065022495
position stdev: 0.148100665590825
position uncertainty 0.049366888530274995
list of positions: 
404.334235263366
404.36179795864956
404.26476756228055
404.09313766767616
404.02511747688123
404.38853057024966
404.02608320933814
404.32576258695946
404.12412355662343

6-coordinated1
number of atoms in this configuration: 6
average position: 404.84161199404997
position stdev: 0.14325706206569022
position uncertainty 0.05848445068519356
list of positions: 
404.9204835681072
404.90256091810375
404.8144509616688
404.6887503662742
404.67764117773635
405.04578497240914



==> figures/data/SQS/y_0.375_25/O-XPS-spectra-imp.txt <==
energy    O^{2V_{Ti}} O^{1V_{Ti}} O^{0V_{Ti}} total
537.99345 0.00025 0.00002 0.00000 0.00026
538.00345 0.00027 0.00002 0.00000 0.00029
538.01345 0.00030 0.00002 0.00000 0.00032
538.02345 0.00033 0.00002 0.00000 0.00035
538.03345 0.00036 0.00003 0.00000 0.00039
538.04345 0.00040 0.00003 0.00000 0.00043
538.05345 0.00044 0.00003 0.00000 0.00047
538.06345 0.00048 0.00004 0.00000 0.00052
538.07345 0.00053 0.00004 0.00000 0.00057
538.08345 0.00058 0.00005 0.00000 0.00063
538.09345 0.00063 0.00005 0.00000 0.00069
538.10345 0.00069 0.00006 0.00000 0.00075
538.11345 0.00075 0.00007 0.00000 0.00082
538.12345 0.00082 0.00008 0.00000 0.00090
538.13345 0.00090 0.00009 0.00000 0.00098
538.14345 0.00097 0.00010 0.00000 0.00107
538.15345 0.00106 0.00011 0.00000 0.00117
538.16345 0.00115 0.00012 0.00000 0.00127
538.17345 0.00124 0.00013 0.00000 0.00138
538.18345 0.00135 0.00015 0.00000 0.00150
538.19345 0.00146 0.00016 0.00000 0.00162
538.20345 0.00157 0.00018 0.00000 0.00176
538.21345 0.00170 0.00020 0.00000 0.00190
538.22345 0.00183 0.00022 0.00000 0.00206
538.23345 0.00197 0.00025 0.00001 0.00222
538.24345 0.00212 0.00027 0.00001 0.00240
538.25345 0.00228 0.00030 0.00001 0.00259
538.26345 0.00244 0.00033 0.00001 0.00278
538.27345 0.00262 0.00037 0.00001 0.00299
538.28345 0.00280 0.00040 0.00001 0.00322
538.29345 0.00300 0.00044 0.00001 0.00345
538.30345 0.00320 0.00049 0.00001 0.00370
538.31345 0.00342 0.00053 0.00001 0.00397
538.32345 0.00365 0.00058 0.00002 0.00424
538.33345 0.00388 0.00064 0.00002 0.00454
538.34345 0.00413 0.00070 0.00002 0.00485
538.35345 0.00439 0.00076 0.00002 0.00517
538.36345 0.00465 0.00083 0.00003 0.00551
538.37345 0.00493 0.00090 0.00003 0.00587
538.38345 0.00522 0.00098 0.00004 0.00624
538.39345 0.00553 0.00107 0.00004 0.00663
538.40345 0.00584 0.00116 0.00004 0.00704
538.41345 0.00616 0.00126 0.00005 0.00747
538.42345 0.00650 0.00136 0.00006 0.00791
538.43345 0.00684 0.00147 0.00006 0.00838
538.44345 0.00720 0.00159 0.00007 0.00886
538.45345 0.00756 0.00172 0.00008 0.00936
538.46345 0.00793 0.00185 0.00009 0.00988
538.47345 0.00832 0.00200 0.00010 0.01042
538.48345 0.00871 0.00215 0.00011 0.01097
538.49345 0.00911 0.00231 0.00012 0.01155
538.50345 0.00952 0.00248 0.00014 0.01214
538.51345 0.00994 0.00266 0.00015 0.01275
538.52345 0.01036 0.00285 0.00017 0.01338
538.53345 0.01079 0.00305 0.00019 0.01403
538.54345 0.01122 0.00326 0.00021 0.01470
538.55345 0.01166 0.00349 0.00024 0.01538
538.56345 0.01210 0.00372 0.00026 0.01608
538.57345 0.01255 0.00396 0.00029 0.01680
538.58345 0.01299 0.00422 0.00032 0.01753
538.59345 0.01344 0.00449 0.00035 0.01828
538.60345 0.01389 0.00477 0.00039 0.01905
538.61345 0.01434 0.00506 0.00043 0.01983
538.62345 0.01478 0.00537 0.00047 0.02062
538.63345 0.01522 0.00568 0.00052 0.02143
538.64345 0.01566 0.00601 0.00057 0.02224
538.65345 0.01609 0.00635 0.00063 0.02307
538.66345 0.01652 0.00671 0.00069 0.02391
538.67345 0.01694 0.00708 0.00075 0.02476
538.68345 0.01735 0.00745 0.00082 0.02562
538.69345 0.01775 0.00785 0.00090 0.02649
538.70345 0.01814 0.00825 0.00098 0.02737
538.71345 0.01851 0.00866 0.00107 0.02825
538.72345 0.01888 0.00909 0.00116 0.02913
538.73345 0.01923 0.00953 0.00127 0.03002
538.74345 0.01956 0.00998 0.00138 0.03092
538.75345 0.01988 0.01044 0.00150 0.03181
538.76345 0.02018 0.01091 0.00162 0.03271
538.77345 0.02046 0.01139 0.00176 0.03361
538.78345 0.02072 0.01188 0.00191 0.03451
538.79345 0.02097 0.01238 0.00206 0.03541
538.80345 0.02119 0.01289 0.00223 0.03630
538.81345 0.02139 0.01340 0.00241 0.03720
538.82345 0.02157 0.01392 0.00259 0.03809
538.83345 0.02172 0.01445 0.00280 0.03897
538.84345 0.02186 0.01499 0.00301 0.03985
538.85345 0.02197 0.01552 0.00324 0.04073
538.86345 0.02205 0.01607 0.00348 0.04160
538.87345 0.02211 0.01662 0.00373 0.04246
538.88345 0.02215 0.01717 0.00400 0.04332
538.89345 0.02216 0.01772 0.00428 0.04416
538.90345 0.02215 0.01827 0.00458 0.04501
538.91345 0.02211 0.01882 0.00490 0.04584
538.92345 0.02205 0.01938 0.00523 0.04666
538.93345 0.02197 0.01993 0.00559 0.04748
538.94345 0.02186 0.02048 0.00595 0.04829
538.95345 0.02172 0.02102 0.00634 0.04909
538.96345 0.02157 0.02157 0.00675 0.04988
538.97345 0.02139 0.02210 0.00717 0.05066
538.98345 0.02119 0.02264 0.00762 0.05144
538.99345 0.02097 0.02316 0.00808 0.05221
539.00345 0.02072 0.02368 0.00857 0.05297
539.01345 0.02046 0.02419 0.00907 0.05372
539.02345 0.02018 0.02470 0.00960 0.05447
539.03345 0.01988 0.02519 0.01015 0.05522
539.04345 0.01956 0.02567 0.01072 0.05595
539.05345 0.01923 0.02615 0.01131 0.05669
539.06345 0.01888 0.02661 0.01193 0.05741
539.07345 0.01851 0.02706 0.01257 0.05814
539.08345 0.01814 0.02750 0.01323 0.05886
539.09345 0.01775 0.02792 0.01391 0.05958
539.10345 0.01735 0.02834 0.01462 0.06030
539.11345 0.01694 0.02874 0.01535 0.06102
539.12345 0.01652 0.02912 0.01610 0.06174
539.13345 0.01609 0.02949 0.01688 0.06246
539.14345 0.01566 0.02985 0.01768 0.06319
539.15345 0.01522 0.03019 0.01850 0.06391
539.16345 0.01478 0.03051 0.01935 0.06464
539.17345 0.01434 0.03082 0.02022 0.06538
539.18345 0.01389 0.03112 0.02111 0.06612
539.19345 0.01344 0.03139 0.02202 0.06686
539.20345 0.01299 0.03166 0.02296 0.06761
539.21345 0.01255 0.03190 0.02392 0.06837
539.22345 0.01210 0.03213 0.02490 0.06914
539.23345 0.01166 0.03234 0.02591 0.06991
539.24345 0.01122 0.03254 0.02693 0.07070
539.25345 0.01079 0.03272 0.02798 0.07149
539.26345 0.01036 0.03288 0.02905 0.07229
539.27345 0.00994 0.03303 0.03013 0.07310
539.28345 0.00952 0.03316 0.03124 0.07393
539.29345 0.00911 0.03328 0.03237 0.07476
539.30345 0.00871 0.03337 0.03352 0.07560
539.31345 0.00832 0.03345 0.03469 0.07646
539.32345 0.00793 0.03352 0.03588 0.07733
539.33345 0.00756 0.03356 0.03708 0.07821
539.34345 0.00720 0.03359 0.03831 0.07910
539.35345 0.00684 0.03361 0.03955 0.08000
539.36345 0.00650 0.03360 0.04081 0.08091
539.37345 0.00616 0.03358 0.04209 0.08184
539.38345 0.00584 0.03355 0.04339 0.08277
539.39345 0.00553 0.03349 0.04470 0.08372
539.40345 0.00522 0.03342 0.04603 0.08468
539.41345 0.00493 0.03334 0.04738 0.08565
539.42345 0.00465 0.03323 0.04875 0.08663
539.43345 0.00439 0.03311 0.05013 0.08763
539.44345 0.00413 0.03298 0.05152 0.08863
539.45345 0.00388 0.03283 0.05294 0.08964
539.46345 0.00365 0.03266 0.05437 0.09067
539.47345 0.00342 0.03247 0.05581 0.09170
539.48345 0.00320 0.03227 0.05728 0.09275
539.49345 0.00300 0.03205 0.05875 0.09380
539.50345 0.00280 0.03181 0.06025 0.09486
539.51345 0.00262 0.03156 0.06175 0.09593
539.52345 0.00244 0.03129 0.06328 0.09701
539.53345 0.00228 0.03101 0.06482 0.09810
539.54345 0.00212 0.03071 0.06637 0.09920
539.55345 0.00197 0.03039 0.06794 0.10031
539.56345 0.00183 0.03006 0.06953 0.10142
539.57345 0.00170 0.02971 0.07113 0.10254
539.58345 0.00157 0.02935 0.07274 0.10367
539.59345 0.00146 0.02898 0.07437 0.10480
539.60345 0.00135 0.02859 0.07601 0.10594
539.61345 0.00124 0.02818 0.07766 0.10709
539.62345 0.00115 0.02777 0.07933 0.10824
539.63345 0.00106 0.02734 0.08101 0.10940
539.64345 0.00097 0.02689 0.08270 0.11057
539.65345 0.00090 0.02644 0.08440 0.11174
539.66345 0.00082 0.02597 0.08612 0.11291
539.67345 0.00075 0.02549 0.08784 0.11409
539.68345 0.00069 0.02501 0.08957 0.11527
539.69345 0.00063 0.02451 0.09131 0.11645
539.70345 0.00058 0.02400 0.09306 0.11764
539.71345 0.00053 0.02349 0.09481 0.11883
539.72345 0.00048 0.02297 0.09657 0.12002
539.73345 0.00044 0.02244 0.09833 0.12120
539.74345 0.00040 0.02190 0.10009 0.12239
539.75345 0.00036 0.02136 0.10185 0.12357
539.76345 0.00033 0.02082 0.10361 0.12475
539.77345 0.00030 0.02027 0.10536 0.12593
539.78345 0.00027 0.01972 0.10711 0.12710
539.79345 0.00025 0.01917 0.10885 0.12826
539.80345 0.00022 0.01862 0.11058 0.12941
539.81345 0.00020 0.01806 0.11229 0.13056
539.82345 0.00018 0.01751 0.11399 0.13168
539.83345 0.00016 0.01696 0.11568 0.13280
539.84345 0.00015 0.01641 0.11734 0.13390
539.85345 0.00013 0.01586 0.11898 0.13498
539.86345 0.00012 0.01532 0.12060 0.13604
539.87345 0.00011 0.01478 0.12219 0.13708
539.88345 0.00010 0.01425 0.12374 0.13809
539.89345 0.00009 0.01373 0.12526 0.13907
539.90345 0.00008 0.01321 0.12675 0.14003
539.91345 0.00007 0.01270 0.12819 0.14095
539.92345 0.00006 0.01219 0.12959 0.14184
539.93345 0.00005 0.01170 0.13094 0.14269
539.94345 0.00005 0.01121 0.13225 0.14351
539.95345 0.00004 0.01073 0.13350 0.14427
539.96345 0.00004 0.01027 0.13469 0.14500
539.97345 0.00003 0.00981 0.13583 0.14567
539.98345 0.00003 0.00936 0.13690 0.14630
539.99345 0.00003 0.00893 0.13791 0.14687
540.00345 0.00002 0.00851 0.13886 0.14739
540.01345 0.00002 0.00810 0.13973 0.14785
540.02345 0.00002 0.00770 0.14053 0.14824
540.03345 0.00002 0.00731 0.14125 0.14858
540.04345 0.00001 0.00694 0.14189 0.14885
540.05345 0.00001 0.00657 0.14246 0.14905
540.06345 0.00001 0.00622 0.14294 0.14918
540.07345 0.00001 0.00589 0.14334 0.14924
540.08345 0.00001 0.00556 0.14365 0.14922
540.09345 0.00001 0.00525 0.14387 0.14913
540.10345 0.00001 0.00495 0.14401 0.14897
540.11345 0.00001 0.00466 0.14405 0.14872
540.12345 0.00000 0.00439 0.14400 0.14840
540.13345 0.00000 0.00412 0.14386 0.14799
540.14345 0.00000 0.00387 0.14363 0.14750
540.15345 0.00000 0.00363 0.14330 0.14694
540.16345 0.00000 0.00340 0.14288 0.14629
540.17345 0.00000 0.00318 0.14237 0.14555
540.18345 0.00000 0.00298 0.14176 0.14474
540.19345 0.00000 0.00278 0.14106 0.14384
540.20345 0.00000 0.00259 0.14026 0.14286
540.21345 0.00000 0.00242 0.13938 0.14179
540.22345 0.00000 0.00225 0.13840 0.14065
540.23345 0.00000 0.00209 0.13733 0.13943
540.24345 0.00000 0.00194 0.13618 0.13812
540.25345 0.00000 0.00180 0.13494 0.13675
540.26345 0.00000 0.00167 0.13362 0.13529
540.27345 0.00000 0.00155 0.13222 0.13377
540.28345 0.00000 0.00143 0.13074 0.13217
540.29345 0.00000 0.00132 0.12918 0.13050
540.30345 0.00000 0.00122 0.12754 0.12876
540.31345 0.00000 0.00112 0.12584 0.12697
540.32345 0.00000 0.00103 0.12407 0.12510
540.33345 0.00000 0.00095 0.12223 0.12319
540.34345 0.00000 0.00087 0.12034 0.12121
540.35345 0.00000 0.00080 0.11838 0.11918
540.36345 0.00000 0.00074 0.11637 0.11711
540.37345 0.00000 0.00067 0.11431 0.11498
540.38345 0.00000 0.00062 0.11220 0.11282
540.39345 0.00000 0.00056 0.11005 0.11061
540.40345 0.00000 0.00051 0.10785 0.10837
540.41345 0.00000 0.00047 0.10563 0.10610
540.42345 0.00000 0.00043 0.10337 0.10379
540.43345 0.00000 0.00039 0.10108 0.10147
540.44345 0.00000 0.00035 0.09876 0.09912
540.45345 0.00000 0.00032 0.09643 0.09675
540.46345 0.00000 0.00029 0.09408 0.09437
540.47345 0.00000 0.00026 0.09172 0.09198
540.48345 0.00000 0.00024 0.08935 0.08958
540.49345 0.00000 0.00022 0.08697 0.08718
540.50345 0.00000 0.00019 0.08459 0.08478
540.51345 0.00000 0.00018 0.08221 0.08238
540.52345 0.00000 0.00016 0.07984 0.07999
540.53345 0.00000 0.00014 0.07747 0.07761
540.54345 0.00000 0.00013 0.07512 0.07524
540.55345 0.00000 0.00011 0.07278 0.07289
540.56345 0.00000 0.00010 0.07046 0.07056
540.57345 0.00000 0.00009 0.06816 0.06825
540.58345 0.00000 0.00008 0.06588 0.06596
540.59345 0.00000 0.00007 0.06363 0.06370
540.60345 0.00000 0.00007 0.06140 0.06147
540.61345 0.00000 0.00006 0.05921 0.05927
540.62345 0.00000 0.00005 0.05705 0.05710
540.63345 0.00000 0.00005 0.05493 0.05497
540.64345 0.00000 0.00004 0.05284 0.05288
540.65345 0.00000 0.00004 0.05079 0.05083
540.66345 0.00000 0.00003 0.04878 0.04882
540.67345 0.00000 0.00003 0.04682 0.04684
540.68345 0.00000 0.00003 0.04489 0.04492
540.69345 0.00000 0.00002 0.04301 0.04304
540.70345 0.00000 0.00002 0.04118 0.04120
540.71345 0.00000 0.00002 0.03939 0.03941
540.72345 0.00000 0.00002 0.03765 0.03767
540.73345 0.00000 0.00001 0.03596 0.03597
540.74345 0.00000 0.00001 0.03431 0.03432
540.75345 0.00000 0.00001 0.03271 0.03273
540.76345 0.00000 0.00001 0.03117 0.03118
540.77345 0.00000 0.00001 0.02967 0.02968
540.78345 0.00000 0.00001 0.02822 0.02822
540.79345 0.00000 0.00001 0.02681 0.02682
540.80345 0.00000 0.00001 0.02546 0.02547
540.81345 0.00000 0.00000 0.02415 0.02416
540.82345 0.00000 0.00000 0.02290 0.02290
540.83345 0.00000 0.00000 0.02169 0.02169
540.84345 0.00000 0.00000 0.02052 0.02052
540.85345 0.00000 0.00000 0.01940 0.01941
540.86345 0.00000 0.00000 0.01833 0.01833
540.87345 0.00000 0.00000 0.01730 0.01730
540.88345 0.00000 0.00000 0.01632 0.01632
540.89345 0.00000 0.00000 0.01538 0.01538
540.90345 0.00000 0.00000 0.01448 0.01448
540.91345 0.00000 0.00000 0.01362 0.01362
540.92345 0.00000 0.00000 0.01280 0.01280
540.93345 0.00000 0.00000 0.01202 0.01202
540.94345 0.00000 0.00000 0.01128 0.01128
540.95345 0.00000 0.00000 0.01057 0.01057
540.96345 0.00000 0.00000 0.00990 0.00990
540.97345 0.00000 0.00000 0.00926 0.00926
540.98345 0.00000 0.00000 0.00866 0.00866
540.99345 0.00000 0.00000 0.00809 0.00809
541.00345 0.00000 0.00000 0.00755 0.00755
541.01345 0.00000 0.00000 0.00704 0.00704
541.02345 0.00000 0.00000 0.00656 0.00656
541.03345 0.00000 0.00000 0.00610 0.00610
541.04345 0.00000 0.00000 0.00567 0.00567
541.05345 0.00000 0.00000 0.00527 0.00527
541.06345 0.00000 0.00000 0.00489 0.00489
541.07345 0.00000 0.00000 0.00454 0.00454
541.08345 0.00000 0.00000 0.00420 0.00420
541.09345 0.00000 0.00000 0.00389 0.00389
541.10345 0.00000 0.00000 0.00360 0.00360
541.11345 0.00000 0.00000 0.00332 0.00332
541.12345 0.00000 0.00000 0.00307 0.00307
541.13345 0.00000 0.00000 0.00283 0.00283
541.14345 0.00000 0.00000 0.00261 0.00261
541.15345 0.00000 0.00000 0.00240 0.00240
541.16345 0.00000 0.00000 0.00221 0.00221
541.17345 0.00000 0.00000 0.00203 0.00203
541.18345 0.00000 0.00000 0.00186 0.00186
541.19345 0.00000 0.00000 0.00171 0.00171
541.20345 0.00000 0.00000 0.00156 0.00156
541.21345 0.00000 0.00000 0.00143 0.00143
541.22345 0.00000 0.00000 0.00131 0.00131
541.23345 0.00000 0.00000 0.00120 0.00120
541.24345 0.00000 0.00000 0.00109 0.00109
541.25345 0.00000 0.00000 0.00099 0.00099
541.26345 0.00000 0.00000 0.00091 0.00091
541.27345 0.00000 0.00000 0.00082 0.00082
541.28345 0.00000 0.00000 0.00075 0.00075
541.29345 0.00000 0.00000 0.00068 0.00068
541.30345 0.00000 0.00000 0.00062 0.00062
541.31345 0.00000 0.00000 0.00056 0.00056
541.32345 0.00000 0.00000 0.00051 0.00051
541.33345 0.00000 0.00000 0.00046 0.00046
541.34345 0.00000 0.00000 0.00041 0.00041
541.35345 0.00000 0.00000 0.00037 0.00037
541.36345 0.00000 0.00000 0.00034 0.00034
541.37345 0.00000 0.00000 0.00030 0.00030


==> figures/data/SQS/y_0.375_25/O-XPS-spectra.txt <==
energy TiTiTiTiTiTi TiTiTiTi TiTiTiTiTi total
537.99345 0.00000 0.00025 0.00002 0.00026
538.00345 0.00000 0.00027 0.00002 0.00029
538.01345 0.00000 0.00030 0.00002 0.00032
538.02345 0.00000 0.00033 0.00002 0.00035
538.03345 0.00000 0.00036 0.00003 0.00039
538.04345 0.00000 0.00040 0.00003 0.00043
538.05345 0.00000 0.00044 0.00003 0.00047
538.06345 0.00000 0.00048 0.00004 0.00052
538.07345 0.00000 0.00053 0.00004 0.00057
538.08345 0.00000 0.00058 0.00005 0.00063
538.09345 0.00000 0.00063 0.00005 0.00069
538.10345 0.00000 0.00069 0.00006 0.00075
538.11345 0.00000 0.00075 0.00007 0.00082
538.12345 0.00000 0.00082 0.00008 0.00090
538.13345 0.00000 0.00090 0.00009 0.00098
538.14345 0.00000 0.00097 0.00010 0.00107
538.15345 0.00000 0.00106 0.00011 0.00117
538.16345 0.00000 0.00115 0.00012 0.00127
538.17345 0.00000 0.00124 0.00013 0.00138
538.18345 0.00000 0.00135 0.00015 0.00150
538.19345 0.00000 0.00146 0.00016 0.00162
538.20345 0.00000 0.00157 0.00018 0.00176
538.21345 0.00000 0.00170 0.00020 0.00190
538.22345 0.00000 0.00183 0.00022 0.00206
538.23345 0.00001 0.00197 0.00025 0.00222
538.24345 0.00001 0.00212 0.00027 0.00240
538.25345 0.00001 0.00228 0.00030 0.00259
538.26345 0.00001 0.00244 0.00033 0.00278
538.27345 0.00001 0.00262 0.00037 0.00299
538.28345 0.00001 0.00280 0.00040 0.00322
538.29345 0.00001 0.00300 0.00044 0.00345
538.30345 0.00001 0.00320 0.00049 0.00370
538.31345 0.00001 0.00342 0.00053 0.00397
538.32345 0.00002 0.00365 0.00058 0.00424
538.33345 0.00002 0.00388 0.00064 0.00454
538.34345 0.00002 0.00413 0.00070 0.00485
538.35345 0.00002 0.00439 0.00076 0.00517
538.36345 0.00003 0.00465 0.00083 0.00551
538.37345 0.00003 0.00493 0.00090 0.00587
538.38345 0.00004 0.00522 0.00098 0.00624
538.39345 0.00004 0.00553 0.00107 0.00663
538.40345 0.00004 0.00584 0.00116 0.00704
538.41345 0.00005 0.00616 0.00126 0.00747
538.42345 0.00006 0.00650 0.00136 0.00791
538.43345 0.00006 0.00684 0.00147 0.00838
538.44345 0.00007 0.00720 0.00159 0.00886
538.45345 0.00008 0.00756 0.00172 0.00936
538.46345 0.00009 0.00793 0.00185 0.00988
538.47345 0.00010 0.00832 0.00200 0.01042
538.48345 0.00011 0.00871 0.00215 0.01097
538.49345 0.00012 0.00911 0.00231 0.01155
538.50345 0.00014 0.00952 0.00248 0.01214
538.51345 0.00015 0.00994 0.00266 0.01275
538.52345 0.00017 0.01036 0.00285 0.01338
538.53345 0.00019 0.01079 0.00305 0.01403
538.54345 0.00021 0.01122 0.00326 0.01470
538.55345 0.00024 0.01166 0.00349 0.01538
538.56345 0.00026 0.01210 0.00372 0.01608
538.57345 0.00029 0.01255 0.00396 0.01680
538.58345 0.00032 0.01299 0.00422 0.01753
538.59345 0.00035 0.01344 0.00449 0.01828
538.60345 0.00039 0.01389 0.00477 0.01905
538.61345 0.00043 0.01434 0.00506 0.01983
538.62345 0.00047 0.01478 0.00537 0.02062
538.63345 0.00052 0.01522 0.00568 0.02143
538.64345 0.00057 0.01566 0.00601 0.02224
538.65345 0.00063 0.01609 0.00635 0.02307
538.66345 0.00069 0.01652 0.00671 0.02391
538.67345 0.00075 0.01694 0.00708 0.02476
538.68345 0.00082 0.01735 0.00745 0.02562
538.69345 0.00090 0.01775 0.00785 0.02649
538.70345 0.00098 0.01814 0.00825 0.02737
538.71345 0.00107 0.01851 0.00866 0.02825
538.72345 0.00116 0.01888 0.00909 0.02913
538.73345 0.00127 0.01923 0.00953 0.03002
538.74345 0.00138 0.01956 0.00998 0.03092
538.75345 0.00150 0.01988 0.01044 0.03181
538.76345 0.00162 0.02018 0.01091 0.03271
538.77345 0.00176 0.02046 0.01139 0.03361
538.78345 0.00191 0.02072 0.01188 0.03451
538.79345 0.00206 0.02097 0.01238 0.03541
538.80345 0.00223 0.02119 0.01289 0.03630
538.81345 0.00241 0.02139 0.01340 0.03720
538.82345 0.00259 0.02157 0.01392 0.03809
538.83345 0.00280 0.02172 0.01445 0.03897
538.84345 0.00301 0.02186 0.01499 0.03985
538.85345 0.00324 0.02197 0.01552 0.04073
538.86345 0.00348 0.02205 0.01607 0.04160
538.87345 0.00373 0.02211 0.01662 0.04246
538.88345 0.00400 0.02215 0.01717 0.04332
538.89345 0.00428 0.02216 0.01772 0.04416
538.90345 0.00458 0.02215 0.01827 0.04501
538.91345 0.00490 0.02211 0.01882 0.04584
538.92345 0.00523 0.02205 0.01938 0.04666
538.93345 0.00559 0.02197 0.01993 0.04748
538.94345 0.00595 0.02186 0.02048 0.04829
538.95345 0.00634 0.02172 0.02102 0.04909
538.96345 0.00675 0.02157 0.02157 0.04988
538.97345 0.00717 0.02139 0.02210 0.05066
538.98345 0.00762 0.02119 0.02264 0.05144
538.99345 0.00808 0.02097 0.02316 0.05221
539.00345 0.00857 0.02072 0.02368 0.05297
539.01345 0.00907 0.02046 0.02419 0.05372
539.02345 0.00960 0.02018 0.02470 0.05447
539.03345 0.01015 0.01988 0.02519 0.05522
539.04345 0.01072 0.01956 0.02567 0.05595
539.05345 0.01131 0.01923 0.02615 0.05669
539.06345 0.01193 0.01888 0.02661 0.05741
539.07345 0.01257 0.01851 0.02706 0.05814
539.08345 0.01323 0.01814 0.02750 0.05886
539.09345 0.01391 0.01775 0.02792 0.05958
539.10345 0.01462 0.01735 0.02834 0.06030
539.11345 0.01535 0.01694 0.02874 0.06102
539.12345 0.01610 0.01652 0.02912 0.06174
539.13345 0.01688 0.01609 0.02949 0.06246
539.14345 0.01768 0.01566 0.02985 0.06319
539.15345 0.01850 0.01522 0.03019 0.06391
539.16345 0.01935 0.01478 0.03051 0.06464
539.17345 0.02022 0.01434 0.03082 0.06538
539.18345 0.02111 0.01389 0.03112 0.06612
539.19345 0.02202 0.01344 0.03139 0.06686
539.20345 0.02296 0.01299 0.03166 0.06761
539.21345 0.02392 0.01255 0.03190 0.06837
539.22345 0.02490 0.01210 0.03213 0.06914
539.23345 0.02591 0.01166 0.03234 0.06991
539.24345 0.02693 0.01122 0.03254 0.07070
539.25345 0.02798 0.01079 0.03272 0.07149
539.26345 0.02905 0.01036 0.03288 0.07229
539.27345 0.03013 0.00994 0.03303 0.07310
539.28345 0.03124 0.00952 0.03316 0.07393
539.29345 0.03237 0.00911 0.03328 0.07476
539.30345 0.03352 0.00871 0.03337 0.07560
539.31345 0.03469 0.00832 0.03345 0.07646
539.32345 0.03588 0.00793 0.03352 0.07733
539.33345 0.03708 0.00756 0.03356 0.07821
539.34345 0.03831 0.00720 0.03359 0.07910
539.35345 0.03955 0.00684 0.03361 0.08000
539.36345 0.04081 0.00650 0.03360 0.08091
539.37345 0.04209 0.00616 0.03358 0.08184
539.38345 0.04339 0.00584 0.03355 0.08277
539.39345 0.04470 0.00553 0.03349 0.08372
539.40345 0.04603 0.00522 0.03342 0.08468
539.41345 0.04738 0.00493 0.03334 0.08565
539.42345 0.04875 0.00465 0.03323 0.08663
539.43345 0.05013 0.00439 0.03311 0.08763
539.44345 0.05152 0.00413 0.03298 0.08863
539.45345 0.05294 0.00388 0.03283 0.08964
539.46345 0.05437 0.00365 0.03266 0.09067
539.47345 0.05581 0.00342 0.03247 0.09170
539.48345 0.05728 0.00320 0.03227 0.09275
539.49345 0.05875 0.00300 0.03205 0.09380
539.50345 0.06025 0.00280 0.03181 0.09486
539.51345 0.06175 0.00262 0.03156 0.09593
539.52345 0.06328 0.00244 0.03129 0.09701
539.53345 0.06482 0.00228 0.03101 0.09810
539.54345 0.06637 0.00212 0.03071 0.09920
539.55345 0.06794 0.00197 0.03039 0.10031
539.56345 0.06953 0.00183 0.03006 0.10142
539.57345 0.07113 0.00170 0.02971 0.10254
539.58345 0.07274 0.00157 0.02935 0.10367
539.59345 0.07437 0.00146 0.02898 0.10480
539.60345 0.07601 0.00135 0.02859 0.10594
539.61345 0.07766 0.00124 0.02818 0.10709
539.62345 0.07933 0.00115 0.02777 0.10824
539.63345 0.08101 0.00106 0.02734 0.10940
539.64345 0.08270 0.00097 0.02689 0.11057
539.65345 0.08440 0.00090 0.02644 0.11174
539.66345 0.08612 0.00082 0.02597 0.11291
539.67345 0.08784 0.00075 0.02549 0.11409
539.68345 0.08957 0.00069 0.02501 0.11527
539.69345 0.09131 0.00063 0.02451 0.11645
539.70345 0.09306 0.00058 0.02400 0.11764
539.71345 0.09481 0.00053 0.02349 0.11883
539.72345 0.09657 0.00048 0.02297 0.12002
539.73345 0.09833 0.00044 0.02244 0.12120
539.74345 0.10009 0.00040 0.02190 0.12239
539.75345 0.10185 0.00036 0.02136 0.12357
539.76345 0.10361 0.00033 0.02082 0.12475
539.77345 0.10536 0.00030 0.02027 0.12593
539.78345 0.10711 0.00027 0.01972 0.12710
539.79345 0.10885 0.00025 0.01917 0.12826
539.80345 0.11058 0.00022 0.01862 0.12941
539.81345 0.11229 0.00020 0.01806 0.13056
539.82345 0.11399 0.00018 0.01751 0.13168
539.83345 0.11568 0.00016 0.01696 0.13280
539.84345 0.11734 0.00015 0.01641 0.13390
539.85345 0.11898 0.00013 0.01586 0.13498
539.86345 0.12060 0.00012 0.01532 0.13604
539.87345 0.12219 0.00011 0.01478 0.13708
539.88345 0.12374 0.00010 0.01425 0.13809
539.89345 0.12526 0.00009 0.01373 0.13907
539.90345 0.12675 0.00008 0.01321 0.14003
539.91345 0.12819 0.00007 0.01270 0.14095
539.92345 0.12959 0.00006 0.01219 0.14184
539.93345 0.13094 0.00005 0.01170 0.14269
539.94345 0.13225 0.00005 0.01121 0.14351
539.95345 0.13350 0.00004 0.01073 0.14427
539.96345 0.13469 0.00004 0.01027 0.14500
539.97345 0.13583 0.00003 0.00981 0.14567
539.98345 0.13690 0.00003 0.00936 0.14630
539.99345 0.13791 0.00003 0.00893 0.14687
540.00345 0.13886 0.00002 0.00851 0.14739
540.01345 0.13973 0.00002 0.00810 0.14785
540.02345 0.14053 0.00002 0.00770 0.14824
540.03345 0.14125 0.00002 0.00731 0.14858
540.04345 0.14189 0.00001 0.00694 0.14885
540.05345 0.14246 0.00001 0.00657 0.14905
540.06345 0.14294 0.00001 0.00622 0.14918
540.07345 0.14334 0.00001 0.00589 0.14924
540.08345 0.14365 0.00001 0.00556 0.14922
540.09345 0.14387 0.00001 0.00525 0.14913
540.10345 0.14401 0.00001 0.00495 0.14897
540.11345 0.14405 0.00001 0.00466 0.14872
540.12345 0.14400 0.00000 0.00439 0.14840
540.13345 0.14386 0.00000 0.00412 0.14799
540.14345 0.14363 0.00000 0.00387 0.14750
540.15345 0.14330 0.00000 0.00363 0.14694
540.16345 0.14288 0.00000 0.00340 0.14629
540.17345 0.14237 0.00000 0.00318 0.14555
540.18345 0.14176 0.00000 0.00298 0.14474
540.19345 0.14106 0.00000 0.00278 0.14384
540.20345 0.14026 0.00000 0.00259 0.14286
540.21345 0.13938 0.00000 0.00242 0.14179
540.22345 0.13840 0.00000 0.00225 0.14065
540.23345 0.13733 0.00000 0.00209 0.13943
540.24345 0.13618 0.00000 0.00194 0.13812
540.25345 0.13494 0.00000 0.00180 0.13675
540.26345 0.13362 0.00000 0.00167 0.13529
540.27345 0.13222 0.00000 0.00155 0.13377
540.28345 0.13074 0.00000 0.00143 0.13217
540.29345 0.12918 0.00000 0.00132 0.13050
540.30345 0.12754 0.00000 0.00122 0.12876
540.31345 0.12584 0.00000 0.00112 0.12697
540.32345 0.12407 0.00000 0.00103 0.12510
540.33345 0.12223 0.00000 0.00095 0.12319
540.34345 0.12034 0.00000 0.00087 0.12121
540.35345 0.11838 0.00000 0.00080 0.11918
540.36345 0.11637 0.00000 0.00074 0.11711
540.37345 0.11431 0.00000 0.00067 0.11498
540.38345 0.11220 0.00000 0.00062 0.11282
540.39345 0.11005 0.00000 0.00056 0.11061
540.40345 0.10785 0.00000 0.00051 0.10837
540.41345 0.10563 0.00000 0.00047 0.10610
540.42345 0.10337 0.00000 0.00043 0.10379
540.43345 0.10108 0.00000 0.00039 0.10147
540.44345 0.09876 0.00000 0.00035 0.09912
540.45345 0.09643 0.00000 0.00032 0.09675
540.46345 0.09408 0.00000 0.00029 0.09437
540.47345 0.09172 0.00000 0.00026 0.09198
540.48345 0.08935 0.00000 0.00024 0.08958
540.49345 0.08697 0.00000 0.00022 0.08718
540.50345 0.08459 0.00000 0.00019 0.08478
540.51345 0.08221 0.00000 0.00018 0.08238
540.52345 0.07984 0.00000 0.00016 0.07999
540.53345 0.07747 0.00000 0.00014 0.07761
540.54345 0.07512 0.00000 0.00013 0.07524
540.55345 0.07278 0.00000 0.00011 0.07289
540.56345 0.07046 0.00000 0.00010 0.07056
540.57345 0.06816 0.00000 0.00009 0.06825
540.58345 0.06588 0.00000 0.00008 0.06596
540.59345 0.06363 0.00000 0.00007 0.06370
540.60345 0.06140 0.00000 0.00007 0.06147
540.61345 0.05921 0.00000 0.00006 0.05927
540.62345 0.05705 0.00000 0.00005 0.05710
540.63345 0.05493 0.00000 0.00005 0.05497
540.64345 0.05284 0.00000 0.00004 0.05288
540.65345 0.05079 0.00000 0.00004 0.05083
540.66345 0.04878 0.00000 0.00003 0.04882
540.67345 0.04682 0.00000 0.00003 0.04684
540.68345 0.04489 0.00000 0.00003 0.04492
540.69345 0.04301 0.00000 0.00002 0.04304
540.70345 0.04118 0.00000 0.00002 0.04120
540.71345 0.03939 0.00000 0.00002 0.03941
540.72345 0.03765 0.00000 0.00002 0.03767
540.73345 0.03596 0.00000 0.00001 0.03597
540.74345 0.03431 0.00000 0.00001 0.03432
540.75345 0.03271 0.00000 0.00001 0.03273
540.76345 0.03117 0.00000 0.00001 0.03118
540.77345 0.02967 0.00000 0.00001 0.02968
540.78345 0.02822 0.00000 0.00001 0.02822
540.79345 0.02681 0.00000 0.00001 0.02682
540.80345 0.02546 0.00000 0.00001 0.02547
540.81345 0.02415 0.00000 0.00000 0.02416
540.82345 0.02290 0.00000 0.00000 0.02290
540.83345 0.02169 0.00000 0.00000 0.02169
540.84345 0.02052 0.00000 0.00000 0.02052
540.85345 0.01940 0.00000 0.00000 0.01941
540.86345 0.01833 0.00000 0.00000 0.01833
540.87345 0.01730 0.00000 0.00000 0.01730
540.88345 0.01632 0.00000 0.00000 0.01632
540.89345 0.01538 0.00000 0.00000 0.01538
540.90345 0.01448 0.00000 0.00000 0.01448
540.91345 0.01362 0.00000 0.00000 0.01362
540.92345 0.01280 0.00000 0.00000 0.01280
540.93345 0.01202 0.00000 0.00000 0.01202
540.94345 0.01128 0.00000 0.00000 0.01128
540.95345 0.01057 0.00000 0.00000 0.01057
540.96345 0.00990 0.00000 0.00000 0.00990
540.97345 0.00926 0.00000 0.00000 0.00926
540.98345 0.00866 0.00000 0.00000 0.00866
540.99345 0.00809 0.00000 0.00000 0.00809
541.00345 0.00755 0.00000 0.00000 0.00755
541.01345 0.00704 0.00000 0.00000 0.00704
541.02345 0.00656 0.00000 0.00000 0.00656
541.03345 0.00610 0.00000 0.00000 0.00610
541.04345 0.00567 0.00000 0.00000 0.00567
541.05345 0.00527 0.00000 0.00000 0.00527
541.06345 0.00489 0.00000 0.00000 0.00489
541.07345 0.00454 0.00000 0.00000 0.00454
541.08345 0.00420 0.00000 0.00000 0.00420
541.09345 0.00389 0.00000 0.00000 0.00389
541.10345 0.00360 0.00000 0.00000 0.00360
541.11345 0.00332 0.00000 0.00000 0.00332
541.12345 0.00307 0.00000 0.00000 0.00307
541.13345 0.00283 0.00000 0.00000 0.00283
541.14345 0.00261 0.00000 0.00000 0.00261
541.15345 0.00240 0.00000 0.00000 0.00240
541.16345 0.00221 0.00000 0.00000 0.00221
541.17345 0.00203 0.00000 0.00000 0.00203
541.18345 0.00186 0.00000 0.00000 0.00186
541.19345 0.00171 0.00000 0.00000 0.00171
541.20345 0.00156 0.00000 0.00000 0.00156
541.21345 0.00143 0.00000 0.00000 0.00143
541.22345 0.00131 0.00000 0.00000 0.00131
541.23345 0.00120 0.00000 0.00000 0.00120
541.24345 0.00109 0.00000 0.00000 0.00109
541.25345 0.00099 0.00000 0.00000 0.00099
541.26345 0.00091 0.00000 0.00000 0.00091
541.27345 0.00082 0.00000 0.00000 0.00082
541.28345 0.00075 0.00000 0.00000 0.00075
541.29345 0.00068 0.00000 0.00000 0.00068
541.30345 0.00062 0.00000 0.00000 0.00062
541.31345 0.00056 0.00000 0.00000 0.00056
541.32345 0.00051 0.00000 0.00000 0.00051
541.33345 0.00046 0.00000 0.00000 0.00046
541.34345 0.00041 0.00000 0.00000 0.00041
541.35345 0.00037 0.00000 0.00000 0.00037
541.36345 0.00034 0.00000 0.00000 0.00034
541.37345 0.00030 0.00000 0.00000 0.00030


==> figures/data/SQS/y_0.375_25/O-stats.txt <==
------- Overall peaks -------

level:1
average position: 539.8309386285816
position stdev: 0.4849012555091249
position uncertainty 0.1399789351992904
list of positions: 
539.1333393406652
540.018533812078
540.473748087858
540.110972421348
539.4642292373958
539.5798009348381
538.8934478901856
540.2099842155467
539.9121929004903
539.7075332691326
540.290842879105
540.1766385543358

------- All types -------

TiTiTiTiTiTi1
number of atoms in this configuration: 9
average position: 540.0405194863656
position stdev: 0.3087273246114364
position uncertainty 0.10290910820381215
list of positions: 
540.018533812078
540.473748087858
540.110972421348
539.4642292373958
540.2099842155467
539.9121929004903
539.7075332691326
540.290842879105
540.1766385543358

TiTiTiTi1
number of atoms in this configuration: 1
average position: 538.8934478901856
position stdev: 0.0
position uncertainty 0.0
list of positions: 
538.8934478901856

TiTiTiTiTi1
number of atoms in this configuration: 2
average position: 539.3565701377516
position stdev: 0.3156960207790055
position uncertainty 0.22323079708644397
list of positions: 
539.1333393406652
539.5798009348381

------- Simplified types based on number of neighbors -------

4-coordinated1
number of atoms in this configuration: 1
average position: 538.8934478901856
position stdev: 0.0
position uncertainty 0.0
list of positions: 
538.8934478901856

5-coordinated1
number of atoms in this configuration: 2
average position: 539.3565701377516
position stdev: 0.3156960207790055
position uncertainty 0.22323079708644397
list of positions: 
539.1333393406652
539.5798009348381

6-coordinated1
number of atoms in this configuration: 9
average position: 540.0405194863656
position stdev: 0.3087273246114364
position uncertainty 0.10290910820381215
list of positions: 
540.018533812078
540.473748087858
540.110972421348
539.4642292373958
540.2099842155467
539.9121929004903
539.7075332691326
540.290842879105
540.1766385543358



==> figures/data/SQS/y_0.375_25/Ti-XPS-spectra-imp.txt <==
energy    6 total
453.39967 0.00172 0.00172
453.40967 0.00193 0.00193
453.41967 0.00216 0.00216
453.42967 0.00242 0.00242
453.43967 0.00270 0.00270
453.44967 0.00302 0.00302
453.45967 0.00337 0.00337
453.46967 0.00376 0.00376
453.47967 0.00418 0.00418
453.48967 0.00465 0.00465
453.49967 0.00517 0.00517
453.50967 0.00574 0.00574
453.51967 0.00637 0.00637
453.52967 0.00706 0.00706
453.53967 0.00781 0.00781
453.54967 0.00864 0.00864
453.55967 0.00955 0.00955
453.56967 0.01054 0.01054
453.57967 0.01162 0.01162
453.58967 0.01279 0.01279
453.59967 0.01408 0.01408
453.60967 0.01547 0.01547
453.61967 0.01699 0.01699
453.62967 0.01864 0.01864
453.63967 0.02043 0.02043
453.64967 0.02236 0.02236
453.65967 0.02446 0.02446
453.66967 0.02672 0.02672
453.67967 0.02917 0.02917
453.68967 0.03180 0.03180
453.69967 0.03464 0.03464
453.70967 0.03769 0.03769
453.71967 0.04098 0.04098
453.72967 0.04450 0.04450
453.73967 0.04828 0.04828
453.74967 0.05232 0.05232
453.75967 0.05665 0.05665
453.76967 0.06127 0.06127
453.77967 0.06620 0.06620
453.78967 0.07146 0.07146
453.79967 0.07705 0.07705
453.80967 0.08300 0.08300
453.81967 0.08932 0.08932
453.82967 0.09602 0.09602
453.83967 0.10311 0.10311
453.84967 0.11062 0.11062
453.85967 0.11856 0.11856
453.86967 0.12694 0.12694
453.87967 0.13576 0.13576
453.88967 0.14506 0.14506
453.89967 0.15484 0.15484
453.90967 0.16510 0.16510
453.91967 0.17587 0.17587
453.92967 0.18714 0.18714
453.93967 0.19894 0.19894
453.94967 0.21126 0.21126
453.95967 0.22412 0.22412
453.96967 0.23752 0.23752
453.97967 0.25146 0.25146
453.98967 0.26595 0.26595
453.99967 0.28099 0.28099
454.00967 0.29657 0.29657
454.01967 0.31270 0.31270
454.02967 0.32936 0.32936
454.03967 0.34656 0.34656
454.04967 0.36428 0.36428
454.05967 0.38252 0.38252
454.06967 0.40126 0.40126
454.07967 0.42048 0.42048
454.08967 0.44018 0.44018
454.09967 0.46032 0.46032
454.10967 0.48089 0.48089
454.11967 0.50187 0.50187
454.12967 0.52322 0.52322
454.13967 0.54492 0.54492
454.14967 0.56694 0.56694
454.15967 0.58925 0.58925
454.16967 0.61180 0.61180
454.17967 0.63456 0.63456
454.18967 0.65749 0.65749
454.19967 0.68055 0.68055
454.20967 0.70370 0.70370
454.21967 0.72689 0.72689
454.22967 0.75006 0.75006
454.23967 0.77319 0.77319
454.24967 0.79620 0.79620
454.25967 0.81906 0.81906
454.26967 0.84170 0.84170
454.27967 0.86409 0.86409
454.28967 0.88615 0.88615
454.29967 0.90785 0.90785
454.30967 0.92912 0.92912
454.31967 0.94991 0.94991
454.32967 0.97016 0.97016
454.33967 0.98983 0.98983
454.34967 1.00886 1.00886
454.35967 1.02720 1.02720
454.36967 1.04480 1.04480
454.37967 1.06160 1.06160
454.38967 1.07756 1.07756
454.39967 1.09264 1.09264
454.40967 1.10680 1.10680
454.41967 1.11998 1.11998
454.42967 1.13216 1.13216
454.43967 1.14329 1.14329
454.44967 1.15334 1.15334
454.45967 1.16229 1.16229
454.46967 1.17010 1.17010
454.47967 1.17675 1.17675
454.48967 1.18223 1.18223
454.49967 1.18651 1.18651
454.50967 1.18959 1.18959
454.51967 1.19145 1.19145
454.52967 1.19208 1.19208
454.53967 1.19150 1.19150
454.54967 1.18969 1.18969
454.55967 1.18666 1.18666
454.56967 1.18243 1.18243
454.57967 1.17701 1.17701
454.58967 1.17041 1.17041
454.59967 1.16265 1.16265
454.60967 1.15376 1.15376
454.61967 1.14377 1.14377
454.62967 1.13270 1.13270
454.63967 1.12059 1.12059
454.64967 1.10748 1.10748
454.65967 1.09340 1.09340
454.66967 1.07839 1.07839
454.67967 1.06250 1.06250
454.68967 1.04578 1.04578
454.69967 1.02826 1.02826
454.70967 1.01001 1.01001
454.71967 0.99107 0.99107
454.72967 0.97149 0.97149
454.73967 0.95132 0.95132
454.74967 0.93062 0.93062
454.75967 0.90945 0.90945
454.76967 0.88785 0.88785
454.77967 0.86587 0.86587
454.78967 0.84359 0.84359
454.79967 0.82103 0.82103
454.80967 0.79827 0.79827
454.81967 0.77535 0.77535
454.82967 0.75232 0.75232
454.83967 0.72923 0.72923
454.84967 0.70613 0.70613
454.85967 0.68307 0.68307
454.86967 0.66008 0.66008
454.87967 0.63723 0.63723
454.88967 0.61454 0.61454
454.89967 0.59205 0.59205
454.90967 0.56982 0.56982
454.91967 0.54785 0.54785
454.92967 0.52621 0.52621
454.93967 0.50490 0.50490
454.94967 0.48397 0.48397
454.95967 0.46343 0.46343
454.96967 0.44332 0.44332
454.97967 0.42365 0.42365
454.98967 0.40444 0.40444
454.99967 0.38571 0.38571
455.00967 0.36748 0.36748
455.01967 0.34975 0.34975
455.02967 0.33255 0.33255
455.03967 0.31587 0.31587
455.04967 0.29972 0.29972
455.05967 0.28411 0.28411
455.06967 0.26905 0.26905
455.07967 0.25452 0.25452
455.08967 0.24054 0.24054
455.09967 0.22709 0.22709
455.10967 0.21418 0.21418
455.11967 0.20180 0.20180
455.12967 0.18995 0.18995
455.13967 0.17861 0.17861
455.14967 0.16778 0.16778
455.15967 0.15744 0.15744
455.16967 0.14760 0.14760
455.17967 0.13823 0.13823
455.18967 0.12932 0.12932
455.19967 0.12087 0.12087
455.20967 0.11286 0.11286
455.21967 0.10527 0.10527
455.22967 0.09809 0.09809
455.23967 0.09131 0.09131
455.24967 0.08491 0.08491
455.25967 0.07889 0.07889
455.26967 0.07321 0.07321
455.27967 0.06788 0.06788
455.28967 0.06287 0.06287
455.29967 0.05817 0.05817
455.30967 0.05377 0.05377
455.31967 0.04965 0.04965
455.32967 0.04580 0.04580
455.33967 0.04221 0.04221
455.34967 0.03886 0.03886
455.35967 0.03574 0.03574
455.36967 0.03284 0.03284
455.37967 0.03014 0.03014
455.38967 0.02764 0.02764
455.39967 0.02532 0.02532
455.40967 0.02317 0.02317
455.41967 0.02118 0.02118
455.42967 0.01934 0.01934
455.43967 0.01765 0.01765
455.44967 0.01608 0.01608
455.45967 0.01464 0.01464
455.46967 0.01332 0.01332
455.47967 0.01210 0.01210
455.48967 0.01099 0.01099
455.49967 0.00996 0.00996
455.50967 0.00903 0.00903
455.51967 0.00817 0.00817
455.52967 0.00739 0.00739
455.53967 0.00667 0.00667
455.54967 0.00602 0.00602
455.55967 0.00543 0.00543
455.56967 0.00489 0.00489
455.57967 0.00440 0.00440
455.58967 0.00395 0.00395
455.59967 0.00355 0.00355
455.60967 0.00318 0.00318
455.61967 0.00285 0.00285
455.62967 0.00255 0.00255


==> figures/data/SQS/y_0.375_25/Ti-XPS-spectra.txt <==
energy NNNNNO NNOOOO NOOOOO NNNNOO NNNOOO total
453.39967 0.00030 0.00026 0.00004 0.00070 0.00043 0.00172
453.40967 0.00034 0.00029 0.00004 0.00078 0.00048 0.00193
453.41967 0.00038 0.00033 0.00005 0.00086 0.00054 0.00216
453.42967 0.00043 0.00037 0.00006 0.00096 0.00060 0.00242
453.43967 0.00048 0.00042 0.00006 0.00106 0.00068 0.00270
453.44967 0.00054 0.00047 0.00007 0.00118 0.00076 0.00302
453.45967 0.00061 0.00053 0.00008 0.00130 0.00085 0.00337
453.46967 0.00069 0.00059 0.00009 0.00144 0.00095 0.00376
453.47967 0.00077 0.00066 0.00010 0.00159 0.00106 0.00418
453.48967 0.00086 0.00074 0.00011 0.00176 0.00118 0.00465
453.49967 0.00097 0.00083 0.00013 0.00194 0.00132 0.00517
453.50967 0.00108 0.00092 0.00014 0.00213 0.00146 0.00574
453.51967 0.00121 0.00103 0.00016 0.00234 0.00163 0.00637
453.52967 0.00135 0.00115 0.00018 0.00258 0.00181 0.00706
453.53967 0.00150 0.00128 0.00020 0.00283 0.00200 0.00781
453.54967 0.00167 0.00142 0.00022 0.00310 0.00222 0.00864
453.55967 0.00186 0.00158 0.00025 0.00340 0.00246 0.00955
453.56967 0.00207 0.00175 0.00028 0.00372 0.00272 0.01054
453.57967 0.00229 0.00194 0.00031 0.00407 0.00300 0.01162
453.58967 0.00254 0.00215 0.00034 0.00445 0.00331 0.01279
453.59967 0.00281 0.00238 0.00038 0.00486 0.00365 0.01408
453.60967 0.00311 0.00263 0.00042 0.00530 0.00402 0.01547
453.61967 0.00344 0.00290 0.00046 0.00577 0.00442 0.01699
453.62967 0.00380 0.00320 0.00051 0.00628 0.00485 0.01864
453.63967 0.00419 0.00352 0.00057 0.00683 0.00532 0.02043
453.64967 0.00461 0.00387 0.00062 0.00742 0.00583 0.02236
453.65967 0.00508 0.00425 0.00069 0.00805 0.00639 0.02446
453.66967 0.00558 0.00467 0.00076 0.00873 0.00699 0.02672
453.67967 0.00612 0.00512 0.00083 0.00946 0.00763 0.02917
453.68967 0.00672 0.00560 0.00091 0.01023 0.00833 0.03180
453.69967 0.00736 0.00613 0.00100 0.01107 0.00908 0.03464
453.70967 0.00805 0.00670 0.00110 0.01195 0.00989 0.03769
453.71967 0.00880 0.00731 0.00120 0.01290 0.01076 0.04098
453.72967 0.00961 0.00797 0.00131 0.01391 0.01170 0.04450
453.73967 0.01049 0.00868 0.00143 0.01498 0.01270 0.04828
453.74967 0.01143 0.00944 0.00156 0.01612 0.01377 0.05232
453.75967 0.01244 0.01025 0.00170 0.01733 0.01492 0.05665
453.76967 0.01352 0.01113 0.00185 0.01862 0.01614 0.06127
453.77967 0.01469 0.01207 0.00202 0.01998 0.01745 0.06620
453.78967 0.01594 0.01307 0.00219 0.02142 0.01884 0.07146
453.79967 0.01727 0.01413 0.00237 0.02295 0.02032 0.07705
453.80967 0.01870 0.01527 0.00257 0.02456 0.02190 0.08300
453.81967 0.02022 0.01649 0.00278 0.02625 0.02357 0.08932
453.82967 0.02185 0.01777 0.00301 0.02804 0.02535 0.09602
453.83967 0.02357 0.01914 0.00325 0.02992 0.02722 0.10311
453.84967 0.02541 0.02059 0.00350 0.03190 0.02921 0.11062
453.85967 0.02737 0.02213 0.00378 0.03398 0.03131 0.11856
453.86967 0.02944 0.02375 0.00406 0.03616 0.03352 0.12694
453.87967 0.03163 0.02547 0.00437 0.03845 0.03585 0.13576
453.88967 0.03395 0.02727 0.00469 0.04084 0.03830 0.14506
453.89967 0.03640 0.02918 0.00503 0.04334 0.04088 0.15484
453.90967 0.03899 0.03118 0.00539 0.04596 0.04358 0.16510
453.91967 0.04171 0.03329 0.00577 0.04868 0.04642 0.17587
453.92967 0.04458 0.03549 0.00617 0.05152 0.04938 0.18714
453.93967 0.04760 0.03780 0.00659 0.05447 0.05248 0.19894
453.94967 0.05076 0.04022 0.00702 0.05754 0.05572 0.21126
453.95967 0.05408 0.04274 0.00748 0.06073 0.05909 0.22412
453.96967 0.05755 0.04538 0.00797 0.06403 0.06260 0.23752
453.97967 0.06118 0.04812 0.00847 0.06746 0.06624 0.25146
453.98967 0.06497 0.05097 0.00899 0.07100 0.07003 0.26595
453.99967 0.06892 0.05393 0.00954 0.07465 0.07395 0.28099
454.00967 0.07303 0.05699 0.01011 0.07843 0.07802 0.29657
454.01967 0.07730 0.06017 0.01070 0.08232 0.08221 0.31270
454.02967 0.08174 0.06345 0.01131 0.08632 0.08655 0.32936
454.03967 0.08634 0.06684 0.01194 0.09043 0.09101 0.34656
454.04967 0.09109 0.07033 0.01260 0.09465 0.09561 0.36428
454.05967 0.09601 0.07392 0.01328 0.09898 0.10033 0.38252
454.06967 0.10109 0.07761 0.01397 0.10342 0.10517 0.40126
454.07967 0.10632 0.08139 0.01469 0.10795 0.11013 0.42048
454.08967 0.11171 0.08526 0.01543 0.11258 0.11520 0.44018
454.09967 0.11724 0.08922 0.01619 0.11729 0.12038 0.46032
454.10967 0.12291 0.09326 0.01696 0.12210 0.12566 0.48089
454.11967 0.12872 0.09737 0.01775 0.12698 0.13104 0.50187
454.12967 0.13467 0.10155 0.01856 0.13194 0.13650 0.52322
454.13967 0.14073 0.10579 0.01938 0.13697 0.14204 0.54492
454.14967 0.14692 0.11009 0.02022 0.14205 0.14765 0.56694
454.15967 0.15321 0.11444 0.02107 0.14719 0.15332 0.58925
454.16967 0.15960 0.11883 0.02194 0.15238 0.15905 0.61180
454.17967 0.16609 0.12325 0.02281 0.15761 0.16481 0.63456
454.18967 0.17265 0.12769 0.02369 0.16286 0.17060 0.65749
454.19967 0.17928 0.13215 0.02457 0.16813 0.17642 0.68055
454.20967 0.18597 0.13661 0.02547 0.17342 0.18224 0.70370
454.21967 0.19270 0.14106 0.02636 0.17871 0.18805 0.72689
454.22967 0.19946 0.14550 0.02726 0.18399 0.19385 0.75006
454.23967 0.20625 0.14992 0.02815 0.18925 0.19962 0.77319
454.24967 0.21303 0.15429 0.02905 0.19448 0.20535 0.79620
454.25967 0.21981 0.15862 0.02993 0.19967 0.21102 0.81906
454.26967 0.22656 0.16289 0.03081 0.20481 0.21663 0.84170
454.27967 0.23328 0.16709 0.03168 0.20989 0.22215 0.86409
454.28967 0.23993 0.17121 0.03254 0.21490 0.22757 0.88615
454.29967 0.24652 0.17523 0.03339 0.21982 0.23288 0.90785
454.30967 0.25302 0.17916 0.03422 0.22465 0.23808 0.92912
454.31967 0.25942 0.18296 0.03503 0.22937 0.24313 0.94991
454.32967 0.26569 0.18665 0.03582 0.23397 0.24803 0.97016
454.33967 0.27184 0.19019 0.03659 0.23844 0.25278 0.98983
454.34967 0.27783 0.19359 0.03733 0.24278 0.25734 1.00886
454.35967 0.28365 0.19683 0.03805 0.24696 0.26172 1.02720
454.36967 0.28929 0.19990 0.03873 0.25098 0.26589 1.04480
454.37967 0.29473 0.20280 0.03939 0.25483 0.26985 1.06160
454.38967 0.29995 0.20551 0.04001 0.25850 0.27359 1.07756
454.39967 0.30495 0.20803 0.04059 0.26197 0.27710 1.09264
454.40967 0.30970 0.21035 0.04114 0.26525 0.28036 1.10680
454.41967 0.31420 0.21245 0.04165 0.26831 0.28336 1.11998
454.42967 0.31842 0.21435 0.04212 0.27116 0.28611 1.13216
454.43967 0.32236 0.21601 0.04255 0.27378 0.28858 1.14329
454.44967 0.32601 0.21745 0.04293 0.27617 0.29077 1.15334
454.45967 0.32936 0.21866 0.04327 0.27831 0.29268 1.16229
454.46967 0.33238 0.21964 0.04357 0.28021 0.29430 1.17010
454.47967 0.33509 0.22037 0.04381 0.28186 0.29563 1.17675
454.48967 0.33746 0.22086 0.04401 0.28325 0.29665 1.18223
454.49967 0.33949 0.22111 0.04416 0.28438 0.29738 1.18651
454.50967 0.34117 0.22111 0.04427 0.28525 0.29780 1.18959
454.51967 0.34250 0.22087 0.04432 0.28585 0.29791 1.19145
454.52967 0.34348 0.22038 0.04432 0.28618 0.29772 1.19208
454.53967 0.34410 0.21965 0.04428 0.28624 0.29723 1.19150
454.54967 0.34436 0.21868 0.04418 0.28603 0.29643 1.18969
454.55967 0.34426 0.21748 0.04404 0.28555 0.29533 1.18666
454.56967 0.34380 0.21604 0.04385 0.28480 0.29394 1.18243
454.57967 0.34298 0.21438 0.04361 0.28378 0.29226 1.17701
454.58967 0.34180 0.21249 0.04332 0.28250 0.29029 1.17041
454.59967 0.34028 0.21039 0.04299 0.28096 0.28804 1.16265
454.60967 0.33840 0.20808 0.04262 0.27916 0.28551 1.15376
454.61967 0.33618 0.20557 0.04220 0.27710 0.28272 1.14377
454.62967 0.33363 0.20286 0.04173 0.27480 0.27967 1.13270
454.63967 0.33076 0.19996 0.04123 0.27227 0.27638 1.12059
454.64967 0.32756 0.19689 0.04069 0.26949 0.27284 1.10748
454.65967 0.32406 0.19366 0.04011 0.26649 0.26908 1.09340
454.66967 0.32026 0.19026 0.03949 0.26327 0.26510 1.07839
454.67967 0.31618 0.18672 0.03884 0.25985 0.26091 1.06250
454.68967 0.31182 0.18304 0.03816 0.25622 0.25653 1.04578
454.69967 0.30721 0.17924 0.03745 0.25240 0.25197 1.02826
454.70967 0.30234 0.17532 0.03672 0.24840 0.24724 1.01001
454.71967 0.29725 0.17129 0.03595 0.24423 0.24235 0.99107
454.72967 0.29193 0.16718 0.03516 0.23989 0.23732 0.97149
454.73967 0.28641 0.16298 0.03436 0.23541 0.23216 0.95132
454.74967 0.28071 0.15871 0.03353 0.23079 0.22688 0.93062
454.75967 0.27483 0.15439 0.03269 0.22604 0.22150 0.90945
454.76967 0.26880 0.15001 0.03183 0.22118 0.21603 0.88785
454.77967 0.26262 0.14560 0.03096 0.21621 0.21048 0.86587
454.78967 0.25632 0.14116 0.03008 0.21115 0.20487 0.84359
454.79967 0.24991 0.13671 0.02920 0.20601 0.19920 0.82103
454.80967 0.24341 0.13225 0.02830 0.20081 0.19350 0.79827
454.81967 0.23684 0.12779 0.02741 0.19554 0.18777 0.77535
454.82967 0.23020 0.12335 0.02651 0.19023 0.18203 0.75232
454.83967 0.22351 0.11893 0.02562 0.18488 0.17629 0.72923
454.84967 0.21680 0.11454 0.02473 0.17951 0.17055 0.70613
454.85967 0.21007 0.11019 0.02384 0.17412 0.16484 0.68307
454.86967 0.20333 0.10589 0.02296 0.16874 0.15916 0.66008
454.87967 0.19661 0.10165 0.02208 0.16336 0.15352 0.63723
454.88967 0.18992 0.09747 0.02122 0.15800 0.14793 0.61454
454.89967 0.18326 0.09335 0.02037 0.15267 0.14241 0.59205
454.90967 0.17666 0.08931 0.01953 0.14737 0.13695 0.56982
454.91967 0.17011 0.08536 0.01870 0.14212 0.13157 0.54785
454.92967 0.16364 0.08148 0.01789 0.13692 0.12627 0.52621
454.93967 0.15725 0.07770 0.01709 0.13179 0.12107 0.50490
454.94967 0.15096 0.07401 0.01632 0.12672 0.11597 0.48397
454.95967 0.14476 0.07042 0.01556 0.12173 0.11097 0.46343
454.96967 0.13868 0.06692 0.01481 0.11682 0.10607 0.44332
454.97967 0.13272 0.06354 0.01409 0.11200 0.10130 0.42365
454.98967 0.12688 0.06025 0.01339 0.10727 0.09664 0.40444
454.99967 0.12118 0.05707 0.01271 0.10264 0.09210 0.38571
455.00967 0.11561 0.05400 0.01205 0.09812 0.08769 0.36748
455.01967 0.11018 0.05104 0.01142 0.09370 0.08341 0.34975
455.02967 0.10490 0.04819 0.01080 0.08940 0.07926 0.33255
455.03967 0.09977 0.04545 0.01021 0.08521 0.07524 0.31587
455.04967 0.09479 0.04281 0.00963 0.08113 0.07135 0.29972
455.05967 0.08997 0.04029 0.00908 0.07718 0.06759 0.28411
455.06967 0.08531 0.03787 0.00856 0.07334 0.06397 0.26905
455.07967 0.08080 0.03556 0.00805 0.06963 0.06049 0.25452
455.08967 0.07645 0.03335 0.00756 0.06604 0.05713 0.24054
455.09967 0.07227 0.03124 0.00710 0.06257 0.05391 0.22709
455.10967 0.06824 0.02924 0.00666 0.05923 0.05082 0.21418
455.11967 0.06437 0.02733 0.00624 0.05601 0.04786 0.20180
455.12967 0.06065 0.02552 0.00583 0.05292 0.04503 0.18995
455.13967 0.05710 0.02380 0.00545 0.04994 0.04232 0.17861
455.14967 0.05369 0.02218 0.00509 0.04709 0.03973 0.16778
455.15967 0.05044 0.02064 0.00475 0.04435 0.03727 0.15744
455.16967 0.04733 0.01919 0.00442 0.04174 0.03492 0.14760
455.17967 0.04437 0.01782 0.00411 0.03923 0.03269 0.13823
455.18967 0.04156 0.01652 0.00382 0.03685 0.03057 0.12932
455.19967 0.03888 0.01531 0.00355 0.03457 0.02856 0.12087
455.20967 0.03634 0.01417 0.00329 0.03240 0.02666 0.11286
455.21967 0.03392 0.01310 0.00305 0.03034 0.02486 0.10527
455.22967 0.03164 0.01210 0.00282 0.02838 0.02315 0.09809
455.23967 0.02948 0.01116 0.00261 0.02652 0.02155 0.09131
455.24967 0.02744 0.01028 0.00241 0.02476 0.02003 0.08491
455.25967 0.02551 0.00947 0.00222 0.02309 0.01860 0.07889
455.26967 0.02370 0.00870 0.00204 0.02151 0.01726 0.07321
455.27967 0.02199 0.00799 0.00188 0.02002 0.01600 0.06788
455.28967 0.02038 0.00733 0.00173 0.01862 0.01481 0.06287
455.29967 0.01887 0.00672 0.00159 0.01730 0.01370 0.05817
455.30967 0.01746 0.00615 0.00146 0.01605 0.01266 0.05377
455.31967 0.01613 0.00562 0.00133 0.01488 0.01169 0.04965
455.32967 0.01489 0.00514 0.00122 0.01378 0.01078 0.04580
455.33967 0.01373 0.00469 0.00112 0.01275 0.00993 0.04221
455.34967 0.01265 0.00427 0.00102 0.01179 0.00914 0.03886
455.35967 0.01164 0.00389 0.00093 0.01088 0.00840 0.03574
455.36967 0.01070 0.00353 0.00085 0.01004 0.00772 0.03284
455.37967 0.00983 0.00321 0.00077 0.00925 0.00708 0.03014
455.38967 0.00902 0.00291 0.00070 0.00852 0.00649 0.02764
455.39967 0.00826 0.00264 0.00064 0.00783 0.00595 0.02532
455.40967 0.00757 0.00239 0.00058 0.00720 0.00544 0.02317
455.41967 0.00692 0.00216 0.00052 0.00661 0.00497 0.02118
455.42967 0.00632 0.00195 0.00047 0.00606 0.00454 0.01934
455.43967 0.00577 0.00176 0.00043 0.00555 0.00414 0.01765
455.44967 0.00526 0.00159 0.00039 0.00508 0.00377 0.01608
455.45967 0.00479 0.00143 0.00035 0.00464 0.00344 0.01464
455.46967 0.00436 0.00129 0.00031 0.00424 0.00312 0.01332
455.47967 0.00396 0.00115 0.00028 0.00387 0.00284 0.01210
455.48967 0.00360 0.00104 0.00025 0.00352 0.00258 0.01099
455.49967 0.00326 0.00093 0.00023 0.00321 0.00234 0.00996
455.50967 0.00296 0.00083 0.00020 0.00292 0.00212 0.00903
455.51967 0.00268 0.00074 0.00018 0.00265 0.00191 0.00817
455.52967 0.00242 0.00066 0.00016 0.00241 0.00173 0.00739
455.53967 0.00219 0.00059 0.00015 0.00218 0.00156 0.00667
455.54967 0.00197 0.00053 0.00013 0.00198 0.00141 0.00602
455.55967 0.00178 0.00047 0.00012 0.00179 0.00127 0.00543
455.56967 0.00160 0.00042 0.00010 0.00162 0.00114 0.00489
455.57967 0.00144 0.00037 0.00009 0.00146 0.00103 0.00440
455.58967 0.00130 0.00033 0.00008 0.00132 0.00092 0.00395
455.59967 0.00116 0.00029 0.00007 0.00119 0.00083 0.00355
455.60967 0.00104 0.00026 0.00006 0.00107 0.00074 0.00318
455.61967 0.00093 0.00023 0.00006 0.00096 0.00067 0.00285
455.62967 0.00084 0.00020 0.00005 0.00086 0.00060 0.00255


==> figures/data/SQS/y_0.375_25/Ti-stats.txt <==
------- Overall peaks -------

level:4
average position: 454.5306520874347
position stdev: 0.08946882537436261
position uncertainty 0.01690801871668777
list of positions: 
454.55522999867105
454.70288039465566
454.50979445028156
454.73142310828985
454.5015518462587
454.5818295465406
454.57852200139905
454.6951424259954
454.46502408442745
454.4634251427721
454.48915474237515
454.41154090164827
454.4830459199727
454.6077111217801
454.5338993934225
454.5112185586724
454.483266740431
454.5757301120819
454.5096654682915
454.44773518779505
454.5404785647455
454.29967199501505
454.5122992592624
454.62152525911677
454.5255185554842
454.4578549700385
454.5336334019798
454.5294852967668

------- All types -------

NNNNNO4
number of atoms in this configuration: 8
average position: 454.55364115925414
position stdev: 0.07860720650488347
position uncertainty 0.027791844384867193
list of positions: 
454.70288039465566
454.5818295465406
454.46502408442745
454.5338993934225
454.5112185586724
454.483266740431
454.62152525911677
454.5294852967668

NNOOOO4
number of atoms in this configuration: 5
average position: 454.5048051047267
position stdev: 0.02250815947791216
position uncertainty 0.010065954928203552
list of positions: 
454.50979445028156
454.5015518462587
454.48915474237515
454.4830459199727
454.5404785647455

NOOOOO4
number of atoms in this configuration: 1
average position: 454.5255185554842
position stdev: 0.0
position uncertainty 0.0
list of positions: 
454.5255185554842

NNNNOO4
number of atoms in this configuration: 7
average position: 454.5328286832708
position stdev: 0.13503942527537713
position uncertainty 0.051040105209676834
list of positions: 
454.55522999867105
454.73142310828985
454.6077111217801
454.5757301120819
454.44773518779505
454.29967199501505
454.5122992592624

NNNOOO4
number of atoms in this configuration: 7
average position: 454.52139775887497
position stdev: 0.0941672141741494
position uncertainty 0.03559186148007941
list of positions: 
454.57852200139905
454.6951424259954
454.4634251427721
454.41154090164827
454.5096654682915
454.4578549700385
454.5336334019798

------- Simplified types based on number of neighbors -------

6-coordinated4
number of atoms in this configuration: 28
average position: 454.5306520874347
position stdev: 0.08946882537436261
position uncertainty 0.01690801871668777
list of positions: 
454.55522999867105
454.70288039465566
454.50979445028156
454.73142310828985
454.5015518462587
454.5818295465406
454.57852200139905
454.6951424259954
454.46502408442745
454.4634251427721
454.48915474237515
454.41154090164827
454.4830459199727
454.6077111217801
454.5338993934225
454.5112185586724
454.483266740431
454.5757301120819
454.5096654682915
454.44773518779505
454.5404785647455
454.29967199501505
454.5122992592624
454.62152525911677
454.5255185554842
454.4578549700385
454.5336334019798
454.5294852967668



==> figures/data/SQS/y_0.375_25/XPS-shifts-dscf-cond.txt <==
1 N 1 1S -51817.23617791 -51787.51817055 29.71800736
2 N 1 1S -51817.23617791 -51787.51614473 29.72003318
3 N 1 1S -51817.23617791 -51787.47508211 29.76109580
4 N 1 1S -51817.23617791 -51787.52327633 29.71290158
5 N 1 1S -51817.23617791 -51787.53589089 29.70028702
6 N 1 1S -51817.23617791 -51787.58537784 29.65080007
7 N 1 1S -51817.23617791 -51787.47639940 29.75977851
8 N 1 1S -51817.23617791 -51787.54089028 29.69528763
9 N 1 1S -51817.23617791 -51787.51417992 29.72199799
10 N 1 1S -51817.23617791 -51787.54081930 29.69535861
11 N 1 1S -51817.23617791 -51787.48287536 29.75330255
12 N 1 1S -51817.23617791 -51787.56478816 29.67138975
13 N 1 1S -51817.23617791 -51787.57711461 29.65906330
14 N 1 1S -51817.23617791 -51787.51879328 29.71738463
15 N 1 1S -51817.23617791 -51787.49211418 29.74406373
16 N 1 1S -51817.23617791 -51787.59560656 29.64057135
17 N 1 1S -51817.23617791 -51787.54656922 29.68960869
18 N 1 1S -51817.23617791 -51787.53361347 29.70256444
19 N 1 1S -51817.23617791 -51787.49293069 29.74324722
20 N 1 1S -51817.23617791 -51787.46587263 29.77030528
21 O 1 1S -51817.23617791 -51777.61062274 39.62555517
22 O 1 1S -51817.23617791 -51777.54556217 39.69061574
23 O 1 1S -51817.23617791 -51777.51210455 39.72407336
24 O 1 1S -51817.23617791 -51777.53876806 39.69740985
25 O 1 1S -51817.23617791 -51777.58630279 39.64987512
26 O 1 1S -51817.23617791 -51777.57780843 39.65836948
27 O 1 1S -51817.23617791 -51777.62825443 39.60792348
28 O 1 1S -51817.23617791 -51777.53149083 39.70468708
29 O 1 1S -51817.23617791 -51777.55337808 39.68279983
30 O 1 1S -51817.23617791 -51777.56842028 39.66775763
31 O 1 1S -51817.23617791 -51777.52554783 39.71063008
32 O 1 1S -51817.23617791 -51777.53394169 39.70223622
33 Ti 4 2P -51817.23617791 -51783.82699686 33.40918105
34 Ti 4 2P -51817.23617791 -51783.81614476 33.42003315
35 Ti 4 2P -51817.23617791 -51783.83033631 33.40584160
36 Ti 4 2P -51817.23617791 -51783.81404691 33.42213100
37 Ti 4 2P -51817.23617791 -51783.83094213 33.40523578
38 Ti 4 2P -51817.23617791 -51783.82504183 33.41113608
39 Ti 4 2P -51817.23617791 -51783.82528493 33.41089298
40 Ti 4 2P -51817.23617791 -51783.81671349 33.41946442
41 Ti 4 2P -51817.23617791 -51783.83362687 33.40255104
42 Ti 4 2P -51817.23617791 -51783.83374439 33.40243352
43 Ti 4 2P -51817.23617791 -51783.83185330 33.40432461
44 Ti 4 2P -51817.23617791 -51783.83755781 33.39862010
45 Ti 4 2P -51817.23617791 -51783.83230229 33.40387562
46 Ti 4 2P -51817.23617791 -51783.82313957 33.41303834
47 Ti 4 2P -51817.23617791 -51783.82856463 33.40761328
48 Ti 4 2P -51817.23617791 -51783.83023164 33.40594627
49 Ti 4 2P -51817.23617791 -51783.83228606 33.40389185
50 Ti 4 2P -51817.23617791 -51783.82549013 33.41068778
51 Ti 4 2P -51817.23617791 -51783.83034579 33.40583212
52 Ti 4 2P -51817.23617791 -51783.83489758 33.40128033
53 Ti 4 2P -51817.23617791 -51783.82808107 33.40809684
54 Ti 4 2P -51817.23617791 -51783.84578002 33.39039789
55 Ti 4 2P -51817.23617791 -51783.83015221 33.40602570
56 Ti 4 2P -51817.23617791 -51783.82212425 33.41405366
57 Ti 4 2P -51817.23617791 -51783.82918061 33.40699730
58 Ti 4 2P -51817.23617791 -51783.83415379 33.40202412
59 Ti 4 2P -51817.23617791 -51783.82858418 33.40759373
60 Ti 4 2P -51817.23617791 -51783.82888906 33.40728885


==> figures/data/SQS/y_0.46875_0/N-XPS-spectra-imp.txt <==
energy    N^{3V_{Ti}} N^{2V_{Ti}} N^{1V_{Ti}} N^{0V_{Ti}} total
402.59032 0.00025 0.00003 0.00000 0.00000 0.00028
402.60032 0.00028 0.00003 0.00000 0.00000 0.00031
402.61032 0.00031 0.00003 0.00000 0.00000 0.00034
402.62032 0.00034 0.00004 0.00000 0.00000 0.00037
402.63032 0.00037 0.00004 0.00000 0.00000 0.00041
402.64032 0.00041 0.00005 0.00000 0.00000 0.00046
402.65032 0.00045 0.00005 0.00000 0.00000 0.00050
402.66032 0.00049 0.00006 0.00000 0.00000 0.00055
402.67032 0.00054 0.00007 0.00000 0.00000 0.00061
402.68032 0.00059 0.00008 0.00000 0.00000 0.00067
402.69032 0.00064 0.00009 0.00000 0.00000 0.00073
402.70032 0.00070 0.00010 0.00000 0.00000 0.00080
402.71032 0.00077 0.00011 0.00000 0.00000 0.00088
402.72032 0.00084 0.00012 0.00000 0.00000 0.00096
402.73032 0.00091 0.00013 0.00000 0.00000 0.00105
402.74032 0.00099 0.00015 0.00000 0.00000 0.00114
402.75032 0.00108 0.00017 0.00000 0.00000 0.00124
402.76032 0.00117 0.00018 0.00000 0.00000 0.00135
402.77032 0.00127 0.00021 0.00000 0.00000 0.00147
402.78032 0.00137 0.00023 0.00000 0.00000 0.00160
402.79032 0.00148 0.00025 0.00000 0.00000 0.00173
402.80032 0.00160 0.00028 0.00000 0.00000 0.00188
402.81032 0.00173 0.00031 0.00000 0.00000 0.00204
402.82032 0.00186 0.00034 0.00000 0.00000 0.00220
402.83032 0.00200 0.00037 0.00000 0.00000 0.00238
402.84032 0.00216 0.00041 0.00000 0.00000 0.00257
402.85032 0.00232 0.00045 0.00000 0.00000 0.00277
402.86032 0.00248 0.00050 0.00000 0.00000 0.00299
402.87032 0.00266 0.00055 0.00000 0.00000 0.00321
402.88032 0.00285 0.00060 0.00000 0.00000 0.00345
402.89032 0.00305 0.00066 0.00000 0.00000 0.00371
402.90032 0.00326 0.00072 0.00000 0.00000 0.00398
402.91032 0.00348 0.00079 0.00000 0.00000 0.00427
402.92032 0.00371 0.00086 0.00000 0.00000 0.00457
402.93032 0.00395 0.00094 0.00000 0.00000 0.00489
402.94032 0.00420 0.00102 0.00000 0.00000 0.00523
402.95032 0.00446 0.00111 0.00000 0.00000 0.00558
402.96032 0.00473 0.00121 0.00000 0.00000 0.00595
402.97032 0.00502 0.00132 0.00001 0.00000 0.00634
402.98032 0.00531 0.00143 0.00001 0.00000 0.00675
402.99032 0.00562 0.00155 0.00001 0.00000 0.00718
403.00032 0.00594 0.00168 0.00001 0.00000 0.00762
403.01032 0.00627 0.00182 0.00001 0.00000 0.00809
403.02032 0.00661 0.00196 0.00001 0.00000 0.00858
403.03032 0.00696 0.00212 0.00001 0.00000 0.00909
403.04032 0.00732 0.00228 0.00002 0.00000 0.00962
403.05032 0.00769 0.00246 0.00002 0.00000 0.01017
403.06032 0.00807 0.00265 0.00002 0.00000 0.01074
403.07032 0.00846 0.00285 0.00002 0.00000 0.01133
403.08032 0.00886 0.00306 0.00003 0.00000 0.01194
403.09032 0.00927 0.00328 0.00003 0.00000 0.01258
403.10032 0.00968 0.00352 0.00004 0.00000 0.01323
403.11032 0.01010 0.00376 0.00004 0.00000 0.01391
403.12032 0.01053 0.00403 0.00005 0.00000 0.01461
403.13032 0.01097 0.00430 0.00005 0.00000 0.01533
403.14032 0.01141 0.00459 0.00006 0.00000 0.01606
403.15032 0.01186 0.00490 0.00007 0.00000 0.01682
403.16032 0.01231 0.00521 0.00008 0.00000 0.01760
403.17032 0.01276 0.00555 0.00009 0.00000 0.01840
403.18032 0.01322 0.00590 0.00010 0.00000 0.01921
403.19032 0.01367 0.00626 0.00011 0.00000 0.02005
403.20032 0.01413 0.00665 0.00013 0.00000 0.02090
403.21032 0.01458 0.00704 0.00014 0.00000 0.02177
403.22032 0.01503 0.00746 0.00016 0.00000 0.02265
403.23032 0.01548 0.00789 0.00018 0.00000 0.02355
403.24032 0.01593 0.00833 0.00020 0.00000 0.02447
403.25032 0.01637 0.00880 0.00023 0.00000 0.02540
403.26032 0.01680 0.00928 0.00026 0.00000 0.02634
403.27032 0.01723 0.00977 0.00029 0.00000 0.02729
403.28032 0.01764 0.01029 0.00032 0.00000 0.02825
403.29032 0.01805 0.01082 0.00036 0.00000 0.02923
403.30032 0.01844 0.01136 0.00040 0.00000 0.03021
403.31032 0.01883 0.01192 0.00045 0.00001 0.03120
403.32032 0.01920 0.01250 0.00050 0.00001 0.03220
403.33032 0.01955 0.01309 0.00056 0.00001 0.03321
403.34032 0.01989 0.01369 0.00063 0.00001 0.03422
403.35032 0.02021 0.01431 0.00070 0.00001 0.03523
403.36032 0.02052 0.01495 0.00077 0.00001 0.03625
403.37032 0.02081 0.01559 0.00086 0.00001 0.03727
403.38032 0.02107 0.01625 0.00095 0.00001 0.03829
403.39032 0.02132 0.01692 0.00105 0.00002 0.03931
403.40032 0.02155 0.01760 0.00117 0.00002 0.04034
403.41032 0.02175 0.01830 0.00129 0.00002 0.04136
403.42032 0.02193 0.01900 0.00142 0.00003 0.04238
403.43032 0.02209 0.01970 0.00157 0.00003 0.04339
403.44032 0.02223 0.02042 0.00173 0.00003 0.04441
403.45032 0.02234 0.02114 0.00190 0.00004 0.04542
403.46032 0.02243 0.02187 0.00209 0.00004 0.04643
403.47032 0.02249 0.02260 0.00229 0.00005 0.04743
403.48032 0.02253 0.02333 0.00251 0.00005 0.04843
403.49032 0.02254 0.02407 0.00276 0.00006 0.04942
403.50032 0.02253 0.02480 0.00302 0.00007 0.05041
403.51032 0.02249 0.02554 0.00330 0.00008 0.05140
403.52032 0.02243 0.02627 0.00360 0.00009 0.05238
403.53032 0.02234 0.02699 0.00393 0.00010 0.05336
403.54032 0.02223 0.02772 0.00428 0.00011 0.05434
403.55032 0.02209 0.02843 0.00466 0.00013 0.05531
403.56032 0.02193 0.02914 0.00507 0.00014 0.05628
403.57032 0.02175 0.02984 0.00551 0.00016 0.05725
403.58032 0.02155 0.03052 0.00597 0.00018 0.05822
403.59032 0.02132 0.03120 0.00648 0.00020 0.05920
403.60032 0.02107 0.03186 0.00701 0.00022 0.06017
403.61032 0.02081 0.03250 0.00758 0.00025 0.06115
403.62032 0.02052 0.03313 0.00820 0.00028 0.06213
403.63032 0.02021 0.03374 0.00885 0.00031 0.06312
403.64032 0.01989 0.03434 0.00954 0.00035 0.06411
403.65032 0.01955 0.03491 0.01027 0.00039 0.06512
403.66032 0.01920 0.03546 0.01105 0.00043 0.06614
403.67032 0.01883 0.03598 0.01188 0.00048 0.06717
403.68032 0.01844 0.03648 0.01275 0.00053 0.06821
403.69032 0.01805 0.03696 0.01368 0.00059 0.06928
403.70032 0.01764 0.03741 0.01465 0.00065 0.07036
403.71032 0.01723 0.03783 0.01568 0.00072 0.07146
403.72032 0.01680 0.03822 0.01677 0.00080 0.07259
403.73032 0.01637 0.03858 0.01790 0.00089 0.07374
403.74032 0.01593 0.03891 0.01910 0.00098 0.07492
403.75032 0.01548 0.03921 0.02035 0.00108 0.07613
403.76032 0.01503 0.03948 0.02167 0.00119 0.07737
403.77032 0.01458 0.03972 0.02304 0.00130 0.07864
403.78032 0.01413 0.03992 0.02447 0.00143 0.07995
403.79032 0.01367 0.04009 0.02597 0.00157 0.08130
403.80032 0.01322 0.04022 0.02753 0.00173 0.08269
403.81032 0.01276 0.04032 0.02915 0.00189 0.08412
403.82032 0.01231 0.04039 0.03083 0.00207 0.08559
403.83032 0.01186 0.04042 0.03257 0.00227 0.08711
403.84032 0.01141 0.04041 0.03438 0.00248 0.08868
403.85032 0.01097 0.04037 0.03625 0.00270 0.09029
403.86032 0.01053 0.04029 0.03818 0.00295 0.09195
403.87032 0.01010 0.04018 0.04017 0.00321 0.09367
403.88032 0.00968 0.04004 0.04222 0.00349 0.09543
403.89032 0.00927 0.03986 0.04432 0.00380 0.09724
403.90032 0.00886 0.03965 0.04648 0.00412 0.09911
403.91032 0.00846 0.03940 0.04870 0.00448 0.10103
403.92032 0.00807 0.03912 0.05096 0.00485 0.10301
403.93032 0.00769 0.03881 0.05328 0.00525 0.10503
403.94032 0.00732 0.03847 0.05564 0.00568 0.10711
403.95032 0.00696 0.03810 0.05804 0.00614 0.10924
403.96032 0.00661 0.03769 0.06049 0.00663 0.11142
403.97032 0.00627 0.03726 0.06297 0.00716 0.11365
403.98032 0.00594 0.03681 0.06548 0.00771 0.11593
403.99032 0.00562 0.03632 0.06802 0.00830 0.11826
404.00032 0.00531 0.03581 0.07058 0.00893 0.12064
404.01032 0.00502 0.03528 0.07316 0.00960 0.12305
404.02032 0.00473 0.03472 0.07576 0.01030 0.12552
404.03032 0.00446 0.03415 0.07836 0.01105 0.12802
404.04032 0.00420 0.03355 0.08097 0.01184 0.13055
404.05032 0.00395 0.03293 0.08357 0.01267 0.13312
404.06032 0.00371 0.03230 0.08617 0.01355 0.13573
404.07032 0.00348 0.03165 0.08876 0.01448 0.13836
404.08032 0.00326 0.03098 0.09132 0.01545 0.14102
404.09032 0.00305 0.03030 0.09386 0.01648 0.14369
404.10032 0.00285 0.02961 0.09637 0.01756 0.14639
404.11032 0.00266 0.02891 0.09884 0.01869 0.14910
404.12032 0.00248 0.02820 0.10127 0.01987 0.15182
404.13032 0.00232 0.02748 0.10364 0.02111 0.15455
404.14032 0.00216 0.02676 0.10596 0.02240 0.15728
404.15032 0.00200 0.02603 0.10822 0.02375 0.16001
404.16032 0.00186 0.02530 0.11041 0.02516 0.16273
404.17032 0.00173 0.02456 0.11252 0.02663 0.16544
404.18032 0.00160 0.02383 0.11455 0.02816 0.16814
404.19032 0.00148 0.02309 0.11649 0.02974 0.17081
404.20032 0.00137 0.02236 0.11835 0.03139 0.17347
404.21032 0.00127 0.02163 0.12010 0.03310 0.17610
404.22032 0.00117 0.02091 0.12175 0.03486 0.17869
404.23032 0.00108 0.02019 0.12329 0.03669 0.18125
404.24032 0.00099 0.01947 0.12472 0.03858 0.18377
404.25032 0.00091 0.01877 0.12604 0.04053 0.18624
404.26032 0.00084 0.01807 0.12723 0.04253 0.18867
404.27032 0.00077 0.01738 0.12830 0.04460 0.19104
404.28032 0.00070 0.01670 0.12924 0.04672 0.19336
404.29032 0.00064 0.01604 0.13005 0.04889 0.19562
404.30032 0.00059 0.01538 0.13072 0.05112 0.19782
404.31032 0.00054 0.01474 0.13126 0.05341 0.19995
404.32032 0.00049 0.01411 0.13166 0.05574 0.20201
404.33032 0.00045 0.01350 0.13193 0.05813 0.20399
404.34032 0.00041 0.01289 0.13205 0.06055 0.20591
404.35032 0.00037 0.01231 0.13204 0.06303 0.20774
404.36032 0.00034 0.01174 0.13188 0.06554 0.20950
404.37032 0.00031 0.01118 0.13159 0.06810 0.21117
404.38032 0.00028 0.01064 0.13115 0.07068 0.21276
404.39032 0.00025 0.01012 0.13058 0.07331 0.21426
404.40032 0.00023 0.00961 0.12988 0.07595 0.21567
404.41032 0.00020 0.00912 0.12904 0.07863 0.21699
404.42032 0.00018 0.00865 0.12807 0.08132 0.21823
404.43032 0.00017 0.00819 0.12698 0.08403 0.21936
404.44032 0.00015 0.00775 0.12576 0.08675 0.22041
404.45032 0.00013 0.00732 0.12442 0.08949 0.22136
404.46032 0.00012 0.00691 0.12297 0.09222 0.22222
404.47032 0.00011 0.00652 0.12140 0.09495 0.22298
404.48032 0.00010 0.00614 0.11973 0.09768 0.22365
404.49032 0.00009 0.00578 0.11795 0.10039 0.22422
404.50032 0.00008 0.00544 0.11608 0.10309 0.22469
404.51032 0.00007 0.00511 0.11412 0.10577 0.22507
404.52032 0.00006 0.00480 0.11207 0.10842 0.22535
404.53032 0.00006 0.00450 0.10994 0.11104 0.22553
404.54032 0.00005 0.00421 0.10774 0.11363 0.22562
404.55032 0.00004 0.00394 0.10547 0.11617 0.22562
404.56032 0.00004 0.00368 0.10314 0.11866 0.22552
404.57032 0.00003 0.00344 0.10075 0.12110 0.22532
404.58032 0.00003 0.00321 0.09832 0.12348 0.22504
404.59032 0.00003 0.00299 0.09584 0.12580 0.22466
404.60032 0.00002 0.00278 0.09332 0.12806 0.22418
404.61032 0.00002 0.00259 0.09078 0.13024 0.22362
404.62032 0.00002 0.00240 0.08821 0.13234 0.22297
404.63032 0.00002 0.00223 0.08562 0.13436 0.22223
404.64032 0.00001 0.00207 0.08302 0.13629 0.22140
404.65032 0.00001 0.00191 0.08042 0.13814 0.22048
404.66032 0.00001 0.00177 0.07781 0.13989 0.21948
404.67032 0.00001 0.00164 0.07521 0.14154 0.21839
404.68032 0.00001 0.00151 0.07262 0.14308 0.21722
404.69032 0.00001 0.00139 0.07004 0.14453 0.21597
404.70032 0.00001 0.00128 0.06749 0.14586 0.21463
404.71032 0.00001 0.00118 0.06496 0.14708 0.21322
404.72032 0.00001 0.00108 0.06245 0.14819 0.21173
404.73032 0.00000 0.00100 0.05998 0.14918 0.21016
404.74032 0.00000 0.00091 0.05755 0.15005 0.20852
404.75032 0.00000 0.00084 0.05515 0.15081 0.20680
404.76032 0.00000 0.00077 0.05280 0.15144 0.20501
404.77032 0.00000 0.00070 0.05050 0.15195 0.20315
404.78032 0.00000 0.00064 0.04825 0.15233 0.20122
404.79032 0.00000 0.00058 0.04604 0.15259 0.19922
404.80032 0.00000 0.00053 0.04390 0.15273 0.19716
404.81032 0.00000 0.00048 0.04180 0.15274 0.19503
404.82032 0.00000 0.00044 0.03977 0.15264 0.19285
404.83032 0.00000 0.00040 0.03779 0.15240 0.19060
404.84032 0.00000 0.00036 0.03588 0.15205 0.18829
404.85032 0.00000 0.00033 0.03402 0.15158 0.18593
404.86032 0.00000 0.00030 0.03223 0.15099 0.18352
404.87032 0.00000 0.00027 0.03050 0.15028 0.18105
404.88032 0.00000 0.00024 0.02883 0.14946 0.17853
404.89032 0.00000 0.00022 0.02722 0.14853 0.17597
404.90032 0.00000 0.00020 0.02568 0.14749 0.17337
404.91032 0.00000 0.00018 0.02420 0.14634 0.17072
404.92032 0.00000 0.00016 0.02277 0.14509 0.16803
404.93032 0.00000 0.00014 0.02141 0.14375 0.16530
404.94032 0.00000 0.00013 0.02011 0.14230 0.16254
404.95032 0.00000 0.00012 0.01887 0.14077 0.15975
404.96032 0.00000 0.00010 0.01769 0.13914 0.15693
404.97032 0.00000 0.00009 0.01656 0.13743 0.15409
404.98032 0.00000 0.00008 0.01549 0.13564 0.15122
404.99032 0.00000 0.00007 0.01447 0.13378 0.14833
405.00032 0.00000 0.00007 0.01351 0.13185 0.14542
405.01032 0.00000 0.00006 0.01259 0.12984 0.14250
405.02032 0.00000 0.00005 0.01173 0.12778 0.13956
405.03032 0.00000 0.00005 0.01091 0.12566 0.13661
405.04032 0.00000 0.00004 0.01014 0.12348 0.13366
405.05032 0.00000 0.00004 0.00941 0.12125 0.13070
405.06032 0.00000 0.00003 0.00873 0.11898 0.12774
405.07032 0.00000 0.00003 0.00809 0.11667 0.12479
405.08032 0.00000 0.00003 0.00748 0.11433 0.12183
405.09032 0.00000 0.00002 0.00692 0.11195 0.11889
405.10032 0.00000 0.00002 0.00639 0.10954 0.11595
405.11032 0.00000 0.00002 0.00589 0.10711 0.11302
405.12032 0.00000 0.00002 0.00543 0.10467 0.11011
405.13032 0.00000 0.00001 0.00500 0.10221 0.10722
405.14032 0.00000 0.00001 0.00460 0.09974 0.10434
405.15032 0.00000 0.00001 0.00422 0.09726 0.10149
405.16032 0.00000 0.00001 0.00387 0.09478 0.09866
405.17032 0.00000 0.00001 0.00355 0.09229 0.09585
405.18032 0.00000 0.00001 0.00325 0.08982 0.09307
405.19032 0.00000 0.00001 0.00297 0.08735 0.09033
405.20032 0.00000 0.00001 0.00272 0.08489 0.08761
405.21032 0.00000 0.00000 0.00248 0.08245 0.08493
405.22032 0.00000 0.00000 0.00226 0.08002 0.08228
405.23032 0.00000 0.00000 0.00206 0.07761 0.07967
405.24032 0.00000 0.00000 0.00187 0.07522 0.07710
405.25032 0.00000 0.00000 0.00170 0.07286 0.07456
405.26032 0.00000 0.00000 0.00154 0.07053 0.07207
405.27032 0.00000 0.00000 0.00140 0.06822 0.06962
405.28032 0.00000 0.00000 0.00127 0.06595 0.06722
405.29032 0.00000 0.00000 0.00115 0.06371 0.06486
405.30032 0.00000 0.00000 0.00104 0.06150 0.06254
405.31032 0.00000 0.00000 0.00094 0.05933 0.06027
405.32032 0.00000 0.00000 0.00084 0.05720 0.05805
405.33032 0.00000 0.00000 0.00076 0.05511 0.05587
405.34032 0.00000 0.00000 0.00069 0.05306 0.05374
405.35032 0.00000 0.00000 0.00062 0.05105 0.05166
405.36032 0.00000 0.00000 0.00055 0.04908 0.04964
405.37032 0.00000 0.00000 0.00050 0.04716 0.04766
405.38032 0.00000 0.00000 0.00044 0.04528 0.04573
405.39032 0.00000 0.00000 0.00040 0.04345 0.04385
405.40032 0.00000 0.00000 0.00036 0.04166 0.04202
405.41032 0.00000 0.00000 0.00032 0.03992 0.04024
405.42032 0.00000 0.00000 0.00028 0.03822 0.03851
405.43032 0.00000 0.00000 0.00025 0.03657 0.03683
405.44032 0.00000 0.00000 0.00023 0.03497 0.03520
405.45032 0.00000 0.00000 0.00020 0.03342 0.03362
405.46032 0.00000 0.00000 0.00018 0.03191 0.03208
405.47032 0.00000 0.00000 0.00016 0.03044 0.03060
405.48032 0.00000 0.00000 0.00014 0.02903 0.02917
405.49032 0.00000 0.00000 0.00012 0.02766 0.02778
405.50032 0.00000 0.00000 0.00011 0.02633 0.02644
405.51032 0.00000 0.00000 0.00010 0.02505 0.02515
405.52032 0.00000 0.00000 0.00009 0.02381 0.02390
405.53032 0.00000 0.00000 0.00008 0.02262 0.02270
405.54032 0.00000 0.00000 0.00007 0.02147 0.02154
405.55032 0.00000 0.00000 0.00006 0.02037 0.02043
405.56032 0.00000 0.00000 0.00005 0.01931 0.01936
405.57032 0.00000 0.00000 0.00005 0.01828 0.01833
405.58032 0.00000 0.00000 0.00004 0.01730 0.01734
405.59032 0.00000 0.00000 0.00003 0.01636 0.01640
405.60032 0.00000 0.00000 0.00003 0.01546 0.01549
405.61032 0.00000 0.00000 0.00003 0.01460 0.01462
405.62032 0.00000 0.00000 0.00002 0.01377 0.01379
405.63032 0.00000 0.00000 0.00002 0.01298 0.01300
405.64032 0.00000 0.00000 0.00002 0.01222 0.01224
405.65032 0.00000 0.00000 0.00002 0.01150 0.01152
405.66032 0.00000 0.00000 0.00001 0.01082 0.01083
405.67032 0.00000 0.00000 0.00001 0.01016 0.01018
405.68032 0.00000 0.00000 0.00001 0.00954 0.00955
405.69032 0.00000 0.00000 0.00001 0.00895 0.00896
405.70032 0.00000 0.00000 0.00001 0.00839 0.00840
405.71032 0.00000 0.00000 0.00001 0.00785 0.00786
405.72032 0.00000 0.00000 0.00001 0.00735 0.00735
405.73032 0.00000 0.00000 0.00000 0.00687 0.00687
405.74032 0.00000 0.00000 0.00000 0.00642 0.00642
405.75032 0.00000 0.00000 0.00000 0.00599 0.00599
405.76032 0.00000 0.00000 0.00000 0.00558 0.00558
405.77032 0.00000 0.00000 0.00000 0.00520 0.00520
405.78032 0.00000 0.00000 0.00000 0.00484 0.00484
405.79032 0.00000 0.00000 0.00000 0.00450 0.00450
405.80032 0.00000 0.00000 0.00000 0.00418 0.00418
405.81032 0.00000 0.00000 0.00000 0.00388 0.00388
405.82032 0.00000 0.00000 0.00000 0.00360 0.00360
405.83032 0.00000 0.00000 0.00000 0.00333 0.00333
405.84032 0.00000 0.00000 0.00000 0.00309 0.00309
405.85032 0.00000 0.00000 0.00000 0.00285 0.00285
405.86032 0.00000 0.00000 0.00000 0.00264 0.00264
405.87032 0.00000 0.00000 0.00000 0.00243 0.00243
405.88032 0.00000 0.00000 0.00000 0.00224 0.00224
405.89032 0.00000 0.00000 0.00000 0.00207 0.00207
405.90032 0.00000 0.00000 0.00000 0.00190 0.00190
405.91032 0.00000 0.00000 0.00000 0.00175 0.00175
405.92032 0.00000 0.00000 0.00000 0.00161 0.00161
405.93032 0.00000 0.00000 0.00000 0.00148 0.00148
405.94032 0.00000 0.00000 0.00000 0.00135 0.00135
405.95032 0.00000 0.00000 0.00000 0.00124 0.00124
405.96032 0.00000 0.00000 0.00000 0.00113 0.00113
405.97032 0.00000 0.00000 0.00000 0.00104 0.00104
405.98032 0.00000 0.00000 0.00000 0.00095 0.00095
405.99032 0.00000 0.00000 0.00000 0.00086 0.00086
406.00032 0.00000 0.00000 0.00000 0.00079 0.00079
406.01032 0.00000 0.00000 0.00000 0.00072 0.00072
406.02032 0.00000 0.00000 0.00000 0.00065 0.00065
406.03032 0.00000 0.00000 0.00000 0.00059 0.00059
406.04032 0.00000 0.00000 0.00000 0.00054 0.00054
406.05032 0.00000 0.00000 0.00000 0.00049 0.00049
406.06032 0.00000 0.00000 0.00000 0.00044 0.00044
406.07032 0.00000 0.00000 0.00000 0.00040 0.00040
406.08032 0.00000 0.00000 0.00000 0.00036 0.00036
406.09032 0.00000 0.00000 0.00000 0.00033 0.00033
406.10032 0.00000 0.00000 0.00000 0.00030 0.00030


==> figures/data/SQS/y_0.46875_0/N-XPS-spectra.txt <==
energy TiTiTiTi TiTiTi TiTiTiTiTiTi TiTiTiTiTi total
402.59032 0.00003 0.00025 0.00000 0.00000 0.00028
402.60032 0.00003 0.00028 0.00000 0.00000 0.00031
402.61032 0.00003 0.00031 0.00000 0.00000 0.00034
402.62032 0.00004 0.00034 0.00000 0.00000 0.00037
402.63032 0.00004 0.00037 0.00000 0.00000 0.00041
402.64032 0.00005 0.00041 0.00000 0.00000 0.00046
402.65032 0.00005 0.00045 0.00000 0.00000 0.00050
402.66032 0.00006 0.00049 0.00000 0.00000 0.00055
402.67032 0.00007 0.00054 0.00000 0.00000 0.00061
402.68032 0.00008 0.00059 0.00000 0.00000 0.00067
402.69032 0.00009 0.00064 0.00000 0.00000 0.00073
402.70032 0.00010 0.00070 0.00000 0.00000 0.00080
402.71032 0.00011 0.00077 0.00000 0.00000 0.00088
402.72032 0.00012 0.00084 0.00000 0.00000 0.00096
402.73032 0.00013 0.00091 0.00000 0.00000 0.00105
402.74032 0.00015 0.00099 0.00000 0.00000 0.00114
402.75032 0.00017 0.00108 0.00000 0.00000 0.00124
402.76032 0.00018 0.00117 0.00000 0.00000 0.00135
402.77032 0.00021 0.00127 0.00000 0.00000 0.00147
402.78032 0.00023 0.00137 0.00000 0.00000 0.00160
402.79032 0.00025 0.00148 0.00000 0.00000 0.00173
402.80032 0.00028 0.00160 0.00000 0.00000 0.00188
402.81032 0.00031 0.00173 0.00000 0.00000 0.00204
402.82032 0.00034 0.00186 0.00000 0.00000 0.00220
402.83032 0.00037 0.00200 0.00000 0.00000 0.00238
402.84032 0.00041 0.00216 0.00000 0.00000 0.00257
402.85032 0.00045 0.00232 0.00000 0.00000 0.00277
402.86032 0.00050 0.00248 0.00000 0.00000 0.00299
402.87032 0.00055 0.00266 0.00000 0.00000 0.00321
402.88032 0.00060 0.00285 0.00000 0.00000 0.00345
402.89032 0.00066 0.00305 0.00000 0.00000 0.00371
402.90032 0.00072 0.00326 0.00000 0.00000 0.00398
402.91032 0.00079 0.00348 0.00000 0.00000 0.00427
402.92032 0.00086 0.00371 0.00000 0.00000 0.00457
402.93032 0.00094 0.00395 0.00000 0.00000 0.00489
402.94032 0.00102 0.00420 0.00000 0.00000 0.00523
402.95032 0.00111 0.00446 0.00000 0.00000 0.00558
402.96032 0.00121 0.00473 0.00000 0.00000 0.00595
402.97032 0.00132 0.00502 0.00000 0.00001 0.00634
402.98032 0.00143 0.00531 0.00000 0.00001 0.00675
402.99032 0.00155 0.00562 0.00000 0.00001 0.00718
403.00032 0.00168 0.00594 0.00000 0.00001 0.00762
403.01032 0.00182 0.00627 0.00000 0.00001 0.00809
403.02032 0.00196 0.00661 0.00000 0.00001 0.00858
403.03032 0.00212 0.00696 0.00000 0.00001 0.00909
403.04032 0.00228 0.00732 0.00000 0.00002 0.00962
403.05032 0.00246 0.00769 0.00000 0.00002 0.01017
403.06032 0.00265 0.00807 0.00000 0.00002 0.01074
403.07032 0.00285 0.00846 0.00000 0.00002 0.01133
403.08032 0.00306 0.00886 0.00000 0.00003 0.01194
403.09032 0.00328 0.00927 0.00000 0.00003 0.01258
403.10032 0.00352 0.00968 0.00000 0.00004 0.01323
403.11032 0.00376 0.01010 0.00000 0.00004 0.01391
403.12032 0.00403 0.01053 0.00000 0.00005 0.01461
403.13032 0.00430 0.01097 0.00000 0.00005 0.01533
403.14032 0.00459 0.01141 0.00000 0.00006 0.01606
403.15032 0.00490 0.01186 0.00000 0.00007 0.01682
403.16032 0.00521 0.01231 0.00000 0.00008 0.01760
403.17032 0.00555 0.01276 0.00000 0.00009 0.01840
403.18032 0.00590 0.01322 0.00000 0.00010 0.01921
403.19032 0.00626 0.01367 0.00000 0.00011 0.02005
403.20032 0.00665 0.01413 0.00000 0.00013 0.02090
403.21032 0.00704 0.01458 0.00000 0.00014 0.02177
403.22032 0.00746 0.01503 0.00000 0.00016 0.02265
403.23032 0.00789 0.01548 0.00000 0.00018 0.02355
403.24032 0.00833 0.01593 0.00000 0.00020 0.02447
403.25032 0.00880 0.01637 0.00000 0.00023 0.02540
403.26032 0.00928 0.01680 0.00000 0.00026 0.02634
403.27032 0.00977 0.01723 0.00000 0.00029 0.02729
403.28032 0.01029 0.01764 0.00000 0.00032 0.02825
403.29032 0.01082 0.01805 0.00000 0.00036 0.02923
403.30032 0.01136 0.01844 0.00000 0.00040 0.03021
403.31032 0.01192 0.01883 0.00001 0.00045 0.03120
403.32032 0.01250 0.01920 0.00001 0.00050 0.03220
403.33032 0.01309 0.01955 0.00001 0.00056 0.03321
403.34032 0.01369 0.01989 0.00001 0.00063 0.03422
403.35032 0.01431 0.02021 0.00001 0.00070 0.03523
403.36032 0.01495 0.02052 0.00001 0.00077 0.03625
403.37032 0.01559 0.02081 0.00001 0.00086 0.03727
403.38032 0.01625 0.02107 0.00001 0.00095 0.03829
403.39032 0.01692 0.02132 0.00002 0.00105 0.03931
403.40032 0.01760 0.02155 0.00002 0.00117 0.04034
403.41032 0.01830 0.02175 0.00002 0.00129 0.04136
403.42032 0.01900 0.02193 0.00003 0.00142 0.04238
403.43032 0.01970 0.02209 0.00003 0.00157 0.04339
403.44032 0.02042 0.02223 0.00003 0.00173 0.04441
403.45032 0.02114 0.02234 0.00004 0.00190 0.04542
403.46032 0.02187 0.02243 0.00004 0.00209 0.04643
403.47032 0.02260 0.02249 0.00005 0.00229 0.04743
403.48032 0.02333 0.02253 0.00005 0.00251 0.04843
403.49032 0.02407 0.02254 0.00006 0.00276 0.04942
403.50032 0.02480 0.02253 0.00007 0.00302 0.05041
403.51032 0.02554 0.02249 0.00008 0.00330 0.05140
403.52032 0.02627 0.02243 0.00009 0.00360 0.05238
403.53032 0.02699 0.02234 0.00010 0.00393 0.05336
403.54032 0.02772 0.02223 0.00011 0.00428 0.05434
403.55032 0.02843 0.02209 0.00013 0.00466 0.05531
403.56032 0.02914 0.02193 0.00014 0.00507 0.05628
403.57032 0.02984 0.02175 0.00016 0.00551 0.05725
403.58032 0.03052 0.02155 0.00018 0.00597 0.05822
403.59032 0.03120 0.02132 0.00020 0.00648 0.05920
403.60032 0.03186 0.02107 0.00022 0.00701 0.06017
403.61032 0.03250 0.02081 0.00025 0.00758 0.06115
403.62032 0.03313 0.02052 0.00028 0.00820 0.06213
403.63032 0.03374 0.02021 0.00031 0.00885 0.06312
403.64032 0.03434 0.01989 0.00035 0.00954 0.06411
403.65032 0.03491 0.01955 0.00039 0.01027 0.06512
403.66032 0.03546 0.01920 0.00043 0.01105 0.06614
403.67032 0.03598 0.01883 0.00048 0.01188 0.06717
403.68032 0.03648 0.01844 0.00053 0.01275 0.06821
403.69032 0.03696 0.01805 0.00059 0.01368 0.06928
403.70032 0.03741 0.01764 0.00065 0.01465 0.07036
403.71032 0.03783 0.01723 0.00072 0.01568 0.07146
403.72032 0.03822 0.01680 0.00080 0.01677 0.07259
403.73032 0.03858 0.01637 0.00089 0.01790 0.07374
403.74032 0.03891 0.01593 0.00098 0.01910 0.07492
403.75032 0.03921 0.01548 0.00108 0.02035 0.07613
403.76032 0.03948 0.01503 0.00119 0.02167 0.07737
403.77032 0.03972 0.01458 0.00130 0.02304 0.07864
403.78032 0.03992 0.01413 0.00143 0.02447 0.07995
403.79032 0.04009 0.01367 0.00157 0.02597 0.08130
403.80032 0.04022 0.01322 0.00173 0.02753 0.08269
403.81032 0.04032 0.01276 0.00189 0.02915 0.08412
403.82032 0.04039 0.01231 0.00207 0.03083 0.08559
403.83032 0.04042 0.01186 0.00227 0.03257 0.08711
403.84032 0.04041 0.01141 0.00248 0.03438 0.08868
403.85032 0.04037 0.01097 0.00270 0.03625 0.09029
403.86032 0.04029 0.01053 0.00295 0.03818 0.09195
403.87032 0.04018 0.01010 0.00321 0.04017 0.09367
403.88032 0.04004 0.00968 0.00349 0.04222 0.09543
403.89032 0.03986 0.00927 0.00380 0.04432 0.09724
403.90032 0.03965 0.00886 0.00412 0.04648 0.09911
403.91032 0.03940 0.00846 0.00448 0.04870 0.10103
403.92032 0.03912 0.00807 0.00485 0.05096 0.10301
403.93032 0.03881 0.00769 0.00525 0.05328 0.10503
403.94032 0.03847 0.00732 0.00568 0.05564 0.10711
403.95032 0.03810 0.00696 0.00614 0.05804 0.10924
403.96032 0.03769 0.00661 0.00663 0.06049 0.11142
403.97032 0.03726 0.00627 0.00716 0.06297 0.11365
403.98032 0.03681 0.00594 0.00771 0.06548 0.11593
403.99032 0.03632 0.00562 0.00830 0.06802 0.11826
404.00032 0.03581 0.00531 0.00893 0.07058 0.12064
404.01032 0.03528 0.00502 0.00960 0.07316 0.12305
404.02032 0.03472 0.00473 0.01030 0.07576 0.12552
404.03032 0.03415 0.00446 0.01105 0.07836 0.12802
404.04032 0.03355 0.00420 0.01184 0.08097 0.13055
404.05032 0.03293 0.00395 0.01267 0.08357 0.13312
404.06032 0.03230 0.00371 0.01355 0.08617 0.13573
404.07032 0.03165 0.00348 0.01448 0.08876 0.13836
404.08032 0.03098 0.00326 0.01545 0.09132 0.14102
404.09032 0.03030 0.00305 0.01648 0.09386 0.14369
404.10032 0.02961 0.00285 0.01756 0.09637 0.14639
404.11032 0.02891 0.00266 0.01869 0.09884 0.14910
404.12032 0.02820 0.00248 0.01987 0.10127 0.15182
404.13032 0.02748 0.00232 0.02111 0.10364 0.15455
404.14032 0.02676 0.00216 0.02240 0.10596 0.15728
404.15032 0.02603 0.00200 0.02375 0.10822 0.16001
404.16032 0.02530 0.00186 0.02516 0.11041 0.16273
404.17032 0.02456 0.00173 0.02663 0.11252 0.16544
404.18032 0.02383 0.00160 0.02816 0.11455 0.16814
404.19032 0.02309 0.00148 0.02974 0.11649 0.17081
404.20032 0.02236 0.00137 0.03139 0.11835 0.17347
404.21032 0.02163 0.00127 0.03310 0.12010 0.17610
404.22032 0.02091 0.00117 0.03486 0.12175 0.17869
404.23032 0.02019 0.00108 0.03669 0.12329 0.18125
404.24032 0.01947 0.00099 0.03858 0.12472 0.18377
404.25032 0.01877 0.00091 0.04053 0.12604 0.18624
404.26032 0.01807 0.00084 0.04253 0.12723 0.18867
404.27032 0.01738 0.00077 0.04460 0.12830 0.19104
404.28032 0.01670 0.00070 0.04672 0.12924 0.19336
404.29032 0.01604 0.00064 0.04889 0.13005 0.19562
404.30032 0.01538 0.00059 0.05112 0.13072 0.19782
404.31032 0.01474 0.00054 0.05341 0.13126 0.19995
404.32032 0.01411 0.00049 0.05574 0.13166 0.20201
404.33032 0.01350 0.00045 0.05813 0.13193 0.20399
404.34032 0.01289 0.00041 0.06055 0.13205 0.20591
404.35032 0.01231 0.00037 0.06303 0.13204 0.20774
404.36032 0.01174 0.00034 0.06554 0.13188 0.20950
404.37032 0.01118 0.00031 0.06810 0.13159 0.21117
404.38032 0.01064 0.00028 0.07068 0.13115 0.21276
404.39032 0.01012 0.00025 0.07331 0.13058 0.21426
404.40032 0.00961 0.00023 0.07595 0.12988 0.21567
404.41032 0.00912 0.00020 0.07863 0.12904 0.21699
404.42032 0.00865 0.00018 0.08132 0.12807 0.21823
404.43032 0.00819 0.00017 0.08403 0.12698 0.21936
404.44032 0.00775 0.00015 0.08675 0.12576 0.22041
404.45032 0.00732 0.00013 0.08949 0.12442 0.22136
404.46032 0.00691 0.00012 0.09222 0.12297 0.22222
404.47032 0.00652 0.00011 0.09495 0.12140 0.22298
404.48032 0.00614 0.00010 0.09768 0.11973 0.22365
404.49032 0.00578 0.00009 0.10039 0.11795 0.22422
404.50032 0.00544 0.00008 0.10309 0.11608 0.22469
404.51032 0.00511 0.00007 0.10577 0.11412 0.22507
404.52032 0.00480 0.00006 0.10842 0.11207 0.22535
404.53032 0.00450 0.00006 0.11104 0.10994 0.22553
404.54032 0.00421 0.00005 0.11363 0.10774 0.22562
404.55032 0.00394 0.00004 0.11617 0.10547 0.22562
404.56032 0.00368 0.00004 0.11866 0.10314 0.22552
404.57032 0.00344 0.00003 0.12110 0.10075 0.22532
404.58032 0.00321 0.00003 0.12348 0.09832 0.22504
404.59032 0.00299 0.00003 0.12580 0.09584 0.22466
404.60032 0.00278 0.00002 0.12806 0.09332 0.22418
404.61032 0.00259 0.00002 0.13024 0.09078 0.22362
404.62032 0.00240 0.00002 0.13234 0.08821 0.22297
404.63032 0.00223 0.00002 0.13436 0.08562 0.22223
404.64032 0.00207 0.00001 0.13629 0.08302 0.22140
404.65032 0.00191 0.00001 0.13814 0.08042 0.22048
404.66032 0.00177 0.00001 0.13989 0.07781 0.21948
404.67032 0.00164 0.00001 0.14154 0.07521 0.21839
404.68032 0.00151 0.00001 0.14308 0.07262 0.21722
404.69032 0.00139 0.00001 0.14453 0.07004 0.21597
404.70032 0.00128 0.00001 0.14586 0.06749 0.21463
404.71032 0.00118 0.00001 0.14708 0.06496 0.21322
404.72032 0.00108 0.00001 0.14819 0.06245 0.21173
404.73032 0.00100 0.00000 0.14918 0.05998 0.21016
404.74032 0.00091 0.00000 0.15005 0.05755 0.20852
404.75032 0.00084 0.00000 0.15081 0.05515 0.20680
404.76032 0.00077 0.00000 0.15144 0.05280 0.20501
404.77032 0.00070 0.00000 0.15195 0.05050 0.20315
404.78032 0.00064 0.00000 0.15233 0.04825 0.20122
404.79032 0.00058 0.00000 0.15259 0.04604 0.19922
404.80032 0.00053 0.00000 0.15273 0.04390 0.19716
404.81032 0.00048 0.00000 0.15274 0.04180 0.19503
404.82032 0.00044 0.00000 0.15264 0.03977 0.19285
404.83032 0.00040 0.00000 0.15240 0.03779 0.19060
404.84032 0.00036 0.00000 0.15205 0.03588 0.18829
404.85032 0.00033 0.00000 0.15158 0.03402 0.18593
404.86032 0.00030 0.00000 0.15099 0.03223 0.18352
404.87032 0.00027 0.00000 0.15028 0.03050 0.18105
404.88032 0.00024 0.00000 0.14946 0.02883 0.17853
404.89032 0.00022 0.00000 0.14853 0.02722 0.17597
404.90032 0.00020 0.00000 0.14749 0.02568 0.17337
404.91032 0.00018 0.00000 0.14634 0.02420 0.17072
404.92032 0.00016 0.00000 0.14509 0.02277 0.16803
404.93032 0.00014 0.00000 0.14375 0.02141 0.16530
404.94032 0.00013 0.00000 0.14230 0.02011 0.16254
404.95032 0.00012 0.00000 0.14077 0.01887 0.15975
404.96032 0.00010 0.00000 0.13914 0.01769 0.15693
404.97032 0.00009 0.00000 0.13743 0.01656 0.15409
404.98032 0.00008 0.00000 0.13564 0.01549 0.15122
404.99032 0.00007 0.00000 0.13378 0.01447 0.14833
405.00032 0.00007 0.00000 0.13185 0.01351 0.14542
405.01032 0.00006 0.00000 0.12984 0.01259 0.14250
405.02032 0.00005 0.00000 0.12778 0.01173 0.13956
405.03032 0.00005 0.00000 0.12566 0.01091 0.13661
405.04032 0.00004 0.00000 0.12348 0.01014 0.13366
405.05032 0.00004 0.00000 0.12125 0.00941 0.13070
405.06032 0.00003 0.00000 0.11898 0.00873 0.12774
405.07032 0.00003 0.00000 0.11667 0.00809 0.12479
405.08032 0.00003 0.00000 0.11433 0.00748 0.12183
405.09032 0.00002 0.00000 0.11195 0.00692 0.11889
405.10032 0.00002 0.00000 0.10954 0.00639 0.11595
405.11032 0.00002 0.00000 0.10711 0.00589 0.11302
405.12032 0.00002 0.00000 0.10467 0.00543 0.11011
405.13032 0.00001 0.00000 0.10221 0.00500 0.10722
405.14032 0.00001 0.00000 0.09974 0.00460 0.10434
405.15032 0.00001 0.00000 0.09726 0.00422 0.10149
405.16032 0.00001 0.00000 0.09478 0.00387 0.09866
405.17032 0.00001 0.00000 0.09229 0.00355 0.09585
405.18032 0.00001 0.00000 0.08982 0.00325 0.09307
405.19032 0.00001 0.00000 0.08735 0.00297 0.09033
405.20032 0.00001 0.00000 0.08489 0.00272 0.08761
405.21032 0.00000 0.00000 0.08245 0.00248 0.08493
405.22032 0.00000 0.00000 0.08002 0.00226 0.08228
405.23032 0.00000 0.00000 0.07761 0.00206 0.07967
405.24032 0.00000 0.00000 0.07522 0.00187 0.07710
405.25032 0.00000 0.00000 0.07286 0.00170 0.07456
405.26032 0.00000 0.00000 0.07053 0.00154 0.07207
405.27032 0.00000 0.00000 0.06822 0.00140 0.06962
405.28032 0.00000 0.00000 0.06595 0.00127 0.06722
405.29032 0.00000 0.00000 0.06371 0.00115 0.06486
405.30032 0.00000 0.00000 0.06150 0.00104 0.06254
405.31032 0.00000 0.00000 0.05933 0.00094 0.06027
405.32032 0.00000 0.00000 0.05720 0.00084 0.05805
405.33032 0.00000 0.00000 0.05511 0.00076 0.05587
405.34032 0.00000 0.00000 0.05306 0.00069 0.05374
405.35032 0.00000 0.00000 0.05105 0.00062 0.05166
405.36032 0.00000 0.00000 0.04908 0.00055 0.04964
405.37032 0.00000 0.00000 0.04716 0.00050 0.04766
405.38032 0.00000 0.00000 0.04528 0.00044 0.04573
405.39032 0.00000 0.00000 0.04345 0.00040 0.04385
405.40032 0.00000 0.00000 0.04166 0.00036 0.04202
405.41032 0.00000 0.00000 0.03992 0.00032 0.04024
405.42032 0.00000 0.00000 0.03822 0.00028 0.03851
405.43032 0.00000 0.00000 0.03657 0.00025 0.03683
405.44032 0.00000 0.00000 0.03497 0.00023 0.03520
405.45032 0.00000 0.00000 0.03342 0.00020 0.03362
405.46032 0.00000 0.00000 0.03191 0.00018 0.03208
405.47032 0.00000 0.00000 0.03044 0.00016 0.03060
405.48032 0.00000 0.00000 0.02903 0.00014 0.02917
405.49032 0.00000 0.00000 0.02766 0.00012 0.02778
405.50032 0.00000 0.00000 0.02633 0.00011 0.02644
405.51032 0.00000 0.00000 0.02505 0.00010 0.02515
405.52032 0.00000 0.00000 0.02381 0.00009 0.02390
405.53032 0.00000 0.00000 0.02262 0.00008 0.02270
405.54032 0.00000 0.00000 0.02147 0.00007 0.02154
405.55032 0.00000 0.00000 0.02037 0.00006 0.02043
405.56032 0.00000 0.00000 0.01931 0.00005 0.01936
405.57032 0.00000 0.00000 0.01828 0.00005 0.01833
405.58032 0.00000 0.00000 0.01730 0.00004 0.01734
405.59032 0.00000 0.00000 0.01636 0.00003 0.01640
405.60032 0.00000 0.00000 0.01546 0.00003 0.01549
405.61032 0.00000 0.00000 0.01460 0.00003 0.01462
405.62032 0.00000 0.00000 0.01377 0.00002 0.01379
405.63032 0.00000 0.00000 0.01298 0.00002 0.01300
405.64032 0.00000 0.00000 0.01222 0.00002 0.01224
405.65032 0.00000 0.00000 0.01150 0.00002 0.01152
405.66032 0.00000 0.00000 0.01082 0.00001 0.01083
405.67032 0.00000 0.00000 0.01016 0.00001 0.01018
405.68032 0.00000 0.00000 0.00954 0.00001 0.00955
405.69032 0.00000 0.00000 0.00895 0.00001 0.00896
405.70032 0.00000 0.00000 0.00839 0.00001 0.00840
405.71032 0.00000 0.00000 0.00785 0.00001 0.00786
405.72032 0.00000 0.00000 0.00735 0.00001 0.00735
405.73032 0.00000 0.00000 0.00687 0.00000 0.00687
405.74032 0.00000 0.00000 0.00642 0.00000 0.00642
405.75032 0.00000 0.00000 0.00599 0.00000 0.00599
405.76032 0.00000 0.00000 0.00558 0.00000 0.00558
405.77032 0.00000 0.00000 0.00520 0.00000 0.00520
405.78032 0.00000 0.00000 0.00484 0.00000 0.00484
405.79032 0.00000 0.00000 0.00450 0.00000 0.00450
405.80032 0.00000 0.00000 0.00418 0.00000 0.00418
405.81032 0.00000 0.00000 0.00388 0.00000 0.00388
405.82032 0.00000 0.00000 0.00360 0.00000 0.00360
405.83032 0.00000 0.00000 0.00333 0.00000 0.00333
405.84032 0.00000 0.00000 0.00309 0.00000 0.00309
405.85032 0.00000 0.00000 0.00285 0.00000 0.00285
405.86032 0.00000 0.00000 0.00264 0.00000 0.00264
405.87032 0.00000 0.00000 0.00243 0.00000 0.00243
405.88032 0.00000 0.00000 0.00224 0.00000 0.00224
405.89032 0.00000 0.00000 0.00207 0.00000 0.00207
405.90032 0.00000 0.00000 0.00190 0.00000 0.00190
405.91032 0.00000 0.00000 0.00175 0.00000 0.00175
405.92032 0.00000 0.00000 0.00161 0.00000 0.00161
405.93032 0.00000 0.00000 0.00148 0.00000 0.00148
405.94032 0.00000 0.00000 0.00135 0.00000 0.00135
405.95032 0.00000 0.00000 0.00124 0.00000 0.00124
405.96032 0.00000 0.00000 0.00113 0.00000 0.00113
405.97032 0.00000 0.00000 0.00104 0.00000 0.00104
405.98032 0.00000 0.00000 0.00095 0.00000 0.00095
405.99032 0.00000 0.00000 0.00086 0.00000 0.00086
406.00032 0.00000 0.00000 0.00079 0.00000 0.00079
406.01032 0.00000 0.00000 0.00072 0.00000 0.00072
406.02032 0.00000 0.00000 0.00065 0.00000 0.00065
406.03032 0.00000 0.00000 0.00059 0.00000 0.00059
406.04032 0.00000 0.00000 0.00054 0.00000 0.00054
406.05032 0.00000 0.00000 0.00049 0.00000 0.00049
406.06032 0.00000 0.00000 0.00044 0.00000 0.00044
406.07032 0.00000 0.00000 0.00040 0.00000 0.00040
406.08032 0.00000 0.00000 0.00036 0.00000 0.00036
406.09032 0.00000 0.00000 0.00033 0.00000 0.00033
406.10032 0.00000 0.00000 0.00030 0.00000 0.00030


==> figures/data/SQS/y_0.46875_0/N-stats.txt <==
------- Overall peaks -------

level:1
average position: 404.4617798790472
position stdev: 0.44999508145715217
position uncertainty 0.10913983834448597
list of positions: 
405.20319419131266
404.3084022604623
404.55776953556193
404.2467991971201
404.8129725665847
405.0072943164999
404.30547621906925
403.69353668280854
404.40946933138
404.63812301958495
404.35570274194976
403.9738608666167
403.4903212962104
404.44023263103554
404.7977184020494
404.7914909380266
404.8178937475285

------- All types -------

TiTiTiTi1
number of atoms in this configuration: 2
average position: 403.8336987747126
position stdev: 0.19821913130132535
position uncertainty 0.14016209190407378
list of positions: 
403.69353668280854
403.9738608666167

TiTiTi1
number of atoms in this configuration: 1
average position: 403.4903212962104
position stdev: 0.0
position uncertainty 0.0
list of positions: 
403.4903212962104

TiTiTiTiTiTi1
number of atoms in this configuration: 8
average position: 404.82830708964354
position stdev: 0.20162624445393115
position uncertainty 0.07128564235927562
list of positions: 
405.20319419131266
404.55776953556193
404.8129725665847
405.0072943164999
404.63812301958495
404.7977184020494
404.7914909380266
404.8178937475285

TiTiTiTiTi1
number of atoms in this configuration: 6
average position: 404.34434706350277
position stdev: 0.07194784349229451
position uncertainty 0.029372584108290807
list of positions: 
404.3084022604623
404.2467991971201
404.30547621906925
404.40946933138
404.35570274194976
404.44023263103554

------- Simplified types based on number of neighbors -------

3-coordinated1
number of atoms in this configuration: 1
average position: 403.4903212962104
position stdev: 0.0
position uncertainty 0.0
list of positions: 
403.4903212962104

4-coordinated1
number of atoms in this configuration: 2
average position: 403.8336987747126
position stdev: 0.19821913130132535
position uncertainty 0.14016209190407378
list of positions: 
403.69353668280854
403.9738608666167

5-coordinated1
number of atoms in this configuration: 6
average position: 404.34434706350277
position stdev: 0.07194784349229451
position uncertainty 0.029372584108290807
list of positions: 
404.3084022604623
404.2467991971201
404.30547621906925
404.40946933138
404.35570274194976
404.44023263103554

6-coordinated1
number of atoms in this configuration: 8
average position: 404.82830708964354
position stdev: 0.20162624445393115
position uncertainty 0.07128564235927562
list of positions: 
405.20319419131266
404.55776953556193
404.8129725665847
405.0072943164999
404.63812301958495
404.7977184020494
404.7914909380266
404.8178937475285



==> figures/data/SQS/y_0.46875_0/O-XPS-spectra-imp.txt <==
energy    O^{3V_{Ti}} O^{2V_{Ti}} O^{1V_{Ti}} O^{0V_{Ti}} total
537.52020 0.00025 0.00000 0.00000 0.00000 0.00025
537.53020 0.00028 0.00000 0.00000 0.00000 0.00028
537.54020 0.00031 0.00000 0.00000 0.00000 0.00031
537.55020 0.00034 0.00000 0.00000 0.00000 0.00034
537.56020 0.00037 0.00000 0.00000 0.00000 0.00037
537.57020 0.00041 0.00000 0.00000 0.00000 0.00041
537.58020 0.00045 0.00000 0.00000 0.00000 0.00045
537.59020 0.00049 0.00000 0.00000 0.00000 0.00049
537.60020 0.00054 0.00000 0.00000 0.00000 0.00054
537.61020 0.00059 0.00000 0.00000 0.00000 0.00059
537.62020 0.00064 0.00000 0.00000 0.00000 0.00065
537.63020 0.00070 0.00000 0.00000 0.00000 0.00071
537.64020 0.00077 0.00000 0.00000 0.00000 0.00077
537.65020 0.00084 0.00000 0.00000 0.00000 0.00084
537.66020 0.00091 0.00000 0.00000 0.00000 0.00092
537.67020 0.00099 0.00001 0.00000 0.00000 0.00100
537.68020 0.00108 0.00001 0.00000 0.00000 0.00108
537.69020 0.00117 0.00001 0.00000 0.00000 0.00117
537.70020 0.00127 0.00001 0.00000 0.00000 0.00127
537.71020 0.00137 0.00001 0.00000 0.00000 0.00138
537.72020 0.00148 0.00001 0.00000 0.00000 0.00149
537.73020 0.00160 0.00001 0.00000 0.00000 0.00161
537.74020 0.00173 0.00001 0.00000 0.00000 0.00174
537.75020 0.00186 0.00002 0.00000 0.00000 0.00188
537.76020 0.00200 0.00002 0.00000 0.00000 0.00202
537.77020 0.00216 0.00002 0.00000 0.00000 0.00218
537.78020 0.00232 0.00002 0.00000 0.00000 0.00234
537.79020 0.00248 0.00003 0.00000 0.00000 0.00251
537.80020 0.00266 0.00003 0.00000 0.00000 0.00270
537.81020 0.00285 0.00003 0.00000 0.00000 0.00289
537.82020 0.00305 0.00004 0.00000 0.00000 0.00309
537.83020 0.00326 0.00004 0.00000 0.00000 0.00331
537.84020 0.00348 0.00005 0.00000 0.00000 0.00353
537.85020 0.00371 0.00006 0.00001 0.00000 0.00377
537.86020 0.00395 0.00006 0.00001 0.00000 0.00402
537.87020 0.00420 0.00007 0.00001 0.00000 0.00428
537.88020 0.00446 0.00008 0.00001 0.00000 0.00455
537.89020 0.00473 0.00009 0.00001 0.00000 0.00483
537.90020 0.00502 0.00010 0.00001 0.00000 0.00513
537.91020 0.00531 0.00012 0.00001 0.00000 0.00544
537.92020 0.00562 0.00013 0.00001 0.00000 0.00577
537.93020 0.00594 0.00015 0.00002 0.00000 0.00610
537.94020 0.00627 0.00016 0.00002 0.00000 0.00645
537.95020 0.00661 0.00018 0.00002 0.00000 0.00681
537.96020 0.00696 0.00020 0.00002 0.00000 0.00719
537.97020 0.00732 0.00023 0.00003 0.00000 0.00758
537.98020 0.00769 0.00026 0.00003 0.00000 0.00798
537.99020 0.00807 0.00028 0.00003 0.00000 0.00839
538.00020 0.00846 0.00032 0.00004 0.00000 0.00882
538.01020 0.00886 0.00035 0.00004 0.00000 0.00926
538.02020 0.00927 0.00039 0.00005 0.00001 0.00971
538.03020 0.00968 0.00043 0.00006 0.00001 0.01018
538.04020 0.01010 0.00048 0.00006 0.00001 0.01066
538.05020 0.01053 0.00053 0.00007 0.00001 0.01115
538.06020 0.01097 0.00059 0.00008 0.00001 0.01165
538.07020 0.01141 0.00065 0.00009 0.00001 0.01217
538.08020 0.01186 0.00072 0.00010 0.00001 0.01269
538.09020 0.01231 0.00080 0.00012 0.00001 0.01323
538.10020 0.01276 0.00088 0.00013 0.00002 0.01378
538.11020 0.01322 0.00096 0.00015 0.00002 0.01434
538.12020 0.01367 0.00106 0.00016 0.00002 0.01492
538.13020 0.01413 0.00116 0.00018 0.00002 0.01550
538.14020 0.01458 0.00128 0.00021 0.00003 0.01609
538.15020 0.01503 0.00140 0.00023 0.00003 0.01669
538.16020 0.01548 0.00153 0.00026 0.00003 0.01731
538.17020 0.01593 0.00167 0.00029 0.00004 0.01793
538.18020 0.01637 0.00183 0.00032 0.00004 0.01856
538.19020 0.01680 0.00200 0.00036 0.00005 0.01920
538.20020 0.01723 0.00218 0.00040 0.00006 0.01985
538.21020 0.01764 0.00237 0.00044 0.00006 0.02052
538.22020 0.01805 0.00258 0.00049 0.00007 0.02119
538.23020 0.01844 0.00280 0.00054 0.00008 0.02187
538.24020 0.01883 0.00304 0.00060 0.00009 0.02256
538.25020 0.01920 0.00329 0.00066 0.00011 0.02326
538.26020 0.01955 0.00357 0.00073 0.00012 0.02397
538.27020 0.01989 0.00386 0.00081 0.00013 0.02469
538.28020 0.02021 0.00417 0.00089 0.00015 0.02542
538.29020 0.02052 0.00450 0.00098 0.00017 0.02617
538.30020 0.02081 0.00485 0.00108 0.00019 0.02693
538.31020 0.02107 0.00523 0.00119 0.00021 0.02770
538.32020 0.02132 0.00563 0.00130 0.00024 0.02849
538.33020 0.02155 0.00605 0.00143 0.00026 0.02929
538.34020 0.02175 0.00650 0.00156 0.00029 0.03010
538.35020 0.02193 0.00697 0.00171 0.00033 0.03094
538.36020 0.02209 0.00747 0.00187 0.00036 0.03179
538.37020 0.02223 0.00799 0.00204 0.00041 0.03267
538.38020 0.02234 0.00854 0.00223 0.00045 0.03356
538.39020 0.02243 0.00912 0.00243 0.00050 0.03448
538.40020 0.02249 0.00973 0.00264 0.00055 0.03542
538.41020 0.02253 0.01037 0.00288 0.00061 0.03639
538.42020 0.02254 0.01105 0.00312 0.00068 0.03739
538.43020 0.02253 0.01175 0.00339 0.00075 0.03841
538.44020 0.02249 0.01248 0.00368 0.00083 0.03947
538.45020 0.02243 0.01324 0.00398 0.00091 0.04057
538.46020 0.02234 0.01404 0.00431 0.00100 0.04169
538.47020 0.02223 0.01487 0.00466 0.00111 0.04286
538.48020 0.02209 0.01573 0.00503 0.00121 0.04406
538.49020 0.02193 0.01662 0.00542 0.00133 0.04531
538.50020 0.02175 0.01754 0.00585 0.00146 0.04660
538.51020 0.02155 0.01850 0.00629 0.00160 0.04794
538.52020 0.02132 0.01949 0.00677 0.00175 0.04933
538.53020 0.02107 0.02051 0.00727 0.00191 0.05076
538.54020 0.02081 0.02156 0.00780 0.00209 0.05225
538.55020 0.02052 0.02263 0.00836 0.00228 0.05379
538.56020 0.02021 0.02374 0.00896 0.00248 0.05539
538.57020 0.01989 0.02488 0.00958 0.00270 0.05705
538.58020 0.01955 0.02604 0.01024 0.00293 0.05876
538.59020 0.01920 0.02722 0.01093 0.00319 0.06054
538.60020 0.01883 0.02844 0.01166 0.00346 0.06238
538.61020 0.01844 0.02967 0.01243 0.00374 0.06428
538.62020 0.01805 0.03093 0.01323 0.00405 0.06625
538.63020 0.01764 0.03220 0.01407 0.00438 0.06829
538.64020 0.01723 0.03349 0.01495 0.00473 0.07039
538.65020 0.01680 0.03480 0.01586 0.00510 0.07256
538.66020 0.01637 0.03612 0.01682 0.00549 0.07479
538.67020 0.01593 0.03745 0.01781 0.00591 0.07710
538.68020 0.01548 0.03879 0.01885 0.00636 0.07947
538.69020 0.01503 0.04013 0.01992 0.00683 0.08191
538.70020 0.01458 0.04148 0.02104 0.00732 0.08442
538.71020 0.01413 0.04283 0.02220 0.00785 0.08700
538.72020 0.01367 0.04418 0.02339 0.00840 0.08964
538.73020 0.01322 0.04552 0.02463 0.00898 0.09235
538.74020 0.01276 0.04685 0.02591 0.00959 0.09511
538.75020 0.01231 0.04818 0.02723 0.01023 0.09795
538.76020 0.01186 0.04949 0.02858 0.01090 0.10084
538.77020 0.01141 0.05078 0.02998 0.01161 0.10378
538.78020 0.01097 0.05206 0.03141 0.01234 0.10678
538.79020 0.01053 0.05331 0.03288 0.01311 0.10984
538.80020 0.01010 0.05454 0.03439 0.01391 0.11294
538.81020 0.00968 0.05574 0.03593 0.01474 0.11609
538.82020 0.00927 0.05690 0.03750 0.01561 0.11928
538.83020 0.00886 0.05804 0.03910 0.01651 0.12251
538.84020 0.00846 0.05913 0.04074 0.01744 0.12577
538.85020 0.00807 0.06019 0.04240 0.01840 0.12907
538.86020 0.00769 0.06121 0.04409 0.01940 0.13239
538.87020 0.00732 0.06218 0.04580 0.02043 0.13573
538.88020 0.00696 0.06311 0.04754 0.02149 0.13908
538.89020 0.00661 0.06398 0.04929 0.02257 0.14245
538.90020 0.00627 0.06481 0.05106 0.02369 0.14583
538.91020 0.00594 0.06558 0.05285 0.02484 0.14920
538.92020 0.00562 0.06630 0.05464 0.02601 0.15258
538.93020 0.00531 0.06696 0.05645 0.02721 0.15594
538.94020 0.00502 0.06757 0.05827 0.02843 0.15929
538.95020 0.00473 0.06812 0.06008 0.02968 0.16261
538.96020 0.00446 0.06861 0.06190 0.03095 0.16591
538.97020 0.00420 0.06903 0.06372 0.03223 0.16918
538.98020 0.00395 0.06940 0.06553 0.03353 0.17241
538.99020 0.00371 0.06971 0.06733 0.03485 0.17560
539.00020 0.00348 0.06996 0.06912 0.03618 0.17873
539.01020 0.00326 0.07014 0.07089 0.03752 0.18181
539.02020 0.00305 0.07027 0.07265 0.03886 0.18483
539.03020 0.00285 0.07033 0.07439 0.04022 0.18779
539.04020 0.00266 0.07034 0.07610 0.04157 0.19067
539.05020 0.00248 0.07029 0.07778 0.04292 0.19347
539.06020 0.00232 0.07018 0.07943 0.04427 0.19619
539.07020 0.00216 0.07001 0.08105 0.04561 0.19882
539.08020 0.00200 0.06979 0.08263 0.04694 0.20137
539.09020 0.00186 0.06952 0.08417 0.04826 0.20381
539.10020 0.00173 0.06919 0.08567 0.04956 0.20615
539.11020 0.00160 0.06882 0.08713 0.05084 0.20838
539.12020 0.00148 0.06840 0.08853 0.05209 0.21051
539.13020 0.00137 0.06793 0.08989 0.05332 0.21251
539.14020 0.00127 0.06742 0.09119 0.05452 0.21440
539.15020 0.00117 0.06687 0.09244 0.05569 0.21617
539.16020 0.00108 0.06628 0.09363 0.05683 0.21781
539.17020 0.00099 0.06566 0.09476 0.05792 0.21933
539.18020 0.00091 0.06500 0.09583 0.05897 0.22071
539.19020 0.00084 0.06431 0.09683 0.05998 0.22196
539.20020 0.00077 0.06360 0.09777 0.06094 0.22308
539.21020 0.00070 0.06286 0.09865 0.06185 0.22406
539.22020 0.00064 0.06209 0.09946 0.06270 0.22489
539.23020 0.00059 0.06130 0.10020 0.06350 0.22559
539.24020 0.00054 0.06050 0.10087 0.06425 0.22615
539.25020 0.00049 0.05968 0.10147 0.06493 0.22657
539.26020 0.00045 0.05884 0.10200 0.06556 0.22685
539.27020 0.00041 0.05800 0.10246 0.06612 0.22698
539.28020 0.00037 0.05714 0.10285 0.06661 0.22698
539.29020 0.00034 0.05628 0.10317 0.06704 0.22683
539.30020 0.00031 0.05541 0.10342 0.06741 0.22655
539.31020 0.00028 0.05454 0.10360 0.06771 0.22613
539.32020 0.00025 0.05367 0.10371 0.06794 0.22557
539.33020 0.00023 0.05280 0.10375 0.06810 0.22487
539.34020 0.00020 0.05193 0.10372 0.06819 0.22405
539.35020 0.00018 0.05106 0.10363 0.06822 0.22309
539.36020 0.00017 0.05020 0.10346 0.06818 0.22201
539.37020 0.00015 0.04934 0.10323 0.06808 0.22080
539.38020 0.00013 0.04849 0.10294 0.06791 0.21947
539.39020 0.00012 0.04765 0.10259 0.06767 0.21803
539.40020 0.00011 0.04681 0.10217 0.06738 0.21647
539.41020 0.00010 0.04598 0.10170 0.06702 0.21479
539.42020 0.00009 0.04516 0.10116 0.06660 0.21302
539.43020 0.00008 0.04435 0.10057 0.06613 0.21113
539.44020 0.00007 0.04355 0.09993 0.06560 0.20916
539.45020 0.00006 0.04277 0.09923 0.06502 0.20708
539.46020 0.00006 0.04199 0.09849 0.06439 0.20492
539.47020 0.00005 0.04122 0.09769 0.06372 0.20267
539.48020 0.00004 0.04046 0.09685 0.06300 0.20035
539.49020 0.00004 0.03971 0.09596 0.06224 0.19795
539.50020 0.00003 0.03897 0.09503 0.06144 0.19547
539.51020 0.00003 0.03823 0.09406 0.06061 0.19294
539.52020 0.00003 0.03751 0.09305 0.05975 0.19034
539.53020 0.00002 0.03680 0.09201 0.05886 0.18769
539.54020 0.00002 0.03609 0.09093 0.05794 0.18498
539.55020 0.00002 0.03539 0.08981 0.05701 0.18223
539.56020 0.00002 0.03470 0.08867 0.05606 0.17944
539.57020 0.00001 0.03402 0.08750 0.05509 0.17662
539.58020 0.00001 0.03334 0.08630 0.05411 0.17376
539.59020 0.00001 0.03266 0.08508 0.05313 0.17088
539.60020 0.00001 0.03199 0.08384 0.05214 0.16798
539.61020 0.00001 0.03133 0.08257 0.05115 0.16506
539.62020 0.00001 0.03067 0.08129 0.05016 0.16212
539.63020 0.00001 0.03002 0.07998 0.04917 0.15918
539.64020 0.00001 0.02937 0.07867 0.04820 0.15623
539.65020 0.00001 0.02872 0.07733 0.04723 0.15329
539.66020 0.00000 0.02807 0.07599 0.04628 0.15034
539.67020 0.00000 0.02743 0.07463 0.04534 0.14741
539.68020 0.00000 0.02679 0.07327 0.04442 0.14448
539.69020 0.00000 0.02615 0.07190 0.04352 0.14157
539.70020 0.00000 0.02552 0.07052 0.04264 0.13868
539.71020 0.00000 0.02489 0.06913 0.04178 0.13580
539.72020 0.00000 0.02426 0.06775 0.04095 0.13295
539.73020 0.00000 0.02363 0.06636 0.04014 0.13012
539.74020 0.00000 0.02300 0.06496 0.03936 0.12732
539.75020 0.00000 0.02238 0.06357 0.03860 0.12456
539.76020 0.00000 0.02176 0.06218 0.03788 0.12182
539.77020 0.00000 0.02115 0.06079 0.03718 0.11912
539.78020 0.00000 0.02053 0.05940 0.03651 0.11645
539.79020 0.00000 0.01993 0.05802 0.03587 0.11382
539.80020 0.00000 0.01932 0.05664 0.03526 0.11122
539.81020 0.00000 0.01872 0.05527 0.03468 0.10867
539.82020 0.00000 0.01813 0.05390 0.03412 0.10615
539.83020 0.00000 0.01754 0.05255 0.03359 0.10368
539.84020 0.00000 0.01695 0.05120 0.03309 0.10125
539.85020 0.00000 0.01638 0.04986 0.03262 0.09886
539.86020 0.00000 0.01581 0.04853 0.03217 0.09651
539.87020 0.00000 0.01524 0.04721 0.03175 0.09420
539.88020 0.00000 0.01469 0.04590 0.03135 0.09193
539.89020 0.00000 0.01414 0.04460 0.03096 0.08971
539.90020 0.00000 0.01360 0.04332 0.03060 0.08752
539.91020 0.00000 0.01307 0.04205 0.03026 0.08538
539.92020 0.00000 0.01255 0.04080 0.02994 0.08328
539.93020 0.00000 0.01204 0.03956 0.02963 0.08122
539.94020 0.00000 0.01154 0.03833 0.02933 0.07920
539.95020 0.00000 0.01104 0.03712 0.02905 0.07722
539.96020 0.00000 0.01057 0.03593 0.02878 0.07527
539.97020 0.00000 0.01010 0.03475 0.02851 0.07337
539.98020 0.00000 0.00964 0.03360 0.02826 0.07150
539.99020 0.00000 0.00919 0.03246 0.02801 0.06966
540.00020 0.00000 0.00876 0.03134 0.02776 0.06786
540.01020 0.00000 0.00834 0.03023 0.02752 0.06610
540.02020 0.00000 0.00793 0.02915 0.02728 0.06436
540.03020 0.00000 0.00754 0.02809 0.02704 0.06266
540.04020 0.00000 0.00715 0.02705 0.02679 0.06100
540.05020 0.00000 0.00678 0.02603 0.02655 0.05936
540.06020 0.00000 0.00642 0.02503 0.02630 0.05775
540.07020 0.00000 0.00608 0.02405 0.02604 0.05617
540.08020 0.00000 0.00574 0.02309 0.02578 0.05462
540.09020 0.00000 0.00542 0.02216 0.02551 0.05310
540.10020 0.00000 0.00512 0.02125 0.02524 0.05160
540.11020 0.00000 0.00482 0.02036 0.02495 0.05013
540.12020 0.00000 0.00454 0.01949 0.02466 0.04869
540.13020 0.00000 0.00427 0.01864 0.02436 0.04727
540.14020 0.00000 0.00401 0.01782 0.02404 0.04587
540.15020 0.00000 0.00376 0.01702 0.02372 0.04450
540.16020 0.00000 0.00353 0.01625 0.02338 0.04316
540.17020 0.00000 0.00330 0.01549 0.02304 0.04183
540.18020 0.00000 0.00309 0.01476 0.02268 0.04053
540.19020 0.00000 0.00289 0.01406 0.02231 0.03925
540.20020 0.00000 0.00269 0.01337 0.02193 0.03800
540.21020 0.00000 0.00251 0.01271 0.02154 0.03677
540.22020 0.00000 0.00234 0.01207 0.02114 0.03556
540.23020 0.00000 0.00218 0.01146 0.02073 0.03437
540.24020 0.00000 0.00202 0.01086 0.02032 0.03320
540.25020 0.00000 0.00188 0.01029 0.01989 0.03205
540.26020 0.00000 0.00174 0.00974 0.01945 0.03093
540.27020 0.00000 0.00161 0.00921 0.01901 0.02983
540.28020 0.00000 0.00149 0.00870 0.01856 0.02875
540.29020 0.00000 0.00138 0.00821 0.01810 0.02769
540.30020 0.00000 0.00127 0.00775 0.01764 0.02666
540.31020 0.00000 0.00117 0.00730 0.01717 0.02565
540.32020 0.00000 0.00108 0.00687 0.01670 0.02466
540.33020 0.00000 0.00100 0.00646 0.01623 0.02369
540.34020 0.00000 0.00092 0.00607 0.01575 0.02274
540.35020 0.00000 0.00084 0.00570 0.01527 0.02182
540.36020 0.00000 0.00077 0.00535 0.01480 0.02092
540.37020 0.00000 0.00071 0.00501 0.01432 0.02004
540.38020 0.00000 0.00065 0.00469 0.01384 0.01918
540.39020 0.00000 0.00059 0.00439 0.01337 0.01835
540.40020 0.00000 0.00054 0.00410 0.01290 0.01754
540.41020 0.00000 0.00049 0.00383 0.01243 0.01675
540.42020 0.00000 0.00045 0.00357 0.01197 0.01598
540.43020 0.00000 0.00041 0.00333 0.01151 0.01524
540.44020 0.00000 0.00037 0.00310 0.01106 0.01452
540.45020 0.00000 0.00034 0.00288 0.01061 0.01383
540.46020 0.00000 0.00031 0.00267 0.01017 0.01315
540.47020 0.00000 0.00028 0.00248 0.00974 0.01250
540.48020 0.00000 0.00025 0.00230 0.00932 0.01187
540.49020 0.00000 0.00023 0.00213 0.00890 0.01126
540.50020 0.00000 0.00021 0.00197 0.00850 0.01068
540.51020 0.00000 0.00019 0.00182 0.00810 0.01011
540.52020 0.00000 0.00017 0.00168 0.00772 0.00957
540.53020 0.00000 0.00015 0.00155 0.00734 0.00905
540.54020 0.00000 0.00014 0.00143 0.00698 0.00855
540.55020 0.00000 0.00012 0.00132 0.00663 0.00807
540.56020 0.00000 0.00011 0.00121 0.00628 0.00761
540.57020 0.00000 0.00010 0.00111 0.00595 0.00716
540.58020 0.00000 0.00009 0.00102 0.00563 0.00674
540.59020 0.00000 0.00008 0.00094 0.00533 0.00634
540.60020 0.00000 0.00007 0.00086 0.00503 0.00596
540.61020 0.00000 0.00006 0.00078 0.00474 0.00559
540.62020 0.00000 0.00006 0.00072 0.00447 0.00524
540.63020 0.00000 0.00005 0.00066 0.00421 0.00491
540.64020 0.00000 0.00004 0.00060 0.00395 0.00459
540.65020 0.00000 0.00004 0.00054 0.00371 0.00430
540.66020 0.00000 0.00003 0.00050 0.00348 0.00401
540.67020 0.00000 0.00003 0.00045 0.00326 0.00374
540.68020 0.00000 0.00003 0.00041 0.00305 0.00349
540.69020 0.00000 0.00002 0.00037 0.00285 0.00325
540.70020 0.00000 0.00002 0.00034 0.00267 0.00302
540.71020 0.00000 0.00002 0.00030 0.00249 0.00281
540.72020 0.00000 0.00002 0.00028 0.00232 0.00261
540.73020 0.00000 0.00001 0.00025 0.00216 0.00242
540.74020 0.00000 0.00001 0.00022 0.00201 0.00224
540.75020 0.00000 0.00001 0.00020 0.00186 0.00208
540.76020 0.00000 0.00001 0.00018 0.00173 0.00192
540.77020 0.00000 0.00001 0.00016 0.00160 0.00177
540.78020 0.00000 0.00001 0.00015 0.00148 0.00164
540.79020 0.00000 0.00001 0.00013 0.00137 0.00151
540.80020 0.00000 0.00001 0.00012 0.00127 0.00139
540.81020 0.00000 0.00001 0.00011 0.00117 0.00128
540.82020 0.00000 0.00000 0.00010 0.00108 0.00118
540.83020 0.00000 0.00000 0.00009 0.00099 0.00108
540.84020 0.00000 0.00000 0.00008 0.00091 0.00099
540.85020 0.00000 0.00000 0.00007 0.00084 0.00091
540.86020 0.00000 0.00000 0.00006 0.00077 0.00083
540.87020 0.00000 0.00000 0.00005 0.00070 0.00076
540.88020 0.00000 0.00000 0.00005 0.00064 0.00069
540.89020 0.00000 0.00000 0.00004 0.00059 0.00063
540.90020 0.00000 0.00000 0.00004 0.00054 0.00058
540.91020 0.00000 0.00000 0.00003 0.00049 0.00053
540.92020 0.00000 0.00000 0.00003 0.00045 0.00048
540.93020 0.00000 0.00000 0.00003 0.00041 0.00043
540.94020 0.00000 0.00000 0.00002 0.00037 0.00039
540.95020 0.00000 0.00000 0.00002 0.00034 0.00036
540.96020 0.00000 0.00000 0.00002 0.00031 0.00032
540.97020 0.00000 0.00000 0.00002 0.00028 0.00029


==> figures/data/SQS/y_0.46875_0/O-XPS-spectra.txt <==
energy TiTiTiTi TiTiTi TiTiTiTiTiTi TiTiTiTiTi total
537.52020 0.00000 0.00025 0.00000 0.00000 0.00025
537.53020 0.00000 0.00028 0.00000 0.00000 0.00028
537.54020 0.00000 0.00031 0.00000 0.00000 0.00031
537.55020 0.00000 0.00034 0.00000 0.00000 0.00034
537.56020 0.00000 0.00037 0.00000 0.00000 0.00037
537.57020 0.00000 0.00041 0.00000 0.00000 0.00041
537.58020 0.00000 0.00045 0.00000 0.00000 0.00045
537.59020 0.00000 0.00049 0.00000 0.00000 0.00049
537.60020 0.00000 0.00054 0.00000 0.00000 0.00054
537.61020 0.00000 0.00059 0.00000 0.00000 0.00059
537.62020 0.00000 0.00064 0.00000 0.00000 0.00065
537.63020 0.00000 0.00070 0.00000 0.00000 0.00071
537.64020 0.00000 0.00077 0.00000 0.00000 0.00077
537.65020 0.00000 0.00084 0.00000 0.00000 0.00084
537.66020 0.00000 0.00091 0.00000 0.00000 0.00092
537.67020 0.00001 0.00099 0.00000 0.00000 0.00100
537.68020 0.00001 0.00108 0.00000 0.00000 0.00108
537.69020 0.00001 0.00117 0.00000 0.00000 0.00117
537.70020 0.00001 0.00127 0.00000 0.00000 0.00127
537.71020 0.00001 0.00137 0.00000 0.00000 0.00138
537.72020 0.00001 0.00148 0.00000 0.00000 0.00149
537.73020 0.00001 0.00160 0.00000 0.00000 0.00161
537.74020 0.00001 0.00173 0.00000 0.00000 0.00174
537.75020 0.00002 0.00186 0.00000 0.00000 0.00188
537.76020 0.00002 0.00200 0.00000 0.00000 0.00202
537.77020 0.00002 0.00216 0.00000 0.00000 0.00218
537.78020 0.00002 0.00232 0.00000 0.00000 0.00234
537.79020 0.00003 0.00248 0.00000 0.00000 0.00251
537.80020 0.00003 0.00266 0.00000 0.00000 0.00270
537.81020 0.00003 0.00285 0.00000 0.00000 0.00289
537.82020 0.00004 0.00305 0.00000 0.00000 0.00309
537.83020 0.00004 0.00326 0.00000 0.00000 0.00331
537.84020 0.00005 0.00348 0.00000 0.00000 0.00353
537.85020 0.00006 0.00371 0.00000 0.00001 0.00377
537.86020 0.00006 0.00395 0.00000 0.00001 0.00402
537.87020 0.00007 0.00420 0.00000 0.00001 0.00428
537.88020 0.00008 0.00446 0.00000 0.00001 0.00455
537.89020 0.00009 0.00473 0.00000 0.00001 0.00483
537.90020 0.00010 0.00502 0.00000 0.00001 0.00513
537.91020 0.00012 0.00531 0.00000 0.00001 0.00544
537.92020 0.00013 0.00562 0.00000 0.00001 0.00577
537.93020 0.00015 0.00594 0.00000 0.00002 0.00610
537.94020 0.00016 0.00627 0.00000 0.00002 0.00645
537.95020 0.00018 0.00661 0.00000 0.00002 0.00681
537.96020 0.00020 0.00696 0.00000 0.00002 0.00719
537.97020 0.00023 0.00732 0.00000 0.00003 0.00758
537.98020 0.00026 0.00769 0.00000 0.00003 0.00798
537.99020 0.00028 0.00807 0.00000 0.00003 0.00839
538.00020 0.00032 0.00846 0.00000 0.00004 0.00882
538.01020 0.00035 0.00886 0.00000 0.00004 0.00926
538.02020 0.00039 0.00927 0.00001 0.00005 0.00971
538.03020 0.00043 0.00968 0.00001 0.00006 0.01018
538.04020 0.00048 0.01010 0.00001 0.00006 0.01066
538.05020 0.00053 0.01053 0.00001 0.00007 0.01115
538.06020 0.00059 0.01097 0.00001 0.00008 0.01165
538.07020 0.00065 0.01141 0.00001 0.00009 0.01217
538.08020 0.00072 0.01186 0.00001 0.00010 0.01269
538.09020 0.00080 0.01231 0.00001 0.00012 0.01323
538.10020 0.00088 0.01276 0.00002 0.00013 0.01378
538.11020 0.00096 0.01322 0.00002 0.00015 0.01434
538.12020 0.00106 0.01367 0.00002 0.00016 0.01492
538.13020 0.00116 0.01413 0.00002 0.00018 0.01550
538.14020 0.00128 0.01458 0.00003 0.00021 0.01609
538.15020 0.00140 0.01503 0.00003 0.00023 0.01669
538.16020 0.00153 0.01548 0.00003 0.00026 0.01731
538.17020 0.00167 0.01593 0.00004 0.00029 0.01793
538.18020 0.00183 0.01637 0.00004 0.00032 0.01856
538.19020 0.00200 0.01680 0.00005 0.00036 0.01920
538.20020 0.00218 0.01723 0.00006 0.00040 0.01985
538.21020 0.00237 0.01764 0.00006 0.00044 0.02052
538.22020 0.00258 0.01805 0.00007 0.00049 0.02119
538.23020 0.00280 0.01844 0.00008 0.00054 0.02187
538.24020 0.00304 0.01883 0.00009 0.00060 0.02256
538.25020 0.00329 0.01920 0.00011 0.00066 0.02326
538.26020 0.00357 0.01955 0.00012 0.00073 0.02397
538.27020 0.00386 0.01989 0.00013 0.00081 0.02469
538.28020 0.00417 0.02021 0.00015 0.00089 0.02542
538.29020 0.00450 0.02052 0.00017 0.00098 0.02617
538.30020 0.00485 0.02081 0.00019 0.00108 0.02693
538.31020 0.00523 0.02107 0.00021 0.00119 0.02770
538.32020 0.00563 0.02132 0.00024 0.00130 0.02849
538.33020 0.00605 0.02155 0.00026 0.00143 0.02929
538.34020 0.00650 0.02175 0.00029 0.00156 0.03010
538.35020 0.00697 0.02193 0.00033 0.00171 0.03094
538.36020 0.00747 0.02209 0.00036 0.00187 0.03179
538.37020 0.00799 0.02223 0.00041 0.00204 0.03267
538.38020 0.00854 0.02234 0.00045 0.00223 0.03356
538.39020 0.00912 0.02243 0.00050 0.00243 0.03448
538.40020 0.00973 0.02249 0.00055 0.00264 0.03542
538.41020 0.01037 0.02253 0.00061 0.00288 0.03639
538.42020 0.01105 0.02254 0.00068 0.00312 0.03739
538.43020 0.01175 0.02253 0.00075 0.00339 0.03841
538.44020 0.01248 0.02249 0.00083 0.00368 0.03947
538.45020 0.01324 0.02243 0.00091 0.00398 0.04057
538.46020 0.01404 0.02234 0.00100 0.00431 0.04169
538.47020 0.01487 0.02223 0.00111 0.00466 0.04286
538.48020 0.01573 0.02209 0.00121 0.00503 0.04406
538.49020 0.01662 0.02193 0.00133 0.00542 0.04531
538.50020 0.01754 0.02175 0.00146 0.00585 0.04660
538.51020 0.01850 0.02155 0.00160 0.00629 0.04794
538.52020 0.01949 0.02132 0.00175 0.00677 0.04933
538.53020 0.02051 0.02107 0.00191 0.00727 0.05076
538.54020 0.02156 0.02081 0.00209 0.00780 0.05225
538.55020 0.02263 0.02052 0.00228 0.00836 0.05379
538.56020 0.02374 0.02021 0.00248 0.00896 0.05539
538.57020 0.02488 0.01989 0.00270 0.00958 0.05705
538.58020 0.02604 0.01955 0.00293 0.01024 0.05876
538.59020 0.02722 0.01920 0.00319 0.01093 0.06054
538.60020 0.02844 0.01883 0.00346 0.01166 0.06238
538.61020 0.02967 0.01844 0.00374 0.01243 0.06428
538.62020 0.03093 0.01805 0.00405 0.01323 0.06625
538.63020 0.03220 0.01764 0.00438 0.01407 0.06829
538.64020 0.03349 0.01723 0.00473 0.01495 0.07039
538.65020 0.03480 0.01680 0.00510 0.01586 0.07256
538.66020 0.03612 0.01637 0.00549 0.01682 0.07479
538.67020 0.03745 0.01593 0.00591 0.01781 0.07710
538.68020 0.03879 0.01548 0.00636 0.01885 0.07947
538.69020 0.04013 0.01503 0.00683 0.01992 0.08191
538.70020 0.04148 0.01458 0.00732 0.02104 0.08442
538.71020 0.04283 0.01413 0.00785 0.02220 0.08700
538.72020 0.04418 0.01367 0.00840 0.02339 0.08964
538.73020 0.04552 0.01322 0.00898 0.02463 0.09235
538.74020 0.04685 0.01276 0.00959 0.02591 0.09511
538.75020 0.04818 0.01231 0.01023 0.02723 0.09795
538.76020 0.04949 0.01186 0.01090 0.02858 0.10084
538.77020 0.05078 0.01141 0.01161 0.02998 0.10378
538.78020 0.05206 0.01097 0.01234 0.03141 0.10678
538.79020 0.05331 0.01053 0.01311 0.03288 0.10984
538.80020 0.05454 0.01010 0.01391 0.03439 0.11294
538.81020 0.05574 0.00968 0.01474 0.03593 0.11609
538.82020 0.05690 0.00927 0.01561 0.03750 0.11928
538.83020 0.05804 0.00886 0.01651 0.03910 0.12251
538.84020 0.05913 0.00846 0.01744 0.04074 0.12577
538.85020 0.06019 0.00807 0.01840 0.04240 0.12907
538.86020 0.06121 0.00769 0.01940 0.04409 0.13239
538.87020 0.06218 0.00732 0.02043 0.04580 0.13573
538.88020 0.06311 0.00696 0.02149 0.04754 0.13908
538.89020 0.06398 0.00661 0.02257 0.04929 0.14245
538.90020 0.06481 0.00627 0.02369 0.05106 0.14583
538.91020 0.06558 0.00594 0.02484 0.05285 0.14920
538.92020 0.06630 0.00562 0.02601 0.05464 0.15258
538.93020 0.06696 0.00531 0.02721 0.05645 0.15594
538.94020 0.06757 0.00502 0.02843 0.05827 0.15929
538.95020 0.06812 0.00473 0.02968 0.06008 0.16261
538.96020 0.06861 0.00446 0.03095 0.06190 0.16591
538.97020 0.06903 0.00420 0.03223 0.06372 0.16918
538.98020 0.06940 0.00395 0.03353 0.06553 0.17241
538.99020 0.06971 0.00371 0.03485 0.06733 0.17560
539.00020 0.06996 0.00348 0.03618 0.06912 0.17873
539.01020 0.07014 0.00326 0.03752 0.07089 0.18181
539.02020 0.07027 0.00305 0.03886 0.07265 0.18483
539.03020 0.07033 0.00285 0.04022 0.07439 0.18779
539.04020 0.07034 0.00266 0.04157 0.07610 0.19067
539.05020 0.07029 0.00248 0.04292 0.07778 0.19347
539.06020 0.07018 0.00232 0.04427 0.07943 0.19619
539.07020 0.07001 0.00216 0.04561 0.08105 0.19882
539.08020 0.06979 0.00200 0.04694 0.08263 0.20137
539.09020 0.06952 0.00186 0.04826 0.08417 0.20381
539.10020 0.06919 0.00173 0.04956 0.08567 0.20615
539.11020 0.06882 0.00160 0.05084 0.08713 0.20838
539.12020 0.06840 0.00148 0.05209 0.08853 0.21051
539.13020 0.06793 0.00137 0.05332 0.08989 0.21251
539.14020 0.06742 0.00127 0.05452 0.09119 0.21440
539.15020 0.06687 0.00117 0.05569 0.09244 0.21617
539.16020 0.06628 0.00108 0.05683 0.09363 0.21781
539.17020 0.06566 0.00099 0.05792 0.09476 0.21933
539.18020 0.06500 0.00091 0.05897 0.09583 0.22071
539.19020 0.06431 0.00084 0.05998 0.09683 0.22196
539.20020 0.06360 0.00077 0.06094 0.09777 0.22308
539.21020 0.06286 0.00070 0.06185 0.09865 0.22406
539.22020 0.06209 0.00064 0.06270 0.09946 0.22489
539.23020 0.06130 0.00059 0.06350 0.10020 0.22559
539.24020 0.06050 0.00054 0.06425 0.10087 0.22615
539.25020 0.05968 0.00049 0.06493 0.10147 0.22657
539.26020 0.05884 0.00045 0.06556 0.10200 0.22685
539.27020 0.05800 0.00041 0.06612 0.10246 0.22698
539.28020 0.05714 0.00037 0.06661 0.10285 0.22698
539.29020 0.05628 0.00034 0.06704 0.10317 0.22683
539.30020 0.05541 0.00031 0.06741 0.10342 0.22655
539.31020 0.05454 0.00028 0.06771 0.10360 0.22613
539.32020 0.05367 0.00025 0.06794 0.10371 0.22557
539.33020 0.05280 0.00023 0.06810 0.10375 0.22487
539.34020 0.05193 0.00020 0.06819 0.10372 0.22405
539.35020 0.05106 0.00018 0.06822 0.10363 0.22309
539.36020 0.05020 0.00017 0.06818 0.10346 0.22201
539.37020 0.04934 0.00015 0.06808 0.10323 0.22080
539.38020 0.04849 0.00013 0.06791 0.10294 0.21947
539.39020 0.04765 0.00012 0.06767 0.10259 0.21803
539.40020 0.04681 0.00011 0.06738 0.10217 0.21647
539.41020 0.04598 0.00010 0.06702 0.10170 0.21479
539.42020 0.04516 0.00009 0.06660 0.10116 0.21302
539.43020 0.04435 0.00008 0.06613 0.10057 0.21113
539.44020 0.04355 0.00007 0.06560 0.09993 0.20916
539.45020 0.04277 0.00006 0.06502 0.09923 0.20708
539.46020 0.04199 0.00006 0.06439 0.09849 0.20492
539.47020 0.04122 0.00005 0.06372 0.09769 0.20267
539.48020 0.04046 0.00004 0.06300 0.09685 0.20035
539.49020 0.03971 0.00004 0.06224 0.09596 0.19795
539.50020 0.03897 0.00003 0.06144 0.09503 0.19547
539.51020 0.03823 0.00003 0.06061 0.09406 0.19294
539.52020 0.03751 0.00003 0.05975 0.09305 0.19034
539.53020 0.03680 0.00002 0.05886 0.09201 0.18769
539.54020 0.03609 0.00002 0.05794 0.09093 0.18498
539.55020 0.03539 0.00002 0.05701 0.08981 0.18223
539.56020 0.03470 0.00002 0.05606 0.08867 0.17944
539.57020 0.03402 0.00001 0.05509 0.08750 0.17662
539.58020 0.03334 0.00001 0.05411 0.08630 0.17376
539.59020 0.03266 0.00001 0.05313 0.08508 0.17088
539.60020 0.03199 0.00001 0.05214 0.08384 0.16798
539.61020 0.03133 0.00001 0.05115 0.08257 0.16506
539.62020 0.03067 0.00001 0.05016 0.08129 0.16212
539.63020 0.03002 0.00001 0.04917 0.07998 0.15918
539.64020 0.02937 0.00001 0.04820 0.07867 0.15623
539.65020 0.02872 0.00001 0.04723 0.07733 0.15329
539.66020 0.02807 0.00000 0.04628 0.07599 0.15034
539.67020 0.02743 0.00000 0.04534 0.07463 0.14741
539.68020 0.02679 0.00000 0.04442 0.07327 0.14448
539.69020 0.02615 0.00000 0.04352 0.07190 0.14157
539.70020 0.02552 0.00000 0.04264 0.07052 0.13868
539.71020 0.02489 0.00000 0.04178 0.06913 0.13580
539.72020 0.02426 0.00000 0.04095 0.06775 0.13295
539.73020 0.02363 0.00000 0.04014 0.06636 0.13012
539.74020 0.02300 0.00000 0.03936 0.06496 0.12732
539.75020 0.02238 0.00000 0.03860 0.06357 0.12456
539.76020 0.02176 0.00000 0.03788 0.06218 0.12182
539.77020 0.02115 0.00000 0.03718 0.06079 0.11912
539.78020 0.02053 0.00000 0.03651 0.05940 0.11645
539.79020 0.01993 0.00000 0.03587 0.05802 0.11382
539.80020 0.01932 0.00000 0.03526 0.05664 0.11122
539.81020 0.01872 0.00000 0.03468 0.05527 0.10867
539.82020 0.01813 0.00000 0.03412 0.05390 0.10615
539.83020 0.01754 0.00000 0.03359 0.05255 0.10368
539.84020 0.01695 0.00000 0.03309 0.05120 0.10125
539.85020 0.01638 0.00000 0.03262 0.04986 0.09886
539.86020 0.01581 0.00000 0.03217 0.04853 0.09651
539.87020 0.01524 0.00000 0.03175 0.04721 0.09420
539.88020 0.01469 0.00000 0.03135 0.04590 0.09193
539.89020 0.01414 0.00000 0.03096 0.04460 0.08971
539.90020 0.01360 0.00000 0.03060 0.04332 0.08752
539.91020 0.01307 0.00000 0.03026 0.04205 0.08538
539.92020 0.01255 0.00000 0.02994 0.04080 0.08328
539.93020 0.01204 0.00000 0.02963 0.03956 0.08122
539.94020 0.01154 0.00000 0.02933 0.03833 0.07920
539.95020 0.01104 0.00000 0.02905 0.03712 0.07722
539.96020 0.01057 0.00000 0.02878 0.03593 0.07527
539.97020 0.01010 0.00000 0.02851 0.03475 0.07337
539.98020 0.00964 0.00000 0.02826 0.03360 0.07150
539.99020 0.00919 0.00000 0.02801 0.03246 0.06966
540.00020 0.00876 0.00000 0.02776 0.03134 0.06786
540.01020 0.00834 0.00000 0.02752 0.03023 0.06610
540.02020 0.00793 0.00000 0.02728 0.02915 0.06436
540.03020 0.00754 0.00000 0.02704 0.02809 0.06266
540.04020 0.00715 0.00000 0.02679 0.02705 0.06100
540.05020 0.00678 0.00000 0.02655 0.02603 0.05936
540.06020 0.00642 0.00000 0.02630 0.02503 0.05775
540.07020 0.00608 0.00000 0.02604 0.02405 0.05617
540.08020 0.00574 0.00000 0.02578 0.02309 0.05462
540.09020 0.00542 0.00000 0.02551 0.02216 0.05310
540.10020 0.00512 0.00000 0.02524 0.02125 0.05160
540.11020 0.00482 0.00000 0.02495 0.02036 0.05013
540.12020 0.00454 0.00000 0.02466 0.01949 0.04869
540.13020 0.00427 0.00000 0.02436 0.01864 0.04727
540.14020 0.00401 0.00000 0.02404 0.01782 0.04587
540.15020 0.00376 0.00000 0.02372 0.01702 0.04450
540.16020 0.00353 0.00000 0.02338 0.01625 0.04316
540.17020 0.00330 0.00000 0.02304 0.01549 0.04183
540.18020 0.00309 0.00000 0.02268 0.01476 0.04053
540.19020 0.00289 0.00000 0.02231 0.01406 0.03925
540.20020 0.00269 0.00000 0.02193 0.01337 0.03800
540.21020 0.00251 0.00000 0.02154 0.01271 0.03677
540.22020 0.00234 0.00000 0.02114 0.01207 0.03556
540.23020 0.00218 0.00000 0.02073 0.01146 0.03437
540.24020 0.00202 0.00000 0.02032 0.01086 0.03320
540.25020 0.00188 0.00000 0.01989 0.01029 0.03205
540.26020 0.00174 0.00000 0.01945 0.00974 0.03093
540.27020 0.00161 0.00000 0.01901 0.00921 0.02983
540.28020 0.00149 0.00000 0.01856 0.00870 0.02875
540.29020 0.00138 0.00000 0.01810 0.00821 0.02769
540.30020 0.00127 0.00000 0.01764 0.00775 0.02666
540.31020 0.00117 0.00000 0.01717 0.00730 0.02565
540.32020 0.00108 0.00000 0.01670 0.00687 0.02466
540.33020 0.00100 0.00000 0.01623 0.00646 0.02369
540.34020 0.00092 0.00000 0.01575 0.00607 0.02274
540.35020 0.00084 0.00000 0.01527 0.00570 0.02182
540.36020 0.00077 0.00000 0.01480 0.00535 0.02092
540.37020 0.00071 0.00000 0.01432 0.00501 0.02004
540.38020 0.00065 0.00000 0.01384 0.00469 0.01918
540.39020 0.00059 0.00000 0.01337 0.00439 0.01835
540.40020 0.00054 0.00000 0.01290 0.00410 0.01754
540.41020 0.00049 0.00000 0.01243 0.00383 0.01675
540.42020 0.00045 0.00000 0.01197 0.00357 0.01598
540.43020 0.00041 0.00000 0.01151 0.00333 0.01524
540.44020 0.00037 0.00000 0.01106 0.00310 0.01452
540.45020 0.00034 0.00000 0.01061 0.00288 0.01383
540.46020 0.00031 0.00000 0.01017 0.00267 0.01315
540.47020 0.00028 0.00000 0.00974 0.00248 0.01250
540.48020 0.00025 0.00000 0.00932 0.00230 0.01187
540.49020 0.00023 0.00000 0.00890 0.00213 0.01126
540.50020 0.00021 0.00000 0.00850 0.00197 0.01068
540.51020 0.00019 0.00000 0.00810 0.00182 0.01011
540.52020 0.00017 0.00000 0.00772 0.00168 0.00957
540.53020 0.00015 0.00000 0.00734 0.00155 0.00905
540.54020 0.00014 0.00000 0.00698 0.00143 0.00855
540.55020 0.00012 0.00000 0.00663 0.00132 0.00807
540.56020 0.00011 0.00000 0.00628 0.00121 0.00761
540.57020 0.00010 0.00000 0.00595 0.00111 0.00716
540.58020 0.00009 0.00000 0.00563 0.00102 0.00674
540.59020 0.00008 0.00000 0.00533 0.00094 0.00634
540.60020 0.00007 0.00000 0.00503 0.00086 0.00596
540.61020 0.00006 0.00000 0.00474 0.00078 0.00559
540.62020 0.00006 0.00000 0.00447 0.00072 0.00524
540.63020 0.00005 0.00000 0.00421 0.00066 0.00491
540.64020 0.00004 0.00000 0.00395 0.00060 0.00459
540.65020 0.00004 0.00000 0.00371 0.00054 0.00430
540.66020 0.00003 0.00000 0.00348 0.00050 0.00401
540.67020 0.00003 0.00000 0.00326 0.00045 0.00374
540.68020 0.00003 0.00000 0.00305 0.00041 0.00349
540.69020 0.00002 0.00000 0.00285 0.00037 0.00325
540.70020 0.00002 0.00000 0.00267 0.00034 0.00302
540.71020 0.00002 0.00000 0.00249 0.00030 0.00281
540.72020 0.00002 0.00000 0.00232 0.00028 0.00261
540.73020 0.00001 0.00000 0.00216 0.00025 0.00242
540.74020 0.00001 0.00000 0.00201 0.00022 0.00224
540.75020 0.00001 0.00000 0.00186 0.00020 0.00208
540.76020 0.00001 0.00000 0.00173 0.00018 0.00192
540.77020 0.00001 0.00000 0.00160 0.00016 0.00177
540.78020 0.00001 0.00000 0.00148 0.00015 0.00164
540.79020 0.00001 0.00000 0.00137 0.00013 0.00151
540.80020 0.00001 0.00000 0.00127 0.00012 0.00139
540.81020 0.00001 0.00000 0.00117 0.00011 0.00128
540.82020 0.00000 0.00000 0.00108 0.00010 0.00118
540.83020 0.00000 0.00000 0.00099 0.00009 0.00108
540.84020 0.00000 0.00000 0.00091 0.00008 0.00099
540.85020 0.00000 0.00000 0.00084 0.00007 0.00091
540.86020 0.00000 0.00000 0.00077 0.00006 0.00083
540.87020 0.00000 0.00000 0.00070 0.00005 0.00076
540.88020 0.00000 0.00000 0.00064 0.00005 0.00069
540.89020 0.00000 0.00000 0.00059 0.00004 0.00063
540.90020 0.00000 0.00000 0.00054 0.00004 0.00058
540.91020 0.00000 0.00000 0.00049 0.00003 0.00053
540.92020 0.00000 0.00000 0.00045 0.00003 0.00048
540.93020 0.00000 0.00000 0.00041 0.00003 0.00043
540.94020 0.00000 0.00000 0.00037 0.00002 0.00039
540.95020 0.00000 0.00000 0.00034 0.00002 0.00036
540.96020 0.00000 0.00000 0.00031 0.00002 0.00032
540.97020 0.00000 0.00000 0.00028 0.00002 0.00029


==> figures/data/SQS/y_0.46875_0/O-stats.txt <==
------- Overall peaks -------

level:1
average position: 539.2943160553315
position stdev: 0.3921304567814545
position uncertainty 0.10124764857701869
list of positions: 
539.2181329081876
538.9226774195204
539.2190073464478
539.0200003383484
540.0801836791205
539.5403101240115
539.1011439052553
539.8253388860641
539.0530620485375
539.5802941413867
539.4251980270649
538.420195043843
539.2878106813064
539.375321714886
539.3460645659916

------- All types -------

TiTiTiTi1
number of atoms in this configuration: 4
average position: 539.1440084869482
position stdev: 0.2960753784969523
position uncertainty 0.14803768924847616
list of positions: 
538.9226774195204
539.0200003383484
539.0530620485375
539.5802941413867

TiTiTi1
number of atoms in this configuration: 1
average position: 538.420195043843
position stdev: 0.0
position uncertainty 0.0
list of positions: 
538.420195043843

TiTiTiTiTiTi1
number of atoms in this configuration: 4
average position: 539.5223451603262
position stdev: 0.3736669534705165
position uncertainty 0.18683347673525824
list of positions: 
540.0801836791205
539.2878106813064
539.375321714886
539.3460645659916

TiTiTiTiTi1
number of atoms in this configuration: 6
average position: 539.3881885328384
position stdev: 0.26666342832022233
position uncertainty 0.10886488874096364
list of positions: 
539.2181329081876
539.2190073464478
539.5403101240115
539.1011439052553
539.8253388860641
539.4251980270649

------- Simplified types based on number of neighbors -------

3-coordinated1
number of atoms in this configuration: 1
average position: 538.420195043843
position stdev: 0.0
position uncertainty 0.0
list of positions: 
538.420195043843

4-coordinated1
number of atoms in this configuration: 4
average position: 539.1440084869482
position stdev: 0.2960753784969523
position uncertainty 0.14803768924847616
list of positions: 
538.9226774195204
539.0200003383484
539.0530620485375
539.5802941413867

5-coordinated1
number of atoms in this configuration: 6
average position: 539.3881885328384
position stdev: 0.26666342832022233
position uncertainty 0.10886488874096364
list of positions: 
539.2181329081876
539.2190073464478
539.5403101240115
539.1011439052553
539.8253388860641
539.4251980270649

6-coordinated1
number of atoms in this configuration: 4
average position: 539.5223451603262
position stdev: 0.3736669534705165
position uncertainty 0.18683347673525824
list of positions: 
540.0801836791205
539.2878106813064
539.375321714886
539.3460645659916



==> figures/data/SQS/y_0.46875_0/Ti-XPS-spectra-imp.txt <==
energy    6 total
453.41039 0.00217 0.00217
453.42039 0.00243 0.00243
453.43039 0.00271 0.00271
453.44039 0.00302 0.00302
453.45039 0.00337 0.00337
453.46039 0.00375 0.00375
453.47039 0.00417 0.00417
453.48039 0.00463 0.00463
453.49039 0.00514 0.00514
453.50039 0.00569 0.00569
453.51039 0.00631 0.00631
453.52039 0.00698 0.00698
453.53039 0.00771 0.00771
453.54039 0.00851 0.00851
453.55039 0.00938 0.00938
453.56039 0.01034 0.01034
453.57039 0.01138 0.01138
453.58039 0.01251 0.01251
453.59039 0.01374 0.01374
453.60039 0.01508 0.01508
453.61039 0.01653 0.01653
453.62039 0.01810 0.01810
453.63039 0.01979 0.01979
453.64039 0.02163 0.02163
453.65039 0.02361 0.02361
453.66039 0.02575 0.02575
453.67039 0.02805 0.02805
453.68039 0.03053 0.03053
453.69039 0.03319 0.03319
453.70039 0.03605 0.03605
453.71039 0.03912 0.03912
453.72039 0.04240 0.04240
453.73039 0.04591 0.04591
453.74039 0.04966 0.04966
453.75039 0.05367 0.05367
453.76039 0.05794 0.05794
453.77039 0.06249 0.06249
453.78039 0.06732 0.06732
453.79039 0.07246 0.07246
453.80039 0.07790 0.07790
453.81039 0.08368 0.08368
453.82039 0.08979 0.08979
453.83039 0.09625 0.09625
453.84039 0.10307 0.10307
453.85039 0.11027 0.11027
453.86039 0.11785 0.11785
453.87039 0.12582 0.12582
453.88039 0.13420 0.13420
453.89039 0.14299 0.14299
453.90039 0.15221 0.15221
453.91039 0.16186 0.16186
453.92039 0.17195 0.17195
453.93039 0.18249 0.18249
453.94039 0.19348 0.19348
453.95039 0.20492 0.20492
453.96039 0.21683 0.21683
453.97039 0.22920 0.22920
453.98039 0.24204 0.24204
453.99039 0.25534 0.25534
454.00039 0.26910 0.26910
454.01039 0.28333 0.28333
454.02039 0.29801 0.29801
454.03039 0.31314 0.31314
454.04039 0.32872 0.32872
454.05039 0.34473 0.34473
454.06039 0.36116 0.36116
454.07039 0.37800 0.37800
454.08039 0.39524 0.39524
454.09039 0.41286 0.41286
454.10039 0.43085 0.43085
454.11039 0.44917 0.44917
454.12039 0.46782 0.46782
454.13039 0.48676 0.48676
454.14039 0.50597 0.50597
454.15039 0.52543 0.52543
454.16039 0.54510 0.54510
454.17039 0.56497 0.56497
454.18039 0.58498 0.58498
454.19039 0.60512 0.60512
454.20039 0.62534 0.62534
454.21039 0.64561 0.64561
454.22039 0.66589 0.66589
454.23039 0.68615 0.68615
454.24039 0.70634 0.70634
454.25039 0.72642 0.72642
454.26039 0.74636 0.74636
454.27039 0.76611 0.76611
454.28039 0.78563 0.78563
454.29039 0.80487 0.80487
454.30039 0.82380 0.82380
454.31039 0.84236 0.84236
454.32039 0.86053 0.86053
454.33039 0.87825 0.87825
454.34039 0.89549 0.89549
454.35039 0.91219 0.91219
454.36039 0.92834 0.92834
454.37039 0.94387 0.94387
454.38039 0.95876 0.95876
454.39039 0.97298 0.97298
454.40039 0.98647 0.98647
454.41039 0.99922 0.99922
454.42039 1.01118 1.01118
454.43039 1.02234 1.02234
454.44039 1.03265 1.03265
454.45039 1.04211 1.04211
454.46039 1.05067 1.05067
454.47039 1.05833 1.05833
454.48039 1.06506 1.06506
454.49039 1.07085 1.07085
454.50039 1.07568 1.07568
454.51039 1.07955 1.07955
454.52039 1.08244 1.08244
454.53039 1.08435 1.08435
454.54039 1.08528 1.08528
454.55039 1.08523 1.08523
454.56039 1.08420 1.08420
454.57039 1.08220 1.08220
454.58039 1.07923 1.07923
454.59039 1.07531 1.07531
454.60039 1.07045 1.07045
454.61039 1.06466 1.06466
454.62039 1.05797 1.05797
454.63039 1.05040 1.05040
454.64039 1.04196 1.04196
454.65039 1.03269 1.03269
454.66039 1.02260 1.02260
454.67039 1.01174 1.01174
454.68039 1.00012 1.00012
454.69039 0.98779 0.98779
454.70039 0.97477 0.97477
454.71039 0.96110 0.96110
454.72039 0.94681 0.94681
454.73039 0.93195 0.93195
454.74039 0.91654 0.91654
454.75039 0.90064 0.90064
454.76039 0.88427 0.88427
454.77039 0.86748 0.86748
454.78039 0.85030 0.85030
454.79039 0.83278 0.83278
454.80039 0.81495 0.81495
454.81039 0.79686 0.79686
454.82039 0.77854 0.77854
454.83039 0.76002 0.76002
454.84039 0.74136 0.74136
454.85039 0.72257 0.72257
454.86039 0.70371 0.70371
454.87039 0.68480 0.68480
454.88039 0.66588 0.66588
454.89039 0.64698 0.64698
454.90039 0.62814 0.62814
454.91039 0.60938 0.60938
454.92039 0.59073 0.59073
454.93039 0.57222 0.57222
454.94039 0.55388 0.55388
454.95039 0.53572 0.53572
454.96039 0.51778 0.51778
454.97039 0.50008 0.50008
454.98039 0.48263 0.48263
454.99039 0.46546 0.46546
455.00039 0.44858 0.44858
455.01039 0.43200 0.43200
455.02039 0.41575 0.41575
455.03039 0.39983 0.39983
455.04039 0.38426 0.38426
455.05039 0.36904 0.36904
455.06039 0.35418 0.35418
455.07039 0.33970 0.33970
455.08039 0.32559 0.32559
455.09039 0.31186 0.31186
455.10039 0.29852 0.29852
455.11039 0.28556 0.28556
455.12039 0.27299 0.27299
455.13039 0.26081 0.26081
455.14039 0.24901 0.24901
455.15039 0.23760 0.23760
455.16039 0.22657 0.22657
455.17039 0.21593 0.21593
455.18039 0.20565 0.20565
455.19039 0.19575 0.19575
455.20039 0.18622 0.18622
455.21039 0.17704 0.17704
455.22039 0.16821 0.16821
455.23039 0.15974 0.15974
455.24039 0.15160 0.15160
455.25039 0.14379 0.14379
455.26039 0.13631 0.13631
455.27039 0.12914 0.12914
455.28039 0.12228 0.12228
455.29039 0.11571 0.11571
455.30039 0.10944 0.10944
455.31039 0.10345 0.10345
455.32039 0.09773 0.09773
455.33039 0.09228 0.09228
455.34039 0.08708 0.08708
455.35039 0.08213 0.08213
455.36039 0.07742 0.07742
455.37039 0.07293 0.07293
455.38039 0.06867 0.06867
455.39039 0.06462 0.06462
455.40039 0.06077 0.06077
455.41039 0.05712 0.05712
455.42039 0.05366 0.05366
455.43039 0.05038 0.05038
455.44039 0.04727 0.04727
455.45039 0.04433 0.04433
455.46039 0.04155 0.04155
455.47039 0.03892 0.03892
455.48039 0.03643 0.03643
455.49039 0.03409 0.03409
455.50039 0.03187 0.03187
455.51039 0.02978 0.02978
455.52039 0.02781 0.02781
455.53039 0.02595 0.02595
455.54039 0.02421 0.02421
455.55039 0.02256 0.02256
455.56039 0.02102 0.02102
455.57039 0.01957 0.01957
455.58039 0.01820 0.01820
455.59039 0.01692 0.01692
455.60039 0.01572 0.01572
455.61039 0.01460 0.01460
455.62039 0.01354 0.01354
455.63039 0.01255 0.01255
455.64039 0.01163 0.01163
455.65039 0.01077 0.01077
455.66039 0.00996 0.00996
455.67039 0.00921 0.00921
455.68039 0.00851 0.00851
455.69039 0.00785 0.00785
455.70039 0.00724 0.00724
455.71039 0.00668 0.00668
455.72039 0.00615 0.00615
455.73039 0.00566 0.00566
455.74039 0.00520 0.00520
455.75039 0.00478 0.00478
455.76039 0.00439 0.00439
455.77039 0.00403 0.00403
455.78039 0.00369 0.00369
455.79039 0.00338 0.00338
455.80039 0.00309 0.00309
455.81039 0.00283 0.00283
455.82039 0.00259 0.00259
455.83039 0.00236 0.00236
455.84039 0.00215 0.00215
455.85039 0.00196 0.00196
455.86039 0.00179 0.00179
455.87039 0.00162 0.00162
455.88039 0.00148 0.00148
455.89039 0.00134 0.00134
455.90039 0.00122 0.00122
455.91039 0.00110 0.00110
455.92039 0.00100 0.00100
455.93039 0.00090 0.00090
455.94039 0.00082 0.00082
455.95039 0.00074 0.00074
455.96039 0.00066 0.00066
455.97039 0.00060 0.00060


==> figures/data/SQS/y_0.46875_0/Ti-XPS-spectra.txt <==
energy NNNNNN NOOOOO NNOOOO NNNOOO NNNNOO NNNNNO total
453.41039 0.00028 0.00000 0.00014 0.00077 0.00073 0.00026 0.00217
453.42039 0.00031 0.00000 0.00016 0.00085 0.00082 0.00029 0.00243
453.43039 0.00034 0.00000 0.00018 0.00095 0.00091 0.00033 0.00271
453.44039 0.00038 0.00000 0.00020 0.00105 0.00102 0.00036 0.00302
453.45039 0.00043 0.00000 0.00022 0.00117 0.00114 0.00040 0.00337
453.46039 0.00048 0.00000 0.00025 0.00130 0.00127 0.00045 0.00375
453.47039 0.00053 0.00000 0.00029 0.00143 0.00142 0.00050 0.00417
453.48039 0.00059 0.00000 0.00032 0.00159 0.00157 0.00056 0.00463
453.49039 0.00066 0.00000 0.00036 0.00175 0.00175 0.00062 0.00514
453.50039 0.00073 0.00000 0.00041 0.00193 0.00194 0.00068 0.00569
453.51039 0.00081 0.00000 0.00045 0.00213 0.00215 0.00076 0.00631
453.52039 0.00090 0.00000 0.00051 0.00235 0.00239 0.00084 0.00698
453.53039 0.00099 0.00000 0.00057 0.00258 0.00264 0.00093 0.00771
453.54039 0.00109 0.00000 0.00064 0.00284 0.00292 0.00102 0.00851
453.55039 0.00121 0.00000 0.00071 0.00312 0.00322 0.00113 0.00938
453.56039 0.00133 0.00000 0.00079 0.00342 0.00356 0.00124 0.01034
453.57039 0.00146 0.00000 0.00088 0.00375 0.00392 0.00136 0.01138
453.58039 0.00161 0.00000 0.00098 0.00410 0.00431 0.00150 0.01251
453.59039 0.00177 0.00000 0.00110 0.00449 0.00474 0.00164 0.01374
453.60039 0.00194 0.00000 0.00122 0.00490 0.00521 0.00180 0.01508
453.61039 0.00213 0.00000 0.00135 0.00535 0.00572 0.00198 0.01653
453.62039 0.00233 0.00000 0.00150 0.00584 0.00627 0.00216 0.01810
453.63039 0.00255 0.00000 0.00166 0.00636 0.00686 0.00236 0.01979
453.64039 0.00278 0.00000 0.00184 0.00693 0.00751 0.00258 0.02163
453.65039 0.00304 0.00000 0.00203 0.00753 0.00820 0.00281 0.02361
453.66039 0.00331 0.00000 0.00224 0.00818 0.00895 0.00306 0.02575
453.67039 0.00361 0.00000 0.00247 0.00888 0.00976 0.00333 0.02805
453.68039 0.00392 0.00000 0.00272 0.00963 0.01063 0.00362 0.03053
453.69039 0.00426 0.00000 0.00300 0.01044 0.01157 0.00393 0.03319
453.70039 0.00462 0.00000 0.00330 0.01130 0.01257 0.00427 0.03605
453.71039 0.00501 0.00000 0.00362 0.01222 0.01365 0.00462 0.03912
453.72039 0.00543 0.00000 0.00397 0.01320 0.01480 0.00500 0.04240
453.73039 0.00587 0.00000 0.00436 0.01424 0.01603 0.00541 0.04591
453.74039 0.00634 0.00000 0.00477 0.01536 0.01735 0.00584 0.04966
453.75039 0.00684 0.00000 0.00522 0.01654 0.01876 0.00630 0.05367
453.76039 0.00737 0.00000 0.00571 0.01781 0.02026 0.00679 0.05794
453.77039 0.00794 0.00000 0.00623 0.01915 0.02186 0.00731 0.06249
453.78039 0.00854 0.00000 0.00679 0.02057 0.02355 0.00786 0.06732
453.79039 0.00918 0.00000 0.00740 0.02207 0.02535 0.00844 0.07246
453.80039 0.00985 0.00001 0.00806 0.02367 0.02726 0.00906 0.07790
453.81039 0.01056 0.00001 0.00876 0.02535 0.02929 0.00971 0.08368
453.82039 0.01130 0.00001 0.00952 0.02713 0.03142 0.01040 0.08979
453.83039 0.01209 0.00001 0.01033 0.02901 0.03368 0.01112 0.09625
453.84039 0.01292 0.00001 0.01120 0.03099 0.03607 0.01188 0.10307
453.85039 0.01379 0.00001 0.01213 0.03307 0.03858 0.01268 0.11027
453.86039 0.01470 0.00001 0.01313 0.03527 0.04122 0.01352 0.11785
453.87039 0.01565 0.00001 0.01419 0.03757 0.04400 0.01440 0.12582
453.88039 0.01665 0.00002 0.01532 0.03998 0.04691 0.01532 0.13420
453.89039 0.01769 0.00002 0.01653 0.04251 0.04996 0.01628 0.14299
453.90039 0.01878 0.00002 0.01781 0.04516 0.05316 0.01728 0.15221
453.91039 0.01991 0.00002 0.01918 0.04793 0.05650 0.01832 0.16186
453.92039 0.02108 0.00003 0.02062 0.05082 0.05998 0.01941 0.17195
453.93039 0.02230 0.00003 0.02216 0.05384 0.06361 0.02054 0.18249
453.94039 0.02356 0.00004 0.02378 0.05699 0.06739 0.02171 0.19348
453.95039 0.02487 0.00004 0.02550 0.06026 0.07132 0.02292 0.20492
453.96039 0.02622 0.00005 0.02732 0.06366 0.07540 0.02418 0.21683
453.97039 0.02762 0.00005 0.02924 0.06720 0.07962 0.02547 0.22920
453.98039 0.02905 0.00006 0.03126 0.07086 0.08400 0.02681 0.24204
453.99039 0.03053 0.00007 0.03339 0.07466 0.08851 0.02818 0.25534
454.00039 0.03204 0.00007 0.03562 0.07858 0.09317 0.02960 0.26910
454.01039 0.03360 0.00008 0.03797 0.08264 0.09798 0.03105 0.28333
454.02039 0.03519 0.00009 0.04044 0.08683 0.10291 0.03254 0.29801
454.03039 0.03681 0.00011 0.04302 0.09115 0.10799 0.03406 0.31314
454.04039 0.03847 0.00012 0.04572 0.09560 0.11319 0.03562 0.32872
454.05039 0.04015 0.00013 0.04855 0.10017 0.11852 0.03721 0.34473
454.06039 0.04187 0.00015 0.05149 0.10486 0.12396 0.03883 0.36116
454.07039 0.04361 0.00017 0.05456 0.10968 0.12951 0.04047 0.37800
454.08039 0.04537 0.00019 0.05776 0.11461 0.13517 0.04214 0.39524
454.09039 0.04715 0.00021 0.06109 0.11966 0.14093 0.04383 0.41286
454.10039 0.04894 0.00023 0.06455 0.12481 0.14677 0.04554 0.43085
454.11039 0.05075 0.00026 0.06813 0.13007 0.15270 0.04727 0.44917
454.12039 0.05256 0.00029 0.07184 0.13543 0.15869 0.04900 0.46782
454.13039 0.05438 0.00032 0.07568 0.14088 0.16474 0.05075 0.48676
454.14039 0.05620 0.00035 0.07965 0.14642 0.17084 0.05250 0.50597
454.15039 0.05802 0.00039 0.08374 0.15204 0.17698 0.05426 0.52543
454.16039 0.05983 0.00044 0.08796 0.15773 0.18314 0.05602 0.54510
454.17039 0.06162 0.00048 0.09230 0.16348 0.18931 0.05777 0.56497
454.18039 0.06340 0.00053 0.09677 0.16930 0.19548 0.05951 0.58498
454.19039 0.06516 0.00059 0.10134 0.17516 0.20163 0.06123 0.60512
454.20039 0.06689 0.00065 0.10604 0.18106 0.20776 0.06294 0.62534
454.21039 0.06860 0.00071 0.11084 0.18698 0.21384 0.06463 0.64561
454.22039 0.07027 0.00078 0.11574 0.19293 0.21987 0.06629 0.66589
454.23039 0.07190 0.00086 0.12075 0.19889 0.22582 0.06793 0.68615
454.24039 0.07348 0.00095 0.12585 0.20485 0.23169 0.06953 0.70634
454.25039 0.07502 0.00104 0.13103 0.21079 0.23745 0.07109 0.72642
454.26039 0.07651 0.00114 0.13630 0.21672 0.24310 0.07260 0.74636
454.27039 0.07793 0.00124 0.14165 0.22260 0.24861 0.07407 0.76611
454.28039 0.07930 0.00136 0.14706 0.22844 0.25398 0.07549 0.78563
454.29039 0.08060 0.00148 0.15252 0.23423 0.25918 0.07686 0.80487
454.30039 0.08183 0.00162 0.15804 0.23994 0.26421 0.07816 0.82380
454.31039 0.08299 0.00176 0.16360 0.24557 0.26904 0.07940 0.84236
454.32039 0.08407 0.00192 0.16919 0.25110 0.27367 0.08058 0.86053
454.33039 0.08507 0.00208 0.17480 0.25653 0.27808 0.08169 0.87825
454.34039 0.08599 0.00226 0.18043 0.26183 0.28226 0.08272 0.89549
454.35039 0.08682 0.00245 0.18605 0.26701 0.28619 0.08367 0.91219
454.36039 0.08756 0.00266 0.19167 0.27204 0.28986 0.08455 0.92834
454.37039 0.08821 0.00287 0.19726 0.27691 0.29327 0.08534 0.94387
454.38039 0.08877 0.00310 0.20282 0.28162 0.29640 0.08605 0.95876
454.39039 0.08923 0.00335 0.20833 0.28615 0.29924 0.08668 0.97298
454.40039 0.08960 0.00361 0.21378 0.29048 0.30178 0.08721 0.98647
454.41039 0.08986 0.00389 0.21917 0.29462 0.30402 0.08765 0.99922
454.42039 0.09003 0.00419 0.22447 0.29855 0.30595 0.08800 1.01118
454.43039 0.09009 0.00450 0.22968 0.30225 0.30755 0.08826 1.02234
454.44039 0.09006 0.00483 0.23478 0.30572 0.30883 0.08843 1.03265
454.45039 0.08993 0.00518 0.23976 0.30895 0.30978 0.08850 1.04211
454.46039 0.08969 0.00555 0.24462 0.31193 0.31041 0.08847 1.05067
454.47039 0.08936 0.00594 0.24932 0.31466 0.31069 0.08835 1.05833
454.48039 0.08893 0.00635 0.25387 0.31712 0.31065 0.08814 1.06506
454.49039 0.08841 0.00678 0.25825 0.31931 0.31027 0.08783 1.07085
454.50039 0.08779 0.00723 0.26246 0.32122 0.30955 0.08743 1.07568
454.51039 0.08708 0.00770 0.26647 0.32285 0.30850 0.08694 1.07955
454.52039 0.08628 0.00820 0.27028 0.32420 0.30713 0.08636 1.08244
454.53039 0.08539 0.00871 0.27387 0.32525 0.30543 0.08569 1.08435
454.54039 0.08442 0.00925 0.27725 0.32602 0.30342 0.08494 1.08528
454.55039 0.08336 0.00981 0.28039 0.32648 0.30109 0.08410 1.08523
454.56039 0.08223 0.01039 0.28329 0.32665 0.29846 0.08318 1.08420
454.57039 0.08102 0.01099 0.28594 0.32652 0.29553 0.08218 1.08220
454.58039 0.07974 0.01162 0.28834 0.32610 0.29232 0.08111 1.07923
454.59039 0.07840 0.01227 0.29047 0.32537 0.28883 0.07997 1.07531
454.60039 0.07699 0.01294 0.29233 0.32436 0.28507 0.07876 1.07045
454.61039 0.07552 0.01363 0.29392 0.32305 0.28106 0.07748 1.06466
454.62039 0.07400 0.01435 0.29522 0.32146 0.27680 0.07615 1.05797
454.63039 0.07243 0.01508 0.29624 0.31958 0.27232 0.07475 1.05040
454.64039 0.07081 0.01583 0.29697 0.31742 0.26761 0.07331 1.04196
454.65039 0.06916 0.01661 0.29741 0.31499 0.26271 0.07181 1.03269
454.66039 0.06746 0.01740 0.29756 0.31229 0.25762 0.07027 1.02260
454.67039 0.06574 0.01821 0.29742 0.30933 0.25235 0.06869 1.01174
454.68039 0.06399 0.01903 0.29698 0.30612 0.24692 0.06707 1.00012
454.69039 0.06222 0.01987 0.29626 0.30267 0.24135 0.06542 0.98779
454.70039 0.06042 0.02073 0.29524 0.29898 0.23565 0.06375 0.97477
454.71039 0.05862 0.02160 0.29393 0.29507 0.22983 0.06204 0.96110
454.72039 0.05680 0.02247 0.29235 0.29094 0.22392 0.06033 0.94681
454.73039 0.05498 0.02336 0.29048 0.28661 0.21792 0.05859 0.93195
454.74039 0.05317 0.02426 0.28834 0.28208 0.21185 0.05684 0.91654
454.75039 0.05135 0.02516 0.28593 0.27737 0.20573 0.05509 0.90064
454.76039 0.04954 0.02607 0.28326 0.27249 0.19957 0.05334 0.88427
454.77039 0.04774 0.02698 0.28034 0.26746 0.19338 0.05158 0.86748
454.78039 0.04596 0.02789 0.27717 0.26227 0.18719 0.04983 0.85030
454.79039 0.04419 0.02880 0.27377 0.25695 0.18099 0.04809 0.83278
454.80039 0.04244 0.02971 0.27013 0.25150 0.17481 0.04635 0.81495
454.81039 0.04072 0.03061 0.26628 0.24595 0.16866 0.04464 0.79686
454.82039 0.03902 0.03150 0.26223 0.24029 0.16255 0.04294 0.77854
454.83039 0.03736 0.03239 0.25797 0.23456 0.15649 0.04126 0.76002
454.84039 0.03572 0.03326 0.25354 0.22874 0.15049 0.03960 0.74136
454.85039 0.03412 0.03412 0.24892 0.22287 0.14457 0.03797 0.72257
454.86039 0.03256 0.03496 0.24415 0.21695 0.13873 0.03637 0.70371
454.87039 0.03103 0.03578 0.23923 0.21099 0.13298 0.03480 0.68480
454.88039 0.02954 0.03658 0.23417 0.20501 0.12733 0.03326 0.66588
454.89039 0.02809 0.03735 0.22899 0.19902 0.12178 0.03175 0.64698
454.90039 0.02668 0.03810 0.22370 0.19302 0.11636 0.03028 0.62814
454.91039 0.02532 0.03882 0.21831 0.18703 0.11105 0.02885 0.60938
454.92039 0.02399 0.03952 0.21283 0.18106 0.10587 0.02745 0.59073
454.93039 0.02272 0.04018 0.20729 0.17512 0.10082 0.02610 0.57222
454.94039 0.02148 0.04080 0.20168 0.16921 0.09591 0.02478 0.55388
454.95039 0.02029 0.04139 0.19603 0.16336 0.09114 0.02351 0.53572
454.96039 0.01915 0.04194 0.19034 0.15756 0.08651 0.02228 0.51778
454.97039 0.01805 0.04245 0.18463 0.15183 0.08203 0.02109 0.50008
454.98039 0.01699 0.04292 0.17891 0.14618 0.07770 0.01994 0.48263
454.99039 0.01598 0.04335 0.17319 0.14060 0.07351 0.01883 0.46546
455.00039 0.01501 0.04373 0.16748 0.13511 0.06948 0.01777 0.44858
455.01039 0.01409 0.04407 0.16180 0.12972 0.06559 0.01675 0.43200
455.02039 0.01320 0.04435 0.15614 0.12442 0.06186 0.01577 0.41575
455.03039 0.01236 0.04460 0.15054 0.11924 0.05827 0.01483 0.39983
455.04039 0.01156 0.04479 0.14498 0.11416 0.05483 0.01393 0.38426
455.05039 0.01080 0.04493 0.13949 0.10920 0.05154 0.01307 0.36904
455.06039 0.01008 0.04503 0.13407 0.10435 0.04839 0.01226 0.35418
455.07039 0.00940 0.04507 0.12872 0.09963 0.04539 0.01148 0.33970
455.08039 0.00875 0.04507 0.12347 0.09504 0.04253 0.01074 0.32559
455.09039 0.00814 0.04501 0.11830 0.09057 0.03980 0.01003 0.31186
455.10039 0.00756 0.04491 0.11324 0.08624 0.03721 0.00936 0.29852
455.11039 0.00701 0.04475 0.10828 0.08203 0.03475 0.00873 0.28556
455.12039 0.00650 0.04455 0.10343 0.07796 0.03241 0.00813 0.27299
455.13039 0.00602 0.04430 0.09870 0.07402 0.03020 0.00757 0.26081
455.14039 0.00557 0.04400 0.09408 0.07021 0.02811 0.00703 0.24901
455.15039 0.00515 0.04365 0.08959 0.06654 0.02614 0.00653 0.23760
455.16039 0.00475 0.04326 0.08523 0.06300 0.02428 0.00606 0.22657
455.17039 0.00438 0.04283 0.08099 0.05960 0.02252 0.00561 0.21593
455.18039 0.00403 0.04235 0.07689 0.05632 0.02087 0.00519 0.20565
455.19039 0.00371 0.04183 0.07291 0.05318 0.01932 0.00480 0.19575
455.20039 0.00341 0.04127 0.06907 0.05016 0.01787 0.00443 0.18622
455.21039 0.00313 0.04067 0.06537 0.04728 0.01651 0.00409 0.17704
455.22039 0.00287 0.04004 0.06180 0.04451 0.01523 0.00377 0.16821
455.23039 0.00262 0.03937 0.05836 0.04187 0.01404 0.00347 0.15974
455.24039 0.00240 0.03868 0.05506 0.03935 0.01292 0.00319 0.15160
455.25039 0.00219 0.03795 0.05189 0.03695 0.01189 0.00293 0.14379
455.26039 0.00200 0.03719 0.04885 0.03466 0.01092 0.00269 0.13631
455.27039 0.00183 0.03641 0.04594 0.03248 0.01002 0.00246 0.12914
455.28039 0.00166 0.03561 0.04316 0.03041 0.00919 0.00225 0.12228
455.29039 0.00151 0.03478 0.04050 0.02844 0.00841 0.00206 0.11571
455.30039 0.00137 0.03394 0.03797 0.02658 0.00769 0.00188 0.10944
455.31039 0.00125 0.03308 0.03556 0.02482 0.00703 0.00172 0.10345
455.32039 0.00113 0.03220 0.03327 0.02315 0.00642 0.00157 0.09773
455.33039 0.00102 0.03132 0.03109 0.02157 0.00585 0.00143 0.09228
455.34039 0.00093 0.03042 0.02903 0.02008 0.00533 0.00130 0.08708
455.35039 0.00084 0.02952 0.02707 0.01868 0.00485 0.00118 0.08213
455.36039 0.00076 0.02861 0.02522 0.01736 0.00440 0.00107 0.07742
455.37039 0.00068 0.02770 0.02347 0.01611 0.00400 0.00097 0.07293
455.38039 0.00061 0.02679 0.02182 0.01494 0.00362 0.00088 0.06867
455.39039 0.00055 0.02588 0.02026 0.01385 0.00328 0.00079 0.06462
455.40039 0.00050 0.02497 0.01880 0.01282 0.00297 0.00072 0.06077
455.41039 0.00045 0.02407 0.01742 0.01185 0.00268 0.00065 0.05712
455.42039 0.00040 0.02318 0.01613 0.01095 0.00242 0.00058 0.05366
455.43039 0.00036 0.02229 0.01491 0.01011 0.00219 0.00053 0.05038
455.44039 0.00032 0.02141 0.01378 0.00932 0.00197 0.00047 0.04727
455.45039 0.00029 0.02055 0.01271 0.00859 0.00177 0.00043 0.04433
455.46039 0.00026 0.01970 0.01172 0.00791 0.00159 0.00038 0.04155
455.47039 0.00023 0.01886 0.01079 0.00727 0.00143 0.00034 0.03892
455.48039 0.00020 0.01804 0.00993 0.00668 0.00128 0.00031 0.03643
455.49039 0.00018 0.01723 0.00912 0.00613 0.00115 0.00027 0.03409
455.50039 0.00016 0.01644 0.00837 0.00562 0.00103 0.00025 0.03187
455.51039 0.00014 0.01568 0.00768 0.00515 0.00092 0.00022 0.02978
455.52039 0.00013 0.01493 0.00703 0.00471 0.00082 0.00020 0.02781
455.53039 0.00011 0.01420 0.00643 0.00431 0.00073 0.00017 0.02595
455.54039 0.00010 0.01349 0.00588 0.00393 0.00065 0.00016 0.02421
455.55039 0.00009 0.01280 0.00537 0.00359 0.00058 0.00014 0.02256
455.56039 0.00008 0.01213 0.00490 0.00327 0.00052 0.00012 0.02102
455.57039 0.00007 0.01149 0.00446 0.00298 0.00046 0.00011 0.01957
455.58039 0.00006 0.01087 0.00406 0.00271 0.00041 0.00010 0.01820
455.59039 0.00005 0.01027 0.00369 0.00246 0.00036 0.00009 0.01692
455.60039 0.00005 0.00969 0.00335 0.00224 0.00032 0.00008 0.01572
455.61039 0.00004 0.00913 0.00304 0.00203 0.00028 0.00007 0.01460
455.62039 0.00004 0.00860 0.00276 0.00184 0.00025 0.00006 0.01354
455.63039 0.00003 0.00809 0.00250 0.00167 0.00022 0.00005 0.01255
455.64039 0.00003 0.00760 0.00226 0.00151 0.00019 0.00005 0.01163
455.65039 0.00002 0.00713 0.00204 0.00136 0.00017 0.00004 0.01077
455.66039 0.00002 0.00669 0.00184 0.00123 0.00015 0.00004 0.00996
455.67039 0.00002 0.00626 0.00166 0.00111 0.00013 0.00003 0.00921
455.68039 0.00002 0.00586 0.00149 0.00100 0.00012 0.00003 0.00851
455.69039 0.00001 0.00547 0.00134 0.00090 0.00010 0.00002 0.00785
455.70039 0.00001 0.00511 0.00121 0.00081 0.00009 0.00002 0.00724
455.71039 0.00001 0.00476 0.00108 0.00073 0.00008 0.00002 0.00668
455.72039 0.00001 0.00444 0.00097 0.00065 0.00007 0.00002 0.00615
455.73039 0.00001 0.00413 0.00087 0.00058 0.00006 0.00001 0.00566
455.74039 0.00001 0.00383 0.00078 0.00052 0.00005 0.00001 0.00520
455.75039 0.00001 0.00356 0.00070 0.00047 0.00004 0.00001 0.00478
455.76039 0.00001 0.00330 0.00062 0.00042 0.00004 0.00001 0.00439
455.77039 0.00000 0.00306 0.00055 0.00037 0.00003 0.00001 0.00403
455.78039 0.00000 0.00283 0.00049 0.00033 0.00003 0.00001 0.00369
455.79039 0.00000 0.00261 0.00044 0.00030 0.00003 0.00001 0.00338
455.80039 0.00000 0.00241 0.00039 0.00026 0.00002 0.00001 0.00309
455.81039 0.00000 0.00222 0.00035 0.00023 0.00002 0.00000 0.00283
455.82039 0.00000 0.00205 0.00031 0.00021 0.00002 0.00000 0.00259
455.83039 0.00000 0.00188 0.00027 0.00019 0.00001 0.00000 0.00236
455.84039 0.00000 0.00173 0.00024 0.00016 0.00001 0.00000 0.00215
455.85039 0.00000 0.00159 0.00021 0.00015 0.00001 0.00000 0.00196
455.86039 0.00000 0.00146 0.00019 0.00013 0.00001 0.00000 0.00179
455.87039 0.00000 0.00133 0.00017 0.00011 0.00001 0.00000 0.00162
455.88039 0.00000 0.00122 0.00015 0.00010 0.00001 0.00000 0.00148
455.89039 0.00000 0.00111 0.00013 0.00009 0.00001 0.00000 0.00134
455.90039 0.00000 0.00102 0.00011 0.00008 0.00000 0.00000 0.00122
455.91039 0.00000 0.00093 0.00010 0.00007 0.00000 0.00000 0.00110
455.92039 0.00000 0.00085 0.00009 0.00006 0.00000 0.00000 0.00100
455.93039 0.00000 0.00077 0.00008 0.00005 0.00000 0.00000 0.00090
455.94039 0.00000 0.00070 0.00007 0.00005 0.00000 0.00000 0.00082
455.95039 0.00000 0.00063 0.00006 0.00004 0.00000 0.00000 0.00074
455.96039 0.00000 0.00058 0.00005 0.00004 0.00000 0.00000 0.00066
455.97039 0.00000 0.00052 0.00004 0.00003 0.00000 0.00000 0.00060


==> figures/data/SQS/y_0.46875_0/Ti-stats.txt <==
------- Overall peaks -------

level:4
average position: 454.56412321707296
position stdev: 0.16366209935446455
position uncertainty 0.03149678570614646
list of positions: 
454.66798232335395
454.70196214609024
454.50024161755664
454.44313782245604
454.4801011026922
454.5626989826914
454.59237301012166
454.50852680742196
454.8060133546989
454.7582910966266
454.5242558106736
454.3615700298407
454.4209701947038
454.3949438548829
454.51057392065997
454.7068540748575
454.5058425391644
454.52308640092986
454.5890977104529
454.77591224438163
454.47932244862227
454.4261075701928
454.6462527990496
454.52173807628014
454.4387246782262
455.0743532314189
454.31039301292196

------- All types -------

NNNNNN4
number of atoms in this configuration: 2
average position: 454.43205400857994
position stdev: 0.01567487990643744
position uncertainty 0.011083813876126669
list of positions: 
454.44313782245604
454.4209701947038

NOOOOO4
number of atoms in this configuration: 1
average position: 455.0743532314189
position stdev: 0.0
position uncertainty 0.0
list of positions: 
455.0743532314189

NNOOOO4
number of atoms in this configuration: 7
average position: 454.6568629694263
position stdev: 0.11227932560347492
position uncertainty 0.04243759613154883
list of positions: 
454.70196214609024
454.50024161755664
454.50852680742196
454.7582910966266
454.7068540748575
454.77591224438163
454.6462527990496

NNNOOO4
number of atoms in this configuration: 8
average position: 454.5597190456704
position stdev: 0.1491296363015896
position uncertainty 0.052725288552368764
list of positions: 
454.66798232335395
454.5626989826914
454.59237301012166
454.8060133546989
454.52308640092986
454.5890977104529
454.4261075701928
454.31039301292196

NNNNOO4
number of atoms in this configuration: 7
average position: 454.4730792407856
position stdev: 0.05739190067824336
position uncertainty 0.02169209949485016
list of positions: 
454.4801011026922
454.5242558106736
454.3615700298407
454.5058425391644
454.47932244862227
454.52173807628014
454.4387246782262

NNNNNO4
number of atoms in this configuration: 2
average position: 454.45275888777144
position stdev: 0.08176280362000168
position uncertainty 0.057815032888527185
list of positions: 
454.3949438548829
454.51057392065997

------- Simplified types based on number of neighbors -------

6-coordinated4
number of atoms in this configuration: 27
average position: 454.56412321707296
position stdev: 0.16366209935446455
position uncertainty 0.03149678570614646
list of positions: 
454.66798232335395
454.70196214609024
454.50024161755664
454.44313782245604
454.4801011026922
454.5626989826914
454.59237301012166
454.50852680742196
454.8060133546989
454.7582910966266
454.5242558106736
454.3615700298407
454.4209701947038
454.3949438548829
454.51057392065997
454.7068540748575
454.5058425391644
454.52308640092986
454.5890977104529
454.77591224438163
454.47932244862227
454.4261075701928
454.6462527990496
454.52173807628014
454.4387246782262
455.0743532314189
454.31039301292196



==> figures/data/SQS/y_0.46875_0/XPS-shifts-dscf-cond.txt <==
1 N 1 1S -50232.81360138 -50203.03172674 29.78187464
2 N 1 1S -50232.81360138 -50203.09749271 29.71610867
3 N 1 1S -50232.81360138 -50203.07916456 29.73443682
4 N 1 1S -50232.81360138 -50203.10202045 29.71158093
5 N 1 1S -50232.81360138 -50203.06040749 29.75319389
6 N 1 1S -50232.81360138 -50203.04612511 29.76747627
7 N 1 1S -50232.81360138 -50203.09770777 29.71589361
8 N 1 1S -50232.81360138 -50203.14268448 29.67091690
9 N 1 1S -50232.81360138 -50203.09006442 29.72353696
10 N 1 1S -50232.81360138 -50203.07325869 29.74034269
11 N 1 1S -50232.81360138 -50203.09401619 29.71958519
12 N 1 1S -50232.81360138 -50203.12208104 29.69152034
13 N 1 1S -50232.81360138 -50203.15762053 29.65598085
14 N 1 1S -50232.81360138 -50203.08780336 29.72579802
15 N 1 1S -50232.81360138 -50203.06152865 29.75207273
16 N 1 1S -50232.81360138 -50203.06198636 29.75161502
17 N 1 1S -50232.81360138 -50203.06004579 29.75355559
18 O 1 1S -50232.81360138 -50193.18181400 39.63178738
19 O 1 1S -50232.81360138 -50193.20352957 39.61007181
20 O 1 1S -50232.81360138 -50193.18174973 39.63185165
21 O 1 1S -50232.81360138 -50193.19637647 39.61722491
22 O 1 1S -50232.81360138 -50193.11845446 39.69514692
23 O 1 1S -50232.81360138 -50193.15813442 39.65546696
24 O 1 1S -50232.81360138 -50193.19041253 39.62318885
25 O 1 1S -50232.81360138 -50193.13718520 39.67641618
26 O 1 1S -50232.81360138 -50193.19394648 39.61965490
27 O 1 1S -50232.81360138 -50193.15519565 39.65840573
28 O 1 1S -50232.81360138 -50193.16659500 39.64700638
29 O 1 1S -50232.81360138 -50193.24046133 39.57314005
30 O 1 1S -50232.81360138 -50193.17669278 39.63690860
31 O 1 1S -50232.81360138 -50193.17026084 39.64334054
32 O 1 1S -50232.81360138 -50193.17241120 39.64119018
33 Ti 4 2P -50232.81360138 -50199.39613319 33.41746819
34 Ti 4 2P -50232.81360138 -50199.39363572 33.41996566
35 Ti 4 2P -50232.81360138 -50199.40846190 33.40513948
36 Ti 4 2P -50232.81360138 -50199.41265895 33.40094243
37 Ti 4 2P -50232.81360138 -50199.40994220 33.40365918
38 Ti 4 2P -50232.81360138 -50199.40387137 33.40973001
39 Ti 4 2P -50232.81360138 -50199.40169037 33.41191101
40 Ti 4 2P -50232.81360138 -50199.40785295 33.40574843
41 Ti 4 2P -50232.81360138 -50199.38598810 33.42761328
42 Ti 4 2P -50232.81360138 -50199.38949562 33.42410576
43 Ti 4 2P -50232.81360138 -50199.40669689 33.40690449
44 Ti 4 2P -50232.81360138 -50199.41865407 33.39494731
45 Ti 4 2P -50232.81360138 -50199.41428824 33.39931314
46 Ti 4 2P -50232.81360138 -50199.41620114 33.39740024
47 Ti 4 2P -50232.81360138 -50199.40770249 33.40589889
48 Ti 4 2P -50232.81360138 -50199.39327617 33.42032521
49 Ti 4 2P -50232.81360138 -50199.40805024 33.40555114
50 Ti 4 2P -50232.81360138 -50199.40678284 33.40681854
51 Ti 4 2P -50232.81360138 -50199.40193110 33.41167028
52 Ti 4 2P -50232.81360138 -50199.38820049 33.42540089
53 Ti 4 2P -50232.81360138 -50199.40999943 33.40360195
54 Ti 4 2P -50232.81360138 -50199.41391065 33.39969073
55 Ti 4 2P -50232.81360138 -50199.39773028 33.41587110
56 Ti 4 2P -50232.81360138 -50199.40688194 33.40671944
57 Ti 4 2P -50232.81360138 -50199.41298331 33.40061807
58 Ti 4 2P -50232.81360138 -50199.36626549 33.44733589
59 Ti 4 2P -50232.81360138 -50199.42241551 33.39118587


==> figures/data/SQS/y_0.46875_12/N-XPS-spectra-imp.txt <==
energy    N^{2V_{Ti}} N^{1V_{Ti}} N^{0V_{Ti}} total
402.68072 0.00033 0.00000 0.00000 0.00033
402.69072 0.00036 0.00000 0.00000 0.00036
402.70072 0.00040 0.00000 0.00000 0.00040
402.71072 0.00045 0.00000 0.00000 0.00045
402.72072 0.00049 0.00000 0.00000 0.00049
402.73072 0.00054 0.00000 0.00000 0.00054
402.74072 0.00060 0.00000 0.00000 0.00060
402.75072 0.00066 0.00000 0.00000 0.00066
402.76072 0.00073 0.00000 0.00000 0.00073
402.77072 0.00080 0.00000 0.00000 0.00080
402.78072 0.00088 0.00000 0.00000 0.00088
402.79072 0.00096 0.00000 0.00000 0.00096
402.80072 0.00105 0.00000 0.00000 0.00106
402.81072 0.00115 0.00000 0.00000 0.00116
402.82072 0.00126 0.00000 0.00000 0.00126
402.83072 0.00138 0.00000 0.00000 0.00138
402.84072 0.00150 0.00000 0.00000 0.00151
402.85072 0.00164 0.00000 0.00000 0.00164
402.86072 0.00179 0.00000 0.00000 0.00179
402.87072 0.00194 0.00000 0.00000 0.00195
402.88072 0.00211 0.00000 0.00000 0.00211
402.89072 0.00229 0.00000 0.00000 0.00230
402.90072 0.00249 0.00000 0.00000 0.00249
402.91072 0.00269 0.00000 0.00000 0.00270
402.92072 0.00291 0.00001 0.00000 0.00292
402.93072 0.00315 0.00001 0.00000 0.00316
402.94072 0.00340 0.00001 0.00000 0.00341
402.95072 0.00367 0.00001 0.00000 0.00368
402.96072 0.00395 0.00001 0.00000 0.00397
402.97072 0.00426 0.00001 0.00000 0.00427
402.98072 0.00458 0.00001 0.00000 0.00459
402.99072 0.00492 0.00002 0.00000 0.00494
403.00072 0.00528 0.00002 0.00000 0.00530
403.01072 0.00566 0.00002 0.00000 0.00568
403.02072 0.00606 0.00002 0.00000 0.00609
403.03072 0.00649 0.00003 0.00000 0.00651
403.04072 0.00693 0.00003 0.00000 0.00696
403.05072 0.00740 0.00004 0.00000 0.00744
403.06072 0.00790 0.00004 0.00000 0.00794
403.07072 0.00841 0.00005 0.00000 0.00846
403.08072 0.00896 0.00005 0.00000 0.00901
403.09072 0.00952 0.00006 0.00000 0.00959
403.10072 0.01012 0.00007 0.00000 0.01019
403.11072 0.01074 0.00008 0.00000 0.01082
403.12072 0.01138 0.00009 0.00000 0.01147
403.13072 0.01206 0.00010 0.00000 0.01216
403.14072 0.01276 0.00011 0.00000 0.01287
403.15072 0.01348 0.00013 0.00000 0.01361
403.16072 0.01424 0.00015 0.00000 0.01438
403.17072 0.01502 0.00016 0.00000 0.01518
403.18072 0.01582 0.00019 0.00000 0.01601
403.19072 0.01666 0.00021 0.00000 0.01687
403.20072 0.01752 0.00023 0.00000 0.01775
403.21072 0.01840 0.00026 0.00000 0.01867
403.22072 0.01932 0.00030 0.00000 0.01961
403.23072 0.02025 0.00033 0.00000 0.02058
403.24072 0.02121 0.00037 0.00000 0.02158
403.25072 0.02220 0.00041 0.00000 0.02261
403.26072 0.02320 0.00046 0.00000 0.02367
403.27072 0.02423 0.00052 0.00000 0.02475
403.28072 0.02528 0.00058 0.00000 0.02586
403.29072 0.02635 0.00064 0.00000 0.02699
403.30072 0.02744 0.00072 0.00000 0.02815
403.31072 0.02854 0.00079 0.00000 0.02933
403.32072 0.02966 0.00088 0.00000 0.03054
403.33072 0.03079 0.00098 0.00000 0.03177
403.34072 0.03193 0.00108 0.00000 0.03302
403.35072 0.03308 0.00120 0.00000 0.03428
403.36072 0.03424 0.00133 0.00000 0.03557
403.37072 0.03541 0.00146 0.00000 0.03688
403.38072 0.03658 0.00161 0.00000 0.03820
403.39072 0.03775 0.00178 0.00000 0.03954
403.40072 0.03893 0.00196 0.00000 0.04089
403.41072 0.04010 0.00215 0.00000 0.04225
403.42072 0.04126 0.00236 0.00001 0.04363
403.43072 0.04242 0.00259 0.00001 0.04502
403.44072 0.04357 0.00284 0.00001 0.04641
403.45072 0.04470 0.00311 0.00001 0.04782
403.46072 0.04582 0.00340 0.00001 0.04923
403.47072 0.04693 0.00371 0.00001 0.05065
403.48072 0.04801 0.00405 0.00001 0.05208
403.49072 0.04907 0.00441 0.00001 0.05350
403.50072 0.05011 0.00481 0.00002 0.05493
403.51072 0.05112 0.00523 0.00002 0.05637
403.52072 0.05210 0.00568 0.00002 0.05780
403.53072 0.05305 0.00616 0.00002 0.05924
403.54072 0.05397 0.00668 0.00003 0.06067
403.55072 0.05484 0.00723 0.00003 0.06211
403.56072 0.05568 0.00782 0.00004 0.06354
403.57072 0.05648 0.00845 0.00004 0.06497
403.58072 0.05723 0.00912 0.00005 0.06640
403.59072 0.05794 0.00984 0.00005 0.06783
403.60072 0.05861 0.01059 0.00006 0.06926
403.61072 0.05922 0.01140 0.00007 0.07069
403.62072 0.05979 0.01225 0.00008 0.07211
403.63072 0.06030 0.01315 0.00009 0.07354
403.64072 0.06076 0.01410 0.00010 0.07496
403.65072 0.06117 0.01510 0.00011 0.07638
403.66072 0.06152 0.01616 0.00013 0.07780
403.67072 0.06181 0.01727 0.00014 0.07923
403.68072 0.06205 0.01844 0.00016 0.08065
403.69072 0.06223 0.01967 0.00018 0.08208
403.70072 0.06235 0.02096 0.00020 0.08351
403.71072 0.06241 0.02231 0.00022 0.08494
403.72072 0.06242 0.02371 0.00025 0.08638
403.73072 0.06236 0.02518 0.00028 0.08783
403.74072 0.06225 0.02672 0.00031 0.08928
403.75072 0.06208 0.02831 0.00035 0.09075
403.76072 0.06185 0.02997 0.00039 0.09222
403.77072 0.06157 0.03169 0.00044 0.09370
403.78072 0.06123 0.03348 0.00049 0.09519
403.79072 0.06083 0.03532 0.00054 0.09670
403.80072 0.06039 0.03723 0.00060 0.09822
403.81072 0.05988 0.03920 0.00067 0.09975
403.82072 0.05933 0.04123 0.00074 0.10130
403.83072 0.05873 0.04332 0.00082 0.10287
403.84072 0.05808 0.04547 0.00091 0.10445
403.85072 0.05738 0.04767 0.00100 0.10605
403.86072 0.05664 0.04992 0.00110 0.10766
403.87072 0.05586 0.05222 0.00122 0.10930
403.88072 0.05503 0.05457 0.00134 0.11095
403.89072 0.05417 0.05697 0.00148 0.11261
403.90072 0.05327 0.05941 0.00162 0.11430
403.91072 0.05234 0.06188 0.00178 0.11600
403.92072 0.05137 0.06439 0.00196 0.11772
403.93072 0.05038 0.06693 0.00215 0.11945
403.94072 0.04935 0.06950 0.00235 0.12120
403.95072 0.04831 0.07208 0.00257 0.12296
403.96072 0.04724 0.07468 0.00281 0.12473
403.97072 0.04615 0.07730 0.00306 0.12652
403.98072 0.04505 0.07992 0.00334 0.12831
403.99072 0.04393 0.08254 0.00364 0.13011
404.00072 0.04280 0.08515 0.00396 0.13191
404.01072 0.04166 0.08775 0.00431 0.13372
404.02072 0.04051 0.09034 0.00468 0.13553
404.03072 0.03935 0.09290 0.00508 0.13733
404.04072 0.03820 0.09544 0.00550 0.13914
404.05072 0.03704 0.09794 0.00596 0.14093
404.06072 0.03588 0.10039 0.00645 0.14272
404.07072 0.03473 0.10280 0.00697 0.14449
404.08072 0.03358 0.10515 0.00752 0.14625
404.09072 0.03244 0.10745 0.00811 0.14799
404.10072 0.03130 0.10967 0.00874 0.14972
404.11072 0.03018 0.11183 0.00941 0.15142
404.12072 0.02908 0.11390 0.01011 0.15309
404.13072 0.02798 0.11589 0.01086 0.15473
404.14072 0.02690 0.11778 0.01166 0.15634
404.15072 0.02584 0.11958 0.01250 0.15792
404.16072 0.02480 0.12128 0.01339 0.15947
404.17072 0.02377 0.12287 0.01432 0.16097
404.18072 0.02277 0.12436 0.01531 0.16244
404.19072 0.02179 0.12572 0.01635 0.16386
404.20072 0.02083 0.12696 0.01744 0.16523
404.21072 0.01989 0.12808 0.01859 0.16656
404.22072 0.01898 0.12908 0.01979 0.16785
404.23072 0.01809 0.12994 0.02105 0.16908
404.24072 0.01723 0.13067 0.02237 0.17027
404.25072 0.01639 0.13126 0.02375 0.17140
404.26072 0.01558 0.13172 0.02519 0.17248
404.27072 0.01479 0.13203 0.02669 0.17351
404.28072 0.01403 0.13221 0.02825 0.17449
404.29072 0.01329 0.13225 0.02988 0.17542
404.30072 0.01259 0.13214 0.03157 0.17629
404.31072 0.01190 0.13190 0.03332 0.17712
404.32072 0.01125 0.13152 0.03513 0.17790
404.33072 0.01062 0.13099 0.03701 0.17862
404.34072 0.01001 0.13034 0.03895 0.17930
404.35072 0.00943 0.12955 0.04096 0.17993
404.36072 0.00888 0.12862 0.04302 0.18052
404.37072 0.00835 0.12757 0.04515 0.18107
404.38072 0.00784 0.12639 0.04734 0.18157
404.39072 0.00736 0.12509 0.04958 0.18204
404.40072 0.00690 0.12368 0.05189 0.18246
404.41072 0.00646 0.12215 0.05425 0.18286
404.42072 0.00605 0.12051 0.05666 0.18322
404.43072 0.00565 0.11876 0.05913 0.18354
404.44072 0.00528 0.11692 0.06165 0.18385
404.45072 0.00492 0.11499 0.06421 0.18412
404.46072 0.00459 0.11296 0.06682 0.18437
404.47072 0.00427 0.11086 0.06947 0.18460
404.48072 0.00397 0.10868 0.07216 0.18481
404.49072 0.00369 0.10643 0.07488 0.18500
404.50072 0.00343 0.10411 0.07764 0.18518
404.51072 0.00318 0.10174 0.08042 0.18534
404.52072 0.00294 0.09932 0.08323 0.18549
404.53072 0.00272 0.09685 0.08605 0.18563
404.54072 0.00252 0.09435 0.08889 0.18576
404.55072 0.00232 0.09181 0.09174 0.18588
404.56072 0.00214 0.08924 0.09460 0.18599
404.57072 0.00198 0.08666 0.09746 0.18610
404.58072 0.00182 0.08406 0.10031 0.18619
404.59072 0.00167 0.08146 0.10316 0.18629
404.60072 0.00154 0.07885 0.10599 0.18637
404.61072 0.00141 0.07624 0.10880 0.18645
404.62072 0.00129 0.07364 0.11158 0.18652
404.63072 0.00119 0.07106 0.11434 0.18658
404.64072 0.00108 0.06849 0.11706 0.18663
404.65072 0.00099 0.06595 0.11973 0.18667
404.66072 0.00091 0.06343 0.12236 0.18670
404.67072 0.00083 0.06095 0.12494 0.18672
404.68072 0.00075 0.05850 0.12746 0.18672
404.69072 0.00069 0.05609 0.12992 0.18670
404.70072 0.00062 0.05373 0.13231 0.18666
404.71072 0.00057 0.05141 0.13462 0.18659
404.72072 0.00051 0.04913 0.13686 0.18651
404.73072 0.00047 0.04691 0.13901 0.18639
404.74072 0.00042 0.04474 0.14108 0.18624
404.75072 0.00038 0.04263 0.14305 0.18606
404.76072 0.00034 0.04057 0.14492 0.18584
404.77072 0.00031 0.03858 0.14669 0.18558
404.78072 0.00028 0.03664 0.14836 0.18528
404.79072 0.00025 0.03476 0.14992 0.18493
404.80072 0.00023 0.03294 0.15136 0.18453
404.81072 0.00020 0.03119 0.15268 0.18408
404.82072 0.00018 0.02950 0.15389 0.18357
404.83072 0.00016 0.02787 0.15497 0.18301
404.84072 0.00015 0.02630 0.15593 0.18238
404.85072 0.00013 0.02480 0.15676 0.18169
404.86072 0.00012 0.02335 0.15746 0.18093
404.87072 0.00011 0.02197 0.15803 0.18011
404.88072 0.00009 0.02065 0.15847 0.17921
404.89072 0.00008 0.01938 0.15878 0.17825
404.90072 0.00007 0.01818 0.15895 0.17720
404.91072 0.00007 0.01703 0.15899 0.17608
404.92072 0.00006 0.01594 0.15889 0.17489
404.93072 0.00005 0.01490 0.15866 0.17361
404.94072 0.00005 0.01391 0.15829 0.17225
404.95072 0.00004 0.01298 0.15780 0.17082
404.96072 0.00004 0.01210 0.15717 0.16930
404.97072 0.00003 0.01126 0.15641 0.16771
404.98072 0.00003 0.01047 0.15553 0.16603
404.99072 0.00003 0.00973 0.15452 0.16427
405.00072 0.00002 0.00903 0.15339 0.16244
405.01072 0.00002 0.00837 0.15213 0.16052
405.02072 0.00002 0.00775 0.15077 0.15853
405.03072 0.00002 0.00717 0.14928 0.15647
405.04072 0.00001 0.00662 0.14769 0.15433
405.05072 0.00001 0.00612 0.14599 0.15212
405.06072 0.00001 0.00564 0.14419 0.14984
405.07072 0.00001 0.00519 0.14229 0.14750
405.08072 0.00001 0.00478 0.14030 0.14509
405.09072 0.00001 0.00439 0.13822 0.14262
405.10072 0.00001 0.00403 0.13605 0.14009
405.11072 0.00001 0.00370 0.13380 0.13751
405.12072 0.00000 0.00339 0.13148 0.13488
405.13072 0.00000 0.00310 0.12909 0.13220
405.14072 0.00000 0.00284 0.12663 0.12948
405.15072 0.00000 0.00259 0.12412 0.12671
405.16072 0.00000 0.00237 0.12155 0.12392
405.17072 0.00000 0.00216 0.11893 0.12109
405.18072 0.00000 0.00196 0.11627 0.11823
405.19072 0.00000 0.00179 0.11357 0.11536
405.20072 0.00000 0.00162 0.11084 0.11246
405.21072 0.00000 0.00147 0.10807 0.10955
405.22072 0.00000 0.00134 0.10529 0.10663
405.23072 0.00000 0.00121 0.10249 0.10370
405.24072 0.00000 0.00109 0.09968 0.10077
405.25072 0.00000 0.00099 0.09686 0.09785
405.26072 0.00000 0.00089 0.09403 0.09493
405.27072 0.00000 0.00081 0.09121 0.09202
405.28072 0.00000 0.00073 0.08840 0.08913
405.29072 0.00000 0.00065 0.08560 0.08625
405.30072 0.00000 0.00059 0.08281 0.08340
405.31072 0.00000 0.00053 0.08004 0.08057
405.32072 0.00000 0.00047 0.07730 0.07777
405.33072 0.00000 0.00042 0.07458 0.07501
405.34072 0.00000 0.00038 0.07190 0.07228
405.35072 0.00000 0.00034 0.06925 0.06959
405.36072 0.00000 0.00030 0.06664 0.06694
405.37072 0.00000 0.00027 0.06407 0.06434
405.38072 0.00000 0.00024 0.06154 0.06178
405.39072 0.00000 0.00021 0.05906 0.05927
405.40072 0.00000 0.00019 0.05662 0.05682
405.41072 0.00000 0.00017 0.05424 0.05441
405.42072 0.00000 0.00015 0.05191 0.05206
405.43072 0.00000 0.00013 0.04964 0.04977
405.44072 0.00000 0.00012 0.04742 0.04754
405.45072 0.00000 0.00010 0.04526 0.04536
405.46072 0.00000 0.00009 0.04315 0.04325
405.47072 0.00000 0.00008 0.04111 0.04119
405.48072 0.00000 0.00007 0.03913 0.03920
405.49072 0.00000 0.00006 0.03721 0.03727
405.50072 0.00000 0.00006 0.03535 0.03540
405.51072 0.00000 0.00005 0.03355 0.03360
405.52072 0.00000 0.00004 0.03181 0.03185
405.53072 0.00000 0.00004 0.03013 0.03017
405.54072 0.00000 0.00003 0.02852 0.02855
405.55072 0.00000 0.00003 0.02697 0.02700
405.56072 0.00000 0.00003 0.02547 0.02550
405.57072 0.00000 0.00002 0.02404 0.02406
405.58072 0.00000 0.00002 0.02267 0.02269
405.59072 0.00000 0.00002 0.02135 0.02137
405.60072 0.00000 0.00001 0.02009 0.02011
405.61072 0.00000 0.00001 0.01889 0.01890
405.62072 0.00000 0.00001 0.01774 0.01775
405.63072 0.00000 0.00001 0.01664 0.01665
405.64072 0.00000 0.00001 0.01560 0.01561
405.65072 0.00000 0.00001 0.01461 0.01462
405.66072 0.00000 0.00001 0.01367 0.01368
405.67072 0.00000 0.00001 0.01278 0.01278
405.68072 0.00000 0.00000 0.01193 0.01194
405.69072 0.00000 0.00000 0.01113 0.01113
405.70072 0.00000 0.00000 0.01037 0.01037
405.71072 0.00000 0.00000 0.00966 0.00966
405.72072 0.00000 0.00000 0.00898 0.00898
405.73072 0.00000 0.00000 0.00834 0.00835
405.74072 0.00000 0.00000 0.00775 0.00775
405.75072 0.00000 0.00000 0.00718 0.00718
405.76072 0.00000 0.00000 0.00665 0.00666
405.77072 0.00000 0.00000 0.00616 0.00616
405.78072 0.00000 0.00000 0.00569 0.00569
405.79072 0.00000 0.00000 0.00526 0.00526
405.80072 0.00000 0.00000 0.00485 0.00485
405.81072 0.00000 0.00000 0.00447 0.00447
405.82072 0.00000 0.00000 0.00412 0.00412
405.83072 0.00000 0.00000 0.00379 0.00379
405.84072 0.00000 0.00000 0.00348 0.00348
405.85072 0.00000 0.00000 0.00320 0.00320
405.86072 0.00000 0.00000 0.00293 0.00293
405.87072 0.00000 0.00000 0.00269 0.00269
405.88072 0.00000 0.00000 0.00246 0.00246
405.89072 0.00000 0.00000 0.00225 0.00225
405.90072 0.00000 0.00000 0.00205 0.00205
405.91072 0.00000 0.00000 0.00187 0.00187
405.92072 0.00000 0.00000 0.00171 0.00171
405.93072 0.00000 0.00000 0.00155 0.00155
405.94072 0.00000 0.00000 0.00141 0.00141
405.95072 0.00000 0.00000 0.00128 0.00128
405.96072 0.00000 0.00000 0.00117 0.00117
405.97072 0.00000 0.00000 0.00106 0.00106
405.98072 0.00000 0.00000 0.00096 0.00096
405.99072 0.00000 0.00000 0.00087 0.00087
406.00072 0.00000 0.00000 0.00078 0.00078
406.01072 0.00000 0.00000 0.00071 0.00071
406.02072 0.00000 0.00000 0.00064 0.00064
406.03072 0.00000 0.00000 0.00058 0.00058
406.04072 0.00000 0.00000 0.00052 0.00052


==> figures/data/SQS/y_0.46875_12/N-XPS-spectra.txt <==
energy TiTiTiTi TiTiTiTiTiTi TiTiTiTiTi total
402.68072 0.00033 0.00000 0.00000 0.00033
402.69072 0.00036 0.00000 0.00000 0.00036
402.70072 0.00040 0.00000 0.00000 0.00040
402.71072 0.00045 0.00000 0.00000 0.00045
402.72072 0.00049 0.00000 0.00000 0.00049
402.73072 0.00054 0.00000 0.00000 0.00054
402.74072 0.00060 0.00000 0.00000 0.00060
402.75072 0.00066 0.00000 0.00000 0.00066
402.76072 0.00073 0.00000 0.00000 0.00073
402.77072 0.00080 0.00000 0.00000 0.00080
402.78072 0.00088 0.00000 0.00000 0.00088
402.79072 0.00096 0.00000 0.00000 0.00096
402.80072 0.00105 0.00000 0.00000 0.00106
402.81072 0.00115 0.00000 0.00000 0.00116
402.82072 0.00126 0.00000 0.00000 0.00126
402.83072 0.00138 0.00000 0.00000 0.00138
402.84072 0.00150 0.00000 0.00000 0.00151
402.85072 0.00164 0.00000 0.00000 0.00164
402.86072 0.00179 0.00000 0.00000 0.00179
402.87072 0.00194 0.00000 0.00000 0.00195
402.88072 0.00211 0.00000 0.00000 0.00211
402.89072 0.00229 0.00000 0.00000 0.00230
402.90072 0.00249 0.00000 0.00000 0.00249
402.91072 0.00269 0.00000 0.00000 0.00270
402.92072 0.00291 0.00000 0.00001 0.00292
402.93072 0.00315 0.00000 0.00001 0.00316
402.94072 0.00340 0.00000 0.00001 0.00341
402.95072 0.00367 0.00000 0.00001 0.00368
402.96072 0.00395 0.00000 0.00001 0.00397
402.97072 0.00426 0.00000 0.00001 0.00427
402.98072 0.00458 0.00000 0.00001 0.00459
402.99072 0.00492 0.00000 0.00002 0.00494
403.00072 0.00528 0.00000 0.00002 0.00530
403.01072 0.00566 0.00000 0.00002 0.00568
403.02072 0.00606 0.00000 0.00002 0.00609
403.03072 0.00649 0.00000 0.00003 0.00651
403.04072 0.00693 0.00000 0.00003 0.00696
403.05072 0.00740 0.00000 0.00004 0.00744
403.06072 0.00790 0.00000 0.00004 0.00794
403.07072 0.00841 0.00000 0.00005 0.00846
403.08072 0.00896 0.00000 0.00005 0.00901
403.09072 0.00952 0.00000 0.00006 0.00959
403.10072 0.01012 0.00000 0.00007 0.01019
403.11072 0.01074 0.00000 0.00008 0.01082
403.12072 0.01138 0.00000 0.00009 0.01147
403.13072 0.01206 0.00000 0.00010 0.01216
403.14072 0.01276 0.00000 0.00011 0.01287
403.15072 0.01348 0.00000 0.00013 0.01361
403.16072 0.01424 0.00000 0.00015 0.01438
403.17072 0.01502 0.00000 0.00016 0.01518
403.18072 0.01582 0.00000 0.00019 0.01601
403.19072 0.01666 0.00000 0.00021 0.01687
403.20072 0.01752 0.00000 0.00023 0.01775
403.21072 0.01840 0.00000 0.00026 0.01867
403.22072 0.01932 0.00000 0.00030 0.01961
403.23072 0.02025 0.00000 0.00033 0.02058
403.24072 0.02121 0.00000 0.00037 0.02158
403.25072 0.02220 0.00000 0.00041 0.02261
403.26072 0.02320 0.00000 0.00046 0.02367
403.27072 0.02423 0.00000 0.00052 0.02475
403.28072 0.02528 0.00000 0.00058 0.02586
403.29072 0.02635 0.00000 0.00064 0.02699
403.30072 0.02744 0.00000 0.00072 0.02815
403.31072 0.02854 0.00000 0.00079 0.02933
403.32072 0.02966 0.00000 0.00088 0.03054
403.33072 0.03079 0.00000 0.00098 0.03177
403.34072 0.03193 0.00000 0.00108 0.03302
403.35072 0.03308 0.00000 0.00120 0.03428
403.36072 0.03424 0.00000 0.00133 0.03557
403.37072 0.03541 0.00000 0.00146 0.03688
403.38072 0.03658 0.00000 0.00161 0.03820
403.39072 0.03775 0.00000 0.00178 0.03954
403.40072 0.03893 0.00000 0.00196 0.04089
403.41072 0.04010 0.00000 0.00215 0.04225
403.42072 0.04126 0.00001 0.00236 0.04363
403.43072 0.04242 0.00001 0.00259 0.04502
403.44072 0.04357 0.00001 0.00284 0.04641
403.45072 0.04470 0.00001 0.00311 0.04782
403.46072 0.04582 0.00001 0.00340 0.04923
403.47072 0.04693 0.00001 0.00371 0.05065
403.48072 0.04801 0.00001 0.00405 0.05208
403.49072 0.04907 0.00001 0.00441 0.05350
403.50072 0.05011 0.00002 0.00481 0.05493
403.51072 0.05112 0.00002 0.00523 0.05637
403.52072 0.05210 0.00002 0.00568 0.05780
403.53072 0.05305 0.00002 0.00616 0.05924
403.54072 0.05397 0.00003 0.00668 0.06067
403.55072 0.05484 0.00003 0.00723 0.06211
403.56072 0.05568 0.00004 0.00782 0.06354
403.57072 0.05648 0.00004 0.00845 0.06497
403.58072 0.05723 0.00005 0.00912 0.06640
403.59072 0.05794 0.00005 0.00984 0.06783
403.60072 0.05861 0.00006 0.01059 0.06926
403.61072 0.05922 0.00007 0.01140 0.07069
403.62072 0.05979 0.00008 0.01225 0.07211
403.63072 0.06030 0.00009 0.01315 0.07354
403.64072 0.06076 0.00010 0.01410 0.07496
403.65072 0.06117 0.00011 0.01510 0.07638
403.66072 0.06152 0.00013 0.01616 0.07780
403.67072 0.06181 0.00014 0.01727 0.07923
403.68072 0.06205 0.00016 0.01844 0.08065
403.69072 0.06223 0.00018 0.01967 0.08208
403.70072 0.06235 0.00020 0.02096 0.08351
403.71072 0.06241 0.00022 0.02231 0.08494
403.72072 0.06242 0.00025 0.02371 0.08638
403.73072 0.06236 0.00028 0.02518 0.08783
403.74072 0.06225 0.00031 0.02672 0.08928
403.75072 0.06208 0.00035 0.02831 0.09075
403.76072 0.06185 0.00039 0.02997 0.09222
403.77072 0.06157 0.00044 0.03169 0.09370
403.78072 0.06123 0.00049 0.03348 0.09519
403.79072 0.06083 0.00054 0.03532 0.09670
403.80072 0.06039 0.00060 0.03723 0.09822
403.81072 0.05988 0.00067 0.03920 0.09975
403.82072 0.05933 0.00074 0.04123 0.10130
403.83072 0.05873 0.00082 0.04332 0.10287
403.84072 0.05808 0.00091 0.04547 0.10445
403.85072 0.05738 0.00100 0.04767 0.10605
403.86072 0.05664 0.00110 0.04992 0.10766
403.87072 0.05586 0.00122 0.05222 0.10930
403.88072 0.05503 0.00134 0.05457 0.11095
403.89072 0.05417 0.00148 0.05697 0.11261
403.90072 0.05327 0.00162 0.05941 0.11430
403.91072 0.05234 0.00178 0.06188 0.11600
403.92072 0.05137 0.00196 0.06439 0.11772
403.93072 0.05038 0.00215 0.06693 0.11945
403.94072 0.04935 0.00235 0.06950 0.12120
403.95072 0.04831 0.00257 0.07208 0.12296
403.96072 0.04724 0.00281 0.07468 0.12473
403.97072 0.04615 0.00306 0.07730 0.12652
403.98072 0.04505 0.00334 0.07992 0.12831
403.99072 0.04393 0.00364 0.08254 0.13011
404.00072 0.04280 0.00396 0.08515 0.13191
404.01072 0.04166 0.00431 0.08775 0.13372
404.02072 0.04051 0.00468 0.09034 0.13553
404.03072 0.03935 0.00508 0.09290 0.13733
404.04072 0.03820 0.00550 0.09544 0.13914
404.05072 0.03704 0.00596 0.09794 0.14093
404.06072 0.03588 0.00645 0.10039 0.14272
404.07072 0.03473 0.00697 0.10280 0.14449
404.08072 0.03358 0.00752 0.10515 0.14625
404.09072 0.03244 0.00811 0.10745 0.14799
404.10072 0.03130 0.00874 0.10967 0.14972
404.11072 0.03018 0.00941 0.11183 0.15142
404.12072 0.02908 0.01011 0.11390 0.15309
404.13072 0.02798 0.01086 0.11589 0.15473
404.14072 0.02690 0.01166 0.11778 0.15634
404.15072 0.02584 0.01250 0.11958 0.15792
404.16072 0.02480 0.01339 0.12128 0.15947
404.17072 0.02377 0.01432 0.12287 0.16097
404.18072 0.02277 0.01531 0.12436 0.16244
404.19072 0.02179 0.01635 0.12572 0.16386
404.20072 0.02083 0.01744 0.12696 0.16523
404.21072 0.01989 0.01859 0.12808 0.16656
404.22072 0.01898 0.01979 0.12908 0.16785
404.23072 0.01809 0.02105 0.12994 0.16908
404.24072 0.01723 0.02237 0.13067 0.17027
404.25072 0.01639 0.02375 0.13126 0.17140
404.26072 0.01558 0.02519 0.13172 0.17248
404.27072 0.01479 0.02669 0.13203 0.17351
404.28072 0.01403 0.02825 0.13221 0.17449
404.29072 0.01329 0.02988 0.13225 0.17542
404.30072 0.01259 0.03157 0.13214 0.17629
404.31072 0.01190 0.03332 0.13190 0.17712
404.32072 0.01125 0.03513 0.13152 0.17790
404.33072 0.01062 0.03701 0.13099 0.17862
404.34072 0.01001 0.03895 0.13034 0.17930
404.35072 0.00943 0.04096 0.12955 0.17993
404.36072 0.00888 0.04302 0.12862 0.18052
404.37072 0.00835 0.04515 0.12757 0.18107
404.38072 0.00784 0.04734 0.12639 0.18157
404.39072 0.00736 0.04958 0.12509 0.18204
404.40072 0.00690 0.05189 0.12368 0.18246
404.41072 0.00646 0.05425 0.12215 0.18286
404.42072 0.00605 0.05666 0.12051 0.18322
404.43072 0.00565 0.05913 0.11876 0.18354
404.44072 0.00528 0.06165 0.11692 0.18385
404.45072 0.00492 0.06421 0.11499 0.18412
404.46072 0.00459 0.06682 0.11296 0.18437
404.47072 0.00427 0.06947 0.11086 0.18460
404.48072 0.00397 0.07216 0.10868 0.18481
404.49072 0.00369 0.07488 0.10643 0.18500
404.50072 0.00343 0.07764 0.10411 0.18518
404.51072 0.00318 0.08042 0.10174 0.18534
404.52072 0.00294 0.08323 0.09932 0.18549
404.53072 0.00272 0.08605 0.09685 0.18563
404.54072 0.00252 0.08889 0.09435 0.18576
404.55072 0.00232 0.09174 0.09181 0.18588
404.56072 0.00214 0.09460 0.08924 0.18599
404.57072 0.00198 0.09746 0.08666 0.18610
404.58072 0.00182 0.10031 0.08406 0.18619
404.59072 0.00167 0.10316 0.08146 0.18629
404.60072 0.00154 0.10599 0.07885 0.18637
404.61072 0.00141 0.10880 0.07624 0.18645
404.62072 0.00129 0.11158 0.07364 0.18652
404.63072 0.00119 0.11434 0.07106 0.18658
404.64072 0.00108 0.11706 0.06849 0.18663
404.65072 0.00099 0.11973 0.06595 0.18667
404.66072 0.00091 0.12236 0.06343 0.18670
404.67072 0.00083 0.12494 0.06095 0.18672
404.68072 0.00075 0.12746 0.05850 0.18672
404.69072 0.00069 0.12992 0.05609 0.18670
404.70072 0.00062 0.13231 0.05373 0.18666
404.71072 0.00057 0.13462 0.05141 0.18659
404.72072 0.00051 0.13686 0.04913 0.18651
404.73072 0.00047 0.13901 0.04691 0.18639
404.74072 0.00042 0.14108 0.04474 0.18624
404.75072 0.00038 0.14305 0.04263 0.18606
404.76072 0.00034 0.14492 0.04057 0.18584
404.77072 0.00031 0.14669 0.03858 0.18558
404.78072 0.00028 0.14836 0.03664 0.18528
404.79072 0.00025 0.14992 0.03476 0.18493
404.80072 0.00023 0.15136 0.03294 0.18453
404.81072 0.00020 0.15268 0.03119 0.18408
404.82072 0.00018 0.15389 0.02950 0.18357
404.83072 0.00016 0.15497 0.02787 0.18301
404.84072 0.00015 0.15593 0.02630 0.18238
404.85072 0.00013 0.15676 0.02480 0.18169
404.86072 0.00012 0.15746 0.02335 0.18093
404.87072 0.00011 0.15803 0.02197 0.18011
404.88072 0.00009 0.15847 0.02065 0.17921
404.89072 0.00008 0.15878 0.01938 0.17825
404.90072 0.00007 0.15895 0.01818 0.17720
404.91072 0.00007 0.15899 0.01703 0.17608
404.92072 0.00006 0.15889 0.01594 0.17489
404.93072 0.00005 0.15866 0.01490 0.17361
404.94072 0.00005 0.15829 0.01391 0.17225
404.95072 0.00004 0.15780 0.01298 0.17082
404.96072 0.00004 0.15717 0.01210 0.16930
404.97072 0.00003 0.15641 0.01126 0.16771
404.98072 0.00003 0.15553 0.01047 0.16603
404.99072 0.00003 0.15452 0.00973 0.16427
405.00072 0.00002 0.15339 0.00903 0.16244
405.01072 0.00002 0.15213 0.00837 0.16052
405.02072 0.00002 0.15077 0.00775 0.15853
405.03072 0.00002 0.14928 0.00717 0.15647
405.04072 0.00001 0.14769 0.00662 0.15433
405.05072 0.00001 0.14599 0.00612 0.15212
405.06072 0.00001 0.14419 0.00564 0.14984
405.07072 0.00001 0.14229 0.00519 0.14750
405.08072 0.00001 0.14030 0.00478 0.14509
405.09072 0.00001 0.13822 0.00439 0.14262
405.10072 0.00001 0.13605 0.00403 0.14009
405.11072 0.00001 0.13380 0.00370 0.13751
405.12072 0.00000 0.13148 0.00339 0.13488
405.13072 0.00000 0.12909 0.00310 0.13220
405.14072 0.00000 0.12663 0.00284 0.12948
405.15072 0.00000 0.12412 0.00259 0.12671
405.16072 0.00000 0.12155 0.00237 0.12392
405.17072 0.00000 0.11893 0.00216 0.12109
405.18072 0.00000 0.11627 0.00196 0.11823
405.19072 0.00000 0.11357 0.00179 0.11536
405.20072 0.00000 0.11084 0.00162 0.11246
405.21072 0.00000 0.10807 0.00147 0.10955
405.22072 0.00000 0.10529 0.00134 0.10663
405.23072 0.00000 0.10249 0.00121 0.10370
405.24072 0.00000 0.09968 0.00109 0.10077
405.25072 0.00000 0.09686 0.00099 0.09785
405.26072 0.00000 0.09403 0.00089 0.09493
405.27072 0.00000 0.09121 0.00081 0.09202
405.28072 0.00000 0.08840 0.00073 0.08913
405.29072 0.00000 0.08560 0.00065 0.08625
405.30072 0.00000 0.08281 0.00059 0.08340
405.31072 0.00000 0.08004 0.00053 0.08057
405.32072 0.00000 0.07730 0.00047 0.07777
405.33072 0.00000 0.07458 0.00042 0.07501
405.34072 0.00000 0.07190 0.00038 0.07228
405.35072 0.00000 0.06925 0.00034 0.06959
405.36072 0.00000 0.06664 0.00030 0.06694
405.37072 0.00000 0.06407 0.00027 0.06434
405.38072 0.00000 0.06154 0.00024 0.06178
405.39072 0.00000 0.05906 0.00021 0.05927
405.40072 0.00000 0.05662 0.00019 0.05682
405.41072 0.00000 0.05424 0.00017 0.05441
405.42072 0.00000 0.05191 0.00015 0.05206
405.43072 0.00000 0.04964 0.00013 0.04977
405.44072 0.00000 0.04742 0.00012 0.04754
405.45072 0.00000 0.04526 0.00010 0.04536
405.46072 0.00000 0.04315 0.00009 0.04325
405.47072 0.00000 0.04111 0.00008 0.04119
405.48072 0.00000 0.03913 0.00007 0.03920
405.49072 0.00000 0.03721 0.00006 0.03727
405.50072 0.00000 0.03535 0.00006 0.03540
405.51072 0.00000 0.03355 0.00005 0.03360
405.52072 0.00000 0.03181 0.00004 0.03185
405.53072 0.00000 0.03013 0.00004 0.03017
405.54072 0.00000 0.02852 0.00003 0.02855
405.55072 0.00000 0.02697 0.00003 0.02700
405.56072 0.00000 0.02547 0.00003 0.02550
405.57072 0.00000 0.02404 0.00002 0.02406
405.58072 0.00000 0.02267 0.00002 0.02269
405.59072 0.00000 0.02135 0.00002 0.02137
405.60072 0.00000 0.02009 0.00001 0.02011
405.61072 0.00000 0.01889 0.00001 0.01890
405.62072 0.00000 0.01774 0.00001 0.01775
405.63072 0.00000 0.01664 0.00001 0.01665
405.64072 0.00000 0.01560 0.00001 0.01561
405.65072 0.00000 0.01461 0.00001 0.01462
405.66072 0.00000 0.01367 0.00001 0.01368
405.67072 0.00000 0.01278 0.00001 0.01278
405.68072 0.00000 0.01193 0.00000 0.01194
405.69072 0.00000 0.01113 0.00000 0.01113
405.70072 0.00000 0.01037 0.00000 0.01037
405.71072 0.00000 0.00966 0.00000 0.00966
405.72072 0.00000 0.00898 0.00000 0.00898
405.73072 0.00000 0.00834 0.00000 0.00835
405.74072 0.00000 0.00775 0.00000 0.00775
405.75072 0.00000 0.00718 0.00000 0.00718
405.76072 0.00000 0.00665 0.00000 0.00666
405.77072 0.00000 0.00616 0.00000 0.00616
405.78072 0.00000 0.00569 0.00000 0.00569
405.79072 0.00000 0.00526 0.00000 0.00526
405.80072 0.00000 0.00485 0.00000 0.00485
405.81072 0.00000 0.00447 0.00000 0.00447
405.82072 0.00000 0.00412 0.00000 0.00412
405.83072 0.00000 0.00379 0.00000 0.00379
405.84072 0.00000 0.00348 0.00000 0.00348
405.85072 0.00000 0.00320 0.00000 0.00320
405.86072 0.00000 0.00293 0.00000 0.00293
405.87072 0.00000 0.00269 0.00000 0.00269
405.88072 0.00000 0.00246 0.00000 0.00246
405.89072 0.00000 0.00225 0.00000 0.00225
405.90072 0.00000 0.00205 0.00000 0.00205
405.91072 0.00000 0.00187 0.00000 0.00187
405.92072 0.00000 0.00171 0.00000 0.00171
405.93072 0.00000 0.00155 0.00000 0.00155
405.94072 0.00000 0.00141 0.00000 0.00141
405.95072 0.00000 0.00128 0.00000 0.00128
405.96072 0.00000 0.00117 0.00000 0.00117
405.97072 0.00000 0.00106 0.00000 0.00106
405.98072 0.00000 0.00096 0.00000 0.00096
405.99072 0.00000 0.00087 0.00000 0.00087
406.00072 0.00000 0.00078 0.00000 0.00078
406.01072 0.00000 0.00071 0.00000 0.00071
406.02072 0.00000 0.00064 0.00000 0.00064
406.03072 0.00000 0.00058 0.00000 0.00058
406.04072 0.00000 0.00052 0.00000 0.00052


==> figures/data/SQS/y_0.46875_12/N-stats.txt <==
------- Overall peaks -------

level:1
average position: 404.48119521015076
position stdev: 0.4808050246161519
position uncertainty 0.11661234716588785
list of positions: 
404.3373179063087
404.79166141741473
404.40310227286164
403.8759514060743
404.25073137992376
405.09503651090745
404.9384743826425
404.2452974001363
404.77876756941475
404.8463892494071
403.7006525989486
403.58071632961224
404.21363095421657
405.0189647400007
404.6771610326187
405.1408437669474
404.2856196551275

------- All types -------

TiTiTiTi1
number of atoms in this configuration: 3
average position: 403.7191067782117
position stdev: 0.14848015066869008
position uncertainty 0.08572505495788442
list of positions: 
403.8759514060743
403.7006525989486
403.58071632961224

TiTiTiTiTiTi1
number of atoms in this configuration: 8
average position: 404.91091233366916
position stdev: 0.16461690791633696
position uncertainty 0.058200865942801654
list of positions: 
404.79166141741473
405.09503651090745
404.9384743826425
404.77876756941475
404.8463892494071
405.0189647400007
404.6771610326187
405.1408437669474

TiTiTiTiTi1
number of atoms in this configuration: 6
average position: 404.2892832614291
position stdev: 0.06988532268105874
position uncertainty 0.028530563513057664
list of positions: 
404.3373179063087
404.40310227286164
404.25073137992376
404.2452974001363
404.21363095421657
404.2856196551275

------- Simplified types based on number of neighbors -------

4-coordinated1
number of atoms in this configuration: 3
average position: 403.7191067782117
position stdev: 0.14848015066869008
position uncertainty 0.08572505495788442
list of positions: 
403.8759514060743
403.7006525989486
403.58071632961224

5-coordinated1
number of atoms in this configuration: 6
average position: 404.2892832614291
position stdev: 0.06988532268105874
position uncertainty 0.028530563513057664
list of positions: 
404.3373179063087
404.40310227286164
404.25073137992376
404.2452974001363
404.21363095421657
404.2856196551275

6-coordinated1
number of atoms in this configuration: 8
average position: 404.91091233366916
position stdev: 0.16461690791633696
position uncertainty 0.058200865942801654
list of positions: 
404.79166141741473
405.09503651090745
404.9384743826425
404.77876756941475
404.8463892494071
405.0189647400007
404.6771610326187
405.1408437669474



==> figures/data/SQS/y_0.46875_12/O-XPS-spectra-imp.txt <==
energy    O^{3V_{Ti}} O^{2V_{Ti}} O^{1V_{Ti}} O^{0V_{Ti}} total
537.91779 0.00035 0.00004 0.00002 0.00000 0.00040
537.92779 0.00038 0.00004 0.00002 0.00000 0.00045
537.93779 0.00042 0.00005 0.00002 0.00000 0.00050
537.94779 0.00047 0.00005 0.00003 0.00000 0.00055
537.95779 0.00052 0.00006 0.00003 0.00000 0.00061
537.96779 0.00057 0.00007 0.00003 0.00000 0.00067
537.97779 0.00063 0.00008 0.00004 0.00000 0.00075
537.98779 0.00069 0.00009 0.00004 0.00000 0.00082
537.99779 0.00076 0.00010 0.00005 0.00000 0.00091
538.00779 0.00083 0.00011 0.00006 0.00000 0.00100
538.01779 0.00091 0.00012 0.00006 0.00000 0.00110
538.02779 0.00100 0.00013 0.00007 0.00000 0.00121
538.03779 0.00110 0.00015 0.00008 0.00000 0.00133
538.04779 0.00120 0.00017 0.00009 0.00000 0.00146
538.05779 0.00131 0.00019 0.00011 0.00001 0.00161
538.06779 0.00143 0.00021 0.00012 0.00001 0.00176
538.07779 0.00156 0.00023 0.00013 0.00001 0.00193
538.08779 0.00169 0.00025 0.00015 0.00001 0.00211
538.09779 0.00184 0.00028 0.00017 0.00001 0.00230
538.10779 0.00200 0.00031 0.00019 0.00001 0.00251
538.11779 0.00217 0.00035 0.00021 0.00001 0.00274
538.12779 0.00235 0.00038 0.00024 0.00001 0.00299
538.13779 0.00255 0.00042 0.00027 0.00002 0.00325
538.14779 0.00276 0.00046 0.00030 0.00002 0.00354
538.15779 0.00298 0.00051 0.00033 0.00002 0.00384
538.16779 0.00321 0.00056 0.00037 0.00002 0.00417
538.17779 0.00346 0.00062 0.00041 0.00003 0.00452
538.18779 0.00373 0.00068 0.00046 0.00003 0.00490
538.19779 0.00401 0.00074 0.00051 0.00003 0.00530
538.20779 0.00431 0.00081 0.00057 0.00004 0.00573
538.21779 0.00462 0.00089 0.00063 0.00004 0.00619
538.22779 0.00496 0.00097 0.00070 0.00005 0.00668
538.23779 0.00531 0.00106 0.00078 0.00006 0.00720
538.24779 0.00568 0.00116 0.00086 0.00006 0.00776
538.25779 0.00607 0.00126 0.00095 0.00007 0.00835
538.26779 0.00648 0.00137 0.00105 0.00008 0.00898
538.27779 0.00691 0.00150 0.00115 0.00009 0.00964
538.28779 0.00736 0.00162 0.00127 0.00010 0.01035
538.29779 0.00783 0.00176 0.00140 0.00011 0.01110
538.30779 0.00832 0.00191 0.00154 0.00012 0.01189
538.31779 0.00883 0.00207 0.00169 0.00014 0.01273
538.32779 0.00937 0.00224 0.00185 0.00015 0.01361
538.33779 0.00992 0.00242 0.00203 0.00017 0.01454
538.34779 0.01050 0.00262 0.00222 0.00019 0.01553
538.35779 0.01110 0.00282 0.00243 0.00021 0.01656
538.36779 0.01172 0.00304 0.00266 0.00023 0.01765
538.37779 0.01236 0.00327 0.00290 0.00025 0.01879
538.38779 0.01302 0.00352 0.00316 0.00028 0.01999
538.39779 0.01371 0.00378 0.00345 0.00031 0.02124
538.40779 0.01441 0.00406 0.00375 0.00034 0.02256
538.41779 0.01513 0.00436 0.00408 0.00038 0.02394
538.42779 0.01588 0.00467 0.00443 0.00041 0.02538
538.43779 0.01664 0.00499 0.00480 0.00046 0.02689
538.44779 0.01741 0.00534 0.00520 0.00050 0.02846
538.45779 0.01821 0.00570 0.00563 0.00055 0.03009
538.46779 0.01902 0.00609 0.00609 0.00060 0.03180
538.47779 0.01984 0.00649 0.00658 0.00066 0.03357
538.48779 0.02068 0.00691 0.00710 0.00072 0.03542
538.49779 0.02153 0.00736 0.00766 0.00079 0.03733
538.50779 0.02239 0.00782 0.00825 0.00086 0.03932
538.51779 0.02326 0.00831 0.00888 0.00094 0.04138
538.52779 0.02414 0.00881 0.00954 0.00102 0.04351
538.53779 0.02502 0.00934 0.01025 0.00111 0.04572
538.54779 0.02591 0.00990 0.01099 0.00121 0.04800
538.55779 0.02680 0.01047 0.01178 0.00131 0.05036
538.56779 0.02769 0.01107 0.01261 0.00142 0.05279
538.57779 0.02858 0.01169 0.01349 0.00154 0.05529
538.58779 0.02946 0.01233 0.01441 0.00167 0.05787
538.59779 0.03034 0.01300 0.01538 0.00180 0.06053
538.60779 0.03121 0.01369 0.01640 0.00195 0.06325
538.61779 0.03207 0.01441 0.01747 0.00210 0.06605
538.62779 0.03292 0.01514 0.01859 0.00227 0.06893
538.63779 0.03376 0.01590 0.01977 0.00244 0.07187
538.64779 0.03458 0.01669 0.02100 0.00262 0.07489
538.65779 0.03538 0.01749 0.02228 0.00282 0.07797
538.66779 0.03616 0.01832 0.02361 0.00303 0.08112
538.67779 0.03692 0.01917 0.02500 0.00324 0.08434
538.68779 0.03765 0.02004 0.02645 0.00347 0.08762
538.69779 0.03836 0.02093 0.02795 0.00372 0.09096
538.70779 0.03903 0.02185 0.02951 0.00397 0.09436
538.71779 0.03968 0.02278 0.03112 0.00424 0.09782
538.72779 0.04029 0.02373 0.03279 0.00453 0.10134
538.73779 0.04087 0.02469 0.03452 0.00483 0.10490
538.74779 0.04141 0.02568 0.03630 0.00514 0.10852
538.75779 0.04191 0.02668 0.03813 0.00546 0.11218
538.76779 0.04237 0.02769 0.04002 0.00581 0.11589
538.77779 0.04279 0.02872 0.04196 0.00616 0.11963
538.78779 0.04317 0.02976 0.04395 0.00653 0.12341
538.79779 0.04351 0.03080 0.04599 0.00692 0.12722
538.80779 0.04380 0.03186 0.04807 0.00733 0.13106
538.81779 0.04404 0.03293 0.05020 0.00775 0.13492
538.82779 0.04424 0.03400 0.05238 0.00818 0.13880
538.83779 0.04438 0.03507 0.05460 0.00863 0.14269
538.84779 0.04449 0.03615 0.05685 0.00910 0.14659
538.85779 0.04454 0.03723 0.05914 0.00958 0.15050
538.86779 0.04455 0.03831 0.06146 0.01008 0.15440
538.87779 0.04450 0.03938 0.06382 0.01060 0.15830
538.88779 0.04441 0.04045 0.06619 0.01113 0.16219
538.89779 0.04427 0.04152 0.06859 0.01168 0.16606
538.90779 0.04409 0.04257 0.07101 0.01224 0.16991
538.91779 0.04385 0.04362 0.07344 0.01282 0.17373
538.92779 0.04357 0.04465 0.07589 0.01341 0.17752
538.93779 0.04325 0.04566 0.07833 0.01402 0.18126
538.94779 0.04288 0.04666 0.08078 0.01464 0.18496
538.95779 0.04247 0.04764 0.08323 0.01528 0.18861
538.96779 0.04202 0.04860 0.08566 0.01592 0.19220
538.97779 0.04152 0.04954 0.08809 0.01658 0.19573
538.98779 0.04099 0.05045 0.09049 0.01726 0.19919
538.99779 0.04042 0.05133 0.09288 0.01794 0.20257
539.00779 0.03982 0.05218 0.09523 0.01864 0.20587
539.01779 0.03918 0.05301 0.09755 0.01934 0.20908
539.02779 0.03851 0.05379 0.09984 0.02006 0.21220
539.03779 0.03781 0.05455 0.10208 0.02078 0.21522
539.04779 0.03708 0.05527 0.10427 0.02151 0.21813
539.05779 0.03633 0.05595 0.10641 0.02225 0.22093
539.06779 0.03555 0.05658 0.10849 0.02299 0.22362
539.07779 0.03476 0.05718 0.11051 0.02374 0.22619
539.08779 0.03394 0.05773 0.11246 0.02449 0.22863
539.09779 0.03311 0.05824 0.11434 0.02525 0.23094
539.10779 0.03226 0.05870 0.11614 0.02601 0.23312
539.11779 0.03140 0.05912 0.11786 0.02677 0.23515
539.12779 0.03053 0.05949 0.11949 0.02754 0.23705
539.13779 0.02965 0.05980 0.12104 0.02830 0.23879
539.14779 0.02877 0.06007 0.12249 0.02906 0.24039
539.15779 0.02788 0.06028 0.12385 0.02982 0.24183
539.16779 0.02699 0.06045 0.12511 0.03057 0.24312
539.17779 0.02610 0.06056 0.12626 0.03133 0.24425
539.18779 0.02522 0.06062 0.12731 0.03207 0.24522
539.19779 0.02433 0.06062 0.12826 0.03281 0.24602
539.20779 0.02345 0.06057 0.12909 0.03355 0.24667
539.21779 0.02258 0.06047 0.12982 0.03427 0.24715
539.22779 0.02172 0.06032 0.13043 0.03499 0.24746
539.23779 0.02087 0.06011 0.13093 0.03570 0.24761
539.24779 0.02003 0.05985 0.13132 0.03640 0.24760
539.25779 0.01920 0.05954 0.13159 0.03709 0.24742
539.26779 0.01838 0.05917 0.13175 0.03776 0.24708
539.27779 0.01759 0.05876 0.13180 0.03843 0.24658
539.28779 0.01681 0.05830 0.13173 0.03907 0.24591
539.29779 0.01604 0.05779 0.13156 0.03971 0.24510
539.30779 0.01529 0.05723 0.13127 0.04033 0.24413
539.31779 0.01457 0.05663 0.13087 0.04094 0.24300
539.32779 0.01386 0.05598 0.13037 0.04152 0.24173
539.33779 0.01317 0.05529 0.12976 0.04210 0.24032
539.34779 0.01250 0.05456 0.12905 0.04265 0.23876
539.35779 0.01186 0.05379 0.12824 0.04319 0.23707
539.36779 0.01123 0.05298 0.12733 0.04371 0.23525
539.37779 0.01063 0.05214 0.12633 0.04421 0.23330
539.38779 0.01005 0.05126 0.12524 0.04469 0.23123
539.39779 0.00949 0.05035 0.12406 0.04515 0.22905
539.40779 0.00895 0.04941 0.12280 0.04559 0.22675
539.41779 0.00843 0.04844 0.12147 0.04601 0.22435
539.42779 0.00793 0.04745 0.12006 0.04641 0.22185
539.43779 0.00746 0.04643 0.11857 0.04679 0.21926
539.44779 0.00700 0.04540 0.11703 0.04714 0.21657
539.45779 0.00657 0.04434 0.11542 0.04748 0.21381
539.46779 0.00616 0.04327 0.11375 0.04779 0.21097
539.47779 0.00576 0.04219 0.11204 0.04808 0.20807
539.48779 0.00539 0.04109 0.11027 0.04835 0.20510
539.49779 0.00503 0.03998 0.10846 0.04859 0.20207
539.50779 0.00470 0.03887 0.10661 0.04881 0.19899
539.51779 0.00438 0.03775 0.10473 0.04901 0.19587
539.52779 0.00407 0.03663 0.10282 0.04918 0.19271
539.53779 0.00379 0.03551 0.10088 0.04933 0.18951
539.54779 0.00352 0.03439 0.09892 0.04946 0.18628
539.55779 0.00327 0.03327 0.09694 0.04956 0.18304
539.56779 0.00303 0.03216 0.09495 0.04964 0.17977
539.57779 0.00280 0.03105 0.09295 0.04969 0.17649
539.58779 0.00259 0.02995 0.09094 0.04972 0.17320
539.59779 0.00239 0.02887 0.08893 0.04972 0.16991
539.60779 0.00221 0.02779 0.08692 0.04970 0.16662
539.61779 0.00204 0.02673 0.08491 0.04966 0.16334
539.62779 0.00188 0.02569 0.08291 0.04959 0.16006
539.63779 0.00173 0.02466 0.08092 0.04949 0.15680
539.64779 0.00159 0.02365 0.07894 0.04937 0.15355
539.65779 0.00146 0.02266 0.07698 0.04922 0.15032
539.66779 0.00133 0.02169 0.07503 0.04905 0.14711
539.67779 0.00122 0.02074 0.07311 0.04886 0.14392
539.68779 0.00112 0.01981 0.07120 0.04863 0.14076
539.69779 0.00102 0.01890 0.06932 0.04839 0.13763
539.70779 0.00093 0.01802 0.06746 0.04812 0.13453
539.71779 0.00085 0.01716 0.06563 0.04782 0.13146
539.72779 0.00078 0.01633 0.06382 0.04750 0.12843
539.73779 0.00071 0.01552 0.06205 0.04716 0.12543
539.74779 0.00064 0.01473 0.06030 0.04679 0.12246
539.75779 0.00058 0.01397 0.05858 0.04640 0.11954
539.76779 0.00053 0.01324 0.05689 0.04599 0.11665
539.77779 0.00048 0.01253 0.05523 0.04555 0.11380
539.78779 0.00043 0.01185 0.05360 0.04509 0.11098
539.79779 0.00039 0.01120 0.05201 0.04461 0.10821
539.80779 0.00035 0.01057 0.05045 0.04411 0.10547
539.81779 0.00032 0.00996 0.04891 0.04358 0.10278
539.82779 0.00029 0.00938 0.04741 0.04304 0.10012
539.83779 0.00026 0.00883 0.04594 0.04247 0.09750
539.84779 0.00023 0.00830 0.04451 0.04189 0.09492
539.85779 0.00021 0.00779 0.04310 0.04128 0.09238
539.86779 0.00019 0.00731 0.04172 0.04066 0.08988
539.87779 0.00017 0.00685 0.04038 0.04002 0.08742
539.88779 0.00015 0.00641 0.03906 0.03937 0.08499
539.89779 0.00013 0.00599 0.03778 0.03870 0.08260
539.90779 0.00012 0.00560 0.03652 0.03801 0.08025
539.91779 0.00011 0.00522 0.03529 0.03731 0.07793
539.92779 0.00010 0.00487 0.03410 0.03660 0.07566
539.93779 0.00008 0.00453 0.03293 0.03587 0.07342
539.94779 0.00008 0.00422 0.03178 0.03514 0.07121
539.95779 0.00007 0.00392 0.03067 0.03439 0.06904
539.96779 0.00006 0.00364 0.02958 0.03364 0.06691
539.97779 0.00005 0.00337 0.02851 0.03287 0.06481
539.98779 0.00005 0.00312 0.02748 0.03210 0.06275
539.99779 0.00004 0.00289 0.02646 0.03133 0.06072
540.00779 0.00004 0.00267 0.02548 0.03054 0.05873
540.01779 0.00003 0.00247 0.02451 0.02976 0.05677
540.02779 0.00003 0.00228 0.02358 0.02897 0.05485
540.03779 0.00003 0.00210 0.02266 0.02818 0.05297
540.04779 0.00002 0.00193 0.02177 0.02739 0.05111
540.05779 0.00002 0.00177 0.02090 0.02660 0.04930
540.06779 0.00002 0.00163 0.02006 0.02581 0.04752
540.07779 0.00001 0.00150 0.01924 0.02503 0.04578
540.08779 0.00001 0.00137 0.01844 0.02425 0.04407
540.09779 0.00001 0.00126 0.01766 0.02347 0.04240
540.10779 0.00001 0.00115 0.01691 0.02270 0.04076
540.11779 0.00001 0.00105 0.01617 0.02193 0.03916
540.12779 0.00001 0.00096 0.01546 0.02118 0.03760
540.13779 0.00001 0.00087 0.01477 0.02043 0.03608
540.14779 0.00001 0.00080 0.01410 0.01969 0.03459
540.15779 0.00000 0.00072 0.01345 0.01896 0.03314
540.16779 0.00000 0.00066 0.01282 0.01824 0.03172
540.17779 0.00000 0.00060 0.01221 0.01753 0.03035
540.18779 0.00000 0.00054 0.01162 0.01684 0.02901
540.19779 0.00000 0.00049 0.01105 0.01616 0.02770
540.20779 0.00000 0.00044 0.01051 0.01549 0.02644
540.21779 0.00000 0.00040 0.00998 0.01483 0.02521
540.22779 0.00000 0.00036 0.00946 0.01419 0.02402
540.23779 0.00000 0.00033 0.00897 0.01357 0.02287
540.24779 0.00000 0.00029 0.00850 0.01296 0.02175
540.25779 0.00000 0.00027 0.00804 0.01237 0.02068
540.26779 0.00000 0.00024 0.00760 0.01179 0.01963
540.27779 0.00000 0.00021 0.00718 0.01123 0.01863
540.28779 0.00000 0.00019 0.00678 0.01068 0.01766
540.29779 0.00000 0.00017 0.00640 0.01015 0.01672
540.30779 0.00000 0.00015 0.00603 0.00964 0.01583
540.31779 0.00000 0.00014 0.00567 0.00915 0.01496
540.32779 0.00000 0.00012 0.00534 0.00867 0.01413
540.33779 0.00000 0.00011 0.00501 0.00821 0.01334
540.34779 0.00000 0.00010 0.00471 0.00777 0.01257
540.35779 0.00000 0.00009 0.00441 0.00734 0.01184
540.36779 0.00000 0.00008 0.00414 0.00693 0.01115
540.37779 0.00000 0.00007 0.00387 0.00654 0.01048
540.38779 0.00000 0.00006 0.00362 0.00616 0.00984
540.39779 0.00000 0.00005 0.00338 0.00580 0.00924
540.40779 0.00000 0.00005 0.00316 0.00545 0.00866
540.41779 0.00000 0.00004 0.00294 0.00512 0.00811
540.42779 0.00000 0.00004 0.00274 0.00481 0.00759
540.43779 0.00000 0.00003 0.00255 0.00451 0.00709
540.44779 0.00000 0.00003 0.00237 0.00422 0.00662
540.45779 0.00000 0.00003 0.00220 0.00395 0.00618
540.46779 0.00000 0.00002 0.00204 0.00369 0.00576
540.47779 0.00000 0.00002 0.00189 0.00345 0.00536
540.48779 0.00000 0.00002 0.00175 0.00322 0.00499
540.49779 0.00000 0.00002 0.00162 0.00300 0.00464
540.50779 0.00000 0.00001 0.00150 0.00279 0.00430
540.51779 0.00000 0.00001 0.00138 0.00260 0.00399
540.52779 0.00000 0.00001 0.00128 0.00241 0.00370
540.53779 0.00000 0.00001 0.00117 0.00224 0.00342
540.54779 0.00000 0.00001 0.00108 0.00207 0.00316
540.55779 0.00000 0.00001 0.00099 0.00192 0.00292
540.56779 0.00000 0.00001 0.00091 0.00178 0.00270
540.57779 0.00000 0.00001 0.00084 0.00164 0.00248
540.58779 0.00000 0.00000 0.00077 0.00152 0.00229
540.59779 0.00000 0.00000 0.00070 0.00140 0.00210
540.60779 0.00000 0.00000 0.00064 0.00129 0.00193
540.61779 0.00000 0.00000 0.00059 0.00119 0.00177
540.62779 0.00000 0.00000 0.00053 0.00109 0.00163
540.63779 0.00000 0.00000 0.00049 0.00100 0.00149
540.64779 0.00000 0.00000 0.00044 0.00092 0.00136
540.65779 0.00000 0.00000 0.00040 0.00084 0.00125
540.66779 0.00000 0.00000 0.00037 0.00077 0.00114
540.67779 0.00000 0.00000 0.00033 0.00070 0.00104
540.68779 0.00000 0.00000 0.00030 0.00064 0.00095
540.69779 0.00000 0.00000 0.00027 0.00059 0.00086
540.70779 0.00000 0.00000 0.00025 0.00054 0.00078
540.71779 0.00000 0.00000 0.00022 0.00049 0.00071
540.72779 0.00000 0.00000 0.00020 0.00044 0.00065
540.73779 0.00000 0.00000 0.00018 0.00040 0.00059
540.74779 0.00000 0.00000 0.00016 0.00037 0.00053
540.75779 0.00000 0.00000 0.00015 0.00033 0.00048
540.76779 0.00000 0.00000 0.00013 0.00030 0.00043
540.77779 0.00000 0.00000 0.00012 0.00027 0.00039


==> figures/data/SQS/y_0.46875_12/O-XPS-spectra.txt <==
energy TiTiTi TiTiTiTi TiTiTiTiTiTi TiTiTiTiTi total
537.91779 0.00035 0.00004 0.00000 0.00002 0.00040
537.92779 0.00038 0.00004 0.00000 0.00002 0.00045
537.93779 0.00042 0.00005 0.00000 0.00002 0.00050
537.94779 0.00047 0.00005 0.00000 0.00003 0.00055
537.95779 0.00052 0.00006 0.00000 0.00003 0.00061
537.96779 0.00057 0.00007 0.00000 0.00003 0.00067
537.97779 0.00063 0.00008 0.00000 0.00004 0.00075
537.98779 0.00069 0.00009 0.00000 0.00004 0.00082
537.99779 0.00076 0.00010 0.00000 0.00005 0.00091
538.00779 0.00083 0.00011 0.00000 0.00006 0.00100
538.01779 0.00091 0.00012 0.00000 0.00006 0.00110
538.02779 0.00100 0.00013 0.00000 0.00007 0.00121
538.03779 0.00110 0.00015 0.00000 0.00008 0.00133
538.04779 0.00120 0.00017 0.00000 0.00009 0.00146
538.05779 0.00131 0.00019 0.00001 0.00011 0.00161
538.06779 0.00143 0.00021 0.00001 0.00012 0.00176
538.07779 0.00156 0.00023 0.00001 0.00013 0.00193
538.08779 0.00169 0.00025 0.00001 0.00015 0.00211
538.09779 0.00184 0.00028 0.00001 0.00017 0.00230
538.10779 0.00200 0.00031 0.00001 0.00019 0.00251
538.11779 0.00217 0.00035 0.00001 0.00021 0.00274
538.12779 0.00235 0.00038 0.00001 0.00024 0.00299
538.13779 0.00255 0.00042 0.00002 0.00027 0.00325
538.14779 0.00276 0.00046 0.00002 0.00030 0.00354
538.15779 0.00298 0.00051 0.00002 0.00033 0.00384
538.16779 0.00321 0.00056 0.00002 0.00037 0.00417
538.17779 0.00346 0.00062 0.00003 0.00041 0.00452
538.18779 0.00373 0.00068 0.00003 0.00046 0.00490
538.19779 0.00401 0.00074 0.00003 0.00051 0.00530
538.20779 0.00431 0.00081 0.00004 0.00057 0.00573
538.21779 0.00462 0.00089 0.00004 0.00063 0.00619
538.22779 0.00496 0.00097 0.00005 0.00070 0.00668
538.23779 0.00531 0.00106 0.00006 0.00078 0.00720
538.24779 0.00568 0.00116 0.00006 0.00086 0.00776
538.25779 0.00607 0.00126 0.00007 0.00095 0.00835
538.26779 0.00648 0.00137 0.00008 0.00105 0.00898
538.27779 0.00691 0.00150 0.00009 0.00115 0.00964
538.28779 0.00736 0.00162 0.00010 0.00127 0.01035
538.29779 0.00783 0.00176 0.00011 0.00140 0.01110
538.30779 0.00832 0.00191 0.00012 0.00154 0.01189
538.31779 0.00883 0.00207 0.00014 0.00169 0.01273
538.32779 0.00937 0.00224 0.00015 0.00185 0.01361
538.33779 0.00992 0.00242 0.00017 0.00203 0.01454
538.34779 0.01050 0.00262 0.00019 0.00222 0.01553
538.35779 0.01110 0.00282 0.00021 0.00243 0.01656
538.36779 0.01172 0.00304 0.00023 0.00266 0.01765
538.37779 0.01236 0.00327 0.00025 0.00290 0.01879
538.38779 0.01302 0.00352 0.00028 0.00316 0.01999
538.39779 0.01371 0.00378 0.00031 0.00345 0.02124
538.40779 0.01441 0.00406 0.00034 0.00375 0.02256
538.41779 0.01513 0.00436 0.00038 0.00408 0.02394
538.42779 0.01588 0.00467 0.00041 0.00443 0.02538
538.43779 0.01664 0.00499 0.00046 0.00480 0.02689
538.44779 0.01741 0.00534 0.00050 0.00520 0.02846
538.45779 0.01821 0.00570 0.00055 0.00563 0.03009
538.46779 0.01902 0.00609 0.00060 0.00609 0.03180
538.47779 0.01984 0.00649 0.00066 0.00658 0.03357
538.48779 0.02068 0.00691 0.00072 0.00710 0.03542
538.49779 0.02153 0.00736 0.00079 0.00766 0.03733
538.50779 0.02239 0.00782 0.00086 0.00825 0.03932
538.51779 0.02326 0.00831 0.00094 0.00888 0.04138
538.52779 0.02414 0.00881 0.00102 0.00954 0.04351
538.53779 0.02502 0.00934 0.00111 0.01025 0.04572
538.54779 0.02591 0.00990 0.00121 0.01099 0.04800
538.55779 0.02680 0.01047 0.00131 0.01178 0.05036
538.56779 0.02769 0.01107 0.00142 0.01261 0.05279
538.57779 0.02858 0.01169 0.00154 0.01349 0.05529
538.58779 0.02946 0.01233 0.00167 0.01441 0.05787
538.59779 0.03034 0.01300 0.00180 0.01538 0.06053
538.60779 0.03121 0.01369 0.00195 0.01640 0.06325
538.61779 0.03207 0.01441 0.00210 0.01747 0.06605
538.62779 0.03292 0.01514 0.00227 0.01859 0.06893
538.63779 0.03376 0.01590 0.00244 0.01977 0.07187
538.64779 0.03458 0.01669 0.00262 0.02100 0.07489
538.65779 0.03538 0.01749 0.00282 0.02228 0.07797
538.66779 0.03616 0.01832 0.00303 0.02361 0.08112
538.67779 0.03692 0.01917 0.00324 0.02500 0.08434
538.68779 0.03765 0.02004 0.00347 0.02645 0.08762
538.69779 0.03836 0.02093 0.00372 0.02795 0.09096
538.70779 0.03903 0.02185 0.00397 0.02951 0.09436
538.71779 0.03968 0.02278 0.00424 0.03112 0.09782
538.72779 0.04029 0.02373 0.00453 0.03279 0.10134
538.73779 0.04087 0.02469 0.00483 0.03452 0.10490
538.74779 0.04141 0.02568 0.00514 0.03630 0.10852
538.75779 0.04191 0.02668 0.00546 0.03813 0.11218
538.76779 0.04237 0.02769 0.00581 0.04002 0.11589
538.77779 0.04279 0.02872 0.00616 0.04196 0.11963
538.78779 0.04317 0.02976 0.00653 0.04395 0.12341
538.79779 0.04351 0.03080 0.00692 0.04599 0.12722
538.80779 0.04380 0.03186 0.00733 0.04807 0.13106
538.81779 0.04404 0.03293 0.00775 0.05020 0.13492
538.82779 0.04424 0.03400 0.00818 0.05238 0.13880
538.83779 0.04438 0.03507 0.00863 0.05460 0.14269
538.84779 0.04449 0.03615 0.00910 0.05685 0.14659
538.85779 0.04454 0.03723 0.00958 0.05914 0.15050
538.86779 0.04455 0.03831 0.01008 0.06146 0.15440
538.87779 0.04450 0.03938 0.01060 0.06382 0.15830
538.88779 0.04441 0.04045 0.01113 0.06619 0.16219
538.89779 0.04427 0.04152 0.01168 0.06859 0.16606
538.90779 0.04409 0.04257 0.01224 0.07101 0.16991
538.91779 0.04385 0.04362 0.01282 0.07344 0.17373
538.92779 0.04357 0.04465 0.01341 0.07589 0.17752
538.93779 0.04325 0.04566 0.01402 0.07833 0.18126
538.94779 0.04288 0.04666 0.01464 0.08078 0.18496
538.95779 0.04247 0.04764 0.01528 0.08323 0.18861
538.96779 0.04202 0.04860 0.01592 0.08566 0.19220
538.97779 0.04152 0.04954 0.01658 0.08809 0.19573
538.98779 0.04099 0.05045 0.01726 0.09049 0.19919
538.99779 0.04042 0.05133 0.01794 0.09288 0.20257
539.00779 0.03982 0.05218 0.01864 0.09523 0.20587
539.01779 0.03918 0.05301 0.01934 0.09755 0.20908
539.02779 0.03851 0.05379 0.02006 0.09984 0.21220
539.03779 0.03781 0.05455 0.02078 0.10208 0.21522
539.04779 0.03708 0.05527 0.02151 0.10427 0.21813
539.05779 0.03633 0.05595 0.02225 0.10641 0.22093
539.06779 0.03555 0.05658 0.02299 0.10849 0.22362
539.07779 0.03476 0.05718 0.02374 0.11051 0.22619
539.08779 0.03394 0.05773 0.02449 0.11246 0.22863
539.09779 0.03311 0.05824 0.02525 0.11434 0.23094
539.10779 0.03226 0.05870 0.02601 0.11614 0.23312
539.11779 0.03140 0.05912 0.02677 0.11786 0.23515
539.12779 0.03053 0.05949 0.02754 0.11949 0.23705
539.13779 0.02965 0.05980 0.02830 0.12104 0.23879
539.14779 0.02877 0.06007 0.02906 0.12249 0.24039
539.15779 0.02788 0.06028 0.02982 0.12385 0.24183
539.16779 0.02699 0.06045 0.03057 0.12511 0.24312
539.17779 0.02610 0.06056 0.03133 0.12626 0.24425
539.18779 0.02522 0.06062 0.03207 0.12731 0.24522
539.19779 0.02433 0.06062 0.03281 0.12826 0.24602
539.20779 0.02345 0.06057 0.03355 0.12909 0.24667
539.21779 0.02258 0.06047 0.03427 0.12982 0.24715
539.22779 0.02172 0.06032 0.03499 0.13043 0.24746
539.23779 0.02087 0.06011 0.03570 0.13093 0.24761
539.24779 0.02003 0.05985 0.03640 0.13132 0.24760
539.25779 0.01920 0.05954 0.03709 0.13159 0.24742
539.26779 0.01838 0.05917 0.03776 0.13175 0.24708
539.27779 0.01759 0.05876 0.03843 0.13180 0.24658
539.28779 0.01681 0.05830 0.03907 0.13173 0.24591
539.29779 0.01604 0.05779 0.03971 0.13156 0.24510
539.30779 0.01529 0.05723 0.04033 0.13127 0.24413
539.31779 0.01457 0.05663 0.04094 0.13087 0.24300
539.32779 0.01386 0.05598 0.04152 0.13037 0.24173
539.33779 0.01317 0.05529 0.04210 0.12976 0.24032
539.34779 0.01250 0.05456 0.04265 0.12905 0.23876
539.35779 0.01186 0.05379 0.04319 0.12824 0.23707
539.36779 0.01123 0.05298 0.04371 0.12733 0.23525
539.37779 0.01063 0.05214 0.04421 0.12633 0.23330
539.38779 0.01005 0.05126 0.04469 0.12524 0.23123
539.39779 0.00949 0.05035 0.04515 0.12406 0.22905
539.40779 0.00895 0.04941 0.04559 0.12280 0.22675
539.41779 0.00843 0.04844 0.04601 0.12147 0.22435
539.42779 0.00793 0.04745 0.04641 0.12006 0.22185
539.43779 0.00746 0.04643 0.04679 0.11857 0.21926
539.44779 0.00700 0.04540 0.04714 0.11703 0.21657
539.45779 0.00657 0.04434 0.04748 0.11542 0.21381
539.46779 0.00616 0.04327 0.04779 0.11375 0.21097
539.47779 0.00576 0.04219 0.04808 0.11204 0.20807
539.48779 0.00539 0.04109 0.04835 0.11027 0.20510
539.49779 0.00503 0.03998 0.04859 0.10846 0.20207
539.50779 0.00470 0.03887 0.04881 0.10661 0.19899
539.51779 0.00438 0.03775 0.04901 0.10473 0.19587
539.52779 0.00407 0.03663 0.04918 0.10282 0.19271
539.53779 0.00379 0.03551 0.04933 0.10088 0.18951
539.54779 0.00352 0.03439 0.04946 0.09892 0.18628
539.55779 0.00327 0.03327 0.04956 0.09694 0.18304
539.56779 0.00303 0.03216 0.04964 0.09495 0.17977
539.57779 0.00280 0.03105 0.04969 0.09295 0.17649
539.58779 0.00259 0.02995 0.04972 0.09094 0.17320
539.59779 0.00239 0.02887 0.04972 0.08893 0.16991
539.60779 0.00221 0.02779 0.04970 0.08692 0.16662
539.61779 0.00204 0.02673 0.04966 0.08491 0.16334
539.62779 0.00188 0.02569 0.04959 0.08291 0.16006
539.63779 0.00173 0.02466 0.04949 0.08092 0.15680
539.64779 0.00159 0.02365 0.04937 0.07894 0.15355
539.65779 0.00146 0.02266 0.04922 0.07698 0.15032
539.66779 0.00133 0.02169 0.04905 0.07503 0.14711
539.67779 0.00122 0.02074 0.04886 0.07311 0.14392
539.68779 0.00112 0.01981 0.04863 0.07120 0.14076
539.69779 0.00102 0.01890 0.04839 0.06932 0.13763
539.70779 0.00093 0.01802 0.04812 0.06746 0.13453
539.71779 0.00085 0.01716 0.04782 0.06563 0.13146
539.72779 0.00078 0.01633 0.04750 0.06382 0.12843
539.73779 0.00071 0.01552 0.04716 0.06205 0.12543
539.74779 0.00064 0.01473 0.04679 0.06030 0.12246
539.75779 0.00058 0.01397 0.04640 0.05858 0.11954
539.76779 0.00053 0.01324 0.04599 0.05689 0.11665
539.77779 0.00048 0.01253 0.04555 0.05523 0.11380
539.78779 0.00043 0.01185 0.04509 0.05360 0.11098
539.79779 0.00039 0.01120 0.04461 0.05201 0.10821
539.80779 0.00035 0.01057 0.04411 0.05045 0.10547
539.81779 0.00032 0.00996 0.04358 0.04891 0.10278
539.82779 0.00029 0.00938 0.04304 0.04741 0.10012
539.83779 0.00026 0.00883 0.04247 0.04594 0.09750
539.84779 0.00023 0.00830 0.04189 0.04451 0.09492
539.85779 0.00021 0.00779 0.04128 0.04310 0.09238
539.86779 0.00019 0.00731 0.04066 0.04172 0.08988
539.87779 0.00017 0.00685 0.04002 0.04038 0.08742
539.88779 0.00015 0.00641 0.03937 0.03906 0.08499
539.89779 0.00013 0.00599 0.03870 0.03778 0.08260
539.90779 0.00012 0.00560 0.03801 0.03652 0.08025
539.91779 0.00011 0.00522 0.03731 0.03529 0.07793
539.92779 0.00010 0.00487 0.03660 0.03410 0.07566
539.93779 0.00008 0.00453 0.03587 0.03293 0.07342
539.94779 0.00008 0.00422 0.03514 0.03178 0.07121
539.95779 0.00007 0.00392 0.03439 0.03067 0.06904
539.96779 0.00006 0.00364 0.03364 0.02958 0.06691
539.97779 0.00005 0.00337 0.03287 0.02851 0.06481
539.98779 0.00005 0.00312 0.03210 0.02748 0.06275
539.99779 0.00004 0.00289 0.03133 0.02646 0.06072
540.00779 0.00004 0.00267 0.03054 0.02548 0.05873
540.01779 0.00003 0.00247 0.02976 0.02451 0.05677
540.02779 0.00003 0.00228 0.02897 0.02358 0.05485
540.03779 0.00003 0.00210 0.02818 0.02266 0.05297
540.04779 0.00002 0.00193 0.02739 0.02177 0.05111
540.05779 0.00002 0.00177 0.02660 0.02090 0.04930
540.06779 0.00002 0.00163 0.02581 0.02006 0.04752
540.07779 0.00001 0.00150 0.02503 0.01924 0.04578
540.08779 0.00001 0.00137 0.02425 0.01844 0.04407
540.09779 0.00001 0.00126 0.02347 0.01766 0.04240
540.10779 0.00001 0.00115 0.02270 0.01691 0.04076
540.11779 0.00001 0.00105 0.02193 0.01617 0.03916
540.12779 0.00001 0.00096 0.02118 0.01546 0.03760
540.13779 0.00001 0.00087 0.02043 0.01477 0.03608
540.14779 0.00001 0.00080 0.01969 0.01410 0.03459
540.15779 0.00000 0.00072 0.01896 0.01345 0.03314
540.16779 0.00000 0.00066 0.01824 0.01282 0.03172
540.17779 0.00000 0.00060 0.01753 0.01221 0.03035
540.18779 0.00000 0.00054 0.01684 0.01162 0.02901
540.19779 0.00000 0.00049 0.01616 0.01105 0.02770
540.20779 0.00000 0.00044 0.01549 0.01051 0.02644
540.21779 0.00000 0.00040 0.01483 0.00998 0.02521
540.22779 0.00000 0.00036 0.01419 0.00946 0.02402
540.23779 0.00000 0.00033 0.01357 0.00897 0.02287
540.24779 0.00000 0.00029 0.01296 0.00850 0.02175
540.25779 0.00000 0.00027 0.01237 0.00804 0.02068
540.26779 0.00000 0.00024 0.01179 0.00760 0.01963
540.27779 0.00000 0.00021 0.01123 0.00718 0.01863
540.28779 0.00000 0.00019 0.01068 0.00678 0.01766
540.29779 0.00000 0.00017 0.01015 0.00640 0.01672
540.30779 0.00000 0.00015 0.00964 0.00603 0.01583
540.31779 0.00000 0.00014 0.00915 0.00567 0.01496
540.32779 0.00000 0.00012 0.00867 0.00534 0.01413
540.33779 0.00000 0.00011 0.00821 0.00501 0.01334
540.34779 0.00000 0.00010 0.00777 0.00471 0.01257
540.35779 0.00000 0.00009 0.00734 0.00441 0.01184
540.36779 0.00000 0.00008 0.00693 0.00414 0.01115
540.37779 0.00000 0.00007 0.00654 0.00387 0.01048
540.38779 0.00000 0.00006 0.00616 0.00362 0.00984
540.39779 0.00000 0.00005 0.00580 0.00338 0.00924
540.40779 0.00000 0.00005 0.00545 0.00316 0.00866
540.41779 0.00000 0.00004 0.00512 0.00294 0.00811
540.42779 0.00000 0.00004 0.00481 0.00274 0.00759
540.43779 0.00000 0.00003 0.00451 0.00255 0.00709
540.44779 0.00000 0.00003 0.00422 0.00237 0.00662
540.45779 0.00000 0.00003 0.00395 0.00220 0.00618
540.46779 0.00000 0.00002 0.00369 0.00204 0.00576
540.47779 0.00000 0.00002 0.00345 0.00189 0.00536
540.48779 0.00000 0.00002 0.00322 0.00175 0.00499
540.49779 0.00000 0.00002 0.00300 0.00162 0.00464
540.50779 0.00000 0.00001 0.00279 0.00150 0.00430
540.51779 0.00000 0.00001 0.00260 0.00138 0.00399
540.52779 0.00000 0.00001 0.00241 0.00128 0.00370
540.53779 0.00000 0.00001 0.00224 0.00117 0.00342
540.54779 0.00000 0.00001 0.00207 0.00108 0.00316
540.55779 0.00000 0.00001 0.00192 0.00099 0.00292
540.56779 0.00000 0.00001 0.00178 0.00091 0.00270
540.57779 0.00000 0.00001 0.00164 0.00084 0.00248
540.58779 0.00000 0.00000 0.00152 0.00077 0.00229
540.59779 0.00000 0.00000 0.00140 0.00070 0.00210
540.60779 0.00000 0.00000 0.00129 0.00064 0.00193
540.61779 0.00000 0.00000 0.00119 0.00059 0.00177
540.62779 0.00000 0.00000 0.00109 0.00053 0.00163
540.63779 0.00000 0.00000 0.00100 0.00049 0.00149
540.64779 0.00000 0.00000 0.00092 0.00044 0.00136
540.65779 0.00000 0.00000 0.00084 0.00040 0.00125
540.66779 0.00000 0.00000 0.00077 0.00037 0.00114
540.67779 0.00000 0.00000 0.00070 0.00033 0.00104
540.68779 0.00000 0.00000 0.00064 0.00030 0.00095
540.69779 0.00000 0.00000 0.00059 0.00027 0.00086
540.70779 0.00000 0.00000 0.00054 0.00025 0.00078
540.71779 0.00000 0.00000 0.00049 0.00022 0.00071
540.72779 0.00000 0.00000 0.00044 0.00020 0.00065
540.73779 0.00000 0.00000 0.00040 0.00018 0.00059
540.74779 0.00000 0.00000 0.00037 0.00016 0.00053
540.75779 0.00000 0.00000 0.00033 0.00015 0.00048
540.76779 0.00000 0.00000 0.00030 0.00013 0.00043
540.77779 0.00000 0.00000 0.00027 0.00012 0.00039


==> figures/data/SQS/y_0.46875_12/O-stats.txt <==
------- Overall peaks -------

level:1
average position: 539.2908670743509
position stdev: 0.2981600238051183
position uncertainty 0.07698458711346867
list of positions: 
538.8177920454877
538.9099861603629
539.2790699726859
539.3360662827453
539.2615420239794
538.9945202672076
539.805273610669
539.5940560328014
539.882484586717
539.1014128898952
539.1340239793782
539.3341582196322
539.3994042086522
539.2264877591832
539.2867280758645

------- All types -------

TiTiTi1
number of atoms in this configuration: 2
average position: 538.8638891029253
position stdev: 0.06519108381371416
position uncertainty 0.04609705743757786
list of positions: 
538.8177920454877
538.9099861603629

TiTiTiTi1
number of atoms in this configuration: 3
average position: 539.1856914363788
position stdev: 0.17438943531130585
position uncertainty 0.10068378742080927
list of positions: 
539.3360662827453
538.9945202672076
539.2264877591832

TiTiTiTiTiTi1
number of atoms in this configuration: 3
average position: 539.5852035307348
position stdev: 0.30180469545921473
position uncertainty 0.17424702216607066
list of positions: 
539.2790699726859
539.5940560328014
539.882484586717

TiTiTiTiTi1
number of atoms in this configuration: 7
average position: 539.3317918582958
position stdev: 0.23377852272985072
position uncertainty 0.08835997614446367
list of positions: 
539.2615420239794
539.805273610669
539.1014128898952
539.1340239793782
539.3341582196322
539.3994042086522
539.2867280758645

------- Simplified types based on number of neighbors -------

3-coordinated1
number of atoms in this configuration: 2
average position: 538.8638891029253
position stdev: 0.06519108381371416
position uncertainty 0.04609705743757786
list of positions: 
538.8177920454877
538.9099861603629

4-coordinated1
number of atoms in this configuration: 3
average position: 539.1856914363788
position stdev: 0.17438943531130585
position uncertainty 0.10068378742080927
list of positions: 
539.3360662827453
538.9945202672076
539.2264877591832

5-coordinated1
number of atoms in this configuration: 7
average position: 539.3317918582958
position stdev: 0.23377852272985072
position uncertainty 0.08835997614446367
list of positions: 
539.2615420239794
539.805273610669
539.1014128898952
539.1340239793782
539.3341582196322
539.3994042086522
539.2867280758645

6-coordinated1
number of atoms in this configuration: 3
average position: 539.5852035307348
position stdev: 0.30180469545921473
position uncertainty 0.17424702216607066
list of positions: 
539.2790699726859
539.5940560328014
539.882484586717



==> figures/data/SQS/y_0.46875_12/Ti-XPS-spectra-imp.txt <==
energy    5 6 total
453.49085 0.00000 0.00308 0.00308
453.50085 0.00000 0.00343 0.00343
453.51085 0.00000 0.00382 0.00382
453.52085 0.00000 0.00425 0.00425
453.53085 0.00000 0.00472 0.00472
453.54085 0.00000 0.00524 0.00524
453.55085 0.00000 0.00581 0.00581
453.56085 0.00000 0.00644 0.00644
453.57085 0.00000 0.00712 0.00712
453.58085 0.00000 0.00787 0.00787
453.59085 0.00000 0.00869 0.00869
453.60085 0.00000 0.00959 0.00959
453.61085 0.00000 0.01056 0.01057
453.62085 0.00000 0.01163 0.01163
453.63085 0.00001 0.01279 0.01279
453.64085 0.00001 0.01405 0.01405
453.65085 0.00001 0.01541 0.01542
453.66085 0.00001 0.01689 0.01690
453.67085 0.00001 0.01850 0.01851
453.68085 0.00001 0.02023 0.02025
453.69085 0.00001 0.02211 0.02212
453.70085 0.00001 0.02414 0.02415
453.71085 0.00002 0.02632 0.02633
453.72085 0.00002 0.02867 0.02869
453.73085 0.00002 0.03120 0.03122
453.74085 0.00002 0.03391 0.03394
453.75085 0.00003 0.03683 0.03685
453.76085 0.00003 0.03995 0.03998
453.77085 0.00004 0.04329 0.04333
453.78085 0.00004 0.04686 0.04690
453.79085 0.00005 0.05068 0.05073
453.80085 0.00005 0.05475 0.05480
453.81085 0.00006 0.05909 0.05915
453.82085 0.00007 0.06370 0.06377
453.83085 0.00007 0.06861 0.06868
453.84085 0.00008 0.07381 0.07389
453.85085 0.00009 0.07933 0.07942
453.86085 0.00011 0.08518 0.08528
453.87085 0.00012 0.09136 0.09147
453.88085 0.00013 0.09789 0.09802
453.89085 0.00015 0.10478 0.10492
453.90085 0.00017 0.11204 0.11220
453.91085 0.00019 0.11968 0.11986
453.92085 0.00021 0.12771 0.12792
453.93085 0.00023 0.13614 0.13637
453.94085 0.00026 0.14498 0.14524
453.95085 0.00029 0.15424 0.15453
453.96085 0.00032 0.16393 0.16425
453.97085 0.00035 0.17405 0.17440
453.98085 0.00039 0.18460 0.18499
453.99085 0.00043 0.19560 0.19603
454.00085 0.00048 0.20705 0.20753
454.01085 0.00053 0.21894 0.21947
454.02085 0.00058 0.23129 0.23187
454.03085 0.00064 0.24408 0.24473
454.04085 0.00071 0.25733 0.25804
454.05085 0.00078 0.27103 0.27181
454.06085 0.00086 0.28517 0.28603
454.07085 0.00094 0.29975 0.30069
454.08085 0.00103 0.31476 0.31579
454.09085 0.00113 0.33019 0.33132
454.10085 0.00124 0.34604 0.34728
454.11085 0.00135 0.36229 0.36365
454.12085 0.00148 0.37893 0.38041
454.13085 0.00161 0.39595 0.39756
454.14085 0.00175 0.41332 0.41507
454.15085 0.00191 0.43103 0.43294
454.16085 0.00207 0.44905 0.45113
454.17085 0.00225 0.46738 0.46963
454.18085 0.00244 0.48597 0.48842
454.19085 0.00265 0.50482 0.50746
454.20085 0.00286 0.52388 0.52674
454.21085 0.00309 0.54314 0.54623
454.22085 0.00334 0.56255 0.56589
454.23085 0.00360 0.58210 0.58570
454.24085 0.00388 0.60175 0.60563
454.25085 0.00417 0.62145 0.62563
454.26085 0.00449 0.64119 0.64568
454.27085 0.00482 0.66092 0.66574
454.28085 0.00517 0.68060 0.68577
454.29085 0.00553 0.70020 0.70573
454.30085 0.00592 0.71967 0.72560
454.31085 0.00633 0.73899 0.74532
454.32085 0.00676 0.75810 0.76485
454.33085 0.00721 0.77696 0.78417
454.34085 0.00768 0.79554 0.80322
454.35085 0.00817 0.81380 0.82197
454.36085 0.00869 0.83169 0.84037
454.37085 0.00922 0.84917 0.85839
454.38085 0.00978 0.86620 0.87598
454.39085 0.01036 0.88275 0.89311
454.40085 0.01097 0.89877 0.90974
454.41085 0.01159 0.91423 0.92583
454.42085 0.01224 0.92909 0.94133
454.43085 0.01291 0.94332 0.95622
454.44085 0.01360 0.95687 0.97047
454.45085 0.01431 0.96971 0.98403
454.46085 0.01504 0.98182 0.99687
454.47085 0.01580 0.99317 1.00897
454.48085 0.01657 1.00372 1.02029
454.49085 0.01736 1.01345 1.03081
454.50085 0.01817 1.02233 1.04050
454.51085 0.01899 1.03035 1.04935
454.52085 0.01983 1.03749 1.05732
454.53085 0.02069 1.04371 1.06440
454.54085 0.02155 1.04902 1.07058
454.55085 0.02243 1.05340 1.07583
454.56085 0.02332 1.05684 1.08016
454.57085 0.02422 1.05932 1.08354
454.58085 0.02512 1.06086 1.08597
454.59085 0.02603 1.06143 1.08746
454.60085 0.02694 1.06105 1.08798
454.61085 0.02785 1.05971 1.08756
454.62085 0.02876 1.05742 1.08618
454.63085 0.02966 1.05419 1.08386
454.64085 0.03057 1.05003 1.08060
454.65085 0.03146 1.04495 1.07641
454.66085 0.03234 1.03896 1.07130
454.67085 0.03322 1.03208 1.06530
454.68085 0.03407 1.02434 1.05841
454.69085 0.03492 1.01574 1.05066
454.70085 0.03574 1.00633 1.04206
454.71085 0.03654 0.99611 1.03265
454.72085 0.03732 0.98512 1.02243
454.73085 0.03807 0.97339 1.01145
454.74085 0.03879 0.96094 0.99973
454.75085 0.03948 0.94781 0.98730
454.76085 0.04014 0.93404 0.97418
454.77085 0.04077 0.91965 0.96042
454.78085 0.04136 0.90468 0.94604
454.79085 0.04191 0.88917 0.93108
454.80085 0.04243 0.87315 0.91558
454.81085 0.04290 0.85666 0.89956
454.82085 0.04333 0.83974 0.88307
454.83085 0.04371 0.82243 0.86614
454.84085 0.04405 0.80477 0.84882
454.85085 0.04434 0.78679 0.83113
454.86085 0.04459 0.76853 0.81311
454.87085 0.04478 0.75003 0.79481
454.88085 0.04493 0.73133 0.77626
454.89085 0.04503 0.71247 0.75750
454.90085 0.04507 0.69348 0.73856
454.91085 0.04507 0.67440 0.71947
454.92085 0.04502 0.65527 0.70029
454.93085 0.04491 0.63612 0.68103
454.94085 0.04476 0.61698 0.66174
454.95085 0.04456 0.59788 0.64244
454.96085 0.04431 0.57887 0.62318
454.97085 0.04401 0.55996 0.60397
454.98085 0.04367 0.54118 0.58486
454.99085 0.04328 0.52258 0.56586
455.00085 0.04285 0.50416 0.54701
455.01085 0.04237 0.48596 0.52833
455.02085 0.04186 0.46800 0.50986
455.03085 0.04130 0.45030 0.49160
455.04085 0.04070 0.43289 0.47359
455.05085 0.04007 0.41577 0.45585
455.06085 0.03941 0.39898 0.43839
455.07085 0.03871 0.38252 0.42123
455.08085 0.03798 0.36641 0.40439
455.09085 0.03723 0.35066 0.38789
455.10085 0.03645 0.33529 0.37174
455.11085 0.03565 0.32030 0.35595
455.12085 0.03482 0.30571 0.34053
455.13085 0.03398 0.29152 0.32549
455.14085 0.03312 0.27773 0.31085
455.15085 0.03225 0.26436 0.29660
455.16085 0.03136 0.25140 0.28276
455.17085 0.03047 0.23886 0.26932
455.18085 0.02956 0.22673 0.25630
455.19085 0.02866 0.21503 0.24369
455.20085 0.02775 0.20374 0.23149
455.21085 0.02683 0.19287 0.21971
455.22085 0.02592 0.18241 0.20834
455.23085 0.02502 0.17236 0.19738
455.24085 0.02412 0.16272 0.18683
455.25085 0.02322 0.15347 0.17669
455.26085 0.02233 0.14461 0.16694
455.27085 0.02146 0.13614 0.15759
455.28085 0.02059 0.12804 0.14863
455.29085 0.01974 0.12032 0.14005
455.30085 0.01890 0.11295 0.13185
455.31085 0.01808 0.10594 0.12401
455.32085 0.01727 0.09927 0.11654
455.33085 0.01648 0.09293 0.10941
455.34085 0.01571 0.08691 0.10263
455.35085 0.01496 0.08121 0.09617
455.36085 0.01423 0.07581 0.09004
455.37085 0.01352 0.07070 0.08422
455.38085 0.01283 0.06588 0.07871
455.39085 0.01217 0.06132 0.07349
455.40085 0.01152 0.05703 0.06855
455.41085 0.01090 0.05298 0.06388
455.42085 0.01030 0.04918 0.05947
455.43085 0.00972 0.04560 0.05532
455.44085 0.00916 0.04224 0.05141
455.45085 0.00863 0.03910 0.04773
455.46085 0.00811 0.03615 0.04427
455.47085 0.00762 0.03339 0.04102
455.48085 0.00716 0.03082 0.03797
455.49085 0.00671 0.02841 0.03512
455.50085 0.00628 0.02617 0.03245
455.51085 0.00588 0.02408 0.02996
455.52085 0.00549 0.02214 0.02763
455.53085 0.00513 0.02033 0.02545
455.54085 0.00478 0.01865 0.02343
455.55085 0.00445 0.01709 0.02155
455.56085 0.00414 0.01565 0.01979
455.57085 0.00385 0.01432 0.01817
455.58085 0.00357 0.01308 0.01666
455.59085 0.00331 0.01195 0.01526
455.60085 0.00307 0.01090 0.01396
455.61085 0.00284 0.00993 0.01276
455.62085 0.00262 0.00904 0.01166
455.63085 0.00242 0.00822 0.01064
455.64085 0.00223 0.00746 0.00970
455.65085 0.00206 0.00677 0.00883
455.66085 0.00189 0.00614 0.00803
455.67085 0.00174 0.00556 0.00730
455.68085 0.00159 0.00503 0.00663
455.69085 0.00146 0.00455 0.00601
455.70085 0.00134 0.00411 0.00545
455.71085 0.00123 0.00371 0.00493
455.72085 0.00112 0.00334 0.00446
455.73085 0.00102 0.00301 0.00403
455.74085 0.00093 0.00270 0.00364
455.75085 0.00085 0.00243 0.00328
455.76085 0.00077 0.00218 0.00295
455.77085 0.00070 0.00196 0.00266
455.78085 0.00064 0.00175 0.00239
455.79085 0.00058 0.00157 0.00215
455.80085 0.00052 0.00140 0.00192


==> figures/data/SQS/y_0.46875_12/Ti-XPS-spectra.txt <==
energy NNNNOO NNOOOO NNOOO NNNNNN NNNNNO NNNOOO total
453.49085 0.00140 0.00054 0.00000 0.00021 0.00063 0.00030 0.00308
453.50085 0.00156 0.00059 0.00000 0.00024 0.00070 0.00034 0.00343
453.51085 0.00173 0.00066 0.00000 0.00027 0.00078 0.00038 0.00382
453.52085 0.00193 0.00073 0.00000 0.00029 0.00087 0.00043 0.00425
453.53085 0.00214 0.00080 0.00000 0.00033 0.00097 0.00048 0.00472
453.54085 0.00237 0.00088 0.00000 0.00036 0.00107 0.00055 0.00524
453.55085 0.00263 0.00097 0.00000 0.00040 0.00119 0.00061 0.00581
453.56085 0.00291 0.00107 0.00000 0.00045 0.00132 0.00069 0.00644
453.57085 0.00322 0.00118 0.00000 0.00049 0.00146 0.00077 0.00712
453.58085 0.00356 0.00129 0.00000 0.00055 0.00161 0.00087 0.00787
453.59085 0.00392 0.00142 0.00000 0.00060 0.00178 0.00097 0.00869
453.60085 0.00432 0.00155 0.00000 0.00066 0.00196 0.00109 0.00959
453.61085 0.00476 0.00170 0.00000 0.00073 0.00216 0.00122 0.01057
453.62085 0.00524 0.00186 0.00000 0.00080 0.00237 0.00136 0.01163
453.63085 0.00575 0.00203 0.00001 0.00088 0.00261 0.00152 0.01279
453.64085 0.00631 0.00222 0.00001 0.00097 0.00286 0.00169 0.01405
453.65085 0.00692 0.00242 0.00001 0.00106 0.00314 0.00188 0.01542
453.66085 0.00757 0.00264 0.00001 0.00116 0.00343 0.00209 0.01690
453.67085 0.00828 0.00287 0.00001 0.00127 0.00376 0.00232 0.01851
453.68085 0.00905 0.00312 0.00001 0.00139 0.00410 0.00258 0.02025
453.69085 0.00987 0.00339 0.00001 0.00152 0.00448 0.00285 0.02212
453.70085 0.01076 0.00368 0.00001 0.00165 0.00488 0.00316 0.02415
453.71085 0.01172 0.00399 0.00002 0.00180 0.00532 0.00349 0.02633
453.72085 0.01275 0.00432 0.00002 0.00196 0.00579 0.00386 0.02869
453.73085 0.01385 0.00467 0.00002 0.00213 0.00629 0.00426 0.03122
453.74085 0.01503 0.00505 0.00002 0.00231 0.00682 0.00470 0.03394
453.75085 0.01630 0.00546 0.00003 0.00250 0.00740 0.00517 0.03685
453.76085 0.01765 0.00589 0.00003 0.00271 0.00801 0.00569 0.03998
453.77085 0.01909 0.00635 0.00004 0.00293 0.00867 0.00625 0.04333
453.78085 0.02063 0.00684 0.00004 0.00316 0.00937 0.00686 0.04690
453.79085 0.02227 0.00736 0.00005 0.00342 0.01011 0.00752 0.05073
453.80085 0.02401 0.00792 0.00005 0.00368 0.01090 0.00824 0.05480
453.81085 0.02586 0.00850 0.00006 0.00397 0.01174 0.00901 0.05915
453.82085 0.02782 0.00913 0.00007 0.00427 0.01263 0.00985 0.06377
453.83085 0.02990 0.00979 0.00007 0.00458 0.01358 0.01076 0.06868
453.84085 0.03210 0.01049 0.00008 0.00492 0.01457 0.01173 0.07389
453.85085 0.03442 0.01122 0.00009 0.00527 0.01563 0.01278 0.07942
453.86085 0.03687 0.01200 0.00011 0.00565 0.01674 0.01391 0.08528
453.87085 0.03945 0.01283 0.00012 0.00604 0.01791 0.01513 0.09147
453.88085 0.04217 0.01370 0.00013 0.00645 0.01914 0.01643 0.09802
453.89085 0.04502 0.01461 0.00015 0.00689 0.02043 0.01782 0.10492
453.90085 0.04802 0.01557 0.00017 0.00734 0.02179 0.01931 0.11220
453.91085 0.05116 0.01658 0.00019 0.00782 0.02320 0.02091 0.11986
453.92085 0.05444 0.01765 0.00021 0.00832 0.02469 0.02261 0.12792
453.93085 0.05787 0.01876 0.00023 0.00884 0.02624 0.02443 0.13637
453.94085 0.06145 0.01993 0.00026 0.00938 0.02786 0.02636 0.14524
453.95085 0.06518 0.02116 0.00029 0.00995 0.02954 0.02842 0.15453
453.96085 0.06906 0.02244 0.00032 0.01054 0.03129 0.03060 0.16425
453.97085 0.07310 0.02378 0.00035 0.01115 0.03311 0.03292 0.17440
453.98085 0.07728 0.02518 0.00039 0.01178 0.03499 0.03537 0.18499
453.99085 0.08162 0.02664 0.00043 0.01243 0.03694 0.03797 0.19603
454.00085 0.08610 0.02817 0.00048 0.01311 0.03895 0.04071 0.20753
454.01085 0.09073 0.02976 0.00053 0.01381 0.04103 0.04361 0.21947
454.02085 0.09551 0.03142 0.00058 0.01453 0.04318 0.04666 0.23187
454.03085 0.10043 0.03314 0.00064 0.01527 0.04538 0.04987 0.24473
454.04085 0.10548 0.03493 0.00071 0.01602 0.04764 0.05325 0.25804
454.05085 0.11067 0.03679 0.00078 0.01680 0.04996 0.05680 0.27181
454.06085 0.11599 0.03872 0.00086 0.01760 0.05234 0.06051 0.28603
454.07085 0.12144 0.04072 0.00094 0.01841 0.05477 0.06441 0.30069
454.08085 0.12700 0.04280 0.00103 0.01924 0.05725 0.06848 0.31579
454.09085 0.13267 0.04494 0.00113 0.02008 0.05977 0.07273 0.33132
454.10085 0.13844 0.04717 0.00124 0.02094 0.06233 0.07717 0.34728
454.11085 0.14430 0.04946 0.00135 0.02181 0.06494 0.08178 0.36365
454.12085 0.15025 0.05183 0.00148 0.02269 0.06757 0.08659 0.38041
454.13085 0.15628 0.05428 0.00161 0.02358 0.07024 0.09157 0.39756
454.14085 0.16237 0.05680 0.00175 0.02448 0.07293 0.09675 0.41507
454.15085 0.16851 0.05940 0.00191 0.02539 0.07563 0.10210 0.43294
454.16085 0.17469 0.06207 0.00207 0.02630 0.07836 0.10764 0.45113
454.17085 0.18091 0.06482 0.00225 0.02721 0.08109 0.11336 0.46963
454.18085 0.18714 0.06764 0.00244 0.02812 0.08382 0.11926 0.48842
454.19085 0.19338 0.07054 0.00265 0.02903 0.08654 0.12533 0.50746
454.20085 0.19961 0.07351 0.00286 0.02993 0.08926 0.13157 0.52674
454.21085 0.20581 0.07656 0.00309 0.03083 0.09196 0.13797 0.54623
454.22085 0.21197 0.07968 0.00334 0.03172 0.09464 0.14454 0.56589
454.23085 0.21809 0.08287 0.00360 0.03260 0.09729 0.15126 0.58570
454.24085 0.22413 0.08613 0.00388 0.03347 0.09990 0.15812 0.60563
454.25085 0.23009 0.08946 0.00417 0.03433 0.10246 0.16512 0.62563
454.26085 0.23596 0.09285 0.00449 0.03516 0.10498 0.17224 0.64568
454.27085 0.24171 0.09631 0.00482 0.03598 0.10743 0.17949 0.66574
454.28085 0.24733 0.09983 0.00517 0.03677 0.10983 0.18684 0.68577
454.29085 0.25281 0.10341 0.00553 0.03754 0.11215 0.19429 0.70573
454.30085 0.25812 0.10705 0.00592 0.03828 0.11439 0.20182 0.72560
454.31085 0.26326 0.11074 0.00633 0.03900 0.11655 0.20943 0.74532
454.32085 0.26822 0.11449 0.00676 0.03968 0.11862 0.21709 0.76485
454.33085 0.27297 0.11827 0.00721 0.04033 0.12059 0.22479 0.78417
454.34085 0.27750 0.12211 0.00768 0.04095 0.12246 0.23253 0.80322
454.35085 0.28180 0.12598 0.00817 0.04153 0.12422 0.24027 0.82197
454.36085 0.28586 0.12988 0.00869 0.04207 0.12586 0.24801 0.84037
454.37085 0.28966 0.13382 0.00922 0.04257 0.12739 0.25573 0.85839
454.38085 0.29319 0.13778 0.00978 0.04303 0.12879 0.26342 0.87598
454.39085 0.29644 0.14176 0.01036 0.04345 0.13006 0.27105 0.89311
454.40085 0.29940 0.14575 0.01097 0.04382 0.13119 0.27861 0.90974
454.41085 0.30207 0.14975 0.01159 0.04414 0.13219 0.28607 0.92583
454.42085 0.30443 0.15376 0.01224 0.04442 0.13306 0.29343 0.94133
454.43085 0.30647 0.15776 0.01291 0.04465 0.13377 0.30066 0.95622
454.44085 0.30819 0.16175 0.01360 0.04483 0.13434 0.30775 0.97047
454.45085 0.30959 0.16572 0.01431 0.04496 0.13477 0.31467 0.98403
454.46085 0.31065 0.16967 0.01504 0.04505 0.13505 0.32141 0.99687
454.47085 0.31138 0.17359 0.01580 0.04508 0.13517 0.32795 1.00897
454.48085 0.31177 0.17747 0.01657 0.04506 0.13515 0.33427 1.02029
454.49085 0.31183 0.18130 0.01736 0.04499 0.13498 0.34035 1.03081
454.50085 0.31155 0.18508 0.01817 0.04488 0.13465 0.34618 1.04050
454.51085 0.31092 0.18879 0.01899 0.04471 0.13418 0.35174 1.04935
454.52085 0.30997 0.19244 0.01983 0.04449 0.13356 0.35702 1.05732
454.53085 0.30868 0.19601 0.02069 0.04423 0.13280 0.36199 1.06440
454.54085 0.30706 0.19949 0.02155 0.04392 0.13190 0.36665 1.07058
454.55085 0.30513 0.20288 0.02243 0.04356 0.13085 0.37098 1.07583
454.56085 0.30287 0.20617 0.02332 0.04316 0.12967 0.37497 1.08016
454.57085 0.30031 0.20934 0.02422 0.04271 0.12836 0.37860 1.08354
454.58085 0.29744 0.21240 0.02512 0.04222 0.12692 0.38187 1.08597
454.59085 0.29428 0.21533 0.02603 0.04169 0.12536 0.38476 1.08746
454.60085 0.29085 0.21813 0.02694 0.04113 0.12368 0.38727 1.08798
454.61085 0.28714 0.22079 0.02785 0.04052 0.12189 0.38938 1.08756
454.62085 0.28317 0.22329 0.02876 0.03988 0.11999 0.39110 1.08618
454.63085 0.27895 0.22565 0.02966 0.03920 0.11798 0.39241 1.08386
454.64085 0.27450 0.22783 0.03057 0.03850 0.11589 0.39331 1.08060
454.65085 0.26982 0.22985 0.03146 0.03776 0.11370 0.39381 1.07641
454.66085 0.26494 0.23169 0.03234 0.03700 0.11143 0.39389 1.07130
454.67085 0.25987 0.23335 0.03322 0.03621 0.10909 0.39356 1.06530
454.68085 0.25461 0.23483 0.03407 0.03540 0.10667 0.39282 1.05841
454.69085 0.24920 0.23611 0.03492 0.03457 0.10419 0.39167 1.05066
454.70085 0.24363 0.23719 0.03574 0.03373 0.10166 0.39012 1.04206
454.71085 0.23793 0.23807 0.03654 0.03286 0.09908 0.38816 1.03265
454.72085 0.23211 0.23875 0.03732 0.03199 0.09646 0.38581 1.02243
454.73085 0.22619 0.23922 0.03807 0.03110 0.09380 0.38308 1.01145
454.74085 0.22018 0.23948 0.03879 0.03020 0.09112 0.37996 0.99973
454.75085 0.21410 0.23952 0.03948 0.02930 0.08841 0.37648 0.98730
454.76085 0.20797 0.23935 0.04014 0.02839 0.08569 0.37264 0.97418
454.77085 0.20179 0.23897 0.04077 0.02748 0.08296 0.36845 0.96042
454.78085 0.19558 0.23837 0.04136 0.02657 0.08023 0.36393 0.94604
454.79085 0.18936 0.23756 0.04191 0.02566 0.07750 0.35910 0.93108
454.80085 0.18313 0.23653 0.04243 0.02475 0.07478 0.35395 0.91558
454.81085 0.17693 0.23529 0.04290 0.02385 0.07208 0.34851 0.89956
454.82085 0.17074 0.23384 0.04333 0.02296 0.06940 0.34280 0.88307
454.83085 0.16460 0.23219 0.04371 0.02207 0.06674 0.33684 0.86614
454.84085 0.15850 0.23033 0.04405 0.02120 0.06412 0.33063 0.84882
454.85085 0.15246 0.22827 0.04434 0.02034 0.06153 0.32419 0.83113
454.86085 0.14650 0.22601 0.04459 0.01949 0.05897 0.31755 0.81311
454.87085 0.14062 0.22357 0.04478 0.01865 0.05646 0.31072 0.79481
454.88085 0.13483 0.22095 0.04493 0.01784 0.05400 0.30372 0.77626
454.89085 0.12913 0.21814 0.04503 0.01704 0.05159 0.29657 0.75750
454.90085 0.12355 0.21517 0.04507 0.01625 0.04923 0.28929 0.73856
454.91085 0.11807 0.21203 0.04507 0.01549 0.04693 0.28189 0.71947
454.92085 0.11272 0.20873 0.04502 0.01474 0.04468 0.27439 0.70029
454.93085 0.10749 0.20529 0.04491 0.01402 0.04250 0.26681 0.68103
454.94085 0.10240 0.20171 0.04476 0.01332 0.04038 0.25918 0.66174
454.95085 0.09744 0.19800 0.04456 0.01263 0.03832 0.25150 0.64244
454.96085 0.09262 0.19416 0.04431 0.01197 0.03632 0.24379 0.62318
454.97085 0.08795 0.19021 0.04401 0.01133 0.03439 0.23607 0.60397
454.98085 0.08342 0.18616 0.04367 0.01072 0.03253 0.22836 0.58486
454.99085 0.07904 0.18201 0.04328 0.01012 0.03073 0.22067 0.56586
455.00085 0.07481 0.17778 0.04285 0.00955 0.02900 0.21302 0.54701
455.01085 0.07072 0.17348 0.04237 0.00900 0.02734 0.20542 0.52833
455.02085 0.06679 0.16911 0.04186 0.00847 0.02575 0.19788 0.50986
455.03085 0.06301 0.16469 0.04130 0.00797 0.02422 0.19042 0.49160
455.04085 0.05938 0.16022 0.04070 0.00748 0.02275 0.18305 0.47359
455.05085 0.05590 0.15571 0.04007 0.00702 0.02135 0.17579 0.45585
455.06085 0.05256 0.15118 0.03941 0.00658 0.02002 0.16863 0.43839
455.07085 0.04937 0.14663 0.03871 0.00616 0.01875 0.16160 0.42123
455.08085 0.04633 0.14208 0.03798 0.00576 0.01754 0.15470 0.40439
455.09085 0.04342 0.13753 0.03723 0.00538 0.01638 0.14794 0.38789
455.10085 0.04066 0.13298 0.03645 0.00502 0.01529 0.14133 0.37174
455.11085 0.03803 0.12846 0.03565 0.00468 0.01426 0.13488 0.35595
455.12085 0.03553 0.12396 0.03482 0.00436 0.01328 0.12858 0.34053
455.13085 0.03316 0.11950 0.03398 0.00405 0.01235 0.12246 0.32549
455.14085 0.03091 0.11508 0.03312 0.00376 0.01148 0.11650 0.31085
455.15085 0.02878 0.11071 0.03225 0.00349 0.01065 0.11071 0.29660
455.16085 0.02678 0.10640 0.03136 0.00324 0.00987 0.10511 0.28276
455.17085 0.02488 0.10215 0.03047 0.00300 0.00914 0.09968 0.26932
455.18085 0.02310 0.09797 0.02956 0.00277 0.00846 0.09444 0.25630
455.19085 0.02142 0.09386 0.02866 0.00256 0.00782 0.08938 0.24369
455.20085 0.01984 0.08983 0.02775 0.00236 0.00722 0.08450 0.23149
455.21085 0.01835 0.08588 0.02683 0.00218 0.00665 0.07981 0.21971
455.22085 0.01696 0.08203 0.02592 0.00201 0.00613 0.07529 0.20834
455.23085 0.01566 0.07826 0.02502 0.00184 0.00564 0.07096 0.19738
455.24085 0.01444 0.07459 0.02412 0.00169 0.00518 0.06681 0.18683
455.25085 0.01331 0.07102 0.02322 0.00155 0.00475 0.06284 0.17669
455.26085 0.01225 0.06754 0.02233 0.00143 0.00436 0.05904 0.16694
455.27085 0.01126 0.06417 0.02146 0.00130 0.00399 0.05541 0.15759
455.28085 0.01034 0.06091 0.02059 0.00119 0.00365 0.05195 0.14863
455.29085 0.00948 0.05775 0.01974 0.00109 0.00334 0.04866 0.14005
455.30085 0.00869 0.05470 0.01890 0.00099 0.00305 0.04553 0.13185
455.31085 0.00795 0.05175 0.01808 0.00091 0.00278 0.04255 0.12401
455.32085 0.00727 0.04891 0.01727 0.00083 0.00253 0.03973 0.11654
455.33085 0.00664 0.04618 0.01648 0.00075 0.00230 0.03706 0.10941
455.34085 0.00606 0.04355 0.01571 0.00068 0.00209 0.03453 0.10263
455.35085 0.00552 0.04103 0.01496 0.00062 0.00190 0.03214 0.09617
455.36085 0.00503 0.03862 0.01423 0.00056 0.00172 0.02988 0.09004
455.37085 0.00457 0.03631 0.01352 0.00051 0.00156 0.02775 0.08422
455.38085 0.00415 0.03410 0.01283 0.00046 0.00141 0.02575 0.07871
455.39085 0.00377 0.03199 0.01217 0.00042 0.00128 0.02387 0.07349
455.40085 0.00342 0.02998 0.01152 0.00037 0.00115 0.02210 0.06855
455.41085 0.00309 0.02807 0.01090 0.00034 0.00104 0.02044 0.06388
455.42085 0.00280 0.02625 0.01030 0.00030 0.00094 0.01889 0.05947
455.43085 0.00253 0.02452 0.00972 0.00027 0.00084 0.01744 0.05532
455.44085 0.00228 0.02288 0.00916 0.00025 0.00076 0.01608 0.05141
455.45085 0.00206 0.02133 0.00863 0.00022 0.00068 0.01481 0.04773
455.46085 0.00185 0.01986 0.00811 0.00020 0.00061 0.01363 0.04427
455.47085 0.00167 0.01848 0.00762 0.00018 0.00055 0.01253 0.04102
455.48085 0.00150 0.01717 0.00716 0.00016 0.00049 0.01150 0.03797
455.49085 0.00135 0.01594 0.00671 0.00014 0.00044 0.01055 0.03512
455.50085 0.00121 0.01478 0.00628 0.00013 0.00039 0.00967 0.03245
455.51085 0.00108 0.01369 0.00588 0.00011 0.00035 0.00885 0.02996
455.52085 0.00097 0.01267 0.00549 0.00010 0.00031 0.00809 0.02763
455.53085 0.00086 0.01171 0.00513 0.00009 0.00028 0.00739 0.02545
455.54085 0.00077 0.01081 0.00478 0.00008 0.00024 0.00675 0.02343
455.55085 0.00069 0.00997 0.00445 0.00007 0.00022 0.00615 0.02155
455.56085 0.00061 0.00918 0.00414 0.00006 0.00019 0.00560 0.01979
455.57085 0.00055 0.00845 0.00385 0.00006 0.00017 0.00509 0.01817
455.58085 0.00049 0.00777 0.00357 0.00005 0.00015 0.00463 0.01666
455.59085 0.00043 0.00714 0.00331 0.00004 0.00013 0.00420 0.01526
455.60085 0.00038 0.00655 0.00307 0.00004 0.00012 0.00381 0.01396
455.61085 0.00034 0.00600 0.00284 0.00003 0.00010 0.00345 0.01276
455.62085 0.00030 0.00549 0.00262 0.00003 0.00009 0.00312 0.01166
455.63085 0.00027 0.00502 0.00242 0.00003 0.00008 0.00282 0.01064
455.64085 0.00023 0.00459 0.00223 0.00002 0.00007 0.00255 0.00970
455.65085 0.00021 0.00419 0.00206 0.00002 0.00006 0.00230 0.00883
455.66085 0.00018 0.00381 0.00189 0.00002 0.00005 0.00207 0.00803
455.67085 0.00016 0.00347 0.00174 0.00002 0.00005 0.00187 0.00730
455.68085 0.00014 0.00316 0.00159 0.00001 0.00004 0.00168 0.00663
455.69085 0.00012 0.00287 0.00146 0.00001 0.00004 0.00151 0.00601
455.70085 0.00011 0.00260 0.00134 0.00001 0.00003 0.00135 0.00545
455.71085 0.00010 0.00236 0.00123 0.00001 0.00003 0.00121 0.00493
455.72085 0.00008 0.00214 0.00112 0.00001 0.00002 0.00109 0.00446
455.73085 0.00007 0.00193 0.00102 0.00001 0.00002 0.00097 0.00403
455.74085 0.00006 0.00175 0.00093 0.00001 0.00002 0.00087 0.00364
455.75085 0.00006 0.00158 0.00085 0.00001 0.00002 0.00078 0.00328
455.76085 0.00005 0.00142 0.00077 0.00000 0.00001 0.00069 0.00295
455.77085 0.00004 0.00128 0.00070 0.00000 0.00001 0.00062 0.00266
455.78085 0.00004 0.00115 0.00064 0.00000 0.00001 0.00055 0.00239
455.79085 0.00003 0.00104 0.00058 0.00000 0.00001 0.00049 0.00215
455.80085 0.00003 0.00093 0.00052 0.00000 0.00001 0.00043 0.00192


==> figures/data/SQS/y_0.46875_12/Ti-stats.txt <==
------- Overall peaks -------

level:4
average position: 454.6096216842509
position stdev: 0.14916138768713003
position uncertainty 0.028706122444620882
list of positions: 
454.46841938639574
454.69671143508504
454.4723306164233
454.63760624180446
454.7946581751677
454.62420027534995
454.5799661101401
454.73671205136014
454.4520394865025
454.8650362334734
454.4845957450206
454.43352934245763
454.90529114024133
454.54065924838596
454.8402227055472
454.7995068378024
454.3908488118014
454.460705091573
454.6569980350657
454.47434670875026
454.6255651989985
454.59131843249264
454.7681429825755
454.51908999921744
454.67562831742856
454.50175062549647
454.46390624021666

------- All types -------

NNNNOO4
number of atoms in this configuration: 7
average position: 454.4879285773976
position stdev: 0.05000336818343701
position uncertainty 0.018899496704139127
list of positions: 
454.46841938639574
454.5799661101401
454.4520394865025
454.43352934245763
454.460705091573
454.51908999921744
454.50175062549647

NNOOOO4
number of atoms in this configuration: 6
average position: 454.7193178239385
position stdev: 0.176458243181178
position uncertainty 0.07203877611697254
list of positions: 
454.7946581751677
454.8650362334734
454.8402227055472
454.3908488118014
454.6569980350657
454.7681429825755

NNOOO4
number of atoms in this configuration: 1
average position: 454.90529114024133
position stdev: 0.0
position uncertainty 0.0
list of positions: 
454.90529114024133

NNNNNN4
number of atoms in this configuration: 1
average position: 454.4723306164233
position stdev: 0.0
position uncertainty 0.0
list of positions: 
454.4723306164233

NNNNNO4
number of atoms in this configuration: 3
average position: 454.47428289799586
position stdev: 0.01034490000519555
position uncertainty 0.005972630802739412
list of positions: 
454.4845957450206
454.47434670875026
454.46390624021666

NNNOOO4
number of atoms in this configuration: 9
average position: 454.6586564487453
position stdev: 0.07814318039792444
position uncertainty 0.026047726799308144
list of positions: 
454.69671143508504
454.63760624180446
454.62420027534995
454.73671205136014
454.54065924838596
454.7995068378024
454.6255651989985
454.59131843249264
454.67562831742856

------- Simplified types based on number of neighbors -------

5-coordinated4
number of atoms in this configuration: 1
average position: 454.90529114024133
position stdev: 0.0
position uncertainty 0.0
list of positions: 
454.90529114024133

6-coordinated4
number of atoms in this configuration: 26
average position: 454.5982497820974
position stdev: 0.1396702341469391
position uncertainty 0.027391586514742917
list of positions: 
454.46841938639574
454.69671143508504
454.4723306164233
454.63760624180446
454.7946581751677
454.62420027534995
454.5799661101401
454.73671205136014
454.4520394865025
454.8650362334734
454.4845957450206
454.43352934245763
454.54065924838596
454.8402227055472
454.7995068378024
454.3908488118014
454.460705091573
454.6569980350657
454.47434670875026
454.6255651989985
454.59131843249264
454.7681429825755
454.51908999921744
454.67562831742856
454.50175062549647
454.46390624021666



==> figures/data/SQS/y_0.46875_12/XPS-shifts-dscf-cond.txt <==
1 N 1 1S -50232.75664916 -50203.03841523 29.71823393
2 N 1 1S -50232.75664916 -50203.00502161 29.75162755
3 N 1 1S -50232.75664916 -50203.03358017 29.72306899
4 N 1 1S -50232.75664916 -50203.07232503 29.68432413
5 N 1 1S -50232.75664916 -50203.04477922 29.71186994
6 N 1 1S -50232.75664916 -50202.98272396 29.77392520
7 N 1 1S -50232.75664916 -50202.99423106 29.76241810
8 N 1 1S -50232.75664916 -50203.04517861 29.71147055
9 N 1 1S -50232.75664916 -50203.00596929 29.75067987
10 N 1 1S -50232.75664916 -50203.00099919 29.75564997
11 N 1 1S -50232.75664916 -50203.08520925 29.67143991
12 N 1 1S -50232.75664916 -50203.09402440 29.66262476
13 N 1 1S -50232.75664916 -50203.04750605 29.70914311
14 N 1 1S -50232.75664916 -50202.98831513 29.76833403
15 N 1 1S -50232.75664916 -50203.01343723 29.74321193
16 N 1 1S -50232.75664916 -50202.97935719 29.77729197
17 N 1 1S -50232.75664916 -50203.04221498 29.71443418
18 O 1 1S -50232.75664916 -50193.15428628 39.60236288
19 O 1 1S -50232.75664916 -50193.14751014 39.60913902
20 O 1 1S -50232.75664916 -50193.12038299 39.63626617
21 O 1 1S -50232.75664916 -50193.11619384 39.64045532
22 O 1 1S -50232.75664916 -50193.12167127 39.63497789
23 O 1 1S -50232.75664916 -50193.14129700 39.61535216
24 O 1 1S -50232.75664916 -50193.08170775 39.67494141
25 O 1 1S -50232.75664916 -50193.09723195 39.65941721
26 O 1 1S -50232.75664916 -50193.07603285 39.68061631
27 O 1 1S -50232.75664916 -50193.13344054 39.62320862
28 O 1 1S -50232.75664916 -50193.13104367 39.62560549
29 O 1 1S -50232.75664916 -50193.11633408 39.64031508
30 O 1 1S -50232.75664916 -50193.11153859 39.64511057
31 O 1 1S -50232.75664916 -50193.12424771 39.63240145
32 O 1 1S -50232.75664916 -50193.11982013 39.63682903
33 Ti 4 2P -50232.75664916 -50199.35384857 33.40280059
34 Ti 4 2P -50232.75664916 -50199.33706942 33.41957974
35 Ti 4 2P -50232.75664916 -50199.35356110 33.40308806
36 Ti 4 2P -50232.75664916 -50199.34141357 33.41523559
37 Ti 4 2P -50232.75664916 -50199.32987047 33.42677869
38 Ti 4 2P -50232.75664916 -50199.34239889 33.41425027
39 Ti 4 2P -50232.75664916 -50199.34565004 33.41099912
40 Ti 4 2P -50232.75664916 -50199.33412943 33.42251973
41 Ti 4 2P -50232.75664916 -50199.35505247 33.40159669
42 Ti 4 2P -50232.75664916 -50199.32469778 33.43195138
43 Ti 4 2P -50232.75664916 -50199.35265963 33.40398953
44 Ti 4 2P -50232.75664916 -50199.35641294 33.40023622
45 Ti 4 2P -50232.75664916 -50199.32173910 33.43491006
46 Ti 4 2P -50232.75664916 -50199.34853904 33.40811012
47 Ti 4 2P -50232.75664916 -50199.32652154 33.43012762
48 Ti 4 2P -50232.75664916 -50199.32951410 33.42713506
49 Ti 4 2P -50232.75664916 -50199.35954990 33.39709926
50 Ti 4 2P -50232.75664916 -50199.35441556 33.40223360
51 Ti 4 2P -50232.75664916 -50199.33998830 33.41666086
52 Ti 4 2P -50232.75664916 -50199.35341292 33.40323624
53 Ti 4 2P -50232.75664916 -50199.34229857 33.41435059
54 Ti 4 2P -50232.75664916 -50199.34481566 33.41183350
55 Ti 4 2P -50232.75664916 -50199.33181930 33.42482986
56 Ti 4 2P -50232.75664916 -50199.35012435 33.40652481
57 Ti 4 2P -50232.75664916 -50199.33861900 33.41803016
58 Ti 4 2P -50232.75664916 -50199.35139877 33.40525039
59 Ti 4 2P -50232.75664916 -50199.35418028 33.40246888


==> figures/data/SQS/y_0.46875_25/N-XPS-spectra-imp.txt <==
energy    N^{3V_{Ti}} N^{2V_{Ti}} N^{1V_{Ti}} N^{0V_{Ti}} total
402.24627 0.00025 0.00000 0.00000 0.00000 0.00025
402.25627 0.00028 0.00000 0.00000 0.00000 0.00028
402.26627 0.00031 0.00000 0.00000 0.00000 0.00031
402.27627 0.00034 0.00000 0.00000 0.00000 0.00034
402.28627 0.00037 0.00000 0.00000 0.00000 0.00037
402.29627 0.00041 0.00000 0.00000 0.00000 0.00041
402.30627 0.00045 0.00000 0.00000 0.00000 0.00045
402.31627 0.00049 0.00000 0.00000 0.00000 0.00049
402.32627 0.00054 0.00000 0.00000 0.00000 0.00054
402.33627 0.00059 0.00000 0.00000 0.00000 0.00059
402.34627 0.00064 0.00001 0.00000 0.00000 0.00065
402.35627 0.00070 0.00001 0.00000 0.00000 0.00071
402.36627 0.00077 0.00001 0.00000 0.00000 0.00077
402.37627 0.00084 0.00001 0.00000 0.00000 0.00084
402.38627 0.00091 0.00001 0.00000 0.00000 0.00092
402.39627 0.00099 0.00001 0.00000 0.00000 0.00100
402.40627 0.00108 0.00001 0.00000 0.00000 0.00109
402.41627 0.00117 0.00001 0.00000 0.00000 0.00118
402.42627 0.00127 0.00002 0.00000 0.00000 0.00128
402.43627 0.00137 0.00002 0.00000 0.00000 0.00139
402.44627 0.00148 0.00002 0.00000 0.00000 0.00150
402.45627 0.00160 0.00002 0.00000 0.00000 0.00162
402.46627 0.00173 0.00003 0.00000 0.00000 0.00175
402.47627 0.00186 0.00003 0.00000 0.00000 0.00189
402.48627 0.00200 0.00003 0.00000 0.00000 0.00204
402.49627 0.00216 0.00004 0.00000 0.00000 0.00219
402.50627 0.00232 0.00004 0.00000 0.00000 0.00236
402.51627 0.00248 0.00005 0.00000 0.00000 0.00254
402.52627 0.00266 0.00006 0.00000 0.00000 0.00272
402.53627 0.00285 0.00006 0.00000 0.00000 0.00292
402.54627 0.00305 0.00007 0.00000 0.00000 0.00312
402.55627 0.00326 0.00008 0.00000 0.00000 0.00334
402.56627 0.00348 0.00009 0.00000 0.00000 0.00357
402.57627 0.00371 0.00010 0.00000 0.00000 0.00381
402.58627 0.00395 0.00012 0.00000 0.00000 0.00406
402.59627 0.00420 0.00013 0.00000 0.00000 0.00433
402.60627 0.00446 0.00014 0.00000 0.00000 0.00461
402.61627 0.00473 0.00016 0.00000 0.00000 0.00490
402.62627 0.00502 0.00018 0.00000 0.00000 0.00520
402.63627 0.00531 0.00020 0.00000 0.00000 0.00552
402.64627 0.00562 0.00023 0.00000 0.00000 0.00585
402.65627 0.00594 0.00025 0.00000 0.00000 0.00619
402.66627 0.00627 0.00028 0.00000 0.00000 0.00655
402.67627 0.00661 0.00031 0.00000 0.00000 0.00692
402.68627 0.00696 0.00034 0.00000 0.00000 0.00730
402.69627 0.00732 0.00038 0.00000 0.00000 0.00770
402.70627 0.00769 0.00042 0.00000 0.00000 0.00811
402.71627 0.00807 0.00047 0.00000 0.00000 0.00854
402.72627 0.00846 0.00052 0.00000 0.00000 0.00898
402.73627 0.00886 0.00057 0.00000 0.00000 0.00943
402.74627 0.00927 0.00063 0.00000 0.00000 0.00990
402.75627 0.00968 0.00070 0.00000 0.00000 0.01038
402.76627 0.01010 0.00077 0.00000 0.00000 0.01087
402.77627 0.01053 0.00085 0.00000 0.00000 0.01138
402.78627 0.01097 0.00093 0.00000 0.00000 0.01190
402.79627 0.01141 0.00102 0.00000 0.00000 0.01243
402.80627 0.01186 0.00112 0.00000 0.00000 0.01298
402.81627 0.01231 0.00123 0.00000 0.00000 0.01354
402.82627 0.01276 0.00134 0.00000 0.00000 0.01411
402.83627 0.01322 0.00147 0.00000 0.00000 0.01469
402.84627 0.01367 0.00160 0.00000 0.00000 0.01528
402.85627 0.01413 0.00175 0.00000 0.00000 0.01588
402.86627 0.01458 0.00191 0.00000 0.00000 0.01649
402.87627 0.01503 0.00208 0.00001 0.00000 0.01712
402.88627 0.01548 0.00226 0.00001 0.00000 0.01775
402.89627 0.01593 0.00246 0.00001 0.00000 0.01839
402.90627 0.01637 0.00267 0.00001 0.00000 0.01904
402.91627 0.01680 0.00289 0.00001 0.00000 0.01970
402.92627 0.01723 0.00314 0.00001 0.00000 0.02037
402.93627 0.01764 0.00339 0.00001 0.00000 0.02105
402.94627 0.01805 0.00367 0.00001 0.00000 0.02173
402.95627 0.01844 0.00396 0.00002 0.00000 0.02242
402.96627 0.01883 0.00428 0.00002 0.00000 0.02312
402.97627 0.01920 0.00461 0.00002 0.00000 0.02383
402.98627 0.01955 0.00497 0.00002 0.00000 0.02454
402.99627 0.01989 0.00535 0.00003 0.00000 0.02526
403.00627 0.02021 0.00575 0.00003 0.00000 0.02599
403.01627 0.02052 0.00617 0.00004 0.00000 0.02673
403.02627 0.02081 0.00662 0.00004 0.00000 0.02747
403.03627 0.02107 0.00709 0.00005 0.00000 0.02821
403.04627 0.02132 0.00759 0.00005 0.00000 0.02897
403.05627 0.02155 0.00812 0.00006 0.00000 0.02973
403.06627 0.02175 0.00868 0.00007 0.00000 0.03050
403.07627 0.02193 0.00926 0.00008 0.00000 0.03128
403.08627 0.02209 0.00988 0.00009 0.00000 0.03206
403.09627 0.02223 0.01052 0.00010 0.00000 0.03285
403.10627 0.02234 0.01120 0.00011 0.00000 0.03365
403.11627 0.02243 0.01191 0.00012 0.00001 0.03446
403.12627 0.02249 0.01265 0.00014 0.00001 0.03528
403.13627 0.02253 0.01342 0.00016 0.00001 0.03611
403.14627 0.02254 0.01423 0.00018 0.00001 0.03695
403.15627 0.02253 0.01507 0.00020 0.00001 0.03780
403.16627 0.02249 0.01594 0.00022 0.00001 0.03866
403.17627 0.02243 0.01685 0.00025 0.00001 0.03954
403.18627 0.02234 0.01780 0.00028 0.00001 0.04043
403.19627 0.02223 0.01877 0.00031 0.00002 0.04133
403.20627 0.02209 0.01979 0.00034 0.00002 0.04224
403.21627 0.02193 0.02084 0.00038 0.00002 0.04317
403.22627 0.02175 0.02192 0.00043 0.00002 0.04412
403.23627 0.02155 0.02303 0.00048 0.00003 0.04508
403.24627 0.02132 0.02418 0.00053 0.00003 0.04606
403.25627 0.02107 0.02537 0.00059 0.00003 0.04706
403.26627 0.02081 0.02658 0.00065 0.00004 0.04808
403.27627 0.02052 0.02783 0.00072 0.00004 0.04911
403.28627 0.02021 0.02911 0.00080 0.00005 0.05017
403.29627 0.01989 0.03041 0.00088 0.00005 0.05124
403.30627 0.01955 0.03175 0.00097 0.00006 0.05233
403.31627 0.01920 0.03311 0.00107 0.00007 0.05345
403.32627 0.01883 0.03450 0.00118 0.00008 0.05458
403.33627 0.01844 0.03591 0.00130 0.00009 0.05574
403.34627 0.01805 0.03735 0.00143 0.00010 0.05692
403.35627 0.01764 0.03880 0.00157 0.00011 0.05812
403.36627 0.01723 0.04028 0.00172 0.00012 0.05934
403.37627 0.01680 0.04177 0.00189 0.00013 0.06059
403.38627 0.01637 0.04328 0.00206 0.00015 0.06186
403.39627 0.01593 0.04479 0.00226 0.00017 0.06314
403.40627 0.01548 0.04632 0.00247 0.00018 0.06445
403.41627 0.01503 0.04785 0.00269 0.00020 0.06578
403.42627 0.01458 0.04939 0.00294 0.00023 0.06714
403.43627 0.01413 0.05093 0.00320 0.00025 0.06851
403.44627 0.01367 0.05247 0.00348 0.00028 0.06990
403.45627 0.01322 0.05401 0.00378 0.00031 0.07131
403.46627 0.01276 0.05554 0.00411 0.00034 0.07274
403.47627 0.01231 0.05706 0.00445 0.00037 0.07419
403.48627 0.01186 0.05856 0.00482 0.00041 0.07565
403.49627 0.01141 0.06005 0.00522 0.00045 0.07714
403.50627 0.01097 0.06152 0.00565 0.00050 0.07863
403.51627 0.01053 0.06297 0.00610 0.00054 0.08014
403.52627 0.01010 0.06439 0.00658 0.00060 0.08167
403.53627 0.00968 0.06578 0.00710 0.00065 0.08321
403.54627 0.00927 0.06714 0.00764 0.00071 0.08476
403.55627 0.00886 0.06846 0.00822 0.00078 0.08632
403.56627 0.00846 0.06974 0.00883 0.00085 0.08789
403.57627 0.00807 0.07099 0.00948 0.00093 0.08947
403.58627 0.00769 0.07218 0.01017 0.00101 0.09105
403.59627 0.00732 0.07333 0.01090 0.00110 0.09265
403.60627 0.00696 0.07443 0.01166 0.00120 0.09425
403.61627 0.00661 0.07548 0.01247 0.00130 0.09585
403.62627 0.00627 0.07646 0.01332 0.00141 0.09746
403.63627 0.00594 0.07739 0.01421 0.00153 0.09907
403.64627 0.00562 0.07826 0.01514 0.00165 0.10068
403.65627 0.00531 0.07907 0.01613 0.00179 0.10229
403.66627 0.00502 0.07980 0.01715 0.00193 0.10390
403.67627 0.00473 0.08047 0.01823 0.00208 0.10552
403.68627 0.00446 0.08107 0.01935 0.00224 0.10713
403.69627 0.00420 0.08160 0.02052 0.00242 0.10873
403.70627 0.00395 0.08206 0.02173 0.00260 0.11034
403.71627 0.00371 0.08244 0.02300 0.00279 0.11194
403.72627 0.00348 0.08274 0.02431 0.00300 0.11354
403.73627 0.00326 0.08297 0.02568 0.00322 0.11513
403.74627 0.00305 0.08313 0.02709 0.00345 0.11671
403.75627 0.00285 0.08320 0.02855 0.00369 0.11829
403.76627 0.00266 0.08320 0.03006 0.00395 0.11987
403.77627 0.00248 0.08312 0.03162 0.00422 0.12143
403.78627 0.00232 0.08296 0.03322 0.00450 0.12299
403.79627 0.00216 0.08272 0.03487 0.00480 0.12454
403.80627 0.00200 0.08241 0.03656 0.00511 0.12609
403.81627 0.00186 0.08202 0.03830 0.00544 0.12762
403.82627 0.00173 0.08156 0.04008 0.00578 0.12914
403.83627 0.00160 0.08102 0.04190 0.00614 0.13065
403.84627 0.00148 0.08041 0.04375 0.00652 0.13216
403.85627 0.00137 0.07973 0.04564 0.00691 0.13365
403.86627 0.00127 0.07898 0.04757 0.00732 0.13513
403.87627 0.00117 0.07816 0.04953 0.00774 0.13659
403.88627 0.00108 0.07728 0.05151 0.00818 0.13805
403.89627 0.00099 0.07634 0.05352 0.00864 0.13949
403.90627 0.00091 0.07533 0.05555 0.00912 0.14091
403.91627 0.00084 0.07427 0.05760 0.00962 0.14232
403.92627 0.00077 0.07315 0.05966 0.01013 0.14371
403.93627 0.00070 0.07198 0.06174 0.01066 0.14509
403.94627 0.00064 0.07076 0.06382 0.01121 0.14644
403.95627 0.00059 0.06950 0.06591 0.01178 0.14778
403.96627 0.00054 0.06819 0.06800 0.01237 0.14909
403.97627 0.00049 0.06685 0.07008 0.01297 0.15038
403.98627 0.00045 0.06546 0.07215 0.01359 0.15165
403.99627 0.00041 0.06405 0.07420 0.01423 0.15289
404.00627 0.00037 0.06260 0.07624 0.01489 0.15411
404.01627 0.00034 0.06113 0.07826 0.01557 0.15529
404.02627 0.00031 0.05963 0.08024 0.01627 0.15645
404.03627 0.00028 0.05812 0.08220 0.01698 0.15757
404.04627 0.00025 0.05658 0.08411 0.01771 0.15866
404.05627 0.00023 0.05504 0.08598 0.01846 0.15971
404.06627 0.00020 0.05348 0.08781 0.01923 0.16072
404.07627 0.00018 0.05192 0.08958 0.02001 0.16169
404.08627 0.00017 0.05035 0.09130 0.02081 0.16263
404.09627 0.00015 0.04879 0.09295 0.02163 0.16351
404.10627 0.00013 0.04722 0.09454 0.02246 0.16436
404.11627 0.00012 0.04566 0.09606 0.02331 0.16515
404.12627 0.00011 0.04411 0.09750 0.02418 0.16590
404.13627 0.00010 0.04257 0.09887 0.02506 0.16659
404.14627 0.00009 0.04104 0.10015 0.02595 0.16723
404.15627 0.00008 0.03953 0.10134 0.02687 0.16782
404.16627 0.00007 0.03804 0.10245 0.02780 0.16835
404.17627 0.00006 0.03656 0.10346 0.02874 0.16883
404.18627 0.00006 0.03511 0.10438 0.02969 0.16924
404.19627 0.00005 0.03369 0.10520 0.03067 0.16960
404.20627 0.00004 0.03228 0.10591 0.03165 0.16989
404.21627 0.00004 0.03091 0.10653 0.03265 0.17012
404.22627 0.00003 0.02956 0.10703 0.03367 0.17030
404.23627 0.00003 0.02825 0.10743 0.03469 0.17040
404.24627 0.00003 0.02696 0.10773 0.03573 0.17045
404.25627 0.00002 0.02571 0.10791 0.03679 0.17043
404.26627 0.00002 0.02449 0.10799 0.03785 0.17035
404.27627 0.00002 0.02331 0.10795 0.03893 0.17021
404.28627 0.00002 0.02216 0.10780 0.04002 0.17000
404.29627 0.00001 0.02105 0.10755 0.04113 0.16974
404.30627 0.00001 0.01997 0.10719 0.04224 0.16941
404.31627 0.00001 0.01892 0.10672 0.04337 0.16902
404.32627 0.00001 0.01792 0.10614 0.04451 0.16858
404.33627 0.00001 0.01695 0.10546 0.04566 0.16808
404.34627 0.00001 0.01601 0.10467 0.04683 0.16752
404.35627 0.00001 0.01512 0.10379 0.04801 0.16692
404.36627 0.00001 0.01425 0.10281 0.04919 0.16626
404.37627 0.00001 0.01343 0.10173 0.05039 0.16556
404.38627 0.00000 0.01264 0.10057 0.05160 0.16481
404.39627 0.00000 0.01188 0.09931 0.05283 0.16402
404.40627 0.00000 0.01115 0.09797 0.05406 0.16319
404.41627 0.00000 0.01046 0.09655 0.05530 0.16232
404.42627 0.00000 0.00981 0.09505 0.05656 0.16142
404.43627 0.00000 0.00918 0.09348 0.05783 0.16049
404.44627 0.00000 0.00859 0.09184 0.05910 0.15953
404.45627 0.00000 0.00802 0.09014 0.06039 0.15855
404.46627 0.00000 0.00749 0.08838 0.06168 0.15755
404.47627 0.00000 0.00698 0.08657 0.06299 0.15654
404.48627 0.00000 0.00650 0.08470 0.06430 0.15551
404.49627 0.00000 0.00605 0.08279 0.06563 0.15447
404.50627 0.00000 0.00562 0.08084 0.06696 0.15342
404.51627 0.00000 0.00522 0.07886 0.06830 0.15237
404.52627 0.00000 0.00484 0.07684 0.06964 0.15133
404.53627 0.00000 0.00448 0.07480 0.07099 0.15028
404.54627 0.00000 0.00415 0.07274 0.07235 0.14924
404.55627 0.00000 0.00384 0.07067 0.07371 0.14822
404.56627 0.00000 0.00354 0.06858 0.07508 0.14720
404.57627 0.00000 0.00327 0.06648 0.07645 0.14620
404.58627 0.00000 0.00301 0.06439 0.07782 0.14522
404.59627 0.00000 0.00277 0.06229 0.07920 0.14426
404.60627 0.00000 0.00255 0.06020 0.08057 0.14332
404.61627 0.00000 0.00234 0.05812 0.08194 0.14241
404.62627 0.00000 0.00215 0.05606 0.08331 0.14152
404.63627 0.00000 0.00197 0.05401 0.08468 0.14066
404.64627 0.00000 0.00181 0.05198 0.08604 0.13983
404.65627 0.00000 0.00165 0.04998 0.08739 0.13902
404.66627 0.00000 0.00151 0.04800 0.08874 0.13825
404.67627 0.00000 0.00138 0.04606 0.09007 0.13751
404.68627 0.00000 0.00126 0.04415 0.09140 0.13680
404.69627 0.00000 0.00114 0.04227 0.09271 0.13613
404.70627 0.00000 0.00104 0.04043 0.09401 0.13548
404.71627 0.00000 0.00095 0.03864 0.09528 0.13487
404.72627 0.00000 0.00086 0.03688 0.09654 0.13428
404.73627 0.00000 0.00078 0.03517 0.09778 0.13373
404.74627 0.00000 0.00071 0.03350 0.09900 0.13320
404.75627 0.00000 0.00064 0.03187 0.10019 0.13270
404.76627 0.00000 0.00058 0.03030 0.10135 0.13223
404.77627 0.00000 0.00052 0.02877 0.10248 0.13177
404.78627 0.00000 0.00047 0.02729 0.10358 0.13134
404.79627 0.00000 0.00042 0.02586 0.10465 0.13093
404.80627 0.00000 0.00038 0.02448 0.10567 0.13054
404.81627 0.00000 0.00034 0.02315 0.10666 0.13016
404.82627 0.00000 0.00031 0.02187 0.10761 0.12979
404.83627 0.00000 0.00028 0.02064 0.10851 0.12943
404.84627 0.00000 0.00025 0.01945 0.10937 0.12907
404.85627 0.00000 0.00022 0.01832 0.11018 0.12872
404.86627 0.00000 0.00020 0.01723 0.11093 0.12837
404.87627 0.00000 0.00018 0.01619 0.11164 0.12801
404.88627 0.00000 0.00016 0.01520 0.11229 0.12765
404.89627 0.00000 0.00014 0.01426 0.11288 0.12727
404.90627 0.00000 0.00013 0.01335 0.11341 0.12689
404.91627 0.00000 0.00011 0.01250 0.11388 0.12648
404.92627 0.00000 0.00010 0.01168 0.11428 0.12606
404.93627 0.00000 0.00009 0.01091 0.11462 0.12562
404.94627 0.00000 0.00008 0.01018 0.11489 0.12514
404.95627 0.00000 0.00007 0.00948 0.11509 0.12464
404.96627 0.00000 0.00006 0.00883 0.11522 0.12411
404.97627 0.00000 0.00005 0.00821 0.11528 0.12354
404.98627 0.00000 0.00005 0.00763 0.11527 0.12294
404.99627 0.00000 0.00004 0.00708 0.11518 0.12230
405.00627 0.00000 0.00004 0.00656 0.11501 0.12161
405.01627 0.00000 0.00003 0.00607 0.11477 0.12088
405.02627 0.00000 0.00003 0.00562 0.11445 0.12010
405.03627 0.00000 0.00003 0.00519 0.11406 0.11927
405.04627 0.00000 0.00002 0.00479 0.11358 0.11840
405.05627 0.00000 0.00002 0.00442 0.11303 0.11747
405.06627 0.00000 0.00002 0.00407 0.11241 0.11649
405.07627 0.00000 0.00001 0.00374 0.11170 0.11546
405.08627 0.00000 0.00001 0.00344 0.11092 0.11437
405.09627 0.00000 0.00001 0.00316 0.11006 0.11323
405.10627 0.00000 0.00001 0.00290 0.10912 0.11203
405.11627 0.00000 0.00001 0.00266 0.10812 0.11078
405.12627 0.00000 0.00001 0.00243 0.10703 0.10947
405.13627 0.00000 0.00001 0.00222 0.10588 0.10811
405.14627 0.00000 0.00001 0.00203 0.10466 0.10670
405.15627 0.00000 0.00000 0.00185 0.10337 0.10523
405.16627 0.00000 0.00000 0.00169 0.10202 0.10371
405.17627 0.00000 0.00000 0.00154 0.10060 0.10214
405.18627 0.00000 0.00000 0.00140 0.09912 0.10052
405.19627 0.00000 0.00000 0.00127 0.09758 0.09885
405.20627 0.00000 0.00000 0.00115 0.09599 0.09714
405.21627 0.00000 0.00000 0.00104 0.09434 0.09539
405.22627 0.00000 0.00000 0.00095 0.09264 0.09359
405.23627 0.00000 0.00000 0.00086 0.09090 0.09176
405.24627 0.00000 0.00000 0.00077 0.08911 0.08989
405.25627 0.00000 0.00000 0.00070 0.08729 0.08799
405.26627 0.00000 0.00000 0.00063 0.08542 0.08605
405.27627 0.00000 0.00000 0.00057 0.08353 0.08409
405.28627 0.00000 0.00000 0.00051 0.08160 0.08211
405.29627 0.00000 0.00000 0.00046 0.07965 0.08011
405.30627 0.00000 0.00000 0.00041 0.07767 0.07808
405.31627 0.00000 0.00000 0.00037 0.07568 0.07605
405.32627 0.00000 0.00000 0.00033 0.07367 0.07400
405.33627 0.00000 0.00000 0.00030 0.07165 0.07194
405.34627 0.00000 0.00000 0.00026 0.06962 0.06988
405.35627 0.00000 0.00000 0.00024 0.06758 0.06782
405.36627 0.00000 0.00000 0.00021 0.06555 0.06576
405.37627 0.00000 0.00000 0.00019 0.06351 0.06370
405.38627 0.00000 0.00000 0.00017 0.06149 0.06165
405.39627 0.00000 0.00000 0.00015 0.05947 0.05962
405.40627 0.00000 0.00000 0.00013 0.05746 0.05759
405.41627 0.00000 0.00000 0.00012 0.05547 0.05559
405.42627 0.00000 0.00000 0.00010 0.05350 0.05360
405.43627 0.00000 0.00000 0.00009 0.05154 0.05164
405.44627 0.00000 0.00000 0.00008 0.04962 0.04970
405.45627 0.00000 0.00000 0.00007 0.04771 0.04779
405.46627 0.00000 0.00000 0.00006 0.04584 0.04590
405.47627 0.00000 0.00000 0.00006 0.04400 0.04405
405.48627 0.00000 0.00000 0.00005 0.04219 0.04224
405.49627 0.00000 0.00000 0.00004 0.04041 0.04046
405.50627 0.00000 0.00000 0.00004 0.03868 0.03871
405.51627 0.00000 0.00000 0.00003 0.03698 0.03701
405.52627 0.00000 0.00000 0.00003 0.03532 0.03535
405.53627 0.00000 0.00000 0.00003 0.03370 0.03372
405.54627 0.00000 0.00000 0.00002 0.03212 0.03214
405.55627 0.00000 0.00000 0.00002 0.03059 0.03061
405.56627 0.00000 0.00000 0.00002 0.02910 0.02912
405.57627 0.00000 0.00000 0.00001 0.02766 0.02767
405.58627 0.00000 0.00000 0.00001 0.02626 0.02627
405.59627 0.00000 0.00000 0.00001 0.02491 0.02492
405.60627 0.00000 0.00000 0.00001 0.02360 0.02361
405.61627 0.00000 0.00000 0.00001 0.02234 0.02235
405.62627 0.00000 0.00000 0.00001 0.02112 0.02113
405.63627 0.00000 0.00000 0.00001 0.01995 0.01996
405.64627 0.00000 0.00000 0.00001 0.01883 0.01884
405.65627 0.00000 0.00000 0.00000 0.01775 0.01776
405.66627 0.00000 0.00000 0.00000 0.01672 0.01672
405.67627 0.00000 0.00000 0.00000 0.01573 0.01573
405.68627 0.00000 0.00000 0.00000 0.01478 0.01479
405.69627 0.00000 0.00000 0.00000 0.01388 0.01388
405.70627 0.00000 0.00000 0.00000 0.01302 0.01302
405.71627 0.00000 0.00000 0.00000 0.01220 0.01220
405.72627 0.00000 0.00000 0.00000 0.01142 0.01142
405.73627 0.00000 0.00000 0.00000 0.01068 0.01068
405.74627 0.00000 0.00000 0.00000 0.00997 0.00997
405.75627 0.00000 0.00000 0.00000 0.00930 0.00931
405.76627 0.00000 0.00000 0.00000 0.00867 0.00867
405.77627 0.00000 0.00000 0.00000 0.00808 0.00808
405.78627 0.00000 0.00000 0.00000 0.00751 0.00751
405.79627 0.00000 0.00000 0.00000 0.00698 0.00698
405.80627 0.00000 0.00000 0.00000 0.00648 0.00648
405.81627 0.00000 0.00000 0.00000 0.00601 0.00601
405.82627 0.00000 0.00000 0.00000 0.00557 0.00557
405.83627 0.00000 0.00000 0.00000 0.00515 0.00515
405.84627 0.00000 0.00000 0.00000 0.00476 0.00476
405.85627 0.00000 0.00000 0.00000 0.00440 0.00440
405.86627 0.00000 0.00000 0.00000 0.00406 0.00406
405.87627 0.00000 0.00000 0.00000 0.00374 0.00374
405.88627 0.00000 0.00000 0.00000 0.00344 0.00344
405.89627 0.00000 0.00000 0.00000 0.00316 0.00316
405.90627 0.00000 0.00000 0.00000 0.00291 0.00291
405.91627 0.00000 0.00000 0.00000 0.00267 0.00267
405.92627 0.00000 0.00000 0.00000 0.00244 0.00244
405.93627 0.00000 0.00000 0.00000 0.00224 0.00224
405.94627 0.00000 0.00000 0.00000 0.00205 0.00205
405.95627 0.00000 0.00000 0.00000 0.00187 0.00187
405.96627 0.00000 0.00000 0.00000 0.00171 0.00171
405.97627 0.00000 0.00000 0.00000 0.00156 0.00156
405.98627 0.00000 0.00000 0.00000 0.00142 0.00142
405.99627 0.00000 0.00000 0.00000 0.00129 0.00129
406.00627 0.00000 0.00000 0.00000 0.00117 0.00117
406.01627 0.00000 0.00000 0.00000 0.00106 0.00107
406.02627 0.00000 0.00000 0.00000 0.00097 0.00097
406.03627 0.00000 0.00000 0.00000 0.00088 0.00088
406.04627 0.00000 0.00000 0.00000 0.00079 0.00079
406.05627 0.00000 0.00000 0.00000 0.00072 0.00072
406.06627 0.00000 0.00000 0.00000 0.00065 0.00065
406.07627 0.00000 0.00000 0.00000 0.00058 0.00058


==> figures/data/SQS/y_0.46875_25/N-XPS-spectra.txt <==
energy TiTiTiTiTiTi TiTiTiTiTi TiTiTiTi TiTiTi total
402.24627 0.00000 0.00000 0.00000 0.00025 0.00025
402.25627 0.00000 0.00000 0.00000 0.00028 0.00028
402.26627 0.00000 0.00000 0.00000 0.00031 0.00031
402.27627 0.00000 0.00000 0.00000 0.00034 0.00034
402.28627 0.00000 0.00000 0.00000 0.00037 0.00037
402.29627 0.00000 0.00000 0.00000 0.00041 0.00041
402.30627 0.00000 0.00000 0.00000 0.00045 0.00045
402.31627 0.00000 0.00000 0.00000 0.00049 0.00049
402.32627 0.00000 0.00000 0.00000 0.00054 0.00054
402.33627 0.00000 0.00000 0.00000 0.00059 0.00059
402.34627 0.00000 0.00000 0.00001 0.00064 0.00065
402.35627 0.00000 0.00000 0.00001 0.00070 0.00071
402.36627 0.00000 0.00000 0.00001 0.00077 0.00077
402.37627 0.00000 0.00000 0.00001 0.00084 0.00084
402.38627 0.00000 0.00000 0.00001 0.00091 0.00092
402.39627 0.00000 0.00000 0.00001 0.00099 0.00100
402.40627 0.00000 0.00000 0.00001 0.00108 0.00109
402.41627 0.00000 0.00000 0.00001 0.00117 0.00118
402.42627 0.00000 0.00000 0.00002 0.00127 0.00128
402.43627 0.00000 0.00000 0.00002 0.00137 0.00139
402.44627 0.00000 0.00000 0.00002 0.00148 0.00150
402.45627 0.00000 0.00000 0.00002 0.00160 0.00162
402.46627 0.00000 0.00000 0.00003 0.00173 0.00175
402.47627 0.00000 0.00000 0.00003 0.00186 0.00189
402.48627 0.00000 0.00000 0.00003 0.00200 0.00204
402.49627 0.00000 0.00000 0.00004 0.00216 0.00219
402.50627 0.00000 0.00000 0.00004 0.00232 0.00236
402.51627 0.00000 0.00000 0.00005 0.00248 0.00254
402.52627 0.00000 0.00000 0.00006 0.00266 0.00272
402.53627 0.00000 0.00000 0.00006 0.00285 0.00292
402.54627 0.00000 0.00000 0.00007 0.00305 0.00312
402.55627 0.00000 0.00000 0.00008 0.00326 0.00334
402.56627 0.00000 0.00000 0.00009 0.00348 0.00357
402.57627 0.00000 0.00000 0.00010 0.00371 0.00381
402.58627 0.00000 0.00000 0.00012 0.00395 0.00406
402.59627 0.00000 0.00000 0.00013 0.00420 0.00433
402.60627 0.00000 0.00000 0.00014 0.00446 0.00461
402.61627 0.00000 0.00000 0.00016 0.00473 0.00490
402.62627 0.00000 0.00000 0.00018 0.00502 0.00520
402.63627 0.00000 0.00000 0.00020 0.00531 0.00552
402.64627 0.00000 0.00000 0.00023 0.00562 0.00585
402.65627 0.00000 0.00000 0.00025 0.00594 0.00619
402.66627 0.00000 0.00000 0.00028 0.00627 0.00655
402.67627 0.00000 0.00000 0.00031 0.00661 0.00692
402.68627 0.00000 0.00000 0.00034 0.00696 0.00730
402.69627 0.00000 0.00000 0.00038 0.00732 0.00770
402.70627 0.00000 0.00000 0.00042 0.00769 0.00811
402.71627 0.00000 0.00000 0.00047 0.00807 0.00854
402.72627 0.00000 0.00000 0.00052 0.00846 0.00898
402.73627 0.00000 0.00000 0.00057 0.00886 0.00943
402.74627 0.00000 0.00000 0.00063 0.00927 0.00990
402.75627 0.00000 0.00000 0.00070 0.00968 0.01038
402.76627 0.00000 0.00000 0.00077 0.01010 0.01087
402.77627 0.00000 0.00000 0.00085 0.01053 0.01138
402.78627 0.00000 0.00000 0.00093 0.01097 0.01190
402.79627 0.00000 0.00000 0.00102 0.01141 0.01243
402.80627 0.00000 0.00000 0.00112 0.01186 0.01298
402.81627 0.00000 0.00000 0.00123 0.01231 0.01354
402.82627 0.00000 0.00000 0.00134 0.01276 0.01411
402.83627 0.00000 0.00000 0.00147 0.01322 0.01469
402.84627 0.00000 0.00000 0.00160 0.01367 0.01528
402.85627 0.00000 0.00000 0.00175 0.01413 0.01588
402.86627 0.00000 0.00000 0.00191 0.01458 0.01649
402.87627 0.00000 0.00001 0.00208 0.01503 0.01712
402.88627 0.00000 0.00001 0.00226 0.01548 0.01775
402.89627 0.00000 0.00001 0.00246 0.01593 0.01839
402.90627 0.00000 0.00001 0.00267 0.01637 0.01904
402.91627 0.00000 0.00001 0.00289 0.01680 0.01970
402.92627 0.00000 0.00001 0.00314 0.01723 0.02037
402.93627 0.00000 0.00001 0.00339 0.01764 0.02105
402.94627 0.00000 0.00001 0.00367 0.01805 0.02173
402.95627 0.00000 0.00002 0.00396 0.01844 0.02242
402.96627 0.00000 0.00002 0.00428 0.01883 0.02312
402.97627 0.00000 0.00002 0.00461 0.01920 0.02383
402.98627 0.00000 0.00002 0.00497 0.01955 0.02454
402.99627 0.00000 0.00003 0.00535 0.01989 0.02526
403.00627 0.00000 0.00003 0.00575 0.02021 0.02599
403.01627 0.00000 0.00004 0.00617 0.02052 0.02673
403.02627 0.00000 0.00004 0.00662 0.02081 0.02747
403.03627 0.00000 0.00005 0.00709 0.02107 0.02821
403.04627 0.00000 0.00005 0.00759 0.02132 0.02897
403.05627 0.00000 0.00006 0.00812 0.02155 0.02973
403.06627 0.00000 0.00007 0.00868 0.02175 0.03050
403.07627 0.00000 0.00008 0.00926 0.02193 0.03128
403.08627 0.00000 0.00009 0.00988 0.02209 0.03206
403.09627 0.00000 0.00010 0.01052 0.02223 0.03285
403.10627 0.00000 0.00011 0.01120 0.02234 0.03365
403.11627 0.00001 0.00012 0.01191 0.02243 0.03446
403.12627 0.00001 0.00014 0.01265 0.02249 0.03528
403.13627 0.00001 0.00016 0.01342 0.02253 0.03611
403.14627 0.00001 0.00018 0.01423 0.02254 0.03695
403.15627 0.00001 0.00020 0.01507 0.02253 0.03780
403.16627 0.00001 0.00022 0.01594 0.02249 0.03866
403.17627 0.00001 0.00025 0.01685 0.02243 0.03954
403.18627 0.00001 0.00028 0.01780 0.02234 0.04043
403.19627 0.00002 0.00031 0.01877 0.02223 0.04133
403.20627 0.00002 0.00034 0.01979 0.02209 0.04224
403.21627 0.00002 0.00038 0.02084 0.02193 0.04317
403.22627 0.00002 0.00043 0.02192 0.02175 0.04412
403.23627 0.00003 0.00048 0.02303 0.02155 0.04508
403.24627 0.00003 0.00053 0.02418 0.02132 0.04606
403.25627 0.00003 0.00059 0.02537 0.02107 0.04706
403.26627 0.00004 0.00065 0.02658 0.02081 0.04808
403.27627 0.00004 0.00072 0.02783 0.02052 0.04911
403.28627 0.00005 0.00080 0.02911 0.02021 0.05017
403.29627 0.00005 0.00088 0.03041 0.01989 0.05124
403.30627 0.00006 0.00097 0.03175 0.01955 0.05233
403.31627 0.00007 0.00107 0.03311 0.01920 0.05345
403.32627 0.00008 0.00118 0.03450 0.01883 0.05458
403.33627 0.00009 0.00130 0.03591 0.01844 0.05574
403.34627 0.00010 0.00143 0.03735 0.01805 0.05692
403.35627 0.00011 0.00157 0.03880 0.01764 0.05812
403.36627 0.00012 0.00172 0.04028 0.01723 0.05934
403.37627 0.00013 0.00189 0.04177 0.01680 0.06059
403.38627 0.00015 0.00206 0.04328 0.01637 0.06186
403.39627 0.00017 0.00226 0.04479 0.01593 0.06314
403.40627 0.00018 0.00247 0.04632 0.01548 0.06445
403.41627 0.00020 0.00269 0.04785 0.01503 0.06578
403.42627 0.00023 0.00294 0.04939 0.01458 0.06714
403.43627 0.00025 0.00320 0.05093 0.01413 0.06851
403.44627 0.00028 0.00348 0.05247 0.01367 0.06990
403.45627 0.00031 0.00378 0.05401 0.01322 0.07131
403.46627 0.00034 0.00411 0.05554 0.01276 0.07274
403.47627 0.00037 0.00445 0.05706 0.01231 0.07419
403.48627 0.00041 0.00482 0.05856 0.01186 0.07565
403.49627 0.00045 0.00522 0.06005 0.01141 0.07714
403.50627 0.00050 0.00565 0.06152 0.01097 0.07863
403.51627 0.00054 0.00610 0.06297 0.01053 0.08014
403.52627 0.00060 0.00658 0.06439 0.01010 0.08167
403.53627 0.00065 0.00710 0.06578 0.00968 0.08321
403.54627 0.00071 0.00764 0.06714 0.00927 0.08476
403.55627 0.00078 0.00822 0.06846 0.00886 0.08632
403.56627 0.00085 0.00883 0.06974 0.00846 0.08789
403.57627 0.00093 0.00948 0.07099 0.00807 0.08947
403.58627 0.00101 0.01017 0.07218 0.00769 0.09105
403.59627 0.00110 0.01090 0.07333 0.00732 0.09265
403.60627 0.00120 0.01166 0.07443 0.00696 0.09425
403.61627 0.00130 0.01247 0.07548 0.00661 0.09585
403.62627 0.00141 0.01332 0.07646 0.00627 0.09746
403.63627 0.00153 0.01421 0.07739 0.00594 0.09907
403.64627 0.00165 0.01514 0.07826 0.00562 0.10068
403.65627 0.00179 0.01613 0.07907 0.00531 0.10229
403.66627 0.00193 0.01715 0.07980 0.00502 0.10390
403.67627 0.00208 0.01823 0.08047 0.00473 0.10552
403.68627 0.00224 0.01935 0.08107 0.00446 0.10713
403.69627 0.00242 0.02052 0.08160 0.00420 0.10873
403.70627 0.00260 0.02173 0.08206 0.00395 0.11034
403.71627 0.00279 0.02300 0.08244 0.00371 0.11194
403.72627 0.00300 0.02431 0.08274 0.00348 0.11354
403.73627 0.00322 0.02568 0.08297 0.00326 0.11513
403.74627 0.00345 0.02709 0.08313 0.00305 0.11671
403.75627 0.00369 0.02855 0.08320 0.00285 0.11829
403.76627 0.00395 0.03006 0.08320 0.00266 0.11987
403.77627 0.00422 0.03162 0.08312 0.00248 0.12143
403.78627 0.00450 0.03322 0.08296 0.00232 0.12299
403.79627 0.00480 0.03487 0.08272 0.00216 0.12454
403.80627 0.00511 0.03656 0.08241 0.00200 0.12609
403.81627 0.00544 0.03830 0.08202 0.00186 0.12762
403.82627 0.00578 0.04008 0.08156 0.00173 0.12914
403.83627 0.00614 0.04190 0.08102 0.00160 0.13065
403.84627 0.00652 0.04375 0.08041 0.00148 0.13216
403.85627 0.00691 0.04564 0.07973 0.00137 0.13365
403.86627 0.00732 0.04757 0.07898 0.00127 0.13513
403.87627 0.00774 0.04953 0.07816 0.00117 0.13659
403.88627 0.00818 0.05151 0.07728 0.00108 0.13805
403.89627 0.00864 0.05352 0.07634 0.00099 0.13949
403.90627 0.00912 0.05555 0.07533 0.00091 0.14091
403.91627 0.00962 0.05760 0.07427 0.00084 0.14232
403.92627 0.01013 0.05966 0.07315 0.00077 0.14371
403.93627 0.01066 0.06174 0.07198 0.00070 0.14509
403.94627 0.01121 0.06382 0.07076 0.00064 0.14644
403.95627 0.01178 0.06591 0.06950 0.00059 0.14778
403.96627 0.01237 0.06800 0.06819 0.00054 0.14909
403.97627 0.01297 0.07008 0.06685 0.00049 0.15038
403.98627 0.01359 0.07215 0.06546 0.00045 0.15165
403.99627 0.01423 0.07420 0.06405 0.00041 0.15289
404.00627 0.01489 0.07624 0.06260 0.00037 0.15411
404.01627 0.01557 0.07826 0.06113 0.00034 0.15529
404.02627 0.01627 0.08024 0.05963 0.00031 0.15645
404.03627 0.01698 0.08220 0.05812 0.00028 0.15757
404.04627 0.01771 0.08411 0.05658 0.00025 0.15866
404.05627 0.01846 0.08598 0.05504 0.00023 0.15971
404.06627 0.01923 0.08781 0.05348 0.00020 0.16072
404.07627 0.02001 0.08958 0.05192 0.00018 0.16169
404.08627 0.02081 0.09130 0.05035 0.00017 0.16263
404.09627 0.02163 0.09295 0.04879 0.00015 0.16351
404.10627 0.02246 0.09454 0.04722 0.00013 0.16436
404.11627 0.02331 0.09606 0.04566 0.00012 0.16515
404.12627 0.02418 0.09750 0.04411 0.00011 0.16590
404.13627 0.02506 0.09887 0.04257 0.00010 0.16659
404.14627 0.02595 0.10015 0.04104 0.00009 0.16723
404.15627 0.02687 0.10134 0.03953 0.00008 0.16782
404.16627 0.02780 0.10245 0.03804 0.00007 0.16835
404.17627 0.02874 0.10346 0.03656 0.00006 0.16883
404.18627 0.02969 0.10438 0.03511 0.00006 0.16924
404.19627 0.03067 0.10520 0.03369 0.00005 0.16960
404.20627 0.03165 0.10591 0.03228 0.00004 0.16989
404.21627 0.03265 0.10653 0.03091 0.00004 0.17012
404.22627 0.03367 0.10703 0.02956 0.00003 0.17030
404.23627 0.03469 0.10743 0.02825 0.00003 0.17040
404.24627 0.03573 0.10773 0.02696 0.00003 0.17045
404.25627 0.03679 0.10791 0.02571 0.00002 0.17043
404.26627 0.03785 0.10799 0.02449 0.00002 0.17035
404.27627 0.03893 0.10795 0.02331 0.00002 0.17021
404.28627 0.04002 0.10780 0.02216 0.00002 0.17000
404.29627 0.04113 0.10755 0.02105 0.00001 0.16974
404.30627 0.04224 0.10719 0.01997 0.00001 0.16941
404.31627 0.04337 0.10672 0.01892 0.00001 0.16902
404.32627 0.04451 0.10614 0.01792 0.00001 0.16858
404.33627 0.04566 0.10546 0.01695 0.00001 0.16808
404.34627 0.04683 0.10467 0.01601 0.00001 0.16752
404.35627 0.04801 0.10379 0.01512 0.00001 0.16692
404.36627 0.04919 0.10281 0.01425 0.00001 0.16626
404.37627 0.05039 0.10173 0.01343 0.00001 0.16556
404.38627 0.05160 0.10057 0.01264 0.00000 0.16481
404.39627 0.05283 0.09931 0.01188 0.00000 0.16402
404.40627 0.05406 0.09797 0.01115 0.00000 0.16319
404.41627 0.05530 0.09655 0.01046 0.00000 0.16232
404.42627 0.05656 0.09505 0.00981 0.00000 0.16142
404.43627 0.05783 0.09348 0.00918 0.00000 0.16049
404.44627 0.05910 0.09184 0.00859 0.00000 0.15953
404.45627 0.06039 0.09014 0.00802 0.00000 0.15855
404.46627 0.06168 0.08838 0.00749 0.00000 0.15755
404.47627 0.06299 0.08657 0.00698 0.00000 0.15654
404.48627 0.06430 0.08470 0.00650 0.00000 0.15551
404.49627 0.06563 0.08279 0.00605 0.00000 0.15447
404.50627 0.06696 0.08084 0.00562 0.00000 0.15342
404.51627 0.06830 0.07886 0.00522 0.00000 0.15237
404.52627 0.06964 0.07684 0.00484 0.00000 0.15133
404.53627 0.07099 0.07480 0.00448 0.00000 0.15028
404.54627 0.07235 0.07274 0.00415 0.00000 0.14924
404.55627 0.07371 0.07067 0.00384 0.00000 0.14822
404.56627 0.07508 0.06858 0.00354 0.00000 0.14720
404.57627 0.07645 0.06648 0.00327 0.00000 0.14620
404.58627 0.07782 0.06439 0.00301 0.00000 0.14522
404.59627 0.07920 0.06229 0.00277 0.00000 0.14426
404.60627 0.08057 0.06020 0.00255 0.00000 0.14332
404.61627 0.08194 0.05812 0.00234 0.00000 0.14241
404.62627 0.08331 0.05606 0.00215 0.00000 0.14152
404.63627 0.08468 0.05401 0.00197 0.00000 0.14066
404.64627 0.08604 0.05198 0.00181 0.00000 0.13983
404.65627 0.08739 0.04998 0.00165 0.00000 0.13902
404.66627 0.08874 0.04800 0.00151 0.00000 0.13825
404.67627 0.09007 0.04606 0.00138 0.00000 0.13751
404.68627 0.09140 0.04415 0.00126 0.00000 0.13680
404.69627 0.09271 0.04227 0.00114 0.00000 0.13613
404.70627 0.09401 0.04043 0.00104 0.00000 0.13548
404.71627 0.09528 0.03864 0.00095 0.00000 0.13487
404.72627 0.09654 0.03688 0.00086 0.00000 0.13428
404.73627 0.09778 0.03517 0.00078 0.00000 0.13373
404.74627 0.09900 0.03350 0.00071 0.00000 0.13320
404.75627 0.10019 0.03187 0.00064 0.00000 0.13270
404.76627 0.10135 0.03030 0.00058 0.00000 0.13223
404.77627 0.10248 0.02877 0.00052 0.00000 0.13177
404.78627 0.10358 0.02729 0.00047 0.00000 0.13134
404.79627 0.10465 0.02586 0.00042 0.00000 0.13093
404.80627 0.10567 0.02448 0.00038 0.00000 0.13054
404.81627 0.10666 0.02315 0.00034 0.00000 0.13016
404.82627 0.10761 0.02187 0.00031 0.00000 0.12979
404.83627 0.10851 0.02064 0.00028 0.00000 0.12943
404.84627 0.10937 0.01945 0.00025 0.00000 0.12907
404.85627 0.11018 0.01832 0.00022 0.00000 0.12872
404.86627 0.11093 0.01723 0.00020 0.00000 0.12837
404.87627 0.11164 0.01619 0.00018 0.00000 0.12801
404.88627 0.11229 0.01520 0.00016 0.00000 0.12765
404.89627 0.11288 0.01426 0.00014 0.00000 0.12727
404.90627 0.11341 0.01335 0.00013 0.00000 0.12689
404.91627 0.11388 0.01250 0.00011 0.00000 0.12648
404.92627 0.11428 0.01168 0.00010 0.00000 0.12606
404.93627 0.11462 0.01091 0.00009 0.00000 0.12562
404.94627 0.11489 0.01018 0.00008 0.00000 0.12514
404.95627 0.11509 0.00948 0.00007 0.00000 0.12464
404.96627 0.11522 0.00883 0.00006 0.00000 0.12411
404.97627 0.11528 0.00821 0.00005 0.00000 0.12354
404.98627 0.11527 0.00763 0.00005 0.00000 0.12294
404.99627 0.11518 0.00708 0.00004 0.00000 0.12230
405.00627 0.11501 0.00656 0.00004 0.00000 0.12161
405.01627 0.11477 0.00607 0.00003 0.00000 0.12088
405.02627 0.11445 0.00562 0.00003 0.00000 0.12010
405.03627 0.11406 0.00519 0.00003 0.00000 0.11927
405.04627 0.11358 0.00479 0.00002 0.00000 0.11840
405.05627 0.11303 0.00442 0.00002 0.00000 0.11747
405.06627 0.11241 0.00407 0.00002 0.00000 0.11649
405.07627 0.11170 0.00374 0.00001 0.00000 0.11546
405.08627 0.11092 0.00344 0.00001 0.00000 0.11437
405.09627 0.11006 0.00316 0.00001 0.00000 0.11323
405.10627 0.10912 0.00290 0.00001 0.00000 0.11203
405.11627 0.10812 0.00266 0.00001 0.00000 0.11078
405.12627 0.10703 0.00243 0.00001 0.00000 0.10947
405.13627 0.10588 0.00222 0.00001 0.00000 0.10811
405.14627 0.10466 0.00203 0.00001 0.00000 0.10670
405.15627 0.10337 0.00185 0.00000 0.00000 0.10523
405.16627 0.10202 0.00169 0.00000 0.00000 0.10371
405.17627 0.10060 0.00154 0.00000 0.00000 0.10214
405.18627 0.09912 0.00140 0.00000 0.00000 0.10052
405.19627 0.09758 0.00127 0.00000 0.00000 0.09885
405.20627 0.09599 0.00115 0.00000 0.00000 0.09714
405.21627 0.09434 0.00104 0.00000 0.00000 0.09539
405.22627 0.09264 0.00095 0.00000 0.00000 0.09359
405.23627 0.09090 0.00086 0.00000 0.00000 0.09176
405.24627 0.08911 0.00077 0.00000 0.00000 0.08989
405.25627 0.08729 0.00070 0.00000 0.00000 0.08799
405.26627 0.08542 0.00063 0.00000 0.00000 0.08605
405.27627 0.08353 0.00057 0.00000 0.00000 0.08409
405.28627 0.08160 0.00051 0.00000 0.00000 0.08211
405.29627 0.07965 0.00046 0.00000 0.00000 0.08011
405.30627 0.07767 0.00041 0.00000 0.00000 0.07808
405.31627 0.07568 0.00037 0.00000 0.00000 0.07605
405.32627 0.07367 0.00033 0.00000 0.00000 0.07400
405.33627 0.07165 0.00030 0.00000 0.00000 0.07194
405.34627 0.06962 0.00026 0.00000 0.00000 0.06988
405.35627 0.06758 0.00024 0.00000 0.00000 0.06782
405.36627 0.06555 0.00021 0.00000 0.00000 0.06576
405.37627 0.06351 0.00019 0.00000 0.00000 0.06370
405.38627 0.06149 0.00017 0.00000 0.00000 0.06165
405.39627 0.05947 0.00015 0.00000 0.00000 0.05962
405.40627 0.05746 0.00013 0.00000 0.00000 0.05759
405.41627 0.05547 0.00012 0.00000 0.00000 0.05559
405.42627 0.05350 0.00010 0.00000 0.00000 0.05360
405.43627 0.05154 0.00009 0.00000 0.00000 0.05164
405.44627 0.04962 0.00008 0.00000 0.00000 0.04970
405.45627 0.04771 0.00007 0.00000 0.00000 0.04779
405.46627 0.04584 0.00006 0.00000 0.00000 0.04590
405.47627 0.04400 0.00006 0.00000 0.00000 0.04405
405.48627 0.04219 0.00005 0.00000 0.00000 0.04224
405.49627 0.04041 0.00004 0.00000 0.00000 0.04046
405.50627 0.03868 0.00004 0.00000 0.00000 0.03871
405.51627 0.03698 0.00003 0.00000 0.00000 0.03701
405.52627 0.03532 0.00003 0.00000 0.00000 0.03535
405.53627 0.03370 0.00003 0.00000 0.00000 0.03372
405.54627 0.03212 0.00002 0.00000 0.00000 0.03214
405.55627 0.03059 0.00002 0.00000 0.00000 0.03061
405.56627 0.02910 0.00002 0.00000 0.00000 0.02912
405.57627 0.02766 0.00001 0.00000 0.00000 0.02767
405.58627 0.02626 0.00001 0.00000 0.00000 0.02627
405.59627 0.02491 0.00001 0.00000 0.00000 0.02492
405.60627 0.02360 0.00001 0.00000 0.00000 0.02361
405.61627 0.02234 0.00001 0.00000 0.00000 0.02235
405.62627 0.02112 0.00001 0.00000 0.00000 0.02113
405.63627 0.01995 0.00001 0.00000 0.00000 0.01996
405.64627 0.01883 0.00001 0.00000 0.00000 0.01884
405.65627 0.01775 0.00000 0.00000 0.00000 0.01776
405.66627 0.01672 0.00000 0.00000 0.00000 0.01672
405.67627 0.01573 0.00000 0.00000 0.00000 0.01573
405.68627 0.01478 0.00000 0.00000 0.00000 0.01479
405.69627 0.01388 0.00000 0.00000 0.00000 0.01388
405.70627 0.01302 0.00000 0.00000 0.00000 0.01302
405.71627 0.01220 0.00000 0.00000 0.00000 0.01220
405.72627 0.01142 0.00000 0.00000 0.00000 0.01142
405.73627 0.01068 0.00000 0.00000 0.00000 0.01068
405.74627 0.00997 0.00000 0.00000 0.00000 0.00997
405.75627 0.00930 0.00000 0.00000 0.00000 0.00931
405.76627 0.00867 0.00000 0.00000 0.00000 0.00867
405.77627 0.00808 0.00000 0.00000 0.00000 0.00808
405.78627 0.00751 0.00000 0.00000 0.00000 0.00751
405.79627 0.00698 0.00000 0.00000 0.00000 0.00698
405.80627 0.00648 0.00000 0.00000 0.00000 0.00648
405.81627 0.00601 0.00000 0.00000 0.00000 0.00601
405.82627 0.00557 0.00000 0.00000 0.00000 0.00557
405.83627 0.00515 0.00000 0.00000 0.00000 0.00515
405.84627 0.00476 0.00000 0.00000 0.00000 0.00476
405.85627 0.00440 0.00000 0.00000 0.00000 0.00440
405.86627 0.00406 0.00000 0.00000 0.00000 0.00406
405.87627 0.00374 0.00000 0.00000 0.00000 0.00374
405.88627 0.00344 0.00000 0.00000 0.00000 0.00344
405.89627 0.00316 0.00000 0.00000 0.00000 0.00316
405.90627 0.00291 0.00000 0.00000 0.00000 0.00291
405.91627 0.00267 0.00000 0.00000 0.00000 0.00267
405.92627 0.00244 0.00000 0.00000 0.00000 0.00244
405.93627 0.00224 0.00000 0.00000 0.00000 0.00224
405.94627 0.00205 0.00000 0.00000 0.00000 0.00205
405.95627 0.00187 0.00000 0.00000 0.00000 0.00187
405.96627 0.00171 0.00000 0.00000 0.00000 0.00171
405.97627 0.00156 0.00000 0.00000 0.00000 0.00156
405.98627 0.00142 0.00000 0.00000 0.00000 0.00142
405.99627 0.00129 0.00000 0.00000 0.00000 0.00129
406.00627 0.00117 0.00000 0.00000 0.00000 0.00117
406.01627 0.00106 0.00000 0.00000 0.00000 0.00107
406.02627 0.00097 0.00000 0.00000 0.00000 0.00097
406.03627 0.00088 0.00000 0.00000 0.00000 0.00088
406.04627 0.00079 0.00000 0.00000 0.00000 0.00079
406.05627 0.00072 0.00000 0.00000 0.00000 0.00072
406.06627 0.00065 0.00000 0.00000 0.00000 0.00065
406.07627 0.00058 0.00000 0.00000 0.00000 0.00058


==> figures/data/SQS/y_0.46875_25/N-stats.txt <==
------- Overall peaks -------

level:1
average position: 404.3360648936282
position stdev: 0.588998258040844
position uncertainty 0.14285306065924744
list of positions: 
403.70104621180116
404.27386215509
405.0324379186601
405.1629558835436
404.75204720303617
404.33772934272184
404.3494505155461
403.14627169625356
404.1329586887552
403.86894977777735
404.3702845127956
403.58538675763106
405.03161695078455
404.70720649576157
404.20814513685934
405.17890788424126
403.87384606042093

------- All types -------

TiTiTiTiTiTi1
number of atoms in this configuration: 7
average position: 404.8861288112499
position stdev: 0.3043186424663946
position uncertainty 0.11502163532669428
list of positions: 
405.0324379186601
405.1629558835436
404.75204720303617
404.33772934272184
405.03161695078455
404.70720649576157
405.17890788424126

TiTiTiTiTi1
number of atoms in this configuration: 5
average position: 404.2669402018093
position stdev: 0.09867093977728825
position uncertainty 0.044126985749160894
list of positions: 
404.27386215509
404.3494505155461
404.1329586887552
404.3702845127956
404.20814513685934

TiTiTiTi1
number of atoms in this configuration: 4
average position: 403.7573072019076
position stdev: 0.13996107608715544
position uncertainty 0.06998053804357772
list of positions: 
403.70104621180116
403.86894977777735
403.58538675763106
403.87384606042093

TiTiTi1
number of atoms in this configuration: 1
average position: 403.14627169625356
position stdev: 0.0
position uncertainty 0.0
list of positions: 
403.14627169625356

------- Simplified types based on number of neighbors -------

3-coordinated1
number of atoms in this configuration: 1
average position: 403.14627169625356
position stdev: 0.0
position uncertainty 0.0
list of positions: 
403.14627169625356

4-coordinated1
number of atoms in this configuration: 4
average position: 403.7573072019076
position stdev: 0.13996107608715544
position uncertainty 0.06998053804357772
list of positions: 
403.70104621180116
403.86894977777735
403.58538675763106
403.87384606042093

5-coordinated1
number of atoms in this configuration: 5
average position: 404.2669402018093
position stdev: 0.09867093977728825
position uncertainty 0.044126985749160894
list of positions: 
404.27386215509
404.3494505155461
404.1329586887552
404.3702845127956
404.20814513685934

6-coordinated1
number of atoms in this configuration: 7
average position: 404.8861288112499
position stdev: 0.3043186424663946
position uncertainty 0.11502163532669428
list of positions: 
405.0324379186601
405.1629558835436
404.75204720303617
404.33772934272184
405.03161695078455
404.70720649576157
405.17890788424126



==> figures/data/SQS/y_0.46875_25/O-XPS-spectra-imp.txt <==
energy    O^{3V_{Ti}} O^{2V_{Ti}} O^{1V_{Ti}} O^{0V_{Ti}} total
537.48242 0.00025 0.00000 0.00000 0.00000 0.00025
537.49242 0.00028 0.00000 0.00000 0.00000 0.00028
537.50242 0.00031 0.00000 0.00000 0.00000 0.00031
537.51242 0.00034 0.00000 0.00000 0.00000 0.00034
537.52242 0.00037 0.00000 0.00000 0.00000 0.00037
537.53242 0.00041 0.00000 0.00000 0.00000 0.00041
537.54242 0.00045 0.00000 0.00000 0.00000 0.00045
537.55242 0.00049 0.00000 0.00000 0.00000 0.00050
537.56242 0.00054 0.00001 0.00000 0.00000 0.00054
537.57242 0.00059 0.00001 0.00000 0.00000 0.00060
537.58242 0.00064 0.00001 0.00000 0.00000 0.00065
537.59242 0.00070 0.00001 0.00000 0.00000 0.00071
537.60242 0.00077 0.00001 0.00000 0.00000 0.00078
537.61242 0.00084 0.00001 0.00000 0.00000 0.00085
537.62242 0.00091 0.00001 0.00000 0.00000 0.00092
537.63242 0.00099 0.00001 0.00000 0.00000 0.00100
537.64242 0.00108 0.00002 0.00000 0.00000 0.00109
537.65242 0.00117 0.00002 0.00000 0.00000 0.00119
537.66242 0.00127 0.00002 0.00000 0.00000 0.00129
537.67242 0.00137 0.00002 0.00000 0.00000 0.00139
537.68242 0.00148 0.00003 0.00000 0.00000 0.00151
537.69242 0.00160 0.00003 0.00000 0.00000 0.00163
537.70242 0.00173 0.00003 0.00000 0.00000 0.00176
537.71242 0.00186 0.00004 0.00000 0.00000 0.00190
537.72242 0.00200 0.00004 0.00000 0.00000 0.00205
537.73242 0.00216 0.00005 0.00000 0.00000 0.00221
537.74242 0.00232 0.00006 0.00000 0.00000 0.00238
537.75242 0.00248 0.00006 0.00000 0.00000 0.00255
537.76242 0.00266 0.00007 0.00000 0.00000 0.00274
537.77242 0.00285 0.00008 0.00001 0.00000 0.00294
537.78242 0.00305 0.00009 0.00001 0.00000 0.00315
537.79242 0.00326 0.00010 0.00001 0.00000 0.00337
537.80242 0.00348 0.00011 0.00001 0.00000 0.00360
537.81242 0.00371 0.00013 0.00001 0.00000 0.00384
537.82242 0.00395 0.00014 0.00001 0.00000 0.00410
537.83242 0.00420 0.00016 0.00001 0.00000 0.00437
537.84242 0.00446 0.00018 0.00001 0.00000 0.00465
537.85242 0.00473 0.00020 0.00001 0.00000 0.00495
537.86242 0.00502 0.00022 0.00002 0.00000 0.00526
537.87242 0.00531 0.00025 0.00002 0.00000 0.00558
537.88242 0.00562 0.00028 0.00002 0.00000 0.00592
537.89242 0.00594 0.00031 0.00002 0.00000 0.00627
537.90242 0.00627 0.00034 0.00003 0.00000 0.00664
537.91242 0.00661 0.00038 0.00003 0.00000 0.00702
537.92242 0.00696 0.00042 0.00004 0.00000 0.00741
537.93242 0.00732 0.00046 0.00004 0.00000 0.00782
537.94242 0.00769 0.00051 0.00005 0.00000 0.00825
537.95242 0.00807 0.00057 0.00005 0.00000 0.00869
537.96242 0.00846 0.00062 0.00006 0.00000 0.00914
537.97242 0.00886 0.00069 0.00006 0.00000 0.00961
537.98242 0.00927 0.00075 0.00007 0.00000 0.01009
537.99242 0.00968 0.00083 0.00008 0.00000 0.01059
538.00242 0.01010 0.00091 0.00009 0.00000 0.01111
538.01242 0.01053 0.00100 0.00010 0.00000 0.01164
538.02242 0.01097 0.00109 0.00011 0.00000 0.01218
538.03242 0.01141 0.00120 0.00013 0.00000 0.01274
538.04242 0.01186 0.00131 0.00014 0.00000 0.01331
538.05242 0.01231 0.00143 0.00016 0.00000 0.01390
538.06242 0.01276 0.00156 0.00018 0.00000 0.01450
538.07242 0.01322 0.00169 0.00020 0.00000 0.01511
538.08242 0.01367 0.00184 0.00022 0.00000 0.01574
538.09242 0.01413 0.00200 0.00024 0.00000 0.01638
538.10242 0.01458 0.00217 0.00027 0.00000 0.01703
538.11242 0.01503 0.00236 0.00030 0.00000 0.01769
538.12242 0.01548 0.00255 0.00033 0.00001 0.01837
538.13242 0.01593 0.00276 0.00036 0.00001 0.01906
538.14242 0.01637 0.00299 0.00040 0.00001 0.01976
538.15242 0.01680 0.00323 0.00044 0.00001 0.02048
538.16242 0.01723 0.00348 0.00049 0.00001 0.02120
538.17242 0.01764 0.00375 0.00054 0.00001 0.02194
538.18242 0.01805 0.00403 0.00059 0.00001 0.02269
538.19242 0.01844 0.00434 0.00065 0.00001 0.02345
538.20242 0.01883 0.00466 0.00072 0.00002 0.02421
538.21242 0.01920 0.00499 0.00078 0.00002 0.02499
538.22242 0.01955 0.00535 0.00086 0.00002 0.02578
538.23242 0.01989 0.00573 0.00094 0.00002 0.02658
538.24242 0.02021 0.00612 0.00103 0.00003 0.02739
538.25242 0.02052 0.00654 0.00112 0.00003 0.02821
538.26242 0.02081 0.00697 0.00123 0.00004 0.02904
538.27242 0.02107 0.00743 0.00134 0.00004 0.02988
538.28242 0.02132 0.00791 0.00146 0.00004 0.03073
538.29242 0.02155 0.00841 0.00159 0.00005 0.03159
538.30242 0.02175 0.00893 0.00172 0.00006 0.03246
538.31242 0.02193 0.00947 0.00187 0.00006 0.03334
538.32242 0.02209 0.01003 0.00203 0.00007 0.03423
538.33242 0.02223 0.01062 0.00220 0.00008 0.03513
538.34242 0.02234 0.01123 0.00238 0.00009 0.03604
538.35242 0.02243 0.01186 0.00258 0.00010 0.03697
538.36242 0.02249 0.01251 0.00279 0.00011 0.03790
538.37242 0.02253 0.01319 0.00301 0.00013 0.03885
538.38242 0.02254 0.01388 0.00325 0.00014 0.03981
538.39242 0.02253 0.01460 0.00350 0.00016 0.04078
538.40242 0.02249 0.01533 0.00377 0.00018 0.04176
538.41242 0.02243 0.01609 0.00405 0.00020 0.04276
538.42242 0.02234 0.01686 0.00435 0.00022 0.04377
538.43242 0.02223 0.01765 0.00467 0.00024 0.04480
538.44242 0.02209 0.01846 0.00501 0.00027 0.04583
538.45242 0.02193 0.01928 0.00537 0.00030 0.04689
538.46242 0.02175 0.02012 0.00575 0.00033 0.04796
538.47242 0.02155 0.02097 0.00615 0.00036 0.04904
538.48242 0.02132 0.02184 0.00658 0.00040 0.05014
538.49242 0.02107 0.02271 0.00702 0.00044 0.05125
538.50242 0.02081 0.02359 0.00749 0.00049 0.05238
538.51242 0.02052 0.02448 0.00799 0.00054 0.05353
538.52242 0.02021 0.02538 0.00851 0.00059 0.05469
538.53242 0.01989 0.02628 0.00905 0.00065 0.05587
538.54242 0.01955 0.02718 0.00962 0.00071 0.05707
538.55242 0.01920 0.02808 0.01022 0.00078 0.05828
538.56242 0.01883 0.02898 0.01084 0.00086 0.05951
538.57242 0.01844 0.02988 0.01149 0.00094 0.06076
538.58242 0.01805 0.03077 0.01217 0.00103 0.06202
538.59242 0.01764 0.03165 0.01289 0.00112 0.06330
538.60242 0.01723 0.03252 0.01363 0.00122 0.06459
538.61242 0.01680 0.03338 0.01440 0.00133 0.06591
538.62242 0.01637 0.03422 0.01520 0.00145 0.06724
538.63242 0.01593 0.03505 0.01603 0.00158 0.06858
538.64242 0.01548 0.03585 0.01689 0.00171 0.06994
538.65242 0.01503 0.03664 0.01778 0.00186 0.07132
538.66242 0.01458 0.03740 0.01871 0.00201 0.07271
538.67242 0.01413 0.03813 0.01967 0.00218 0.07411
538.68242 0.01367 0.03884 0.02066 0.00236 0.07553
538.69242 0.01322 0.03952 0.02168 0.00255 0.07696
538.70242 0.01276 0.04016 0.02273 0.00275 0.07840
538.71242 0.01231 0.04077 0.02381 0.00297 0.07985
538.72242 0.01186 0.04134 0.02493 0.00319 0.08132
538.73242 0.01141 0.04187 0.02607 0.00344 0.08279
538.74242 0.01097 0.04237 0.02725 0.00369 0.08428
538.75242 0.01053 0.04282 0.02845 0.00397 0.08578
538.76242 0.01010 0.04323 0.02969 0.00425 0.08728
538.77242 0.00968 0.04360 0.03095 0.00456 0.08879
538.78242 0.00927 0.04392 0.03224 0.00488 0.09030
538.79242 0.00886 0.04420 0.03356 0.00521 0.09183
538.80242 0.00846 0.04442 0.03490 0.00557 0.09335
538.81242 0.00807 0.04460 0.03627 0.00594 0.09489
538.82242 0.00769 0.04474 0.03766 0.00633 0.09642
538.83242 0.00732 0.04482 0.03908 0.00674 0.09796
538.84242 0.00696 0.04485 0.04052 0.00717 0.09949
538.85242 0.00661 0.04484 0.04197 0.00762 0.10103
538.86242 0.00627 0.04477 0.04345 0.00808 0.10257
538.87242 0.00594 0.04466 0.04494 0.00857 0.10410
538.88242 0.00562 0.04449 0.04644 0.00908 0.10564
538.89242 0.00531 0.04428 0.04796 0.00960 0.10716
538.90242 0.00502 0.04402 0.04950 0.01015 0.10869
538.91242 0.00473 0.04372 0.05104 0.01072 0.11021
538.92242 0.00446 0.04337 0.05259 0.01131 0.11172
538.93242 0.00420 0.04297 0.05414 0.01191 0.11322
538.94242 0.00395 0.04253 0.05570 0.01254 0.11472
538.95242 0.00371 0.04205 0.05726 0.01318 0.11621
538.96242 0.00348 0.04153 0.05882 0.01385 0.11768
538.97242 0.00326 0.04097 0.06038 0.01453 0.11914
538.98242 0.00305 0.04038 0.06193 0.01523 0.12059
538.99242 0.00285 0.03975 0.06348 0.01595 0.12203
539.00242 0.00266 0.03908 0.06501 0.01669 0.12345
539.01242 0.00248 0.03839 0.06654 0.01744 0.12485
539.02242 0.00232 0.03766 0.06805 0.01821 0.12623
539.03242 0.00216 0.03691 0.06954 0.01899 0.12760
539.04242 0.00200 0.03613 0.07102 0.01978 0.12894
539.05242 0.00186 0.03534 0.07248 0.02059 0.13027
539.06242 0.00173 0.03452 0.07391 0.02141 0.13156
539.07242 0.00160 0.03368 0.07532 0.02224 0.13284
539.08242 0.00148 0.03283 0.07670 0.02307 0.13409
539.09242 0.00137 0.03196 0.07806 0.02392 0.13531
539.10242 0.00127 0.03108 0.07938 0.02477 0.13650
539.11242 0.00117 0.03020 0.08067 0.02562 0.13766
539.12242 0.00108 0.02930 0.08193 0.02648 0.13879
539.13242 0.00099 0.02840 0.08315 0.02734 0.13989
539.14242 0.00091 0.02750 0.08434 0.02820 0.14095
539.15242 0.00084 0.02660 0.08548 0.02906 0.14198
539.16242 0.00077 0.02570 0.08659 0.02992 0.14297
539.17242 0.00070 0.02480 0.08765 0.03077 0.14392
539.18242 0.00064 0.02391 0.08867 0.03161 0.14483
539.19242 0.00059 0.02302 0.08965 0.03244 0.14571
539.20242 0.00054 0.02214 0.09059 0.03327 0.14654
539.21242 0.00049 0.02128 0.09148 0.03408 0.14733
539.22242 0.00045 0.02042 0.09232 0.03488 0.14807
539.23242 0.00041 0.01958 0.09312 0.03567 0.14877
539.24242 0.00037 0.01875 0.09387 0.03644 0.14943
539.25242 0.00034 0.01794 0.09458 0.03719 0.15004
539.26242 0.00031 0.01714 0.09524 0.03792 0.15060
539.27242 0.00028 0.01636 0.09586 0.03863 0.15112
539.28242 0.00025 0.01560 0.09643 0.03932 0.15159
539.29242 0.00023 0.01486 0.09695 0.03998 0.15201
539.30242 0.00020 0.01413 0.09743 0.04062 0.15239
539.31242 0.00018 0.01343 0.09787 0.04123 0.15271
539.32242 0.00017 0.01275 0.09826 0.04182 0.15299
539.33242 0.00015 0.01209 0.09861 0.04238 0.15322
539.34242 0.00013 0.01145 0.09891 0.04291 0.15341
539.35242 0.00012 0.01083 0.09918 0.04341 0.15354
539.36242 0.00011 0.01024 0.09941 0.04388 0.15364
539.37242 0.00010 0.00967 0.09960 0.04432 0.15368
539.38242 0.00009 0.00912 0.09975 0.04473 0.15368
539.39242 0.00008 0.00859 0.09986 0.04511 0.15364
539.40242 0.00007 0.00808 0.09994 0.04546 0.15356
539.41242 0.00006 0.00760 0.09999 0.04578 0.15343
539.42242 0.00006 0.00713 0.10001 0.04607 0.15326
539.43242 0.00005 0.00669 0.09999 0.04634 0.15306
539.44242 0.00004 0.00627 0.09994 0.04657 0.15282
539.45242 0.00004 0.00586 0.09987 0.04678 0.15254
539.46242 0.00003 0.00548 0.09976 0.04696 0.15223
539.47242 0.00003 0.00512 0.09963 0.04711 0.15189
539.48242 0.00003 0.00477 0.09948 0.04724 0.15152
539.49242 0.00002 0.00445 0.09930 0.04735 0.15112
539.50242 0.00002 0.00414 0.09909 0.04744 0.15069
539.51242 0.00002 0.00385 0.09887 0.04750 0.15024
539.52242 0.00002 0.00357 0.09862 0.04755 0.14976
539.53242 0.00001 0.00331 0.09835 0.04758 0.14926
539.54242 0.00001 0.00307 0.09806 0.04760 0.14875
539.55242 0.00001 0.00284 0.09775 0.04761 0.14822
539.56242 0.00001 0.00263 0.09743 0.04761 0.14767
539.57242 0.00001 0.00243 0.09708 0.04760 0.14711
539.58242 0.00001 0.00224 0.09671 0.04758 0.14654
539.59242 0.00001 0.00206 0.09632 0.04756 0.14595
539.60242 0.00001 0.00190 0.09592 0.04754 0.14536
539.61242 0.00001 0.00175 0.09549 0.04752 0.14476
539.62242 0.00000 0.00160 0.09505 0.04750 0.14416
539.63242 0.00000 0.00147 0.09459 0.04749 0.14355
539.64242 0.00000 0.00135 0.09410 0.04749 0.14294
539.65242 0.00000 0.00123 0.09360 0.04750 0.14233
539.66242 0.00000 0.00113 0.09307 0.04752 0.14172
539.67242 0.00000 0.00103 0.09253 0.04755 0.14111
539.68242 0.00000 0.00094 0.09196 0.04760 0.14050
539.69242 0.00000 0.00086 0.09137 0.04767 0.13989
539.70242 0.00000 0.00078 0.09075 0.04775 0.13929
539.71242 0.00000 0.00071 0.09011 0.04786 0.13869
539.72242 0.00000 0.00064 0.08945 0.04799 0.13809
539.73242 0.00000 0.00058 0.08876 0.04815 0.13750
539.74242 0.00000 0.00053 0.08805 0.04833 0.13691
539.75242 0.00000 0.00048 0.08730 0.04854 0.13632
539.76242 0.00000 0.00043 0.08654 0.04877 0.13574
539.77242 0.00000 0.00039 0.08574 0.04903 0.13516
539.78242 0.00000 0.00035 0.08491 0.04932 0.13459
539.79242 0.00000 0.00032 0.08406 0.04964 0.13402
539.80242 0.00000 0.00029 0.08317 0.04999 0.13345
539.81242 0.00000 0.00026 0.08226 0.05036 0.13288
539.82242 0.00000 0.00023 0.08131 0.05077 0.13231
539.83242 0.00000 0.00021 0.08034 0.05120 0.13174
539.84242 0.00000 0.00019 0.07933 0.05165 0.13117
539.85242 0.00000 0.00017 0.07830 0.05214 0.13060
539.86242 0.00000 0.00015 0.07723 0.05264 0.13003
539.87242 0.00000 0.00013 0.07614 0.05317 0.12944
539.88242 0.00000 0.00012 0.07501 0.05372 0.12886
539.89242 0.00000 0.00011 0.07386 0.05430 0.12826
539.90242 0.00000 0.00009 0.07268 0.05488 0.12766
539.91242 0.00000 0.00008 0.07147 0.05549 0.12705
539.92242 0.00000 0.00007 0.07024 0.05611 0.12642
539.93242 0.00000 0.00007 0.06898 0.05674 0.12578
539.94242 0.00000 0.00006 0.06770 0.05737 0.12513
539.95242 0.00000 0.00005 0.06639 0.05802 0.12446
539.96242 0.00000 0.00005 0.06506 0.05866 0.12377
539.97242 0.00000 0.00004 0.06371 0.05931 0.12307
539.98242 0.00000 0.00004 0.06235 0.05996 0.12234
539.99242 0.00000 0.00003 0.06096 0.06060 0.12159
540.00242 0.00000 0.00003 0.05957 0.06122 0.12082
540.01242 0.00000 0.00002 0.05815 0.06184 0.12002
540.02242 0.00000 0.00002 0.05673 0.06245 0.11920
540.03242 0.00000 0.00002 0.05530 0.06303 0.11835
540.04242 0.00000 0.00002 0.05385 0.06360 0.11747
540.05242 0.00000 0.00001 0.05241 0.06413 0.11656
540.06242 0.00000 0.00001 0.05096 0.06465 0.11562
540.07242 0.00000 0.00001 0.04950 0.06513 0.11464
540.08242 0.00000 0.00001 0.04805 0.06558 0.11364
540.09242 0.00000 0.00001 0.04660 0.06599 0.11260
540.10242 0.00000 0.00001 0.04516 0.06637 0.11153
540.11242 0.00000 0.00001 0.04372 0.06670 0.11042
540.12242 0.00000 0.00001 0.04229 0.06699 0.10928
540.13242 0.00000 0.00000 0.04086 0.06723 0.10810
540.14242 0.00000 0.00000 0.03946 0.06743 0.10689
540.15242 0.00000 0.00000 0.03806 0.06758 0.10564
540.16242 0.00000 0.00000 0.03668 0.06767 0.10436
540.17242 0.00000 0.00000 0.03532 0.06772 0.10304
540.18242 0.00000 0.00000 0.03398 0.06770 0.10168
540.19242 0.00000 0.00000 0.03265 0.06764 0.10029
540.20242 0.00000 0.00000 0.03135 0.06751 0.09887
540.21242 0.00000 0.00000 0.03008 0.06733 0.09741
540.22242 0.00000 0.00000 0.02882 0.06709 0.09592
540.23242 0.00000 0.00000 0.02760 0.06680 0.09440
540.24242 0.00000 0.00000 0.02640 0.06645 0.09284
540.25242 0.00000 0.00000 0.02522 0.06603 0.09126
540.26242 0.00000 0.00000 0.02408 0.06557 0.08965
540.27242 0.00000 0.00000 0.02297 0.06504 0.08801
540.28242 0.00000 0.00000 0.02188 0.06446 0.08634
540.29242 0.00000 0.00000 0.02083 0.06382 0.08465
540.30242 0.00000 0.00000 0.01981 0.06314 0.08294
540.31242 0.00000 0.00000 0.01882 0.06239 0.08121
540.32242 0.00000 0.00000 0.01786 0.06160 0.07946
540.33242 0.00000 0.00000 0.01693 0.06076 0.07769
540.34242 0.00000 0.00000 0.01604 0.05987 0.07591
540.35242 0.00000 0.00000 0.01517 0.05894 0.07412
540.36242 0.00000 0.00000 0.01434 0.05797 0.07231
540.37242 0.00000 0.00000 0.01355 0.05695 0.07050
540.38242 0.00000 0.00000 0.01278 0.05590 0.06868
540.39242 0.00000 0.00000 0.01204 0.05481 0.06685
540.40242 0.00000 0.00000 0.01134 0.05369 0.06503
540.41242 0.00000 0.00000 0.01066 0.05254 0.06320
540.42242 0.00000 0.00000 0.01002 0.05136 0.06138
540.43242 0.00000 0.00000 0.00940 0.05016 0.05956
540.44242 0.00000 0.00000 0.00882 0.04893 0.05775
540.45242 0.00000 0.00000 0.00826 0.04769 0.05595
540.46242 0.00000 0.00000 0.00773 0.04643 0.05416
540.47242 0.00000 0.00000 0.00722 0.04516 0.05238
540.48242 0.00000 0.00000 0.00675 0.04388 0.05062
540.49242 0.00000 0.00000 0.00629 0.04259 0.04888
540.50242 0.00000 0.00000 0.00586 0.04129 0.04716
540.51242 0.00000 0.00000 0.00546 0.03999 0.04545
540.52242 0.00000 0.00000 0.00508 0.03870 0.04378
540.53242 0.00000 0.00000 0.00472 0.03741 0.04212
540.54242 0.00000 0.00000 0.00438 0.03612 0.04050
540.55242 0.00000 0.00000 0.00406 0.03484 0.03890
540.56242 0.00000 0.00000 0.00376 0.03357 0.03733
540.57242 0.00000 0.00000 0.00348 0.03231 0.03579
540.58242 0.00000 0.00000 0.00321 0.03107 0.03429
540.59242 0.00000 0.00000 0.00297 0.02985 0.03281
540.60242 0.00000 0.00000 0.00274 0.02864 0.03138
540.61242 0.00000 0.00000 0.00252 0.02745 0.02997
540.62242 0.00000 0.00000 0.00232 0.02629 0.02861
540.63242 0.00000 0.00000 0.00213 0.02514 0.02728
540.64242 0.00000 0.00000 0.00196 0.02403 0.02599
540.65242 0.00000 0.00000 0.00180 0.02293 0.02473
540.66242 0.00000 0.00000 0.00165 0.02187 0.02352
540.67242 0.00000 0.00000 0.00151 0.02083 0.02234
540.68242 0.00000 0.00000 0.00138 0.01982 0.02120
540.69242 0.00000 0.00000 0.00126 0.01884 0.02010
540.70242 0.00000 0.00000 0.00115 0.01789 0.01904
540.71242 0.00000 0.00000 0.00105 0.01697 0.01801
540.72242 0.00000 0.00000 0.00095 0.01607 0.01703
540.73242 0.00000 0.00000 0.00087 0.01521 0.01608
540.74242 0.00000 0.00000 0.00079 0.01439 0.01517
540.75242 0.00000 0.00000 0.00072 0.01359 0.01430
540.76242 0.00000 0.00000 0.00065 0.01282 0.01347
540.77242 0.00000 0.00000 0.00059 0.01208 0.01267
540.78242 0.00000 0.00000 0.00053 0.01137 0.01191
540.79242 0.00000 0.00000 0.00048 0.01070 0.01118
540.80242 0.00000 0.00000 0.00044 0.01005 0.01048
540.81242 0.00000 0.00000 0.00039 0.00943 0.00982
540.82242 0.00000 0.00000 0.00035 0.00884 0.00920
540.83242 0.00000 0.00000 0.00032 0.00828 0.00860
540.84242 0.00000 0.00000 0.00029 0.00775 0.00803
540.85242 0.00000 0.00000 0.00026 0.00724 0.00750
540.86242 0.00000 0.00000 0.00023 0.00676 0.00699
540.87242 0.00000 0.00000 0.00021 0.00630 0.00651
540.88242 0.00000 0.00000 0.00019 0.00587 0.00605
540.89242 0.00000 0.00000 0.00017 0.00546 0.00563
540.90242 0.00000 0.00000 0.00015 0.00508 0.00522
540.91242 0.00000 0.00000 0.00013 0.00471 0.00484
540.92242 0.00000 0.00000 0.00012 0.00437 0.00449
540.93242 0.00000 0.00000 0.00010 0.00405 0.00415
540.94242 0.00000 0.00000 0.00009 0.00375 0.00384
540.95242 0.00000 0.00000 0.00008 0.00347 0.00355
540.96242 0.00000 0.00000 0.00007 0.00320 0.00327
540.97242 0.00000 0.00000 0.00007 0.00295 0.00302
540.98242 0.00000 0.00000 0.00006 0.00272 0.00278
540.99242 0.00000 0.00000 0.00005 0.00250 0.00256
541.00242 0.00000 0.00000 0.00005 0.00230 0.00235
541.01242 0.00000 0.00000 0.00004 0.00212 0.00216
541.02242 0.00000 0.00000 0.00004 0.00194 0.00198
541.03242 0.00000 0.00000 0.00003 0.00178 0.00181
541.04242 0.00000 0.00000 0.00003 0.00163 0.00166
541.05242 0.00000 0.00000 0.00002 0.00149 0.00151
541.06242 0.00000 0.00000 0.00002 0.00136 0.00138
541.07242 0.00000 0.00000 0.00002 0.00124 0.00126
541.08242 0.00000 0.00000 0.00002 0.00113 0.00115
541.09242 0.00000 0.00000 0.00001 0.00103 0.00105
541.10242 0.00000 0.00000 0.00001 0.00094 0.00095
541.11242 0.00000 0.00000 0.00001 0.00085 0.00086
541.12242 0.00000 0.00000 0.00001 0.00077 0.00078
541.13242 0.00000 0.00000 0.00001 0.00070 0.00071
541.14242 0.00000 0.00000 0.00001 0.00064 0.00064
541.15242 0.00000 0.00000 0.00001 0.00058 0.00058
541.16242 0.00000 0.00000 0.00001 0.00052 0.00053
541.17242 0.00000 0.00000 0.00000 0.00047 0.00047


==> figures/data/SQS/y_0.46875_25/O-XPS-spectra.txt <==
energy TiTiTiTiTiTi TiTiTiTiTi TiTiTiTi TiTiTi total
537.48242 0.00000 0.00000 0.00000 0.00025 0.00025
537.49242 0.00000 0.00000 0.00000 0.00028 0.00028
537.50242 0.00000 0.00000 0.00000 0.00031 0.00031
537.51242 0.00000 0.00000 0.00000 0.00034 0.00034
537.52242 0.00000 0.00000 0.00000 0.00037 0.00037
537.53242 0.00000 0.00000 0.00000 0.00041 0.00041
537.54242 0.00000 0.00000 0.00000 0.00045 0.00045
537.55242 0.00000 0.00000 0.00000 0.00049 0.00050
537.56242 0.00000 0.00000 0.00001 0.00054 0.00054
537.57242 0.00000 0.00000 0.00001 0.00059 0.00060
537.58242 0.00000 0.00000 0.00001 0.00064 0.00065
537.59242 0.00000 0.00000 0.00001 0.00070 0.00071
537.60242 0.00000 0.00000 0.00001 0.00077 0.00078
537.61242 0.00000 0.00000 0.00001 0.00084 0.00085
537.62242 0.00000 0.00000 0.00001 0.00091 0.00092
537.63242 0.00000 0.00000 0.00001 0.00099 0.00100
537.64242 0.00000 0.00000 0.00002 0.00108 0.00109
537.65242 0.00000 0.00000 0.00002 0.00117 0.00119
537.66242 0.00000 0.00000 0.00002 0.00127 0.00129
537.67242 0.00000 0.00000 0.00002 0.00137 0.00139
537.68242 0.00000 0.00000 0.00003 0.00148 0.00151
537.69242 0.00000 0.00000 0.00003 0.00160 0.00163
537.70242 0.00000 0.00000 0.00003 0.00173 0.00176
537.71242 0.00000 0.00000 0.00004 0.00186 0.00190
537.72242 0.00000 0.00000 0.00004 0.00200 0.00205
537.73242 0.00000 0.00000 0.00005 0.00216 0.00221
537.74242 0.00000 0.00000 0.00006 0.00232 0.00238
537.75242 0.00000 0.00000 0.00006 0.00248 0.00255
537.76242 0.00000 0.00000 0.00007 0.00266 0.00274
537.77242 0.00000 0.00001 0.00008 0.00285 0.00294
537.78242 0.00000 0.00001 0.00009 0.00305 0.00315
537.79242 0.00000 0.00001 0.00010 0.00326 0.00337
537.80242 0.00000 0.00001 0.00011 0.00348 0.00360
537.81242 0.00000 0.00001 0.00013 0.00371 0.00384
537.82242 0.00000 0.00001 0.00014 0.00395 0.00410
537.83242 0.00000 0.00001 0.00016 0.00420 0.00437
537.84242 0.00000 0.00001 0.00018 0.00446 0.00465
537.85242 0.00000 0.00001 0.00020 0.00473 0.00495
537.86242 0.00000 0.00002 0.00022 0.00502 0.00526
537.87242 0.00000 0.00002 0.00025 0.00531 0.00558
537.88242 0.00000 0.00002 0.00028 0.00562 0.00592
537.89242 0.00000 0.00002 0.00031 0.00594 0.00627
537.90242 0.00000 0.00003 0.00034 0.00627 0.00664
537.91242 0.00000 0.00003 0.00038 0.00661 0.00702
537.92242 0.00000 0.00004 0.00042 0.00696 0.00741
537.93242 0.00000 0.00004 0.00046 0.00732 0.00782
537.94242 0.00000 0.00005 0.00051 0.00769 0.00825
537.95242 0.00000 0.00005 0.00057 0.00807 0.00869
537.96242 0.00000 0.00006 0.00062 0.00846 0.00914
537.97242 0.00000 0.00006 0.00069 0.00886 0.00961
537.98242 0.00000 0.00007 0.00075 0.00927 0.01009
537.99242 0.00000 0.00008 0.00083 0.00968 0.01059
538.00242 0.00000 0.00009 0.00091 0.01010 0.01111
538.01242 0.00000 0.00010 0.00100 0.01053 0.01164
538.02242 0.00000 0.00011 0.00109 0.01097 0.01218
538.03242 0.00000 0.00013 0.00120 0.01141 0.01274
538.04242 0.00000 0.00014 0.00131 0.01186 0.01331
538.05242 0.00000 0.00016 0.00143 0.01231 0.01390
538.06242 0.00000 0.00018 0.00156 0.01276 0.01450
538.07242 0.00000 0.00020 0.00169 0.01322 0.01511
538.08242 0.00000 0.00022 0.00184 0.01367 0.01574
538.09242 0.00000 0.00024 0.00200 0.01413 0.01638
538.10242 0.00000 0.00027 0.00217 0.01458 0.01703
538.11242 0.00000 0.00030 0.00236 0.01503 0.01769
538.12242 0.00001 0.00033 0.00255 0.01548 0.01837
538.13242 0.00001 0.00036 0.00276 0.01593 0.01906
538.14242 0.00001 0.00040 0.00299 0.01637 0.01976
538.15242 0.00001 0.00044 0.00323 0.01680 0.02048
538.16242 0.00001 0.00049 0.00348 0.01723 0.02120
538.17242 0.00001 0.00054 0.00375 0.01764 0.02194
538.18242 0.00001 0.00059 0.00403 0.01805 0.02269
538.19242 0.00001 0.00065 0.00434 0.01844 0.02345
538.20242 0.00002 0.00072 0.00466 0.01883 0.02421
538.21242 0.00002 0.00078 0.00499 0.01920 0.02499
538.22242 0.00002 0.00086 0.00535 0.01955 0.02578
538.23242 0.00002 0.00094 0.00573 0.01989 0.02658
538.24242 0.00003 0.00103 0.00612 0.02021 0.02739
538.25242 0.00003 0.00112 0.00654 0.02052 0.02821
538.26242 0.00004 0.00123 0.00697 0.02081 0.02904
538.27242 0.00004 0.00134 0.00743 0.02107 0.02988
538.28242 0.00004 0.00146 0.00791 0.02132 0.03073
538.29242 0.00005 0.00159 0.00841 0.02155 0.03159
538.30242 0.00006 0.00172 0.00893 0.02175 0.03246
538.31242 0.00006 0.00187 0.00947 0.02193 0.03334
538.32242 0.00007 0.00203 0.01003 0.02209 0.03423
538.33242 0.00008 0.00220 0.01062 0.02223 0.03513
538.34242 0.00009 0.00238 0.01123 0.02234 0.03604
538.35242 0.00010 0.00258 0.01186 0.02243 0.03697
538.36242 0.00011 0.00279 0.01251 0.02249 0.03790
538.37242 0.00013 0.00301 0.01319 0.02253 0.03885
538.38242 0.00014 0.00325 0.01388 0.02254 0.03981
538.39242 0.00016 0.00350 0.01460 0.02253 0.04078
538.40242 0.00018 0.00377 0.01533 0.02249 0.04176
538.41242 0.00020 0.00405 0.01609 0.02243 0.04276
538.42242 0.00022 0.00435 0.01686 0.02234 0.04377
538.43242 0.00024 0.00467 0.01765 0.02223 0.04480
538.44242 0.00027 0.00501 0.01846 0.02209 0.04583
538.45242 0.00030 0.00537 0.01928 0.02193 0.04689
538.46242 0.00033 0.00575 0.02012 0.02175 0.04796
538.47242 0.00036 0.00615 0.02097 0.02155 0.04904
538.48242 0.00040 0.00658 0.02184 0.02132 0.05014
538.49242 0.00044 0.00702 0.02271 0.02107 0.05125
538.50242 0.00049 0.00749 0.02359 0.02081 0.05238
538.51242 0.00054 0.00799 0.02448 0.02052 0.05353
538.52242 0.00059 0.00851 0.02538 0.02021 0.05469
538.53242 0.00065 0.00905 0.02628 0.01989 0.05587
538.54242 0.00071 0.00962 0.02718 0.01955 0.05707
538.55242 0.00078 0.01022 0.02808 0.01920 0.05828
538.56242 0.00086 0.01084 0.02898 0.01883 0.05951
538.57242 0.00094 0.01149 0.02988 0.01844 0.06076
538.58242 0.00103 0.01217 0.03077 0.01805 0.06202
538.59242 0.00112 0.01289 0.03165 0.01764 0.06330
538.60242 0.00122 0.01363 0.03252 0.01723 0.06459
538.61242 0.00133 0.01440 0.03338 0.01680 0.06591
538.62242 0.00145 0.01520 0.03422 0.01637 0.06724
538.63242 0.00158 0.01603 0.03505 0.01593 0.06858
538.64242 0.00171 0.01689 0.03585 0.01548 0.06994
538.65242 0.00186 0.01778 0.03664 0.01503 0.07132
538.66242 0.00201 0.01871 0.03740 0.01458 0.07271
538.67242 0.00218 0.01967 0.03813 0.01413 0.07411
538.68242 0.00236 0.02066 0.03884 0.01367 0.07553
538.69242 0.00255 0.02168 0.03952 0.01322 0.07696
538.70242 0.00275 0.02273 0.04016 0.01276 0.07840
538.71242 0.00297 0.02381 0.04077 0.01231 0.07985
538.72242 0.00319 0.02493 0.04134 0.01186 0.08132
538.73242 0.00344 0.02607 0.04187 0.01141 0.08279
538.74242 0.00369 0.02725 0.04237 0.01097 0.08428
538.75242 0.00397 0.02845 0.04282 0.01053 0.08578
538.76242 0.00425 0.02969 0.04323 0.01010 0.08728
538.77242 0.00456 0.03095 0.04360 0.00968 0.08879
538.78242 0.00488 0.03224 0.04392 0.00927 0.09030
538.79242 0.00521 0.03356 0.04420 0.00886 0.09183
538.80242 0.00557 0.03490 0.04442 0.00846 0.09335
538.81242 0.00594 0.03627 0.04460 0.00807 0.09489
538.82242 0.00633 0.03766 0.04474 0.00769 0.09642
538.83242 0.00674 0.03908 0.04482 0.00732 0.09796
538.84242 0.00717 0.04052 0.04485 0.00696 0.09949
538.85242 0.00762 0.04197 0.04484 0.00661 0.10103
538.86242 0.00808 0.04345 0.04477 0.00627 0.10257
538.87242 0.00857 0.04494 0.04466 0.00594 0.10410
538.88242 0.00908 0.04644 0.04449 0.00562 0.10564
538.89242 0.00960 0.04796 0.04428 0.00531 0.10716
538.90242 0.01015 0.04950 0.04402 0.00502 0.10869
538.91242 0.01072 0.05104 0.04372 0.00473 0.11021
538.92242 0.01131 0.05259 0.04337 0.00446 0.11172
538.93242 0.01191 0.05414 0.04297 0.00420 0.11322
538.94242 0.01254 0.05570 0.04253 0.00395 0.11472
538.95242 0.01318 0.05726 0.04205 0.00371 0.11621
538.96242 0.01385 0.05882 0.04153 0.00348 0.11768
538.97242 0.01453 0.06038 0.04097 0.00326 0.11914
538.98242 0.01523 0.06193 0.04038 0.00305 0.12059
538.99242 0.01595 0.06348 0.03975 0.00285 0.12203
539.00242 0.01669 0.06501 0.03908 0.00266 0.12345
539.01242 0.01744 0.06654 0.03839 0.00248 0.12485
539.02242 0.01821 0.06805 0.03766 0.00232 0.12623
539.03242 0.01899 0.06954 0.03691 0.00216 0.12760
539.04242 0.01978 0.07102 0.03613 0.00200 0.12894
539.05242 0.02059 0.07248 0.03534 0.00186 0.13027
539.06242 0.02141 0.07391 0.03452 0.00173 0.13156
539.07242 0.02224 0.07532 0.03368 0.00160 0.13284
539.08242 0.02307 0.07670 0.03283 0.00148 0.13409
539.09242 0.02392 0.07806 0.03196 0.00137 0.13531
539.10242 0.02477 0.07938 0.03108 0.00127 0.13650
539.11242 0.02562 0.08067 0.03020 0.00117 0.13766
539.12242 0.02648 0.08193 0.02930 0.00108 0.13879
539.13242 0.02734 0.08315 0.02840 0.00099 0.13989
539.14242 0.02820 0.08434 0.02750 0.00091 0.14095
539.15242 0.02906 0.08548 0.02660 0.00084 0.14198
539.16242 0.02992 0.08659 0.02570 0.00077 0.14297
539.17242 0.03077 0.08765 0.02480 0.00070 0.14392
539.18242 0.03161 0.08867 0.02391 0.00064 0.14483
539.19242 0.03244 0.08965 0.02302 0.00059 0.14571
539.20242 0.03327 0.09059 0.02214 0.00054 0.14654
539.21242 0.03408 0.09148 0.02128 0.00049 0.14733
539.22242 0.03488 0.09232 0.02042 0.00045 0.14807
539.23242 0.03567 0.09312 0.01958 0.00041 0.14877
539.24242 0.03644 0.09387 0.01875 0.00037 0.14943
539.25242 0.03719 0.09458 0.01794 0.00034 0.15004
539.26242 0.03792 0.09524 0.01714 0.00031 0.15060
539.27242 0.03863 0.09586 0.01636 0.00028 0.15112
539.28242 0.03932 0.09643 0.01560 0.00025 0.15159
539.29242 0.03998 0.09695 0.01486 0.00023 0.15201
539.30242 0.04062 0.09743 0.01413 0.00020 0.15239
539.31242 0.04123 0.09787 0.01343 0.00018 0.15271
539.32242 0.04182 0.09826 0.01275 0.00017 0.15299
539.33242 0.04238 0.09861 0.01209 0.00015 0.15322
539.34242 0.04291 0.09891 0.01145 0.00013 0.15341
539.35242 0.04341 0.09918 0.01083 0.00012 0.15354
539.36242 0.04388 0.09941 0.01024 0.00011 0.15364
539.37242 0.04432 0.09960 0.00967 0.00010 0.15368
539.38242 0.04473 0.09975 0.00912 0.00009 0.15368
539.39242 0.04511 0.09986 0.00859 0.00008 0.15364
539.40242 0.04546 0.09994 0.00808 0.00007 0.15356
539.41242 0.04578 0.09999 0.00760 0.00006 0.15343
539.42242 0.04607 0.10001 0.00713 0.00006 0.15326
539.43242 0.04634 0.09999 0.00669 0.00005 0.15306
539.44242 0.04657 0.09994 0.00627 0.00004 0.15282
539.45242 0.04678 0.09987 0.00586 0.00004 0.15254
539.46242 0.04696 0.09976 0.00548 0.00003 0.15223
539.47242 0.04711 0.09963 0.00512 0.00003 0.15189
539.48242 0.04724 0.09948 0.00477 0.00003 0.15152
539.49242 0.04735 0.09930 0.00445 0.00002 0.15112
539.50242 0.04744 0.09909 0.00414 0.00002 0.15069
539.51242 0.04750 0.09887 0.00385 0.00002 0.15024
539.52242 0.04755 0.09862 0.00357 0.00002 0.14976
539.53242 0.04758 0.09835 0.00331 0.00001 0.14926
539.54242 0.04760 0.09806 0.00307 0.00001 0.14875
539.55242 0.04761 0.09775 0.00284 0.00001 0.14822
539.56242 0.04761 0.09743 0.00263 0.00001 0.14767
539.57242 0.04760 0.09708 0.00243 0.00001 0.14711
539.58242 0.04758 0.09671 0.00224 0.00001 0.14654
539.59242 0.04756 0.09632 0.00206 0.00001 0.14595
539.60242 0.04754 0.09592 0.00190 0.00001 0.14536
539.61242 0.04752 0.09549 0.00175 0.00001 0.14476
539.62242 0.04750 0.09505 0.00160 0.00000 0.14416
539.63242 0.04749 0.09459 0.00147 0.00000 0.14355
539.64242 0.04749 0.09410 0.00135 0.00000 0.14294
539.65242 0.04750 0.09360 0.00123 0.00000 0.14233
539.66242 0.04752 0.09307 0.00113 0.00000 0.14172
539.67242 0.04755 0.09253 0.00103 0.00000 0.14111
539.68242 0.04760 0.09196 0.00094 0.00000 0.14050
539.69242 0.04767 0.09137 0.00086 0.00000 0.13989
539.70242 0.04775 0.09075 0.00078 0.00000 0.13929
539.71242 0.04786 0.09011 0.00071 0.00000 0.13869
539.72242 0.04799 0.08945 0.00064 0.00000 0.13809
539.73242 0.04815 0.08876 0.00058 0.00000 0.13750
539.74242 0.04833 0.08805 0.00053 0.00000 0.13691
539.75242 0.04854 0.08730 0.00048 0.00000 0.13632
539.76242 0.04877 0.08654 0.00043 0.00000 0.13574
539.77242 0.04903 0.08574 0.00039 0.00000 0.13516
539.78242 0.04932 0.08491 0.00035 0.00000 0.13459
539.79242 0.04964 0.08406 0.00032 0.00000 0.13402
539.80242 0.04999 0.08317 0.00029 0.00000 0.13345
539.81242 0.05036 0.08226 0.00026 0.00000 0.13288
539.82242 0.05077 0.08131 0.00023 0.00000 0.13231
539.83242 0.05120 0.08034 0.00021 0.00000 0.13174
539.84242 0.05165 0.07933 0.00019 0.00000 0.13117
539.85242 0.05214 0.07830 0.00017 0.00000 0.13060
539.86242 0.05264 0.07723 0.00015 0.00000 0.13003
539.87242 0.05317 0.07614 0.00013 0.00000 0.12944
539.88242 0.05372 0.07501 0.00012 0.00000 0.12886
539.89242 0.05430 0.07386 0.00011 0.00000 0.12826
539.90242 0.05488 0.07268 0.00009 0.00000 0.12766
539.91242 0.05549 0.07147 0.00008 0.00000 0.12705
539.92242 0.05611 0.07024 0.00007 0.00000 0.12642
539.93242 0.05674 0.06898 0.00007 0.00000 0.12578
539.94242 0.05737 0.06770 0.00006 0.00000 0.12513
539.95242 0.05802 0.06639 0.00005 0.00000 0.12446
539.96242 0.05866 0.06506 0.00005 0.00000 0.12377
539.97242 0.05931 0.06371 0.00004 0.00000 0.12307
539.98242 0.05996 0.06235 0.00004 0.00000 0.12234
539.99242 0.06060 0.06096 0.00003 0.00000 0.12159
540.00242 0.06122 0.05957 0.00003 0.00000 0.12082
540.01242 0.06184 0.05815 0.00002 0.00000 0.12002
540.02242 0.06245 0.05673 0.00002 0.00000 0.11920
540.03242 0.06303 0.05530 0.00002 0.00000 0.11835
540.04242 0.06360 0.05385 0.00002 0.00000 0.11747
540.05242 0.06413 0.05241 0.00001 0.00000 0.11656
540.06242 0.06465 0.05096 0.00001 0.00000 0.11562
540.07242 0.06513 0.04950 0.00001 0.00000 0.11464
540.08242 0.06558 0.04805 0.00001 0.00000 0.11364
540.09242 0.06599 0.04660 0.00001 0.00000 0.11260
540.10242 0.06637 0.04516 0.00001 0.00000 0.11153
540.11242 0.06670 0.04372 0.00001 0.00000 0.11042
540.12242 0.06699 0.04229 0.00001 0.00000 0.10928
540.13242 0.06723 0.04086 0.00000 0.00000 0.10810
540.14242 0.06743 0.03946 0.00000 0.00000 0.10689
540.15242 0.06758 0.03806 0.00000 0.00000 0.10564
540.16242 0.06767 0.03668 0.00000 0.00000 0.10436
540.17242 0.06772 0.03532 0.00000 0.00000 0.10304
540.18242 0.06770 0.03398 0.00000 0.00000 0.10168
540.19242 0.06764 0.03265 0.00000 0.00000 0.10029
540.20242 0.06751 0.03135 0.00000 0.00000 0.09887
540.21242 0.06733 0.03008 0.00000 0.00000 0.09741
540.22242 0.06709 0.02882 0.00000 0.00000 0.09592
540.23242 0.06680 0.02760 0.00000 0.00000 0.09440
540.24242 0.06645 0.02640 0.00000 0.00000 0.09284
540.25242 0.06603 0.02522 0.00000 0.00000 0.09126
540.26242 0.06557 0.02408 0.00000 0.00000 0.08965
540.27242 0.06504 0.02297 0.00000 0.00000 0.08801
540.28242 0.06446 0.02188 0.00000 0.00000 0.08634
540.29242 0.06382 0.02083 0.00000 0.00000 0.08465
540.30242 0.06314 0.01981 0.00000 0.00000 0.08294
540.31242 0.06239 0.01882 0.00000 0.00000 0.08121
540.32242 0.06160 0.01786 0.00000 0.00000 0.07946
540.33242 0.06076 0.01693 0.00000 0.00000 0.07769
540.34242 0.05987 0.01604 0.00000 0.00000 0.07591
540.35242 0.05894 0.01517 0.00000 0.00000 0.07412
540.36242 0.05797 0.01434 0.00000 0.00000 0.07231
540.37242 0.05695 0.01355 0.00000 0.00000 0.07050
540.38242 0.05590 0.01278 0.00000 0.00000 0.06868
540.39242 0.05481 0.01204 0.00000 0.00000 0.06685
540.40242 0.05369 0.01134 0.00000 0.00000 0.06503
540.41242 0.05254 0.01066 0.00000 0.00000 0.06320
540.42242 0.05136 0.01002 0.00000 0.00000 0.06138
540.43242 0.05016 0.00940 0.00000 0.00000 0.05956
540.44242 0.04893 0.00882 0.00000 0.00000 0.05775
540.45242 0.04769 0.00826 0.00000 0.00000 0.05595
540.46242 0.04643 0.00773 0.00000 0.00000 0.05416
540.47242 0.04516 0.00722 0.00000 0.00000 0.05238
540.48242 0.04388 0.00675 0.00000 0.00000 0.05062
540.49242 0.04259 0.00629 0.00000 0.00000 0.04888
540.50242 0.04129 0.00586 0.00000 0.00000 0.04716
540.51242 0.03999 0.00546 0.00000 0.00000 0.04545
540.52242 0.03870 0.00508 0.00000 0.00000 0.04378
540.53242 0.03741 0.00472 0.00000 0.00000 0.04212
540.54242 0.03612 0.00438 0.00000 0.00000 0.04050
540.55242 0.03484 0.00406 0.00000 0.00000 0.03890
540.56242 0.03357 0.00376 0.00000 0.00000 0.03733
540.57242 0.03231 0.00348 0.00000 0.00000 0.03579
540.58242 0.03107 0.00321 0.00000 0.00000 0.03429
540.59242 0.02985 0.00297 0.00000 0.00000 0.03281
540.60242 0.02864 0.00274 0.00000 0.00000 0.03138
540.61242 0.02745 0.00252 0.00000 0.00000 0.02997
540.62242 0.02629 0.00232 0.00000 0.00000 0.02861
540.63242 0.02514 0.00213 0.00000 0.00000 0.02728
540.64242 0.02403 0.00196 0.00000 0.00000 0.02599
540.65242 0.02293 0.00180 0.00000 0.00000 0.02473
540.66242 0.02187 0.00165 0.00000 0.00000 0.02352
540.67242 0.02083 0.00151 0.00000 0.00000 0.02234
540.68242 0.01982 0.00138 0.00000 0.00000 0.02120
540.69242 0.01884 0.00126 0.00000 0.00000 0.02010
540.70242 0.01789 0.00115 0.00000 0.00000 0.01904
540.71242 0.01697 0.00105 0.00000 0.00000 0.01801
540.72242 0.01607 0.00095 0.00000 0.00000 0.01703
540.73242 0.01521 0.00087 0.00000 0.00000 0.01608
540.74242 0.01439 0.00079 0.00000 0.00000 0.01517
540.75242 0.01359 0.00072 0.00000 0.00000 0.01430
540.76242 0.01282 0.00065 0.00000 0.00000 0.01347
540.77242 0.01208 0.00059 0.00000 0.00000 0.01267
540.78242 0.01137 0.00053 0.00000 0.00000 0.01191
540.79242 0.01070 0.00048 0.00000 0.00000 0.01118
540.80242 0.01005 0.00044 0.00000 0.00000 0.01048
540.81242 0.00943 0.00039 0.00000 0.00000 0.00982
540.82242 0.00884 0.00035 0.00000 0.00000 0.00920
540.83242 0.00828 0.00032 0.00000 0.00000 0.00860
540.84242 0.00775 0.00029 0.00000 0.00000 0.00803
540.85242 0.00724 0.00026 0.00000 0.00000 0.00750
540.86242 0.00676 0.00023 0.00000 0.00000 0.00699
540.87242 0.00630 0.00021 0.00000 0.00000 0.00651
540.88242 0.00587 0.00019 0.00000 0.00000 0.00605
540.89242 0.00546 0.00017 0.00000 0.00000 0.00563
540.90242 0.00508 0.00015 0.00000 0.00000 0.00522
540.91242 0.00471 0.00013 0.00000 0.00000 0.00484
540.92242 0.00437 0.00012 0.00000 0.00000 0.00449
540.93242 0.00405 0.00010 0.00000 0.00000 0.00415
540.94242 0.00375 0.00009 0.00000 0.00000 0.00384
540.95242 0.00347 0.00008 0.00000 0.00000 0.00355
540.96242 0.00320 0.00007 0.00000 0.00000 0.00327
540.97242 0.00295 0.00007 0.00000 0.00000 0.00302
540.98242 0.00272 0.00006 0.00000 0.00000 0.00278
540.99242 0.00250 0.00005 0.00000 0.00000 0.00256
541.00242 0.00230 0.00005 0.00000 0.00000 0.00235
541.01242 0.00212 0.00004 0.00000 0.00000 0.00216
541.02242 0.00194 0.00004 0.00000 0.00000 0.00198
541.03242 0.00178 0.00003 0.00000 0.00000 0.00181
541.04242 0.00163 0.00003 0.00000 0.00000 0.00166
541.05242 0.00149 0.00002 0.00000 0.00000 0.00151
541.06242 0.00136 0.00002 0.00000 0.00000 0.00138
541.07242 0.00124 0.00002 0.00000 0.00000 0.00126
541.08242 0.00113 0.00002 0.00000 0.00000 0.00115
541.09242 0.00103 0.00001 0.00000 0.00000 0.00105
541.10242 0.00094 0.00001 0.00000 0.00000 0.00095
541.11242 0.00085 0.00001 0.00000 0.00000 0.00086
541.12242 0.00077 0.00001 0.00000 0.00000 0.00078
541.13242 0.00070 0.00001 0.00000 0.00000 0.00071
541.14242 0.00064 0.00001 0.00000 0.00000 0.00064
541.15242 0.00058 0.00001 0.00000 0.00000 0.00058
541.16242 0.00052 0.00001 0.00000 0.00000 0.00053
541.17242 0.00047 0.00000 0.00000 0.00000 0.00047


==> figures/data/SQS/y_0.46875_25/O-stats.txt <==
------- Overall peaks -------

level:1
average position: 539.4619678161504
position stdev: 0.5540787800532099
position uncertainty 0.14306252584220028
list of positions: 
539.518529306211
538.8742916115298
539.71673561902
540.0965626265879
539.8193321064812
539.3500114429423
539.3527753044466
540.2350297206094
539.2990842266216
540.2770120067511
539.91982950672
538.8140902072035
538.3824182789224
539.0044143309436
539.2694009472661

------- All types -------

TiTiTiTiTiTi1
number of atoms in this configuration: 5
average position: 539.8954290206203
position stdev: 0.4303843244557775
position uncertainty 0.19247372118668873
list of positions: 
539.518529306211
540.0965626265879
539.3500114429423
540.2350297206094
540.2770120067511

TiTiTiTiTi1
number of atoms in this configuration: 7
average position: 539.4830817202142
position stdev: 0.33764475355687806
position uncertainty 0.1276177213424558
list of positions: 
539.71673561902
539.8193321064812
539.3527753044466
539.2990842266216
539.91982950672
539.0044143309436
539.2694009472661

TiTiTiTi1
number of atoms in this configuration: 2
average position: 538.8441909093667
position stdev: 0.04256882123602442
position uncertainty 0.030100702163110775
list of positions: 
538.8742916115298
538.8140902072035

TiTiTi1
number of atoms in this configuration: 1
average position: 538.3824182789224
position stdev: 0.0
position uncertainty 0.0
list of positions: 
538.3824182789224

------- Simplified types based on number of neighbors -------

3-coordinated1
number of atoms in this configuration: 1
average position: 538.3824182789224
position stdev: 0.0
position uncertainty 0.0
list of positions: 
538.3824182789224

4-coordinated1
number of atoms in this configuration: 2
average position: 538.8441909093667
position stdev: 0.04256882123602442
position uncertainty 0.030100702163110775
list of positions: 
538.8742916115298
538.8140902072035

5-coordinated1
number of atoms in this configuration: 7
average position: 539.4830817202142
position stdev: 0.33764475355687806
position uncertainty 0.1276177213424558
list of positions: 
539.71673561902
539.8193321064812
539.3527753044466
539.2990842266216
539.91982950672
539.0044143309436
539.2694009472661

6-coordinated1
number of atoms in this configuration: 5
average position: 539.8954290206203
position stdev: 0.4303843244557775
position uncertainty 0.19247372118668873
list of positions: 
539.518529306211
540.0965626265879
539.3500114429423
540.2350297206094
540.2770120067511



==> figures/data/SQS/y_0.46875_25/Ti-XPS-spectra-imp.txt <==
energy    6 total
453.42810 0.00220 0.00220
453.43810 0.00246 0.00246
453.44810 0.00274 0.00274
453.45810 0.00305 0.00305
453.46810 0.00340 0.00340
453.47810 0.00378 0.00378
453.48810 0.00421 0.00421
453.49810 0.00467 0.00467
453.50810 0.00518 0.00518
453.51810 0.00574 0.00574
453.52810 0.00635 0.00635
453.53810 0.00702 0.00702
453.54810 0.00776 0.00776
453.55810 0.00856 0.00856
453.56810 0.00944 0.00944
453.57810 0.01040 0.01040
453.58810 0.01144 0.01144
453.59810 0.01258 0.01258
453.60810 0.01381 0.01381
453.61810 0.01515 0.01515
453.62810 0.01660 0.01660
453.63810 0.01817 0.01817
453.64810 0.01988 0.01988
453.65810 0.02172 0.02172
453.66810 0.02370 0.02370
453.67810 0.02585 0.02585
453.68810 0.02816 0.02816
453.69810 0.03064 0.03064
453.70810 0.03331 0.03331
453.71810 0.03618 0.03618
453.72810 0.03925 0.03925
453.73810 0.04255 0.04255
453.74810 0.04607 0.04607
453.75810 0.04984 0.04984
453.76810 0.05386 0.05386
453.77810 0.05815 0.05815
453.78810 0.06272 0.06272
453.79810 0.06757 0.06757
453.80810 0.07274 0.07274
453.81810 0.07822 0.07822
453.82810 0.08403 0.08403
453.83810 0.09018 0.09018
453.84810 0.09669 0.09669
453.85810 0.10357 0.10357
453.86810 0.11082 0.11082
453.87810 0.11847 0.11847
453.88810 0.12652 0.12652
453.89810 0.13498 0.13498
453.90810 0.14387 0.14387
453.91810 0.15319 0.15319
453.92810 0.16295 0.16295
453.93810 0.17317 0.17317
453.94810 0.18385 0.18385
453.95810 0.19499 0.19499
453.96810 0.20661 0.20661
453.97810 0.21870 0.21870
453.98810 0.23128 0.23128
453.99810 0.24434 0.24434
454.00810 0.25788 0.25788
454.01810 0.27191 0.27191
454.02810 0.28642 0.28642
454.03810 0.30141 0.30141
454.04810 0.31688 0.31688
454.05810 0.33281 0.33281
454.06810 0.34920 0.34920
454.07810 0.36605 0.36605
454.08810 0.38333 0.38333
454.09810 0.40104 0.40104
454.10810 0.41915 0.41915
454.11810 0.43766 0.43766
454.12810 0.45654 0.45654
454.13810 0.47577 0.47577
454.14810 0.49533 0.49533
454.15810 0.51519 0.51519
454.16810 0.53533 0.53533
454.17810 0.55571 0.55571
454.18810 0.57632 0.57632
454.19810 0.59710 0.59710
454.20810 0.61804 0.61804
454.21810 0.63908 0.63908
454.22810 0.66021 0.66021
454.23810 0.68137 0.68137
454.24810 0.70253 0.70253
454.25810 0.72365 0.72365
454.26810 0.74468 0.74468
454.27810 0.76558 0.76558
454.28810 0.78630 0.78630
454.29810 0.80681 0.80681
454.30810 0.82705 0.82705
454.31810 0.84699 0.84699
454.32810 0.86656 0.86656
454.33810 0.88574 0.88574
454.34810 0.90446 0.90446
454.35810 0.92269 0.92269
454.36810 0.94039 0.94039
454.37810 0.95750 0.95750
454.38810 0.97398 0.97398
454.39810 0.98980 0.98980
454.40810 1.00490 1.00490
454.41810 1.01926 1.01926
454.42810 1.03283 1.03283
454.43810 1.04558 1.04558
454.44810 1.05746 1.05746
454.45810 1.06846 1.06846
454.46810 1.07854 1.07854
454.47810 1.08768 1.08768
454.48810 1.09584 1.09584
454.49810 1.10301 1.10301
454.50810 1.10916 1.10916
454.51810 1.11428 1.11428
454.52810 1.11836 1.11836
454.53810 1.12139 1.12139
454.54810 1.12335 1.12335
454.55810 1.12424 1.12424
454.56810 1.12406 1.12406
454.57810 1.12282 1.12282
454.58810 1.12051 1.12051
454.59810 1.11714 1.11714
454.60810 1.11273 1.11273
454.61810 1.10729 1.10729
454.62810 1.10083 1.10083
454.63810 1.09337 1.09337
454.64810 1.08493 1.08493
454.65810 1.07554 1.07554
454.66810 1.06523 1.06523
454.67810 1.05402 1.05402
454.68810 1.04195 1.04195
454.69810 1.02905 1.02905
454.70810 1.01535 1.01535
454.71810 1.00089 1.00089
454.72810 0.98572 0.98572
454.73810 0.96986 0.96986
454.74810 0.95336 0.95336
454.75810 0.93627 0.93627
454.76810 0.91863 0.91863
454.77810 0.90048 0.90048
454.78810 0.88186 0.88186
454.79810 0.86282 0.86282
454.80810 0.84341 0.84341
454.81810 0.82368 0.82368
454.82810 0.80365 0.80365
454.83810 0.78339 0.78339
454.84810 0.76293 0.76293
454.85810 0.74232 0.74232
454.86810 0.72160 0.72160
454.87810 0.70081 0.70081
454.88810 0.67999 0.67999
454.89810 0.65919 0.65919
454.90810 0.63843 0.63843
454.91810 0.61776 0.61776
454.92810 0.59722 0.59722
454.93810 0.57682 0.57682
454.94810 0.55662 0.55662
454.95810 0.53663 0.53663
454.96810 0.51689 0.51689
454.97810 0.49743 0.49743
454.98810 0.47826 0.47826
454.99810 0.45941 0.45941
455.00810 0.44091 0.44091
455.01810 0.42277 0.42277
455.02810 0.40501 0.40501
455.03810 0.38764 0.38764
455.04810 0.37069 0.37069
455.05810 0.35416 0.35416
455.06810 0.33806 0.33806
455.07810 0.32240 0.32240
455.08810 0.30720 0.30720
455.09810 0.29245 0.29245
455.10810 0.27816 0.27816
455.11810 0.26433 0.26433
455.12810 0.25096 0.25096
455.13810 0.23806 0.23806
455.14810 0.22562 0.22562
455.15810 0.21364 0.21364
455.16810 0.20212 0.20212
455.17810 0.19105 0.19105
455.18810 0.18043 0.18043
455.19810 0.17025 0.17025
455.20810 0.16050 0.16050
455.21810 0.15117 0.15117
455.22810 0.14226 0.14226
455.23810 0.13376 0.13376
455.24810 0.12566 0.12566
455.25810 0.11794 0.11794
455.26810 0.11060 0.11060
455.27810 0.10362 0.10362
455.28810 0.09701 0.09701
455.29810 0.09073 0.09073
455.30810 0.08478 0.08478
455.31810 0.07916 0.07916
455.32810 0.07384 0.07384
455.33810 0.06883 0.06883
455.34810 0.06409 0.06409
455.35810 0.05963 0.05963
455.36810 0.05543 0.05543
455.37810 0.05148 0.05148
455.38810 0.04778 0.04778
455.39810 0.04430 0.04430
455.40810 0.04103 0.04103
455.41810 0.03798 0.03798
455.42810 0.03512 0.03512
455.43810 0.03245 0.03245
455.44810 0.02995 0.02995
455.45810 0.02762 0.02762
455.46810 0.02546 0.02546
455.47810 0.02344 0.02344
455.48810 0.02156 0.02156
455.49810 0.01981 0.01981
455.50810 0.01820 0.01820
455.51810 0.01669 0.01669
455.52810 0.01530 0.01530
455.53810 0.01401 0.01401
455.54810 0.01282 0.01282
455.55810 0.01172 0.01172
455.56810 0.01071 0.01071
455.57810 0.00977 0.00977
455.58810 0.00891 0.00891
455.59810 0.00812 0.00812
455.60810 0.00739 0.00739
455.61810 0.00672 0.00672
455.62810 0.00610 0.00610
455.63810 0.00554 0.00554
455.64810 0.00503 0.00503
455.65810 0.00455 0.00455
455.66810 0.00412 0.00412
455.67810 0.00373 0.00373
455.68810 0.00337 0.00337
455.69810 0.00304 0.00304
455.70810 0.00274 0.00274
455.71810 0.00247 0.00247
455.72810 0.00223 0.00223
455.73810 0.00200 0.00200
455.74810 0.00180 0.00180
455.75810 0.00162 0.00162
455.76810 0.00145 0.00145
455.77810 0.00130 0.00130
455.78810 0.00116 0.00116


==> figures/data/SQS/y_0.46875_25/Ti-XPS-spectra.txt <==
energy NNNNNO NNNOOO NOOOOO NNOOOO NNNNOO total
453.42810 0.00073 0.00015 0.00001 0.00043 0.00087 0.00220
453.43810 0.00081 0.00017 0.00001 0.00048 0.00098 0.00246
453.44810 0.00090 0.00019 0.00001 0.00054 0.00109 0.00274
453.45810 0.00100 0.00022 0.00001 0.00061 0.00121 0.00305
453.46810 0.00110 0.00024 0.00002 0.00068 0.00135 0.00340
453.47810 0.00122 0.00027 0.00002 0.00077 0.00151 0.00378
453.48810 0.00135 0.00030 0.00002 0.00086 0.00167 0.00421
453.49810 0.00148 0.00034 0.00003 0.00096 0.00186 0.00467
453.50810 0.00164 0.00038 0.00003 0.00107 0.00206 0.00518
453.51810 0.00180 0.00042 0.00003 0.00120 0.00229 0.00574
453.52810 0.00198 0.00047 0.00004 0.00134 0.00253 0.00635
453.53810 0.00217 0.00052 0.00004 0.00149 0.00280 0.00702
453.54810 0.00238 0.00058 0.00005 0.00166 0.00309 0.00776
453.55810 0.00261 0.00064 0.00005 0.00184 0.00341 0.00856
453.56810 0.00286 0.00071 0.00006 0.00205 0.00376 0.00944
453.57810 0.00312 0.00079 0.00007 0.00227 0.00415 0.01040
453.58810 0.00341 0.00087 0.00008 0.00252 0.00456 0.01144
453.59810 0.00372 0.00096 0.00009 0.00279 0.00502 0.01258
453.60810 0.00406 0.00106 0.00010 0.00308 0.00551 0.01381
453.61810 0.00442 0.00117 0.00011 0.00341 0.00604 0.01515
453.62810 0.00480 0.00129 0.00012 0.00376 0.00662 0.01660
453.63810 0.00522 0.00142 0.00014 0.00415 0.00725 0.01817
453.64810 0.00567 0.00156 0.00015 0.00457 0.00793 0.01988
453.65810 0.00614 0.00171 0.00017 0.00503 0.00867 0.02172
453.66810 0.00665 0.00187 0.00019 0.00553 0.00946 0.02370
453.67810 0.00720 0.00205 0.00021 0.00607 0.01032 0.02585
453.68810 0.00778 0.00224 0.00024 0.00666 0.01124 0.02816
453.69810 0.00840 0.00245 0.00027 0.00729 0.01223 0.03064
453.70810 0.00906 0.00267 0.00029 0.00799 0.01330 0.03331
453.71810 0.00976 0.00291 0.00033 0.00873 0.01445 0.03618
453.72810 0.01050 0.00317 0.00036 0.00954 0.01568 0.03925
453.73810 0.01129 0.00345 0.00040 0.01041 0.01699 0.04255
453.74810 0.01212 0.00375 0.00045 0.01135 0.01840 0.04607
453.75810 0.01300 0.00407 0.00049 0.01237 0.01990 0.04984
453.76810 0.01394 0.00441 0.00055 0.01345 0.02151 0.05386
453.77810 0.01492 0.00478 0.00060 0.01462 0.02322 0.05815
453.78810 0.01595 0.00517 0.00066 0.01588 0.02505 0.06272
453.79810 0.01704 0.00559 0.00073 0.01722 0.02699 0.06757
453.80810 0.01819 0.00604 0.00080 0.01866 0.02905 0.07274
453.81810 0.01939 0.00651 0.00088 0.02020 0.03124 0.07822
453.82810 0.02065 0.00701 0.00097 0.02184 0.03356 0.08403
453.83810 0.02197 0.00754 0.00106 0.02360 0.03602 0.09018
453.84810 0.02334 0.00811 0.00116 0.02546 0.03861 0.09669
453.85810 0.02478 0.00871 0.00127 0.02745 0.04136 0.10357
453.86810 0.02628 0.00934 0.00139 0.02956 0.04426 0.11082
453.87810 0.02784 0.01001 0.00152 0.03180 0.04731 0.11847
453.88810 0.02946 0.01071 0.00165 0.03417 0.05052 0.12652
453.89810 0.03114 0.01145 0.00180 0.03669 0.05390 0.13498
453.90810 0.03288 0.01223 0.00196 0.03935 0.05745 0.14387
453.91810 0.03469 0.01305 0.00213 0.04216 0.06117 0.15319
453.92810 0.03655 0.01390 0.00231 0.04512 0.06507 0.16295
453.93810 0.03848 0.01480 0.00250 0.04824 0.06915 0.17317
453.94810 0.04046 0.01574 0.00271 0.05153 0.07341 0.18385
453.95810 0.04251 0.01672 0.00293 0.05498 0.07786 0.19499
453.96810 0.04461 0.01774 0.00316 0.05860 0.08250 0.20661
453.97810 0.04676 0.01880 0.00342 0.06240 0.08733 0.21870
453.98810 0.04896 0.01991 0.00368 0.06638 0.09235 0.23128
453.99810 0.05122 0.02106 0.00397 0.07053 0.09756 0.24434
454.00810 0.05352 0.02225 0.00427 0.07488 0.10297 0.25788
454.01810 0.05587 0.02348 0.00458 0.07940 0.10857 0.27191
454.02810 0.05826 0.02475 0.00492 0.08412 0.11437 0.28642
454.03810 0.06069 0.02607 0.00527 0.08902 0.12036 0.30141
454.04810 0.06316 0.02743 0.00565 0.09411 0.12654 0.31688
454.05810 0.06565 0.02882 0.00604 0.09939 0.13290 0.33281
454.06810 0.06817 0.03026 0.00645 0.10487 0.13946 0.34920
454.07810 0.07072 0.03173 0.00689 0.11053 0.14619 0.36605
454.08810 0.07328 0.03323 0.00735 0.11637 0.15310 0.38333
454.09810 0.07586 0.03477 0.00782 0.12240 0.16018 0.40104
454.10810 0.07844 0.03635 0.00832 0.12861 0.16743 0.41915
454.11810 0.08103 0.03795 0.00884 0.13500 0.17484 0.43766
454.12810 0.08361 0.03958 0.00939 0.14156 0.18239 0.45654
454.13810 0.08619 0.04124 0.00995 0.14829 0.19010 0.47577
454.14810 0.08875 0.04292 0.01054 0.15518 0.19793 0.49533
454.15810 0.09130 0.04463 0.01115 0.16223 0.20589 0.51519
454.16810 0.09381 0.04635 0.01178 0.16942 0.21397 0.53533
454.17810 0.09630 0.04808 0.01244 0.17675 0.22215 0.55571
454.18810 0.09875 0.04983 0.01311 0.18421 0.23042 0.57632
454.19810 0.10115 0.05158 0.01381 0.19180 0.23876 0.59710
454.20810 0.10351 0.05334 0.01453 0.19948 0.24718 0.61804
454.21810 0.10580 0.05510 0.01527 0.20727 0.25564 0.63908
454.22810 0.10804 0.05685 0.01602 0.21514 0.26415 0.66021
454.23810 0.11021 0.05860 0.01680 0.22309 0.27267 0.68137
454.24810 0.11230 0.06034 0.01760 0.23109 0.28120 0.70253
454.25810 0.11431 0.06206 0.01841 0.23914 0.28972 0.72365
454.26810 0.11624 0.06377 0.01924 0.24722 0.29821 0.74468
454.27810 0.11807 0.06545 0.02008 0.25531 0.30666 0.76558
454.28810 0.11981 0.06710 0.02094 0.26340 0.31505 0.78630
454.29810 0.12145 0.06872 0.02181 0.27147 0.32336 0.80681
454.30810 0.12298 0.07030 0.02269 0.27950 0.33158 0.82705
454.31810 0.12439 0.07185 0.02358 0.28749 0.33967 0.84699
454.32810 0.12569 0.07335 0.02448 0.29540 0.34764 0.86656
454.33810 0.12688 0.07480 0.02539 0.30322 0.35546 0.88574
454.34810 0.12794 0.07619 0.02630 0.31093 0.36310 0.90446
454.35810 0.12887 0.07753 0.02721 0.31853 0.37056 0.92269
454.36810 0.12967 0.07881 0.02812 0.32597 0.37781 0.94039
454.37810 0.13034 0.08003 0.02903 0.33326 0.38484 0.95750
454.38810 0.13088 0.08117 0.02993 0.34037 0.39164 0.97398
454.39810 0.13128 0.08224 0.03083 0.34728 0.39817 0.98980
454.40810 0.13154 0.08324 0.03172 0.35397 0.40443 1.00490
454.41810 0.13166 0.08416 0.03260 0.36043 0.41040 1.01926
454.42810 0.13165 0.08500 0.03347 0.36664 0.41606 1.03283
454.43810 0.13150 0.08576 0.03433 0.37259 0.42140 1.04558
454.44810 0.13121 0.08643 0.03516 0.37825 0.42641 1.05746
454.45810 0.13078 0.08701 0.03598 0.38362 0.43108 1.06846
454.46810 0.13022 0.08750 0.03677 0.38867 0.43538 1.07854
454.47810 0.12952 0.08790 0.03754 0.39340 0.43931 1.08768
454.48810 0.12869 0.08821 0.03828 0.39779 0.44286 1.09584
454.49810 0.12773 0.08843 0.03900 0.40183 0.44602 1.10301
454.50810 0.12665 0.08855 0.03968 0.40551 0.44877 1.10916
454.51810 0.12544 0.08857 0.04033 0.40882 0.45112 1.11428
454.52810 0.12411 0.08850 0.04095 0.41174 0.45306 1.11836
454.53810 0.12267 0.08834 0.04153 0.41428 0.45458 1.12139
454.54810 0.12112 0.08808 0.04207 0.41642 0.45567 1.12335
454.55810 0.11946 0.08772 0.04257 0.41815 0.45634 1.12424
454.56810 0.11769 0.08728 0.04303 0.41949 0.45657 1.12406
454.57810 0.11584 0.08674 0.04345 0.42041 0.45638 1.12282
454.58810 0.11389 0.08612 0.04382 0.42092 0.45577 1.12051
454.59810 0.11185 0.08541 0.04414 0.42102 0.45472 1.11714
454.60810 0.10974 0.08461 0.04442 0.42071 0.45325 1.11273
454.61810 0.10755 0.08373 0.04465 0.41999 0.45137 1.10729
454.62810 0.10530 0.08278 0.04483 0.41886 0.44907 1.10083
454.63810 0.10298 0.08174 0.04496 0.41732 0.44636 1.09337
454.64810 0.10061 0.08063 0.04505 0.41539 0.44326 1.08493
454.65810 0.09818 0.07945 0.04508 0.41307 0.43976 1.07554
454.66810 0.09572 0.07821 0.04506 0.41036 0.43588 1.06523
454.67810 0.09322 0.07690 0.04499 0.40728 0.43164 1.05402
454.68810 0.09069 0.07553 0.04487 0.40383 0.42703 1.04195
454.69810 0.08813 0.07411 0.04471 0.40002 0.42208 1.02905
454.70810 0.08555 0.07264 0.04449 0.39587 0.41680 1.01535
454.71810 0.08296 0.07112 0.04423 0.39139 0.41119 1.00089
454.72810 0.08037 0.06955 0.04392 0.38659 0.40529 0.98572
454.73810 0.07777 0.06795 0.04356 0.38148 0.39909 0.96986
454.74810 0.07518 0.06631 0.04316 0.37609 0.39262 0.95336
454.75810 0.07260 0.06465 0.04271 0.37042 0.38590 0.93627
454.76810 0.07003 0.06296 0.04222 0.36449 0.37893 0.91863
454.77810 0.06748 0.06124 0.04169 0.35831 0.37175 0.90048
454.78810 0.06496 0.05951 0.04113 0.35191 0.36436 0.88186
454.79810 0.06246 0.05777 0.04052 0.34530 0.35678 0.86282
454.80810 0.05999 0.05601 0.03988 0.33849 0.34903 0.84341
454.81810 0.05756 0.05426 0.03920 0.33151 0.34114 0.82368
454.82810 0.05517 0.05250 0.03850 0.32437 0.33311 0.80365
454.83810 0.05283 0.05074 0.03776 0.31709 0.32496 0.78339
454.84810 0.05053 0.04899 0.03700 0.30969 0.31672 0.76293
454.85810 0.04828 0.04725 0.03621 0.30218 0.30840 0.74232
454.86810 0.04608 0.04552 0.03540 0.29458 0.30002 0.72160
454.87810 0.04393 0.04381 0.03457 0.28691 0.29159 0.70081
454.88810 0.04184 0.04212 0.03373 0.27918 0.28313 0.67999
454.89810 0.03980 0.04045 0.03286 0.27141 0.27466 0.65919
454.90810 0.03783 0.03880 0.03198 0.26362 0.26620 0.63843
454.91810 0.03591 0.03718 0.03110 0.25581 0.25776 0.61776
454.92810 0.03406 0.03559 0.03020 0.24802 0.24935 0.59722
454.93810 0.03226 0.03403 0.02930 0.24024 0.24099 0.57682
454.94810 0.03053 0.03251 0.02839 0.23250 0.23269 0.55662
454.95810 0.02886 0.03102 0.02748 0.22481 0.22447 0.53663
454.96810 0.02726 0.02957 0.02656 0.21717 0.21633 0.51689
454.97810 0.02571 0.02815 0.02566 0.20961 0.20830 0.49743
454.98810 0.02423 0.02677 0.02475 0.20213 0.20037 0.47826
454.99810 0.02280 0.02544 0.02385 0.19475 0.19257 0.45941
455.00810 0.02144 0.02414 0.02296 0.18747 0.18490 0.44091
455.01810 0.02014 0.02289 0.02207 0.18030 0.17737 0.42277
455.02810 0.01890 0.02167 0.02120 0.17326 0.16998 0.40501
455.03810 0.01771 0.02050 0.02034 0.16634 0.16275 0.38764
455.04810 0.01658 0.01937 0.01949 0.15956 0.15568 0.37069
455.05810 0.01551 0.01829 0.01865 0.15292 0.14878 0.35416
455.06810 0.01449 0.01725 0.01784 0.14644 0.14205 0.33806
455.07810 0.01352 0.01624 0.01704 0.14010 0.13550 0.32240
455.08810 0.01261 0.01528 0.01625 0.13393 0.12913 0.30720
455.09810 0.01174 0.01437 0.01549 0.12791 0.12294 0.29245
455.10810 0.01092 0.01349 0.01474 0.12206 0.11694 0.27816
455.11810 0.01015 0.01265 0.01402 0.11638 0.11113 0.26433
455.12810 0.00942 0.01185 0.01331 0.11087 0.10551 0.25096
455.13810 0.00874 0.01109 0.01263 0.10553 0.10007 0.23806
455.14810 0.00809 0.01037 0.01197 0.10036 0.09483 0.22562
455.15810 0.00749 0.00968 0.01133 0.09536 0.08978 0.21364
455.16810 0.00692 0.00903 0.01072 0.09054 0.08492 0.20212
455.17810 0.00639 0.00842 0.01012 0.08588 0.08024 0.19105
455.18810 0.00589 0.00784 0.00955 0.08140 0.07575 0.18043
455.19810 0.00543 0.00729 0.00900 0.07708 0.07145 0.17025
455.20810 0.00500 0.00677 0.00847 0.07294 0.06732 0.16050
455.21810 0.00459 0.00628 0.00797 0.06895 0.06338 0.15117
455.22810 0.00422 0.00582 0.00748 0.06513 0.05960 0.14226
455.23810 0.00387 0.00539 0.00702 0.06148 0.05600 0.13376
455.24810 0.00355 0.00498 0.00658 0.05797 0.05257 0.12566
455.25810 0.00325 0.00460 0.00616 0.05462 0.04930 0.11794
455.26810 0.00297 0.00425 0.00576 0.05143 0.04619 0.11060
455.27810 0.00271 0.00392 0.00538 0.04837 0.04324 0.10362
455.28810 0.00247 0.00361 0.00502 0.04547 0.04044 0.09701
455.29810 0.00226 0.00332 0.00468 0.04270 0.03778 0.09073
455.30810 0.00205 0.00305 0.00436 0.04006 0.03526 0.08478
455.31810 0.00187 0.00280 0.00405 0.03756 0.03288 0.07916
455.32810 0.00170 0.00257 0.00376 0.03519 0.03063 0.07384
455.33810 0.00154 0.00235 0.00349 0.03293 0.02851 0.06883
455.34810 0.00140 0.00215 0.00324 0.03080 0.02651 0.06409
455.35810 0.00126 0.00196 0.00300 0.02878 0.02463 0.05963
455.36810 0.00114 0.00179 0.00277 0.02687 0.02286 0.05543
455.37810 0.00103 0.00164 0.00256 0.02506 0.02119 0.05148
455.38810 0.00093 0.00149 0.00236 0.02336 0.01963 0.04778
455.39810 0.00084 0.00136 0.00218 0.02176 0.01817 0.04430
455.40810 0.00076 0.00123 0.00201 0.02024 0.01679 0.04103
455.41810 0.00068 0.00112 0.00184 0.01882 0.01551 0.03798
455.42810 0.00061 0.00101 0.00169 0.01748 0.01431 0.03512
455.43810 0.00055 0.00092 0.00155 0.01623 0.01319 0.03245
455.44810 0.00049 0.00083 0.00142 0.01505 0.01215 0.02995
455.45810 0.00044 0.00075 0.00130 0.01395 0.01118 0.02762
455.46810 0.00040 0.00068 0.00119 0.01291 0.01028 0.02546
455.47810 0.00035 0.00061 0.00109 0.01194 0.00944 0.02344
455.48810 0.00032 0.00055 0.00099 0.01104 0.00866 0.02156
455.49810 0.00028 0.00050 0.00091 0.01019 0.00794 0.01981
455.50810 0.00025 0.00045 0.00083 0.00940 0.00727 0.01820
455.51810 0.00022 0.00040 0.00075 0.00867 0.00665 0.01669
455.52810 0.00020 0.00036 0.00068 0.00799 0.00608 0.01530
455.53810 0.00018 0.00032 0.00062 0.00735 0.00555 0.01401
455.54810 0.00016 0.00029 0.00056 0.00676 0.00506 0.01282
455.55810 0.00014 0.00026 0.00051 0.00621 0.00461 0.01172
455.56810 0.00012 0.00023 0.00046 0.00570 0.00420 0.01071
455.57810 0.00011 0.00021 0.00042 0.00523 0.00382 0.00977
455.58810 0.00010 0.00018 0.00037 0.00479 0.00347 0.00891
455.59810 0.00008 0.00016 0.00034 0.00438 0.00315 0.00812
455.60810 0.00007 0.00015 0.00030 0.00401 0.00285 0.00739
455.61810 0.00007 0.00013 0.00027 0.00367 0.00259 0.00672
455.62810 0.00006 0.00011 0.00025 0.00335 0.00234 0.00610
455.63810 0.00005 0.00010 0.00022 0.00305 0.00212 0.00554
455.64810 0.00004 0.00009 0.00020 0.00278 0.00191 0.00503
455.65810 0.00004 0.00008 0.00018 0.00253 0.00172 0.00455
455.66810 0.00003 0.00007 0.00016 0.00231 0.00155 0.00412
455.67810 0.00003 0.00006 0.00014 0.00210 0.00140 0.00373
455.68810 0.00003 0.00005 0.00013 0.00190 0.00126 0.00337
455.69810 0.00002 0.00005 0.00011 0.00173 0.00113 0.00304
455.70810 0.00002 0.00004 0.00010 0.00157 0.00102 0.00274
455.71810 0.00002 0.00004 0.00009 0.00142 0.00091 0.00247
455.72810 0.00002 0.00003 0.00008 0.00128 0.00082 0.00223
455.73810 0.00001 0.00003 0.00007 0.00116 0.00073 0.00200
455.74810 0.00001 0.00003 0.00006 0.00105 0.00065 0.00180
455.75810 0.00001 0.00002 0.00006 0.00095 0.00058 0.00162
455.76810 0.00001 0.00002 0.00005 0.00085 0.00052 0.00145
455.77810 0.00001 0.00002 0.00004 0.00077 0.00047 0.00130
455.78810 0.00001 0.00001 0.00004 0.00069 0.00041 0.00116


==> figures/data/SQS/y_0.46875_25/Ti-stats.txt <==
------- Overall peaks -------

level:4
average position: 454.5656085057845
position stdev: 0.12801678410620176
position uncertainty 0.024636841588168597
list of positions: 
454.57503717386953
454.663423189981
454.62719584195395
454.5855233575602
454.45923690074113
454.49709734074816
454.32810082896043
454.8954870103197
454.47478399588965
454.61454458359594
454.5956782423561
454.6101919847876
454.5238417893165
454.69370348734014
454.4950721325142
454.514187866198
454.36093233084654
454.66230711460366
454.57218732437184
454.5209112580287
454.8176085388293
454.44081111207265
454.61456335948344
454.63309486445877
454.4118028113504
454.65957645099803
454.42452876500516

------- All types -------

NNNNNO4
number of atoms in this configuration: 3
average position: 454.4213280245158
position stdev: 0.08517362900672469
position uncertainty 0.04917501763488982
list of positions: 
454.32810082896043
454.4950721325142
454.44081111207265

NNNOOO4
number of atoms in this configuration: 2
average position: 454.51571211255646
position stdev: 0.07986801048716623
position uncertainty 0.056475211815353525
list of positions: 
454.45923690074113
454.57218732437184

NOOOOO4
number of atoms in this configuration: 1
average position: 454.65957645099803
position stdev: 0.0
position uncertainty 0.0
list of positions: 
454.65957645099803

NNOOOO4
number of atoms in this configuration: 10
average position: 454.60422950527516
position stdev: 0.12464794403987069
position uncertainty 0.03941714088232014
list of positions: 
454.5855233575602
454.49709734074816
454.8954870103197
454.61454458359594
454.5956782423561
454.6101919847876
454.5238417893165
454.66230711460366
454.63309486445877
454.42452876500516

NNNNOO4
number of atoms in this configuration: 11
average position: 454.5703772594337
position stdev: 0.13188931938955248
position uncertainty 0.03976612602459008
list of positions: 
454.57503717386953
454.663423189981
454.62719584195395
454.47478399588965
454.69370348734014
454.514187866198
454.36093233084654
454.5209112580287
454.8176085388293
454.61456335948344
454.4118028113504

------- Simplified types based on number of neighbors -------

6-coordinated4
number of atoms in this configuration: 27
average position: 454.5656085057845
position stdev: 0.12801678410620176
position uncertainty 0.024636841588168597
list of positions: 
454.57503717386953
454.663423189981
454.62719584195395
454.5855233575602
454.45923690074113
454.49709734074816
454.32810082896043
454.8954870103197
454.47478399588965
454.61454458359594
454.5956782423561
454.6101919847876
454.5238417893165
454.69370348734014
454.4950721325142
454.514187866198
454.36093233084654
454.66230711460366
454.57218732437184
454.5209112580287
454.8176085388293
454.44081111207265
454.61456335948344
454.63309486445877
454.4118028113504
454.65957645099803
454.42452876500516



==> figures/data/SQS/y_0.46875_25/XPS-shifts-dscf-cond.txt <==
1 N 1 1S -50232.59821357 -50202.92674473 29.67146884
2 N 1 1S -50232.59821357 -50202.88464355 29.71357002
3 N 1 1S -50232.59821357 -50202.82888928 29.76932429
4 N 1 1S -50232.59821357 -50202.81929639 29.77891718
5 N 1 1S -50232.59821357 -50202.84949761 29.74871596
6 N 1 1S -50232.59821357 -50202.87994940 29.71826417
7 N 1 1S -50232.59821357 -50202.87908791 29.71912566
8 N 1 1S -50232.59821357 -50202.96751989 29.63069368
9 N 1 1S -50232.59821357 -50202.89499976 29.70321381
10 N 1 1S -50232.59821357 -50202.91440405 29.68380952
11 N 1 1S -50232.59821357 -50202.87755664 29.72065693
12 N 1 1S -50232.59821357 -50202.93524554 29.66296803
13 N 1 1S -50232.59821357 -50202.82894962 29.76926395
14 N 1 1S -50232.59821357 -50202.85279334 29.74542023
15 N 1 1S -50232.59821357 -50202.88947366 29.70873991
16 N 1 1S -50232.59821357 -50202.81812394 29.78008963
17 N 1 1S -50232.59821357 -50202.91404418 29.68416939
18 O 1 1S -50232.59821357 -50192.94434747 39.65386610
19 O 1 1S -50232.59821357 -50192.99169805 39.60651552
20 O 1 1S -50232.59821357 -50192.92977958 39.66843399
21 O 1 1S -50232.59821357 -50192.90186282 39.69635075
22 O 1 1S -50232.59821357 -50192.92223888 39.67597469
23 O 1 1S -50232.59821357 -50192.95673330 39.64148027
24 O 1 1S -50232.59821357 -50192.95653016 39.64168341
25 O 1 1S -50232.59821357 -50192.89168568 39.70652789
26 O 1 1S -50232.59821357 -50192.96047638 39.63773719
27 O 1 1S -50232.59821357 -50192.88860004 39.70961353
28 O 1 1S -50232.59821357 -50192.91485246 39.68336111
29 O 1 1S -50232.59821357 -50192.99612277 39.60209080
30 O 1 1S -50232.59821357 -50193.02785006 39.57036351
31 O 1 1S -50232.59821357 -50192.98213421 39.61607936
32 O 1 1S -50232.59821357 -50192.96265806 39.63555551
33 Ti 4 2P -50232.59821357 -50199.18757672 33.41063685
34 Ti 4 2P -50232.59821357 -50199.18108047 33.41713310
35 Ti 4 2P -50232.59821357 -50199.18374313 33.41447044
36 Ti 4 2P -50232.59821357 -50199.18680600 33.41140757
37 Ti 4 2P -50232.59821357 -50199.19608788 33.40212569
38 Ti 4 2P -50232.59821357 -50199.19330519 33.40490838
39 Ti 4 2P -50232.59821357 -50199.20572620 33.39248737
40 Ti 4 2P -50232.59821357 -50199.16402410 33.43418947
41 Ti 4 2P -50232.59821357 -50199.19494519 33.40326838
42 Ti 4 2P -50232.59821357 -50199.18467298 33.41354059
43 Ti 4 2P -50232.59821357 -50199.18605963 33.41215394
44 Ti 4 2P -50232.59821357 -50199.18499289 33.41322068
45 Ti 4 2P -50232.59821357 -50199.19133951 33.40687406
46 Ti 4 2P -50232.59821357 -50199.17885491 33.41935866
47 Ti 4 2P -50232.59821357 -50199.19345404 33.40475953
48 Ti 4 2P -50232.59821357 -50199.19204906 33.40616451
49 Ti 4 2P -50232.59821357 -50199.20331313 33.39490044
50 Ti 4 2P -50232.59821357 -50199.18116250 33.41705107
51 Ti 4 2P -50232.59821357 -50199.18778618 33.41042739
52 Ti 4 2P -50232.59821357 -50199.19155490 33.40665867
53 Ti 4 2P -50232.59821357 -50199.16974806 33.42846551
54 Ti 4 2P -50232.59821357 -50199.19744215 33.40077142
55 Ti 4 2P -50232.59821357 -50199.18467160 33.41354197
56 Ti 4 2P -50232.59821357 -50199.18330956 33.41490401
57 Ti 4 2P -50232.59821357 -50199.19957422 33.39863935
58 Ti 4 2P -50232.59821357 -50199.18136320 33.41685037
59 Ti 4 2P -50232.59821357 -50199.19863888 33.39957469


==> figures/data/XPS/4component_fit.txt <==
#KE_1: N1s	BE_1: N1s	CPS_1: N1s	N 1s_1_1: N1s	N 1s_2_1: N1s	N 1s_3_1: N1s	N 1s_4_1: N1s	Background_1: N1s	Envelope_1: N1s
1081.69	405	1966	1966	1966	1966.11	1966.38	1966	1966.49
1081.73	404.96	1953.42	1953.42	1953.42	1953.53	1953.85	1953.42	1953.97
1081.77	404.92	1956.42	1956.42	1956.42	1956.55	1956.91	1956.42	1957.04
1081.81	404.88	1958.75	1958.75	1958.75	1958.89	1959.31	1958.75	1959.46
1081.85	404.84	1959.08	1959.08	1959.08	1959.24	1959.72	1959.08	1959.88
1081.89	404.8	1950.08	1950.08	1950.08	1950.26	1950.81	1950.08	1950.98
1081.93	404.76	1932.08	1932.08	1932.08	1932.28	1932.9	1932.08	1933.1
1081.97	404.72	1946.25	1946.25	1946.25	1946.47	1947.18	1946.25	1947.39
1082.01	404.68	1952.42	1952.42	1952.42	1952.66	1953.46	1952.42	1953.71
1082.05	404.64	1923	1923	1923	1923.27	1924.18	1923	1924.45
1082.09	404.6	1933.58	1933.58	1933.58	1933.88	1934.91	1933.58	1935.21
1082.13	404.56	1918.83	1918.83	1918.83	1919.16	1920.33	1918.83	1920.66
1082.17	404.52	1933.92	1933.92	1933.92	1934.28	1935.6	1933.92	1935.96
1082.21	404.48	1911.92	1911.92	1911.92	1912.31	1913.81	1911.92	1914.2
1082.25	404.44	1904.33	1904.33	1904.33	1904.77	1906.45	1904.33	1906.89
1082.29	404.4	1932.67	1932.67	1932.67	1933.15	1935.04	1932.67	1935.52
1082.33	404.36	1930.25	1930.25	1930.25	1930.78	1932.9	1930.25	1933.43
1082.37	404.32	1915.25	1915.25	1915.25	1915.84	1918.21	1915.25	1918.8
1082.41	404.28	1906.92	1906.92	1906.92	1907.56	1910.22	1906.92	1910.86
1082.45	404.24	1913.42	1913.42	1913.42	1914.13	1917.09	1913.42	1917.79
1082.49	404.2	1915.83	1915.83	1915.83	1916.61	1919.92	1915.83	1920.7
1082.53	404.16	1902.08	1902.08	1902.08	1902.94	1906.62	1902.08	1907.48
1082.57	404.12	1904.67	1904.67	1904.67	1905.61	1909.69	1904.67	1910.64
1082.61	404.08	1917.5	1917.5	1917.5	1918.53	1923.06	1917.5	1924.1
1082.65	404.04	1911.92	1911.92	1911.92	1913.05	1918.06	1911.92	1919.2
1082.69	404	1903	1903	1903	1904.24	1909.79	1903	1911.04
1082.73	403.96	1897	1897	1897	1898.36	1904.49	1897	1905.86
1082.77	403.92	1906.25	1906.25	1906.25	1907.74	1914.5	1906.25	1915.99
1082.81	403.88	1914	1914	1914	1915.64	1923.06	1914	1924.69
1082.85	403.84	1907.33	1909.83	1909.83	1911.62	1919.79	1909.83	1921.57
1082.89	403.8	1908.17	1907.02	1907.02	1908.98	1917.94	1907.02	1919.89
1082.93	403.76	1905.25	1904.2	1904.2	1906.34	1916.15	1904.2	1918.28
1082.97	403.72	1894.5	1901.36	1901.36	1903.7	1914.42	1901.36	1916.75
1083.01	403.68	1904.25	1898.52	1898.52	1901.07	1912.77	1898.52	1915.32
1083.05	403.64	1884.67	1895.67	1895.67	1898.46	1911.21	1895.67	1914
1083.09	403.6	1892.75	1892.81	1892.81	1895.85	1909.73	1892.81	1912.76
1083.13	403.56	1899.92	1889.94	1889.94	1893.25	1908.32	1889.94	1911.63
1083.17	403.52	1908.08	1887.06	1887.06	1890.67	1906.99	1887.06	1910.6
1083.21	403.48	1895	1884.17	1884.17	1888.1	1905.78	1884.17	1909.71
1083.25	403.44	1885	1881.27	1881.27	1885.55	1904.66	1881.27	1908.93
1083.29	403.4	1897.92	1878.37	1878.37	1883.02	1903.62	1878.37	1908.27
1083.33	403.36	1890.25	1875.45	1875.45	1880.51	1902.67	1875.45	1907.73
1083.37	403.32	1899.33	1872.53	1872.53	1878.02	1901.85	1872.53	1907.34
1083.41	403.28	1897.83	1869.59	1869.59	1875.56	1901.12	1869.59	1907.09
1083.45	403.24	1897.75	1866.65	1866.65	1873.12	1900.49	1866.65	1906.96
1083.49	403.2	1903.83	1863.7	1863.7	1870.73	1899.95	1863.7	1906.99
1083.53	403.16	1899.67	1860.73	1860.73	1868.35	1899.52	1860.73	1907.14
1083.57	403.12	1899.5	1857.76	1857.76	1866.03	1899.21	1857.76	1907.47
1083.61	403.08	1894.58	1854.79	1854.79	1863.72	1898.98	1854.79	1907.91
1083.65	403.04	1901.92	1851.8	1851.8	1861.49	1898.83	1851.8	1908.53
1083.69	403	1914.33	1848.8	1848.8	1859.27	1898.77	1848.8	1909.23
1083.73	402.96	1898.83	1845.8	1845.8	1857.14	1898.82	1845.8	1910.16
1083.77	402.92	1901.42	1842.79	1842.79	1855.01	1898.93	1842.79	1911.16
1083.81	402.88	1909.42	1839.76	1839.76	1853.01	1899.11	1839.76	1912.35
1083.85	402.84	1894.75	1836.73	1836.73	1850.99	1899.34	1836.73	1913.6
1083.89	402.8	1893.08	1833.7	1833.7	1849.12	1899.63	1833.7	1915.05
1083.93	402.76	1895.42	1830.65	1830.65	1847.25	1899.95	1830.65	1916.55
1083.97	402.72	1908.33	1827.59	1827.59	1845.53	1900.3	1827.59	1918.24
1084.01	402.68	1907.42	1824.53	1824.53	1843.81	1900.66	1824.53	1919.94
1084.05	402.64	1916.75	1821.46	1821.46	1842.27	1901.02	1821.46	1921.83
1084.09	402.6	1910.17	1818.38	1818.38	1840.73	1901.36	1818.38	1923.71
1084.13	402.56	1914.25	1815.29	1815.29	1839.38	1901.66	1815.29	1925.75
1084.17	402.52	1922.5	1812.2	1812.2	1838.05	1901.92	1812.2	1927.77
1084.21	402.48	1898.5	1809.09	1809.09	1836.91	1902.11	1809.09	1929.93
1084.25	402.44	1920.33	1805.98	1805.98	1835.81	1902.19	1805.98	1932.02
1084.29	402.4	1943.67	1802.87	1802.86	1834.93	1902.17	1802.86	1934.23
1084.33	402.36	1915.75	1799.74	1799.74	1834.09	1902.02	1799.74	1936.38
1084.37	402.32	1906.25	1796.61	1796.61	1833.48	1901.75	1796.61	1938.62
1084.41	402.28	1926.92	1793.46	1793.46	1832.93	1901.3	1793.46	1940.77
1084.45	402.24	1930.08	1790.32	1790.32	1832.63	1900.64	1790.32	1942.95
1084.49	402.2	1931.92	1787.16	1787.16	1832.41	1899.79	1787.16	1945.04
1084.53	402.16	1950.58	1784	1784	1832.44	1898.75	1784	1947.19
1084.57	402.12	1942.25	1780.83	1780.83	1832.59	1897.49	1780.83	1949.25
1084.61	402.08	1945.75	1777.65	1777.65	1833	1895.91	1777.65	1951.26
1084.65	402.04	1931.67	1774.46	1774.46	1833.55	1894.1	1774.46	1953.19
1084.69	402	1932.17	1771.27	1771.27	1834.37	1892.04	1771.27	1955.13
1084.73	401.96	1944.08	1768.08	1768.07	1835.37	1889.72	1768.07	1957.02
1084.77	401.92	1960.25	1764.87	1764.87	1836.63	1887.07	1764.87	1958.84
1084.81	401.88	1962.42	1761.66	1761.66	1838.13	1884.12	1761.66	1960.6
1084.85	401.84	1952.58	1758.44	1758.44	1839.89	1880.9	1758.44	1962.35
1084.89	401.8	1964.67	1755.22	1755.22	1841.92	1877.42	1755.22	1964.13
1084.93	401.76	1949.25	1751.99	1751.98	1844.21	1873.63	1751.98	1965.86
1084.97	401.72	1963.42	1748.75	1748.75	1846.84	1869.51	1748.75	1967.6
1085.01	401.68	1983.5	1745.51	1745.5	1849.7	1865.14	1745.5	1969.34
1085.05	401.64	1984.58	1742.26	1742.25	1852.97	1860.52	1742.25	1971.23
1085.09	401.6	1959.08	1739	1739	1856.46	1855.66	1739	1973.12
1085.13	401.56	1962	1735.74	1735.74	1860.42	1850.49	1735.74	1975.17
1085.17	401.52	1977.83	1732.48	1732.47	1864.58	1845.1	1732.47	1977.23
1085.21	401.48	1971.08	1729.21	1729.2	1869.28	1839.52	1729.2	1979.62
1085.25	401.44	2008.58	1725.93	1725.92	1874.17	1833.75	1725.92	1982.02
1085.29	401.4	2000.75	1722.65	1722.63	1879.66	1827.78	1722.63	1984.83
1085.33	401.36	2010.08	1719.37	1719.34	1885.32	1821.63	1719.34	1987.63
1085.37	401.32	2006.42	1716.08	1716.05	1891.66	1815.35	1716.05	1990.99
1085.41	401.28	2019.33	1712.78	1712.75	1898.14	1808.96	1712.75	1994.38
1085.45	401.24	2026.92	1709.48	1709.44	1905.38	1802.46	1709.44	1998.43
1085.49	401.2	2010.58	1706.17	1706.13	1912.72	1795.85	1706.13	2002.48
1085.53	401.16	2022	1702.86	1702.82	1920.92	1789.19	1702.82	2007.33
1085.57	401.12	2026.83	1699.54	1699.5	1929.17	1782.48	1699.5	2012.19
1085.61	401.08	2041.75	1696.22	1696.17	1938.36	1775.74	1696.17	2017.97
1085.65	401.04	2048.83	1692.9	1692.85	1947.56	1768.98	1692.85	2023.74
1085.69	401	2063.92	1689.57	1689.51	1957.79	1762.22	1689.51	2030.56
1085.73	400.96	2072.58	1686.23	1686.17	1968.02	1755.48	1686.17	2037.39
1085.77	400.92	2071.08	1682.89	1682.83	1979.3	1748.76	1682.83	2045.29
1085.81	400.88	2093.92	1679.55	1679.49	1990.61	1742.09	1679.49	2053.28
1085.85	400.84	2106.75	1676.22	1676.14	2002.94	1735.48	1676.14	2062.36
1085.89	400.8	2117.25	1672.88	1672.79	2015.36	1728.93	1672.79	2071.6
1085.93	400.76	2112.75	1669.54	1669.43	2028.78	1722.45	1669.43	2081.91
1085.97	400.72	2101.42	1666.2	1666.07	2042.33	1716.04	1666.07	2092.43
1086.01	400.68	2147.17	1662.87	1662.71	2056.84	1709.74	1662.71	2104.03
1086.05	400.64	2154.17	1659.53	1659.34	2071.54	1703.53	1659.34	2115.92
1086.09	400.6	2156.42	1656.2	1655.97	2087.14	1697.41	1655.97	2128.81
1086.13	400.56	2152.25	1652.86	1652.6	2103	1691.39	1652.6	2142.05
1086.17	400.52	2164.42	1649.54	1649.23	2119.69	1685.49	1649.23	2156.26
1086.21	400.48	2195.33	1646.21	1645.85	2136.69	1679.7	1645.85	2170.9
1086.25	400.44	2200.25	1642.9	1642.47	2154.46	1674	1642.47	2186.42
1086.29	400.4	2212.42	1639.59	1639.09	2172.58	1668.41	1639.09	2202.4
1086.33	400.36	2227.83	1636.3	1635.71	2191.39	1662.93	1635.71	2219.19
1086.37	400.32	2231	1633.01	1632.33	2210.59	1657.58	1632.33	2236.53
1086.41	400.28	2242.75	1629.74	1628.94	2230.4	1652.32	1628.94	2254.58
1086.45	400.24	2276.67	1626.49	1625.55	2250.62	1647.16	1625.55	2273.17
1086.49	400.2	2285.5	1623.25	1622.16	2271.37	1642.1	1622.16	2292.39
1086.53	400.16	2291	1620.04	1618.78	2292.55	1637.15	1618.78	2312.19
1086.57	400.12	2320.08	1616.86	1615.39	2314.16	1632.3	1615.39	2332.55
1086.61	400.08	2345.75	1613.7	1611.99	2336.2	1627.54	1611.99	2353.45
1086.65	400.04	2353.83	1610.59	1608.6	2358.58	1622.85	1608.6	2374.81
1086.69	400	2373.08	1607.51	1605.21	2381.37	1618.27	1605.21	2396.71
1086.73	399.96	2404.17	1604.47	1601.82	2404.41	1613.77	1601.82	2419
1086.77	399.92	2441.67	1601.49	1598.43	2427.81	1609.35	1598.43	2441.78
1086.81	399.88	2453.83	1598.57	1595.04	2451.38	1604.99	1595.04	2464.86
1086.85	399.84	2469.75	1595.71	1591.65	2475.24	1600.71	1591.65	2488.35
1086.89	399.8	2495.83	1592.93	1588.27	2499.19	1596.51	1588.27	2512.11
1086.93	399.76	2517.25	1590.24	1584.88	2523.34	1592.37	1584.88	2536.2
1086.97	399.72	2519.42	1587.64	1581.5	2547.52	1588.29	1581.5	2560.46
1087.01	399.68	2565.33	1585.16	1578.11	2571.76	1584.26	1578.11	2584.95
1087.05	399.64	2609.17	1582.79	1574.73	2595.98	1580.29	1574.73	2609.6
1087.09	399.6	2644.5	1580.57	1571.35	2620.1	1576.38	1571.35	2634.35
1087.13	399.56	2670.42	1578.5	1567.98	2644.17	1572.52	1567.98	2659.22
1087.17	399.52	2687.92	1576.6	1564.61	2667.95	1568.69	1564.61	2684.03
1087.21	399.48	2709.5	1574.9	1561.24	2691.66	1564.91	1561.24	2708.99
1087.25	399.44	2733.58	1573.42	1557.88	2714.86	1561.17	1557.87	2733.7
1087.29	399.4	2762.33	1572.18	1554.52	2737.99	1557.48	1554.51	2758.61
1087.33	399.36	2804.17	1571.21	1551.16	2760.35	1553.81	1551.16	2783.05
1087.37	399.32	2823.58	1570.54	1547.81	2782.67	1550.17	1547.81	2807.78
1087.41	399.28	2844.67	1570.22	1544.46	2803.95	1546.58	1544.46	2831.83
1087.45	399.24	2860.75	1570.27	1541.12	2825.22	1543.01	1541.12	2856.28
1087.49	399.2	2882.67	1570.75	1537.79	2845.15	1539.46	1537.78	2879.82
1087.53	399.16	2932.5	1571.68	1534.47	2865.08	1535.95	1534.45	2903.83
1087.57	399.12	2942	1573.16	1531.15	2883.48	1532.45	1531.12	2926.88
1087.61	399.08	2962.17	1575.21	1527.84	2901.81	1528.99	1527.8	2950.44
1087.65	399.04	2987.42	1577.9	1524.55	2918.46	1525.54	1524.49	2972.97
1087.69	399	3003.75	1581.31	1521.27	2934.93	1522.11	1521.18	2996.06
1087.73	398.96	3016.83	1585.53	1518	2949.61	1518.7	1517.89	3018.19
1087.77	398.92	2994.5	1590.65	1514.76	2964	1515.32	1514.59	3040.94
1087.81	398.88	3051.5	1596.75	1511.54	2976.52	1511.95	1511.31	3062.83
1087.85	398.84	3048.33	1603.94	1508.36	2988.6	1508.59	1508.03	3085.4
1087.89	398.8	3067.5	1612.38	1505.21	2998.78	1505.25	1504.76	3107.34
1087.93	398.76	3073.33	1622.21	1502.13	3008.37	1501.93	1501.5	3130.15
1087.97	398.72	3112.08	1633.55	1499.12	3016.04	1498.62	1498.24	3152.61
1088.01	398.68	3143.17	1646.58	1496.21	3022.97	1495.33	1494.99	3176.11
1088.05	398.64	3158.33	1661.53	1493.41	3028.02	1492.05	1491.76	3199.74
1088.09	398.6	3179.42	1678.67	1490.79	3032.16	1488.78	1488.53	3224.82
1088.13	398.56	3209.08	1698.17	1488.36	3034.49	1485.53	1485.31	3250.63
1088.17	398.52	3263.75	1720.33	1486.23	3035.74	1482.29	1482.1	3278.3
1088.21	398.48	3264.33	1745.48	1484.43	3035.28	1479.06	1478.9	3307.57
1088.25	398.44	3306.33	1774.14	1483.11	3033.58	1475.85	1475.7	3339.57
1088.29	398.4	3323.67	1806.6	1482.33	3030.3	1472.65	1472.52	3374.31
1088.33	398.36	3388.75	1843.33	1482.34	3025.63	1469.46	1469.35	3412.71
1088.37	398.32	3448.92	1884.89	1483.24	3019.53	1466.29	1466.19	3455.37
1088.41	398.28	3500.92	1932.16	1485.36	3011.92	1463.13	1463.04	3503.44
1088.45	398.24	3566.17	1985.73	1488.92	3003.04	1459.98	1459.91	3557.94
1088.49	398.2	3629.67	2046.41	1494.35	2992.55	1456.85	1456.78	3619.81
1088.53	398.16	3732.25	2115.19	1502.03	2980.96	1453.73	1453.67	3690.88
1088.57	398.12	3812.75	2193.5	1512.52	2967.69	1450.62	1450.58	3772.59
1088.61	398.08	3904.5	2282.66	1526.43	2953.49	1447.53	1447.5	3867.63
1088.65	398.04	4033.58	2384.02	1544.47	2937.57	1444.46	1444.43	3977.24
1088.69	398	4194.17	2499.35	1567.6	2920.91	1441.41	1441.38	4105.14
1088.73	397.96	4326.33	2631	1596.61	2902.51	1438.37	1438.34	4253.46
1088.77	397.92	4521	2781.65	1633	2883.54	1435.35	1435.33	4427.55
1088.81	397.88	4697.25	2953.41	1677.54	2862.86	1432.35	1432.34	4629.17
1088.85	397.84	4907.58	3149.14	1732.49	2841.77	1429.38	1429.36	4864.68
1088.89	397.8	5152.67	3372	1798.42	2819.04	1426.43	1426.41	5136.64
1088.93	397.76	5482.08	3626.26	1878.58	2796.02	1423.5	1423.49	5453.9
1088.97	397.72	5855.92	3913.43	1973.08	2771.48	1420.6	1420.59	5816.82
1089.01	397.68	6250.17	4235.32	2086.42	2746.77	1417.73	1417.72	6233.08
1089.05	397.64	6743.75	4592.12	2217.89	2720.68	1414.89	1414.88	6700.92
1089.09	397.6	7243.08	4982.38	2373.41	2694.52	1412.09	1412.08	7226.15
1089.13	397.56	7756.58	5397.51	2550.98	2667.14	1409.33	1409.33	7796.98
1089.17	397.52	8343.25	5824.1	2758.05	2639.77	1406.61	1406.61	8408.71
1089.21	397.48	8927.33	6241.91	2991.1	2611.39	1403.94	1403.94	9036.52
1089.25	397.44	9571.25	6621.54	3257.95	2583.05	1401.33	1401.33	9659.89
1089.29	397.4	10168.7	6929.26	3554.31	2553.94	1398.77	1398.77	10240
1089.33	397.36	10681.7	7133.88	3886.88	2524.88	1396.27	1396.27	10753.1
1089.37	397.32	11161.7	7211.18	4250.85	2495.33	1393.84	1393.83	11169.7
1089.41	397.28	11563.7	7148.4	4650.63	2465.81	1391.47	1391.47	11481.9
1089.45	397.24	11827.8	6952.39	5080.75	2436.05	1389.17	1389.17	11690.8
1089.49	397.2	11965.7	6650.25	5542.31	2406.33	1386.95	1386.95	11825
1089.53	397.16	12074.8	6273.4	6028.87	2376.57	1384.81	1384.8	11909.2
1089.57	397.12	12106.6	5854.46	6537.55	2346.88	1382.73	1382.73	11973.4
1089.61	397.08	12029.6	5422.79	7060.58	2317.32	1380.73	1380.73	12039.2
1089.65	397.04	12065.2	5000.89	7591.11	2287.87	1378.81	1378.81	12122.2
1089.69	397	12037.3	4602.59	8119.67	2258.7	1376.96	1376.96	12227
1089.73	396.96	12030.9	4235.7	8636.48	2229.67	1375.19	1375.19	12351.5
1089.77	396.92	12167	3905.11	9130.18	2201.05	1373.49	1373.49	12489.3
1089.81	396.88	12411.7	3609.52	9590.23	2172.63	1371.87	1371.87	12628.7
1089.85	396.84	12571.7	3347.14	10003.6	2144.7	1370.33	1370.32	12754.8
1089.89	396.8	12850.3	3115.35	10362	2117.06	1368.86	1368.86	12856.7
1089.93	396.76	13065.1	2911.98	10651.4	2089.95	1367.47	1367.47	12918.4
1089.97	396.72	13185.3	2733.35	10868.9	2063.22	1366.17	1366.17	12933.2
1090.01	396.68	13215.9	2576.18	11000.9	2037.06	1364.95	1364.95	12884.3
1090.05	396.64	13177.9	2437.84	11052.1	2011.35	1363.82	1363.82	12773.6
1090.09	396.6	12938.6	2316.29	11010.5	1986.23	1362.76	1362.76	12587.5
1090.13	396.56	12625.7	2209.4	10889	1961.65	1361.79	1361.79	12336.4
1090.17	396.52	12130.8	2114.96	10678.7	1937.63	1360.9	1360.9	12009.5
1090.21	396.48	11567	2031.39	10398.9	1914.23	1360.08	1360.08	11624.3
1090.25	396.44	11014.5	1957.44	10044.8	1891.36	1359.34	1359.34	11174.9
1090.29	396.4	10389.4	1892.09	9638.38	1869.19	1358.66	1358.66	10682.3
1090.33	396.36	9793.58	1834.01	9179.68	1847.51	1358.05	1358.05	10145.1
1090.37	396.32	9172.92	1782.32	8688.85	1826.58	1357.5	1357.5	9582.75
1090.41	396.28	8596.5	1736.26	8171.33	1806.09	1357	1357	8999.67
1090.45	396.24	8125.33	1695.39	7641.72	1786.42	1356.56	1356.56	8410.42
1090.49	396.2	7638.17	1658.89	7108.63	1767.13	1356.16	1356.16	7822.33
1090.53	396.16	7205.58	1626.28	6581.29	1748.7	1355.8	1355.8	7244.66
1090.57	396.12	6780.75	1597.11	6068.6	1730.6	1355.49	1355.49	6685.33
1090.61	396.08	6378.08	1571.1	5575.37	1713.41	1355.22	1355.22	6149.46
1090.65	396.04	5913.33	1547.85	5108.84	1696.48	1354.98	1354.98	5643.22
1090.69	396	5480.58	1527.02	4670.64	1680.5	1354.77	1354.77	5168.62
1090.73	395.96	5056.17	1508.36	4265.35	1664.72	1354.59	1354.59	4729.24
1090.77	395.92	4606.42	1491.69	3892.71	1649.91	1354.44	1354.44	4325.42
1090.81	395.88	4157.58	1476.78	3554.47	1635.24	1354.31	1354.31	3957.86
1090.85	395.84	3786.67	1463.41	3249.49	1621.57	1354.2	1354.2	3626.05
1090.89	395.8	3409.33	1451.44	2977.06	1607.97	1354.11	1354.11	3328.23
1090.93	395.76	3085	1440.72	2735.83	1595.37	1354.04	1354.04	3063.85
1090.97	395.72	2819.92	1431.15	2523.34	1582.8	1353.97	1353.97	2829.35
1091.01	395.68	2574.75	1422.58	2338.4	1571.23	1353.92	1353.92	2624.38
1091.05	395.64	2353.17	1414.91	2177.47	1559.68	1353.87	1353.87	2444.31
1091.09	395.6	2182.92	1408.04	2039.72	1549.06	1353.83	1353.83	2289.14
1091.13	395.56	2024.58	1401.92	1921.14	1538.47	1353.8	1353.8	2153.94
1091.17	395.52	1901.33	1396.45	1821.28	1528.73	1353.77	1353.77	2038.93
1091.21	395.48	1812.5	1391.57	1736.16	1519.07	1353.75	1353.75	1939.3
1091.25	395.44	1729.33	1387.2	1665.62	1510.16	1353.73	1353.73	1855.53
1091.29	395.4	1690.08	1383.32	1606.02	1501.36	1353.71	1353.71	1783.28
1091.33	395.36	1630.67	1379.86	1557.4	1493.23	1353.69	1353.69	1723.11
1091.37	395.32	1586.67	1376.78	1516.66	1485.25	1353.68	1353.68	1671.33
1091.41	395.28	1555.33	1374.03	1483.95	1477.85	1353.66	1353.66	1628.51
1091.45	395.24	1539.42	1371.6	1456.78	1470.63	1353.65	1353.65	1591.69
1091.49	395.2	1517.25	1369.44	1435.26	1463.92	1353.64	1353.64	1561.32
1091.53	395.16	1491.17	1367.52	1417.57	1457.39	1353.63	1353.63	1535.22
1091.57	395.12	1488.17	1365.82	1403.7	1451.32	1353.63	1353.63	1513.58
1091.61	395.08	1471.92	1364.31	1392.45	1445.45	1353.62	1353.62	1494.97
1091.65	395.04	1444.92	1362.98	1383.71	1439.97	1353.61	1353.61	1479.43
1091.69	395	1455	1361.81	1376.71	1434.7	1353.61	1353.61	1466
1091.73	394.96	1442.5	1360.77	1371.32	1429.76	1353.61	1353.61	1454.64
1091.77	394.92	1434.17	1359.86	1367.07	1425.05	1353.6	1353.6	1444.76
1091.81	394.88	1416.33	1359.05	1363.81	1420.61	1353.6	1353.6	1436.28
1091.85	394.84	1404	1358.35	1361.28	1416.4	1353.6	1353.6	1428.84
1091.89	394.8	1418.5	1357.72	1359.36	1412.43	1353.59	1353.59	1422.33
1091.93	394.76	1398	1357.18	1357.89	1408.68	1353.59	1353.59	1416.57
1091.97	394.72	1375.92	1356.7	1356.78	1405.13	1353.59	1353.59	1411.44
1092.01	394.68	1408.17	1356.29	1355.94	1401.81	1353.59	1353.59	1406.86
1092.05	394.64	1395.08	1355.92	1355.32	1398.64	1353.59	1353.59	1402.7
1092.09	394.6	1386.5	1355.6	1354.85	1395.7	1353.59	1353.59	1398.98
1092.13	394.56	1361.17	1355.33	1354.5	1392.88	1353.58	1353.58	1395.54
1092.17	394.52	1385.58	1355.09	1354.25	1390.28	1353.58	1353.58	1392.45
1092.21	394.48	1372.67	1354.88	1354.06	1387.78	1353.58	1353.58	1389.55
1092.25	394.44	1372	1354.69	1353.93	1385.49	1353.58	1353.58	1386.94
1092.29	394.4	1367.58	1354.54	1353.83	1383.28	1353.58	1353.58	1384.47
1092.33	394.36	1353.83	1354.4	1353.76	1381.27	1353.58	1353.58	1382.26
1092.37	394.32	1353.83	1354.28	1353.7	1379.31	1353.58	1353.58	1380.13
1092.41	394.28	1353.08	1353.68	1353.17	1377.05	1353.08	1353.08	1377.73
1092.45	394.24	1350.58	1351.09	1350.64	1372.83	1350.58	1350.58	1373.4
1092.49	394.2	1337.83	1338.27	1337.87	1358.54	1337.83	1337.83	1359.01
1092.53	394.16	1353.83	1354.2	1353.86	1373.02	1353.83	1353.83	1373.42
1092.57	394.12	1363.67	1363.98	1363.69	1381.51	1363.67	1363.67	1381.85
1092.61	394.08	1353.75	1354.02	1353.76	1370.27	1353.75	1353.75	1370.55
1092.65	394.04	1345.25	1345.48	1345.26	1360.6	1345.25	1345.25	1360.84
1092.69	394	1343.75	1343.94	1343.76	1357.94	1343.75	1343.75	1358.14
1092.73	393.96	1328.92	1329.08	1328.92	1342.09	1328.92	1328.92	1342.26
1092.77	393.92	1350.83	1350.97	1350.84	1362.99	1350.83	1350.83	1363.13
1092.81	393.88	1339.17	1339.28	1339.17	1350.45	1339.17	1339.17	1350.57
1092.85	393.84	1326.17	1326.26	1326.17	1336.57	1326.17	1326.17	1336.67
1092.89	393.8	1334.83	1334.91	1334.83	1344.47	1334.83	1334.83	1344.56
1092.93	393.76	1346.33	1346.4	1346.33	1355.22	1346.33	1346.33	1355.29
1092.97	393.72	1333.83	1333.89	1333.83	1342.05	1333.83	1333.83	1342.12
1093.01	393.68	1358.75	1358.81	1358.75	1366.32	1358.75	1358.75	1366.38
1093.05	393.64	1338.58	1338.64	1338.58	1345.58	1338.58	1338.58	1345.63
1093.09	393.6	1336.25	1336.3	1336.25	1342.69	1336.25	1336.25	1342.74
1093.13	393.56	1323.42	1323.46	1323.42	1329.36	1323.42	1323.42	1329.4
1093.17	393.52	1328.67	1328.71	1328.67	1334.13	1328.67	1328.67	1334.17
1093.21	393.48	1324.75	1324.79	1324.75	1329.78	1324.75	1324.75	1329.82
1093.25	393.44	1327.42	1327.45	1327.42	1332.04	1327.42	1327.42	1332.08
1093.29	393.4	1319.5	1319.53	1319.5	1323.75	1319.5	1319.5	1323.79
1093.33	393.36	1321	1321.03	1321	1324.9	1321	1321	1324.93
1093.37	393.32	1302.83	1302.86	1302.83	1306.42	1302.83	1302.83	1306.45
1093.41	393.28	1317.17	1317.19	1317.17	1320.46	1317.17	1317.17	1320.48
1093.45	393.24	1337.33	1337.35	1337.33	1340.35	1337.33	1337.33	1340.37
1093.49	393.2	1322.42	1322.43	1322.42	1325.18	1322.42	1322.42	1325.2
1093.53	393.16	1321	1321.01	1321	1323.54	1321	1321	1323.55
1093.57	393.12	1322.83	1322.84	1322.83	1325.16	1322.83	1322.83	1325.17
1093.61	393.08	1322.67	1322.67	1322.67	1324.79	1322.67	1322.67	1324.8
1093.65	393.04	1335.75	1335.75	1335.75	1337.7	1335.75	1335.75	1337.7
1093.69	393	1324.08	1324.09	1324.08	1325.86	1324.08	1324.08	1325.86


==> figures/data/XPS/XPS-fit-results-for-fit.txt <==
3.1 0.11 76.1452 0.303292
4.1 0.10 72.7526 0.345657
5.2 0.11 69.2098 0.375751
7.4 0.11 62.3503 0.454174
10.1 0.13 56.9907 0.68324
11.3 0.16 52.5193 0.704135
11.6 0.16 54.3367 0.709361
16.5 0.14 44.4075 1.10334
16.8 0.22 46.5871 1.48932
17.6 0.15 44.9535 1.57115
18.5 0.23 41.1252 1.42858
20.6 0.15 40.4977 2.716
22.3 0.19 38.5879 2.94
24.2 0.21 35.769 3.74776
26.4 0.22 34.8035 3.6207
28.6 0.22 31.3794 4.71863
103.1 0.11 15.3661 0.143313
104.1 0.10 18.0567 0.173972
105.2 0.11 21.2386 0.192216
107.4 0.11 27.0175 0.2366
110.1 0.13 31.6266 0.355493
111.3 0.16 34.6235 0.350741
111.6 0.16 33.3813 0.345342
116.5 0.14 38.7702 0.477234
116.8 0.22 36.6801 0.600411
117.6 0.15 37.3789 0.598784
118.5 0.23 39.7119 0.545086
120.6 0.15 38.1502 0.838059
122.3 0.19 38.5808 0.847486
124.2 0.21 39.4815 0.926213
126.4 0.22 38.7537 0.785111
128.6 0.22 39.5594 0.803818
203.1 0.11 8.48869 0.0963243
204.1 0.10 9.19062 0.109327
205.2 0.11 9.5516 0.0997417
207.4 0.11 10.6322 0.101659
210.1 0.13 11.3828 0.130772
211.3 0.16 12.8572 0.126198
211.6 0.16 12.2819 0.116138
216.5 0.14 16.8223 0.166206
216.8 0.22 16.7328 0.198079
217.6 0.15 17.6676 0.205005
218.5 0.23 19.1629 0.201749
220.6 0.15 21.3521 0.342393
222.3 0.19 22.8313 0.37753
224.2 0.21 24.7495 0.471839
226.4 0.22 26.4429 0.471281
228.6 0.22 29.0612 0.61833


==> figures/data/XPS/XPS-fit-results.txt <==
#batch pos Ti O N ATiN sATiN ETiN sETiN 
b3395_pos7_N1s_highres.txt 50.5 0.4 49.1 0.28 0.03 0.28 19584.158815248666 40.61108516238481 397.2012686353221 0.0002923023784914558 0.636535424742687 0.0011272388393331275 3098.7068813110864 19.32681898965578 396.37132786314135 0.0026756197401964135 0.6968089404207356 0.00479967294992746 2513.0328360931653 19.997041814694064 395.8468520265001 0.002830308764931169 0.6968089404207356 0.004799672958479527 5473.240336800855 47.67377613836197 398.97459661585674 0.00889055417614817 2.68686522417856 0.025587856372452998 412.51025210731206 26.916243780112815 401.8619181488701 0.008503720014074833 2.123537465806308 0.13290724007087015 
b3396_pos7_N1s_highres.txt 50.1 3.1 46.8 0.26 0.11 0.27 14780.478029109534 58.87183802025049 397.21092172649054 0.0005995051509417299 0.665910109735481 0.0019762488827799354 2982.7104087710723 27.81833334063041 396.5278647108251 0.00282687483414051 0.6420799367059811 0.005919694083013305 1647.7327763768646 18.69742512427962 396.0325384997985 0.003700077471003455 0.6420799367059811 0.005919694096816051 4919.344317451113 65.81738688138479 398.9161008965403 0.01493824499714994 2.9805769395218933 0.040896619328743083 235.01505970080495 28.885484242339704 401.8619181488701 0.008503720014074833 2.0360874044748583 0.21742947952249833 
b3396_pos5_N1s_highres.txt 49.3 4.1 46.7 0.31 0.10 0.33 14102.50553491188 67.00283978419928 397.2227909950634 0.0007443119464895969 0.6790258894818397 0.0022564625652749908 3500.1515476295044 33.72297956396563 396.55590189710955 0.0029148970092062417 0.672592643103576 0.006216962328165958 1781.526197765726 21.192154504037653 396.0496544071893 0.0038988115597950825 0.672592643103576 0.006216962333201793 4773.7729433871 67.42620001483246 398.9034561370786 0.01583813098436959 2.9372651988428577 0.041532518279844645 241.74419774336542 28.60250232908388 401.8619181488701 0.008503720014074833 2.0752575776981574 0.21750023846051483 
b3396_pos4_N1s_highres.txt 49.5 5.2 45.3 0.32 0.11 0.33 13825.11034309586 75.05886495817825 397.2316683735041 0.0008809639283287412 0.6964657274149904 0.0025336592901197192 4242.560690966513 38.39634960006619 396.5873312442297 0.002441040719561733 0.6692536571546948 0.005364751265642547 1907.9952633787034 19.92405973971277 396.06705414176724 0.003451565064042512 0.6692536571546948 0.005364751276452948 4970.010046547846 73.75091268250549 398.88399722811164 0.01707634557604975 2.994588547489114 0.04311211124917907 239.1616964428911 29.18510727568408 401.8619181488701 0.008503720014074833 2.0893576228364052 0.2220187484934617 
b3396_pos3_N1s_highres.txt 48.6 7.4 43.9 0.21 0.11 0.21 12352.267723446776 89.97679162445114 397.2388609623637 0.0012510141573300823 0.7287391803725577 0.0033398953858837714 5352.467874049749 46.873135960606795 396.61878654666486 0.002077081731002255 0.666954950257461 0.004695565996150338 2106.3561579953703 20.139806913080385 396.0936496013491 0.003130776225270496 0.666954950257461 0.004695565990804747 5059.300677201395 84.57867658714771 398.82300237863416 0.019908154620612482 3.051386701954426 0.046457996911745986 229.21309801982036 27.823070136948825 401.8619181488701 0.008503720014074833 1.89816587834024 0.20049456120080708 
b3397_pos9_N1s_highres.txt 47.8 10.1 42.1 0.30 0.13 0.27 9189.344006716337 110.16765487372919 397.24366512144593 0.002172880682367183 0.7696893098370141 0.005491896210480268 5099.557327036375 57.32077281555929 396.63610749746914 0.002377331051706919 0.6697276115854489 0.005534934443121169 1835.3887032035443 21.08602500479853 396.10868496647095 0.003571785820703674 0.6697276115854489 0.005534934448917505 3917.9108395490657 89.35024607398262 398.81169569075064 0.026496985104275412 2.9337292229505696 0.05763734221596604 230.37694065486392 26.97241013664955 401.8619181488701 0.008503720014074833 1.9330796684911207 0.20469247331515725 
b3396_pos2_N1s_highres.txt 47.6 11.3 41.1 0.34 0.16 0.32 8791.810672423628 117.87317739411556 397.238688213808 0.002512180296373134 0.7909549096438523 0.0062347808262337365 5796.024562517377 58.71447086487903 396.6379979921902 0.002139512616179495 0.6623775034355937 0.004811601356587713 2152.3084448964446 21.125672190373994 396.11676596126756 0.003147228814362968 0.6623775034355937 0.004811601351747168 4356.431659353177 101.90366174425695 398.707205301337 0.029251639538826073 3.080457551005873 0.05694891172328856 243.04944630137993 26.46720340636955 401.8619181488701 0.008503720014074833 1.8845091430716254 0.18572360971852536 
b3397_pos5_N1s_highres.txt 47.3 11.6 41.1 0.20 0.16 0.17 9559.83234179969 124.80266203970615 397.23221444280716 0.0024573658819596798 0.8008203223021928 0.006135441627062454 5873.0082920456225 60.75840275003535 396.63675748249807 0.002053963828235659 0.6533123713022718 0.004658196152164808 2160.8446189190777 20.43296721224459 396.11517999459363 0.0028732144478878104 0.6533123713022718 0.004658196144170602 4242.0330372875405 98.68549220839746 398.76865581768584 0.027363888574340037 2.9513863306911876 0.05589456037671922 257.7201168163512 26.29068477550168 401.8619181488701 0.008503720014074833 1.8753490678227267 0.17445332810580372 
b3398_pos7_N1s_highres.txt 45.6 16.5 37.9 0.27 0.14 0.28 6956.879982169872 172.84919938786075 397.2156651792872 0.00518174153067905 0.8749666569772522 0.011696736387432516 6073.738897624748 74.763560322842 396.64395084614523 0.0025802151205760954 0.6576232649363383 0.005068986382194274 2635.387420045321 26.03779426223819 396.14110783343824 0.002847195216212933 0.6576232649363383 0.0050689863822116505 4163.258957749716 130.87696138336855 398.52868397439755 0.03974230985153029 3.0830256534726592 0.05942205654680044 414.796086127267 24.739919771841365 401.8619181488701 0.008503720014074833 1.9466432443109614 0.1130359340896411 
b3398_pos6_N1s_highres.txt 44.9 16.8 38.3 0.26 0.22 0.27 6874.223527111311 219.75863639257935 397.1985218118923 0.006792306898284998 0.927938872531016 0.015374159802169657 5412.391484624468 88.59453637222074 396.63759681425506 0.00298638688179438 0.6484125779381761 0.005911702296369297 2469.0283826607206 29.227807956055734 396.1403809590571 0.0027389908584073788 0.6484125779381761 0.005911702295181576 3440.7452065305934 150.07406196332946 398.63032959403716 0.049962024105218564 2.920283717414038 0.08160595264858027 437.71964815630946 26.30025053308238 401.8619181488701 0.008503720014074833 1.9832354413375948 0.11189220188815366 
b3398_pos5_N1s_highres.txt 44.8 17.6 37.6 0.31 0.15 0.28 6927.38118436087 242.11551675418193 397.1945788415519 0.007386764284747766 0.942680799720075 0.01673922944400676 5760.1362452023295 92.27328161212755 396.63750505926714 0.003048515837081271 0.6526009869762199 0.005692646967672348 2722.6032021290257 31.59153381694586 396.14111644202046 0.0026881898829313553 0.6526009869762199 0.005692646983107455 3649.8153585984296 168.50547770149743 398.5649000644856 0.05379197677067254 2.9712317065994194 0.08107277021372762 521.3654267497425 25.842475853272802 401.8619181488701 0.008503720014074833 1.9728187635421541 0.09277875250649818 
b3397_pos2_N1s_highres.txt 45.0 18.5 36.5 0.32 0.23 0.29 6402.054866347151 222.39008147007573 397.19713566107004 0.007441118817319537 0.93005334287622 0.016646577572819662 6182.035200122394 84.85483129604873 396.6346197977216 0.002894667042213873 0.657238316509382 0.005198549119919935 2983.138352749992 31.406665052067392 396.13980353641404 0.002728285416867841 0.657238316509382 0.005198549114236903 3857.7563469037736 159.87114176935336 398.41400713251835 0.05047773927256783 3.061480936930666 0.06398839937549043 524.3947667421534 23.176905627764516 401.8619181488701 0.008503720014074833 1.9235954707249407 0.08673304679707333 
b3398_pos3_N1s_highres.txt 43.1 20.6 36.4 0.30 0.15 0.33 5616.827627792587 376.69505230363524 397.17985292910396 0.014007507587740857 1.0369981011676184 0.03176225921184738 5291.242212100422 116.23462606449473 396.6407245915621 0.0043782214959512435 0.6714678894974186 0.007141130580794775 2961.427199540956 47.48824324277037 396.1545257172277 0.0032303105117275927 0.6714678894974186 0.007141130576571518 3121.7557620264456 265.0514147243827 398.4024761568325 0.09187741900753857 2.9221080614967043 0.11686440092559805 748.2500409694559 23.804149330133033 401.8619181488701 0.008503720014074833 1.8298940946894588 0.05733585246286065 
b3398_pos2.5_N1s_highres.txt 42.9 22.3 34.7 0.24 0.19 0.21 5375.640164758666 409.5680892775745 397.17942143083735 0.015669943794547437 1.061067498112704 0.03598421901295944 5374.659222774691 118.06253053172321 396.6430411451606 0.004552960856027423 0.6787386178772056 0.007214595544962951 3180.606123066254 52.59330561245747 396.1618506918365 0.0033134854535900983 0.6787386178772056 0.007214595529334645 3024.401348413086 293.62054160870605 398.36850976652005 0.10235574558486597 2.894505750309757 0.12741004885733617 831.4884384322818 23.507697834122578 401.8619181488701 0.008503720014074833 1.8006995589322694 0.050519017418940736 
b3398_pos2_N1s_highres.txt 42.2 24.2 33.6 0.30 0.21 0.31 4633.83744183965 485.51909445471307 397.2048367840633 0.02069302864218443 1.0931355885800202 0.05058436580392785 5114.794002928913 119.99001625262629 396.65561154881357 0.005541513226039806 0.6935051580764515 0.007937750286250975 3206.2729700700343 61.12630869237745 396.17727603556364 0.004049761082888594 0.6935051580764515 0.007937750271472083 2847.2482847899937 357.6094857920399 398.30495683672274 0.12984090833014353 2.9289951233250564 0.14296711302936088 771.5614597733068 21.53197938561868 401.8619181488701 0.008503720014074833 1.6892519260707128 0.04803243316571138 
b3398_pos1.5_N1s_highres.txt 41.9 26.4 31.7 0.23 0.22 0.28 4548.585326878074 473.2015470402059 397.2243245675369 0.01980515703767859 1.1668686162582058 0.0524970217946046 5064.850928732545 102.60887534963574 396.66269669282605 0.004951920589068352 0.7107596324737355 0.00784128317327084 3455.914112029501 61.59334669582096 396.1901978384997 0.0038963743083695692 0.7107596324737355 0.007841283171237308 2542.8165535501535 377.01759353543747 398.3639949649106 0.15011003190945174 2.9107271462388358 0.1810383820735558 862.5309388147207 23.537942811992632 401.8619181488701 0.008503720014074833 1.692745491818965 0.04478317774992922 
b3398_pos1_N1s_highres.txt 41.6 28.6 29.8 0.24 0.22 0.26 3921.869318015636 589.7454727066039 397.25967622366693 0.026984258731065865 1.1999999819377547 0.078192821015075 4944.222436340296 100.46295878844097 396.6696422917351 0.006426522824058136 0.7328074127327993 0.008558772409095167 3632.1305925839374 77.2802950060063 396.20114084472215 0.00498612431141072 0.7328074127327993 0.008558772409220946 2326.1564988779073 474.36011902795406 398.3272329491717 0.20470300405361375 2.9861628229427355 0.2203909625995687 845.5839068112203 22.12480760195992 401.8619181488701 0.008503720014074833 1.5895244932517671 0.04051206891812876 


==> figures/data/XPS/b3395_pos7_N1s_highres.txt <==
3.930000e+002 0 1.506667e+003
3.930400e+002 0 1.508083e+003
3.930800e+002 0 1.515167e+003
3.931200e+002 0 1.506250e+003
3.931600e+002 0 1.519250e+003
3.932000e+002 0 1.515500e+003
3.932400e+002 0 1.528083e+003
3.932800e+002 0 1.523083e+003
3.933200e+002 0 1.501500e+003
3.933600e+002 0 1.504333e+003
3.934000e+002 0 1.512250e+003
3.934400e+002 0 1.523167e+003
3.934800e+002 0 1.534667e+003
3.935200e+002 0 1.524083e+003
3.935600e+002 0 1.514667e+003
3.936000e+002 0 1.526583e+003
3.936400e+002 0 1.524083e+003
3.936800e+002 0 1.526417e+003
3.937200e+002 0 1.520250e+003
3.937600e+002 0 1.534583e+003
3.938000e+002 0 1.539750e+003
3.938400e+002 0 1.529083e+003
3.938800e+002 0 1.530250e+003
3.939200e+002 0 1.539000e+003
3.939600e+002 0 1.546917e+003
3.940000e+002 0 1.558083e+003
3.940400e+002 0 1.561417e+003
3.940800e+002 0 1.567083e+003
3.941200e+002 0 1.561333e+003
3.941600e+002 0 1.556750e+003
3.942000e+002 0 1.549833e+003
3.942400e+002 0 1.579917e+003
3.942800e+002 0 1.579083e+003
3.943200e+002 7.333 1.580250e+003
3.943600e+002 -6.167 1.580250e+003
3.944000e+002 6.417 1.580250e+003
3.944400e+002 7.083 1.580250e+003
3.944800e+002 -4.75 1.580250e+003
3.945200e+002 23.917 1.580250e+003
3.945600e+002 22.416 1.580251e+003
3.946000e+002 36.582 1.580251e+003
3.946400e+002 10.915 1.580252e+003
3.946800e+002 36.165 1.580252e+003
3.947200e+002 43.83 1.580253e+003
3.947600e+002 70.328 1.580255e+003
3.948000e+002 66.911 1.580256e+003
3.948400e+002 96.992 1.580258e+003
3.948800e+002 104.322 1.580261e+003
3.949200e+002 106.069 1.580264e+003
3.949600e+002 136.982 1.580268e+003
3.950000e+002 178.977 1.580273e+003
3.950400e+002 201.221 1.580279e+003
3.950800e+002 235.631 1.580286e+003
3.951200e+002 327.538 1.580295e+003
3.951600e+002 399.611 1.580306e+003
3.952000e+002 462.848 1.580319e+003
3.952400e+002 572.165 1.580335e+003
3.952800e+002 696.728 1.580355e+003
3.953200e+002 850.288 1.580379e+003
3.953600e+002 1005.84 1.580408e+003
3.954000e+002 1221.64 1.580444e+003
3.954400e+002 1451.93 1.580487e+003
3.954800e+002 1724.04 1.580539e+003
3.955200e+002 2002.9 1.580602e+003
3.955600e+002 2334.32 1.580678e+003
3.956000e+002 2653.31 1.580768e+003
3.956400e+002 3032.13 1.580874e+003
3.956800e+002 3388 1.581000e+003
3.957200e+002 3750.02 1.581146e+003
3.957600e+002 4112.27 1.581316e+003
3.958000e+002 4448.57 1.581512e+003
3.958400e+002 4757.27 1.581735e+003
3.958800e+002 5044.59 1.581988e+003
3.959200e+002 5254.73 1.582272e+003
3.959600e+002 5452.41 1.582589e+003
3.960000e+002 5609.89 1.582940e+003
3.960400e+002 5795.17 1.583326e+003
3.960800e+002 5901.83 1.583748e+003
3.961200e+002 6045.38 1.584207e+003
3.961600e+002 6206.46 1.584703e+003
3.962000e+002 6417.93 1.585238e+003
3.962400e+002 6645.27 1.585813e+003
3.962800e+002 6845.82 1.586429e+003
3.963200e+002 7068.66 1.587088e+003
3.963600e+002 7250.71 1.587791e+003
3.964000e+002 7395.21 1.588538e+003
3.964400e+002 7603.17 1.589332e+003
3.964800e+002 7706.49 1.590173e+003
3.965200e+002 7811.61 1.591061e+003
3.965600e+002 7919.92 1.591999e+003
3.966000e+002 8056.6 1.592985e+003
3.966400e+002 8264.98 1.594021e+003
3.966800e+002 8600.64 1.595109e+003
3.967200e+002 9056.17 1.596249e+003
3.967600e+002 9722.55 1.597446e+003
3.968000e+002 10661.7 1.598703e+003
3.968400e+002 11893.1 1.600027e+003
3.968800e+002 13345 1.601423e+003
3.969200e+002 15048.9 1.602903e+003
3.969600e+002 16900.4 1.604476e+003
3.970000e+002 18923.3 1.606154e+003
3.970400e+002 20780.1 1.607949e+003
3.970800e+002 22585 1.609873e+003
3.971200e+002 23862.7 1.611938e+003
3.971600e+002 24745.5 1.614150e+003
3.972000e+002 25014.9 1.616516e+003
3.972400e+002 24741.2 1.619037e+003
3.972800e+002 23917.8 1.621712e+003
3.973200e+002 22505.6 1.624535e+003
3.973600e+002 20859.9 1.627497e+003
3.974000e+002 19013 1.630588e+003
3.974400e+002 17000.5 1.633797e+003
3.974800e+002 15021.2 1.637110e+003
3.975200e+002 13147.7 1.640516e+003
3.975600e+002 11516.6 1.644002e+003
3.976000e+002 9997.27 1.647559e+003
3.976400e+002 8687.07 1.651177e+003
3.976800e+002 7586.65 1.654847e+003
3.977200e+002 6720.1 1.658562e+003
3.977600e+002 5988.26 1.662318e+003
3.978000e+002 5396.56 1.666109e+003
3.978400e+002 4874.07 1.669932e+003
3.978800e+002 4478.72 1.673783e+003
3.979200e+002 4155.84 1.677660e+003
3.979600e+002 3878.02 1.681561e+003
3.980000e+002 3613.77 1.685484e+003
3.980400e+002 3423.49 1.689426e+003
3.980800e+002 3216.19 1.693388e+003
3.981200e+002 3085.38 1.697367e+003
3.981600e+002 2947.8 1.701363e+003
3.982000e+002 2830.79 1.705374e+003
3.982400e+002 2758.6 1.709400e+003
3.982800e+002 2671.48 1.713440e+003
3.983200e+002 2577.67 1.717494e+003
3.983600e+002 2549.27 1.721560e+003
3.984000e+002 2513.28 1.725640e+003
3.984400e+002 2477.52 1.729731e+003
3.984800e+002 2432.91 1.733835e+003
3.985200e+002 2413.05 1.737951e+003
3.985600e+002 2360.17 1.742078e+003
3.986000e+002 2372.2 1.746215e+003
3.986400e+002 2323.22 1.750364e+003
3.986800e+002 2287.98 1.754524e+003
3.987200e+002 2261.97 1.758694e+003
3.987600e+002 2237.79 1.762874e+003
3.988000e+002 2243.02 1.767063e+003
3.988400e+002 2217.4 1.771263e+003
3.988800e+002 2167.78 1.775472e+003
3.989200e+002 2160.23 1.779690e+003
3.989600e+002 2105.75 1.783917e+003
3.990000e+002 2073.43 1.788153e+003
3.990400e+002 2055.94 1.792396e+003
3.990800e+002 2022.1 1.796648e+003
3.991200e+002 2009.34 1.800908e+003
3.991600e+002 1962.58 1.805175e+003
3.992000e+002 1934.05 1.809449e+003
3.992400e+002 1867.44 1.813730e+003
3.992800e+002 1835.82 1.818018e+003
3.993200e+002 1782.19 1.822311e+003
3.993600e+002 1769.56 1.826611e+003
3.994000e+002 1706.25 1.830916e+003
3.994400e+002 1657.11 1.835226e+003
3.994800e+002 1615.79 1.839540e+003
3.995200e+002 1607.97 1.843859e+003
3.995600e+002 1558.15 1.848182e+003
3.996000e+002 1548.49 1.852509e+003
3.996400e+002 1515.08 1.856839e+003
3.996800e+002 1480.91 1.861173e+003
3.997200e+002 1454.82 1.865509e+003
3.997600e+002 1405.4 1.869849e+003
3.998000e+002 1377.73 1.874190e+003
3.998400e+002 1349.8 1.878534e+003
3.998800e+002 1343.04 1.882880e+003
3.999200e+002 1318.27 1.887227e+003
3.999600e+002 1266.76 1.891576e+003
4.000000e+002 1248.82 1.895926e+003
4.000400e+002 1234.14 1.900277e+003
4.000800e+002 1190.62 1.904628e+003
4.001200e+002 1169.1 1.908980e+003
4.001600e+002 1142.42 1.913331e+003
4.002000e+002 1119.4 1.917683e+003
4.002400e+002 1078.3 1.922034e+003
4.002800e+002 1027.53 1.926385e+003
4.003200e+002 997.766 1.930734e+003
4.003600e+002 984.751 1.935082e+003
4.004000e+002 950.572 1.939428e+003
4.004400e+002 929.144 1.943773e+003
4.004800e+002 910.052 1.948115e+003
4.005200e+002 895.545 1.952455e+003
4.005600e+002 847.04 1.956793e+003
4.006000e+002 812.372 1.961128e+003
4.006400e+002 785.291 1.965459e+003
4.006800e+002 748.795 1.969788e+003
4.007200e+002 744.388 1.974112e+003
4.007600e+002 702.067 1.978433e+003
4.008000e+002 680.75 1.982750e+003
4.008400e+002 648.188 1.987062e+003
4.008800e+002 637.797 1.991370e+003
4.009200e+002 598.577 1.995673e+003
4.009600e+002 590.446 1.999971e+003
4.010000e+002 561.653 2.004264e+003
4.010400e+002 525.116 2.008551e+003
4.010800e+002 537.085 2.012832e+003
4.011200e+002 495.392 2.017108e+003
4.011600e+002 476.873 2.021377e+003
4.012000e+002 484.192 2.025641e+003
4.012400e+002 458.603 2.029897e+003
4.012800e+002 420.019 2.034148e+003
4.013200e+002 409.026 2.038391e+003
4.013600e+002 400.372 2.042628e+003
4.014000e+002 393.476 2.046857e+003
4.014400e+002 359.338 2.051079e+003
4.014800e+002 355.374 2.055293e+003
4.015200e+002 340.167 2.059500e+003
4.015600e+002 345.884 2.063699e+003
4.016000e+002 332.359 2.067891e+003
4.016400e+002 312.926 2.072074e+003
4.016800e+002 296.168 2.076249e+003
4.017200e+002 291.084 2.080416e+003
4.017600e+002 273.926 2.084574e+003
4.018000e+002 278.109 2.088724e+003
4.018400e+002 276.302 2.092865e+003
4.018800e+002 232.752 2.096998e+003
4.019200e+002 236.546 2.101121e+003
4.019600e+002 242.682 2.105235e+003
4.020000e+002 210.242 2.109341e+003
4.020400e+002 244.064 2.113436e+003
4.020800e+002 249.394 2.117523e+003
4.021200e+002 213.817 2.121600e+003
4.021600e+002 203.249 2.125668e+003
4.022000e+002 200.94 2.129727e+003
4.022400e+002 185.808 2.133775e+003
4.022800e+002 172.103 2.137814e+003
4.023200e+002 146.491 2.141842e+003
4.023600e+002 144.556 2.145861e+003
4.024000e+002 152.298 2.149869e+003
4.024400e+002 135.966 2.153867e+003
4.024800e+002 119.229 2.157854e+003
4.025200e+002 107.086 2.161831e+003
4.025600e+002 120.87 2.165797e+003
4.026000e+002 115.164 2.169753e+003
4.026400e+002 111.136 2.173697e+003
4.026800e+002 101.369 2.177631e+003
4.027200e+002 81.113 2.181554e+003
4.027600e+002 97.702 2.185465e+003
4.028000e+002 83.384 2.189366e+003
4.028400e+002 66.912 2.193255e+003
4.028800e+002 65.617 2.197133e+003
4.029200e+002 68.833 2.201000e+003
4.029600e+002 75.978 2.204855e+003
4.030000e+002 46.801 2.208699e+003
4.030400e+002 33.719 2.212531e+003
4.030800e+002 34.982 2.216351e+003
4.031200e+002 48.757 2.220160e+003
4.031600e+002 19.793 2.223957e+003
4.032000e+002 14.842 2.227741e+003
4.032400e+002 28.736 2.231514e+003
4.032800e+002 40.893 2.235274e+003
4.033200e+002 40.394 2.239023e+003
4.033600e+002 21.74 2.242760e+003
4.034000e+002 19.683 2.246484e+003
4.034400e+002 29.303 2.250197e+003
4.034800e+002 16.186 2.253897e+003
4.035200e+002 14.583 2.257584e+003
4.035600e+002 17.323 2.261260e+003
4.036000e+002 23.994 2.264923e+003
4.036400e+002 10.676 2.268574e+003
4.036800e+002 -7.879 2.272212e+003
4.037200e+002 5.663 2.275837e+003
4.037600e+002 14.967 2.279450e+003
4.038000e+002 -6.218 2.283051e+003
4.038400e+002 0.028 2.286639e+003
4.038800e+002 0 2.296417e+003
4.039200e+002 0 2.305333e+003
4.039600e+002 0 2.305167e+003
4.040000e+002 0 2.309167e+003
4.040400e+002 0 2.280250e+003
4.040800e+002 0 2.284833e+003
4.041200e+002 0 2.285917e+003
4.041600e+002 0 2.303000e+003
4.042000e+002 0 2.313083e+003
4.042400e+002 0 2.319500e+003
4.042800e+002 0 2.323417e+003
4.043200e+002 0 2.333917e+003
4.043600e+002 0 2.341500e+003
4.044000e+002 0 2.339083e+003
4.044400e+002 0 2.344833e+003
4.044800e+002 0 2.330583e+003
4.045200e+002 0 2.356833e+003
4.045600e+002 0 2.372667e+003
4.046000e+002 0 2.342167e+003
4.046400e+002 0 2.357500e+003
4.046800e+002 0 2.355083e+003
4.047200e+002 0 2.377083e+003
4.047600e+002 0 2.368000e+003
4.048000e+002 0 2.360833e+003
4.048400e+002 0 2.348250e+003
4.048800e+002 0 2.329917e+003
4.049200e+002 0 2.367500e+003
4.049600e+002 0 2.371167e+003
4.050000e+002 0 2.382833e+003


==> figures/data/XPS/b3396_pos12_N1s_highres.txt <==
3.930000e+002 0 1.478000e+003
3.930400e+002 0 1.476417e+003
3.930800e+002 0 1.470417e+003
3.931200e+002 0 1.475000e+003
3.931600e+002 0 1.492000e+003
3.932000e+002 0 1.480500e+003
3.932400e+002 0 1.482583e+003
3.932800e+002 0 1.479417e+003
3.933200e+002 0 1.491917e+003
3.933600e+002 0 1.472583e+003
3.934000e+002 0 1.473250e+003
3.934400e+002 0 1.467083e+003
3.934800e+002 0 1.489917e+003
3.935200e+002 0 1.487917e+003
3.935600e+002 0 1.494667e+003
3.936000e+002 0 1.494250e+003
3.936400e+002 0 1.490083e+003
3.936800e+002 0 1.479250e+003
3.937200e+002 0 1.498500e+003
3.937600e+002 0 1.496333e+003
3.938000e+002 0 1.496250e+003
3.938400e+002 0 1.512500e+003
3.938800e+002 0 1.494750e+003
3.939200e+002 0 1.501500e+003
3.939600e+002 0 1.503000e+003
3.940000e+002 0 1.499500e+003
3.940400e+002 0 1.511833e+003
3.940800e+002 0 1.535500e+003
3.941200e+002 0 1.514417e+003
3.941600e+002 0 1.519000e+003
3.942000e+002 0 1.510917e+003
3.942400e+002 0 1.529917e+003
3.942800e+002 0 1.522583e+003
3.943200e+002 3.611 1.531806e+003
3.943600e+002 5.611 1.531806e+003
3.944000e+002 -2.223 1.531806e+003
3.944400e+002 -2.806 1.531806e+003
3.944800e+002 -7.806 1.531806e+003
3.945200e+002 9.444 1.531806e+003
3.945600e+002 27.777 1.531806e+003
3.946000e+002 15.361 1.531806e+003
3.946400e+002 20.276 1.531807e+003
3.946800e+002 14.776 1.531807e+003
3.947200e+002 30.192 1.531808e+003
3.947600e+002 42.024 1.531809e+003
3.948000e+002 42.023 1.531810e+003
3.948400e+002 51.772 1.531811e+003
3.948800e+002 81.687 1.531813e+003
3.949200e+002 74.852 1.531815e+003
3.949600e+002 81.515 1.531818e+003
3.950000e+002 97.846 1.531821e+003
3.950400e+002 103.258 1.531825e+003
3.950800e+002 122.254 1.531829e+003
3.951200e+002 143.915 1.531835e+003
3.951600e+002 153.159 1.531841e+003
3.952000e+002 190.902 1.531848e+003
3.952400e+002 214.31 1.531857e+003
3.952800e+002 254.966 1.531867e+003
3.953200e+002 301.622 1.531878e+003
3.953600e+002 355.358 1.531892e+003
3.954000e+002 430.759 1.531908e+003
3.954400e+002 498.657 1.531926e+003
3.954800e+002 593.302 1.531948e+003
3.955200e+002 725.443 1.531974e+003
3.955600e+002 867.163 1.532004e+003
3.956000e+002 1036.04 1.532041e+003
3.956400e+002 1252.25 1.532083e+003
3.956800e+002 1525.95 1.532134e+003
3.957200e+002 1814.47 1.532195e+003
3.957600e+002 2152.23 1.532268e+003
3.958000e+002 2494.56 1.532354e+003
3.958400e+002 2889.29 1.532457e+003
3.958800e+002 3269.84 1.532579e+003
3.959200e+002 3655.53 1.532721e+003
3.959600e+002 4062.78 1.532888e+003
3.960000e+002 4417.92 1.533081e+003
3.960400e+002 4786.36 1.533303e+003
3.960800e+002 5104.36 1.533555e+003
3.961200e+002 5412.91 1.533841e+003
3.961600e+002 5745.76 1.534162e+003
3.962000e+002 6115.4 1.534520e+003
3.962400e+002 6507.16 1.534918e+003
3.962800e+002 6888.23 1.535358e+003
3.963200e+002 7286.41 1.535843e+003
3.963600e+002 7792.21 1.536375e+003
3.964000e+002 8277.62 1.536958e+003
3.964400e+002 8728.24 1.537594e+003
3.964800e+002 9208.13 1.538287e+003
3.965200e+002 9585.88 1.539040e+003
3.965600e+002 9919.9 1.539854e+003
3.966000e+002 10180.3 1.540733e+003
3.966400e+002 10363.2 1.541678e+003
3.966800e+002 10529.7 1.542691e+003
3.967200e+002 10663.1 1.543771e+003
3.967600e+002 10866.3 1.544920e+003
3.968000e+002 11129.3 1.546140e+003
3.968400e+002 11512.5 1.547432e+003
3.968800e+002 12100.3 1.548798e+003
3.969200e+002 12859 1.550242e+003
3.969600e+002 13688.3 1.551770e+003
3.970000e+002 14656.6 1.553386e+003
3.970400e+002 15618.4 1.555097e+003
3.970800e+002 16505.8 1.556908e+003
3.971200e+002 17282.3 1.558827e+003
3.971600e+002 17857.9 1.560857e+003
3.972000e+002 18074.4 1.563003e+003
3.972400e+002 17962.4 1.565265e+003
3.972800e+002 17505.6 1.567643e+003
3.973200e+002 16761.9 1.570135e+003
3.973600e+002 15859.3 1.572734e+003
3.974000e+002 14662.8 1.575436e+003
3.974400e+002 13424.1 1.578231e+003
3.974800e+002 12044.4 1.581113e+003
3.975200e+002 10791.7 1.584073e+003
3.975600e+002 9633.57 1.587101e+003
3.976000e+002 8523.48 1.590190e+003
3.976400e+002 7531.25 1.593334e+003
3.976800e+002 6675.81 1.596525e+003
3.977200e+002 5982.49 1.599758e+003
3.977600e+002 5384.89 1.603028e+003
3.978000e+002 4882.17 1.606332e+003
3.978400e+002 4440.17 1.609665e+003
3.978800e+002 4094.22 1.613026e+003
3.979200e+002 3792.76 1.616412e+003
3.979600e+002 3569.76 1.619820e+003
3.980000e+002 3385.25 1.623249e+003
3.980400e+002 3229.22 1.626699e+003
3.980800e+002 3057.17 1.630167e+003
3.981200e+002 2867.26 1.633653e+003
3.981600e+002 2760.01 1.637155e+003
3.982000e+002 2684.58 1.640673e+003
3.982400e+002 2578.88 1.644206e+003
3.982800e+002 2487 1.647752e+003
3.983200e+002 2413.35 1.651313e+003
3.983600e+002 2335.11 1.654886e+003
3.984000e+002 2263.28 1.658472e+003
3.984400e+002 2225.76 1.662070e+003
3.984800e+002 2186.49 1.665679e+003
3.985200e+002 2145.45 1.669299e+003
3.985600e+002 2084.99 1.672931e+003
3.986000e+002 2049.26 1.676572e+003
3.986400e+002 2026.94 1.680224e+003
3.986800e+002 1982.87 1.683885e+003
3.987200e+002 1988.53 1.687556e+003
3.987600e+002 1947.6 1.691236e+003
3.988000e+002 1923.32 1.694926e+003
3.988400e+002 1897.96 1.698624e+003
3.988800e+002 1882.09 1.702331e+003
3.989200e+002 1846.7 1.706046e+003
3.989600e+002 1834.06 1.709770e+003
3.990000e+002 1845.08 1.713501e+003
3.990400e+002 1816.34 1.717240e+003
3.990800e+002 1787.51 1.720987e+003
3.991200e+002 1767.34 1.724741e+003
3.991600e+002 1713.58 1.728503e+003
3.992000e+002 1691.31 1.732271e+003
3.992400e+002 1708.79 1.736046e+003
3.992800e+002 1642.67 1.739827e+003
3.993200e+002 1620.3 1.743614e+003
3.993600e+002 1592.43 1.747407e+003
3.994000e+002 1534.88 1.751206e+003
3.994400e+002 1521.99 1.755010e+003
3.994800e+002 1510.18 1.758819e+003
3.995200e+002 1467.95 1.762632e+003
3.995600e+002 1442.8 1.766451e+003
3.996000e+002 1396.31 1.770273e+003
3.996400e+002 1366.15 1.774099e+003
3.996800e+002 1344.74 1.777929e+003
3.997200e+002 1294.65 1.781762e+003
3.997600e+002 1259.65 1.785597e+003
3.998000e+002 1233.48 1.789436e+003
3.998400e+002 1194.47 1.793277e+003
3.998800e+002 1158.55 1.797120e+003
3.999200e+002 1133.37 1.800965e+003
3.999600e+002 1108.44 1.804811e+003
4.000000e+002 1080.01 1.808658e+003
4.000400e+002 1069.49 1.812507e+003
4.000800e+002 1059.14 1.816356e+003
4.001200e+002 1022.79 1.820206e+003
4.001600e+002 988.694 1.824056e+003
4.002000e+002 947.01 1.827907e+003
4.002400e+002 948.576 1.831757e+003
4.002800e+002 878.893 1.835607e+003
4.003200e+002 882.544 1.839456e+003
4.003600e+002 839.696 1.843304e+003
4.004000e+002 824.349 1.847151e+003
4.004400e+002 808.17 1.850997e+003
4.004800e+002 775.076 1.854841e+003
4.005200e+002 751.9 1.858683e+003
4.005600e+002 718.977 1.862523e+003
4.006000e+002 689.639 1.866361e+003
4.006400e+002 672.554 1.870196e+003
4.006800e+002 635.972 1.874028e+003
4.007200e+002 629.476 1.877857e+003
4.007600e+002 605.15 1.881683e+003
4.008000e+002 576.328 1.885505e+003
4.008400e+002 578.176 1.889324e+003
4.008800e+002 554.029 1.893138e+003
4.009200e+002 515.551 1.896949e+003
4.009600e+002 500.911 1.900756e+003
4.010000e+002 493.942 1.904558e+003
4.010400e+002 471.895 1.908355e+003
4.010800e+002 459.769 1.912148e+003
4.011200e+002 433.814 1.915936e+003
4.011600e+002 406.615 1.919718e+003
4.012000e+002 388.338 1.923495e+003
4.012400e+002 370.9 1.927267e+003
4.012800e+002 363.885 1.931032e+003
4.013200e+002 355.125 1.934792e+003
4.013600e+002 350.204 1.938546e+003
4.014000e+002 341.957 1.942293e+003
4.014400e+002 335.465 1.946035e+003
4.014800e+002 311.397 1.949770e+003
4.015200e+002 292.751 1.953499e+003
4.015600e+002 280.447 1.957220e+003
4.016000e+002 288.065 1.960935e+003
4.016400e+002 277.939 1.964644e+003
4.016800e+002 245.738 1.968345e+003
4.017200e+002 246.378 1.972039e+003
4.017600e+002 235.192 1.975725e+003
4.018000e+002 216.346 1.979404e+003
4.018400e+002 211.174 1.983076e+003
4.018800e+002 184.677 1.986740e+003
4.019200e+002 201.687 1.990396e+003
4.019600e+002 180.956 1.994044e+003
4.020000e+002 176.733 1.997684e+003
4.020400e+002 166.018 2.001315e+003
4.020800e+002 185.561 2.004939e+003
4.021200e+002 164.363 2.008554e+003
4.021600e+002 150.589 2.012161e+003
4.022000e+002 151.823 2.015760e+003
4.022400e+002 129.818 2.019349e+003
4.022800e+002 130.902 2.022931e+003
4.023200e+002 119.664 2.026503e+003
4.023600e+002 121.351 2.030066e+003
4.024000e+002 103.212 2.033621e+003
4.024400e+002 111.417 2.037166e+003
4.024800e+002 107.631 2.040702e+003
4.025200e+002 90.354 2.044229e+003
4.025600e+002 93.336 2.047747e+003
4.026000e+002 71.245 2.051255e+003
4.026400e+002 70.246 2.054754e+003
4.026800e+002 79.59 2.058243e+003
4.027200e+002 67.277 2.061723e+003
4.027600e+002 85.807 2.065193e+003
4.028000e+002 60.264 2.068653e+003
4.028400e+002 44.813 2.072104e+003
4.028800e+002 52.956 2.075544e+003
4.029200e+002 50.692 2.078975e+003
4.029600e+002 44.855 2.082395e+003
4.030000e+002 40.111 2.085806e+003
4.030400e+002 49.711 2.089206e+003
4.030800e+002 53.321 2.092596e+003
4.031200e+002 31.856 2.095977e+003
4.031600e+002 27.237 2.099346e+003
4.032000e+002 12.544 2.102706e+003
4.032400e+002 12.528 2.106055e+003
4.032800e+002 15.774 2.109393e+003
4.033200e+002 2.612 2.112721e+003
4.033600e+002 -3.455 2.116038e+003
4.034000e+002 -3.011 2.119344e+003
4.034400e+002 -0.39 2.122640e+003
4.034800e+002 4.492 2.125925e+003
4.035200e+002 4.801 2.129199e+003
4.035600e+002 13.455 2.132462e+003
4.036000e+002 13.786 2.135714e+003
4.036400e+002 -0.539 2.138956e+003
4.036800e+002 -0.354 2.142187e+003
4.037200e+002 -2.074 2.145407e+003
4.037600e+002 -5.115 2.148615e+003
4.038000e+002 4.854 2.151813e+003
4.038400e+002 -0.5 2.155000e+003
4.038800e+002 0 2.153833e+003
4.039200e+002 0 2.141250e+003
4.039600e+002 0 2.140417e+003
4.040000e+002 0 2.157667e+003
4.040400e+002 0 2.160667e+003
4.040800e+002 0 2.143667e+003
4.041200e+002 0 2.153000e+003
4.041600e+002 0 2.173083e+003
4.042000e+002 0 2.163667e+003
4.042400e+002 0 2.164000e+003
4.042800e+002 0 2.157500e+003
4.043200e+002 0 2.169667e+003
4.043600e+002 0 2.189500e+003
4.044000e+002 0 2.182083e+003
4.044400e+002 0 2.162917e+003
4.044800e+002 0 2.169583e+003
4.045200e+002 0 2.182083e+003
4.045600e+002 0 2.189500e+003
4.046000e+002 0 2.189667e+003
4.046400e+002 0 2.193000e+003
4.046800e+002 0 2.182750e+003
4.047200e+002 0 2.191917e+003
4.047600e+002 0 2.214333e+003
4.048000e+002 0 2.178333e+003
4.048400e+002 0 2.220917e+003
4.048800e+002 0 2.214583e+003
4.049200e+002 0 2.207750e+003
4.049600e+002 0 2.203917e+003
4.050000e+002 0 2.241917e+003


==> figures/data/XPS/b3396_pos1_N1s_highres.txt <==
3.930000e+002 0 1.294417e+003
3.930400e+002 0 1.299083e+003
3.930800e+002 0 1.287000e+003
3.931200e+002 0 1.294500e+003
3.931600e+002 0 1.292333e+003
3.932000e+002 0 1.278250e+003
3.932400e+002 0 1.283083e+003
3.932800e+002 0 1.293083e+003
3.933200e+002 0 1.314917e+003
3.933600e+002 0 1.294500e+003
3.934000e+002 0 1.302083e+003
3.934400e+002 0 1.284167e+003
3.934800e+002 0 1.299333e+003
3.935200e+002 0 1.303417e+003
3.935600e+002 0 1.301917e+003
3.936000e+002 0 1.297000e+003
3.936400e+002 0 1.300167e+003
3.936800e+002 0 1.296667e+003
3.937200e+002 0 1.315833e+003
3.937600e+002 0 1.306667e+003
3.938000e+002 0 1.309917e+003
3.938400e+002 0 1.315583e+003
3.938800e+002 0 1.327500e+003
3.939200e+002 0 1.325583e+003
3.939600e+002 0 1.320250e+003
3.940000e+002 0 1.315167e+003
3.940400e+002 0 1.319417e+003
3.940800e+002 0 1.324500e+003
3.941200e+002 0 1.335333e+003
3.941600e+002 0 1.321833e+003
3.942000e+002 0 1.313917e+003
3.942400e+002 0 1.326000e+003
3.942800e+002 0 1.334917e+003
3.943200e+002 0.333 1.330250e+003
3.943600e+002 -5 1.330250e+003
3.944000e+002 -0.333 1.330250e+003
3.944400e+002 11.5 1.330250e+003
3.944800e+002 3.417 1.330250e+003
3.945200e+002 18.25 1.330250e+003
3.945600e+002 22.833 1.330250e+003
3.946000e+002 21.666 1.330251e+003
3.946400e+002 14.082 1.330251e+003
3.946800e+002 27.915 1.330252e+003
3.947200e+002 29.164 1.330253e+003
3.947600e+002 28.829 1.330254e+003
3.948000e+002 42.078 1.330255e+003
3.948400e+002 53.576 1.330257e+003
3.948800e+002 66.741 1.330259e+003
3.949200e+002 82.488 1.330262e+003
3.949600e+002 68.152 1.330265e+003
3.950000e+002 75.398 1.330269e+003
3.950400e+002 84.977 1.330273e+003
3.950800e+002 110.055 1.330278e+003
3.951200e+002 124.217 1.330283e+003
3.951600e+002 139.793 1.330290e+003
3.952000e+002 153.035 1.330298e+003
3.952400e+002 157.527 1.330306e+003
3.952800e+002 191.017 1.330316e+003
3.953200e+002 240.505 1.330328e+003
3.953600e+002 284.242 1.330341e+003
3.954000e+002 333.477 1.330356e+003
3.954400e+002 385.793 1.330374e+003
3.954800e+002 444.355 1.330395e+003
3.955200e+002 538.915 1.330418e+003
3.955600e+002 659.887 1.330446e+003
3.956000e+002 794.104 1.330479e+003
3.956400e+002 986.565 1.330518e+003
3.956800e+002 1225.52 1.330564e+003
3.957200e+002 1470.63 1.330620e+003
3.957600e+002 1757.56 1.330686e+003
3.958000e+002 2131.57 1.330765e+003
3.958400e+002 2501.39 1.330860e+003
3.958800e+002 2913.78 1.330974e+003
3.959200e+002 3399.72 1.331110e+003
3.959600e+002 3889.31 1.331271e+003
3.960000e+002 4374.04 1.331461e+003
3.960400e+002 4826.23 1.331683e+003
3.960800e+002 5273.31 1.331942e+003
3.961200e+002 5759.34 1.332239e+003
3.961600e+002 6270.59 1.332580e+003
3.962000e+002 6671.45 1.332967e+003
3.962400e+002 7169.01 1.333404e+003
3.962800e+002 7603.94 1.333895e+003
3.963200e+002 8105.31 1.334442e+003
3.963600e+002 8563.7 1.335049e+003
3.964000e+002 9117.86 1.335720e+003
3.964400e+002 9670.54 1.336459e+003
3.964800e+002 10153.1 1.337270e+003
3.965200e+002 10602.3 1.338157e+003
3.965600e+002 10943.1 1.339123e+003
3.966000e+002 11224.3 1.340169e+003
3.966400e+002 11326.6 1.341300e+003
3.966800e+002 11296.4 1.342514e+003
3.967200e+002 11128.7 1.343813e+003
3.967600e+002 10902.4 1.345194e+003
3.968000e+002 10529.9 1.346656e+003
3.968400e+002 10163.7 1.348197e+003
3.968800e+002 9726.69 1.349812e+003
3.969200e+002 9315.33 1.351500e+003
3.969600e+002 8982.82 1.353257e+003
3.970000e+002 8671.25 1.355081e+003
3.970400e+002 8418.03 1.356968e+003
3.970800e+002 8132.92 1.358918e+003
3.971200e+002 7897.07 1.360927e+003
3.971600e+002 7620.26 1.362995e+003
3.972000e+002 7447.05 1.365119e+003
3.972400e+002 7191.37 1.367298e+003
3.972800e+002 6919.97 1.369530e+003
3.973200e+002 6611.86 1.371812e+003
3.973600e+002 6290.77 1.374143e+003
3.974000e+002 5896.4 1.376519e+003
3.974400e+002 5549.23 1.378939e+003
3.974800e+002 5175.6 1.381399e+003
3.975200e+002 4866.27 1.383897e+003
3.975600e+002 4493.82 1.386429e+003
3.976000e+002 4141.26 1.388994e+003
3.976400e+002 3857.91 1.391588e+003
3.976800e+002 3604.29 1.394210e+003
3.977200e+002 3342.64 1.396857e+003
3.977600e+002 3137.3 1.399528e+003
3.978000e+002 2951.95 1.402221e+003
3.978400e+002 2796.82 1.404934e+003
3.978800e+002 2635.75 1.407666e+003
3.979200e+002 2491.58 1.410417e+003
3.979600e+002 2387.32 1.413184e+003
3.980000e+002 2284.53 1.415967e+003
3.980400e+002 2205.98 1.418765e+003
3.980800e+002 2095.76 1.421578e+003
3.981200e+002 2010.76 1.424405e+003
3.981600e+002 1955.51 1.427244e+003
3.982000e+002 1892.74 1.430096e+003
3.982400e+002 1820.29 1.432960e+003
3.982800e+002 1768.58 1.435835e+003
3.983200e+002 1689.78 1.438721e+003
3.983600e+002 1645.63 1.441618e+003
3.984000e+002 1623.39 1.444524e+003
3.984400e+002 1572.64 1.447440e+003
3.984800e+002 1528.97 1.450365e+003
3.985200e+002 1489.37 1.453299e+003
3.985600e+002 1461.43 1.456241e+003
3.986000e+002 1419.39 1.459192e+003
3.986400e+002 1416.35 1.462150e+003
3.986800e+002 1391.05 1.465116e+003
3.987200e+002 1388.91 1.468090e+003
3.987600e+002 1366.76 1.471071e+003
3.988000e+002 1313.86 1.474059e+003
3.988400e+002 1294.03 1.477054e+003
3.988800e+002 1282.28 1.480055e+003
3.989200e+002 1272.19 1.483063e+003
3.989600e+002 1251.67 1.486076e+003
3.990000e+002 1228.24 1.489096e+003
3.990400e+002 1209.63 1.492122e+003
3.990800e+002 1196.76 1.495153e+003
3.991200e+002 1190.64 1.498190e+003
3.991600e+002 1149.93 1.501232e+003
3.992000e+002 1107.8 1.504279e+003
3.992400e+002 1092.42 1.507330e+003
3.992800e+002 1100.03 1.510386e+003
3.993200e+002 1056.8 1.513447e+003
3.993600e+002 1026.82 1.516511e+003
3.994000e+002 1006.84 1.519579e+003
3.994400e+002 970.433 1.522650e+003
3.994800e+002 897.358 1.525725e+003
3.995200e+002 869.531 1.528802e+003
3.995600e+002 863.201 1.531882e+003
3.996000e+002 860.453 1.534964e+003
3.996400e+002 804.035 1.538048e+003
3.996800e+002 767.2 1.541133e+003
3.997200e+002 721.863 1.544220e+003
3.997600e+002 715.442 1.547308e+003
3.998000e+002 712.52 1.550397e+003
3.998400e+002 693.431 1.553486e+003
3.998800e+002 665.091 1.556576e+003
3.999200e+002 656.667 1.559666e+003
3.999600e+002 631.744 1.562756e+003
4.000000e+002 593.07 1.565847e+003
4.000400e+002 575.481 1.568936e+003
4.000800e+002 543.307 1.572026e+003
4.001200e+002 557.803 1.575114e+003
4.001600e+002 564.049 1.578201e+003
4.002000e+002 536.463 1.581287e+003
4.002400e+002 503.794 1.584373e+003
4.002800e+002 508.211 1.587456e+003
4.003200e+002 480.878 1.590539e+003
4.003600e+002 468.714 1.593619e+003
4.004000e+002 458.469 1.596698e+003
4.004400e+002 455.725 1.599775e+003
4.004800e+002 450.401 1.602849e+003
4.005200e+002 435.995 1.605922e+003
4.005600e+002 405.841 1.608992e+003
4.006000e+002 399.19 1.612060e+003
4.006400e+002 407.043 1.615124e+003
4.006800e+002 377.23 1.618187e+003
4.007200e+002 372.171 1.621246e+003
4.007600e+002 366.365 1.624302e+003
4.008000e+002 357.562 1.627355e+003
4.008400e+002 345.679 1.630404e+003
4.008800e+002 349.383 1.633450e+003
4.009200e+002 344.257 1.636493e+003
4.009600e+002 332.718 1.639532e+003
4.010000e+002 332.765 1.642568e+003
4.010400e+002 330.233 1.645600e+003
4.010800e+002 306.955 1.648628e+003
4.011200e+002 301.348 1.651652e+003
4.011600e+002 300.411 1.654672e+003
4.012000e+002 296.895 1.657688e+003
4.012400e+002 295.051 1.660699e+003
4.012800e+002 283.71 1.663707e+003
4.013200e+002 265.707 1.666710e+003
4.013600e+002 278.209 1.669708e+003
4.014000e+002 284.548 1.672702e+003
4.014400e+002 267.476 1.675691e+003
4.014800e+002 253.491 1.678676e+003
4.015200e+002 253.261 1.681656e+003
4.015600e+002 234.12 1.684630e+003
4.016000e+002 246.65 1.687600e+003
4.016400e+002 254.352 1.690565e+003
4.016800e+002 231.058 1.693525e+003
4.017200e+002 241.521 1.696479e+003
4.017600e+002 239.322 1.699428e+003
4.018000e+002 231.378 1.702372e+003
4.018400e+002 228.606 1.705311e+003
4.018800e+002 221.756 1.708244e+003
4.019200e+002 223.328 1.711172e+003
4.019600e+002 224.156 1.714094e+003
4.020000e+002 221.572 1.717011e+003
4.020400e+002 218.745 1.719922e+003
4.020800e+002 199.506 1.722827e+003
4.021200e+002 182.94 1.725727e+003
4.021600e+002 179.213 1.728620e+003
4.022000e+002 166.159 1.731508e+003
4.022400e+002 162.944 1.734389e+003
4.022800e+002 174.736 1.737264e+003
4.023200e+002 164.785 1.740132e+003
4.023600e+002 160.505 1.742995e+003
4.024000e+002 160.566 1.745851e+003
4.024400e+002 121.633 1.748700e+003
4.024800e+002 127.124 1.751543e+003
4.025200e+002 123.788 1.754379e+003
4.025600e+002 119.625 1.757208e+003
4.026000e+002 119.052 1.760031e+003
4.026400e+002 107.821 1.762846e+003
4.026800e+002 92.012 1.765655e+003
4.027200e+002 91.127 1.768456e+003
4.027600e+002 107.5 1.771250e+003
4.028000e+002 83.546 1.774037e+003
4.028400e+002 95.016 1.776817e+003
4.028800e+002 86.744 1.779589e+003
4.029200e+002 71.813 1.782354e+003
4.029600e+002 55.055 1.785112e+003
4.030000e+002 64.721 1.787862e+003
4.030400e+002 58.896 1.790604e+003
4.030800e+002 62.744 1.793339e+003
4.031200e+002 46.101 1.796066e+003
4.031600e+002 45.298 1.798785e+003
4.032000e+002 34.42 1.801497e+003
4.032400e+002 39.55 1.804200e+003
4.032800e+002 38.271 1.806896e+003
4.033200e+002 31.249 1.809584e+003
4.033600e+002 34.487 1.812263e+003
4.034000e+002 24.232 1.814935e+003
4.034400e+002 26.985 1.817598e+003
4.034800e+002 24.329 1.820254e+003
4.035200e+002 1.849 1.822901e+003
4.035600e+002 5.46 1.825540e+003
4.036000e+002 18.83 1.828170e+003
4.036400e+002 13.124 1.830793e+003
4.036800e+002 3.926 1.833407e+003
4.037200e+002 -5.262 1.836012e+003
4.037600e+002 5.224 1.838609e+003
4.038000e+002 -13.615 1.841198e+003
4.038400e+002 4.222 1.843778e+003
4.038800e+002 0 1.855750e+003
4.039200e+002 0 1.839750e+003
4.039600e+002 0 1.840333e+003
4.040000e+002 0 1.837833e+003
4.040400e+002 0 1.856333e+003
4.040800e+002 0 1.851917e+003
4.041200e+002 0 1.849167e+003
4.041600e+002 0 1.830083e+003
4.042000e+002 0 1.840500e+003
4.042400e+002 0 1.855250e+003
4.042800e+002 0 1.846583e+003
4.043200e+002 0 1.880000e+003
4.043600e+002 0 1.875917e+003
4.044000e+002 0 1.861333e+003
4.044400e+002 0 1.867333e+003
4.044800e+002 0 1.867083e+003
4.045200e+002 0 1.874833e+003
4.045600e+002 0 1.867500e+003
4.046000e+002 0 1.868667e+003
4.046400e+002 0 1.879833e+003
4.046800e+002 0 1.881833e+003
4.047200e+002 0 1.893667e+003
4.047600e+002 0 1.890000e+003
4.048000e+002 0 1.894917e+003
4.048400e+002 0 1.877083e+003
4.048800e+002 0 1.895333e+003
4.049200e+002 0 1.909250e+003
4.049600e+002 0 1.897667e+003
4.050000e+002 0 1.897083e+003


==> figures/data/XPS/b3396_pos2_N1s_highres.txt <==
3.930000e+002 0 1.324083e+003
3.930400e+002 0 1.335750e+003
3.930800e+002 0 1.322667e+003
3.931200e+002 0 1.322833e+003
3.931600e+002 0 1.321000e+003
3.932000e+002 0 1.322417e+003
3.932400e+002 0 1.337333e+003
3.932800e+002 0 1.317167e+003
3.933200e+002 0 1.302833e+003
3.933600e+002 0 1.321000e+003
3.934000e+002 0 1.319500e+003
3.934400e+002 0 1.327417e+003
3.934800e+002 0 1.324750e+003
3.935200e+002 0 1.328667e+003
3.935600e+002 0 1.323417e+003
3.936000e+002 0 1.336250e+003
3.936400e+002 0 1.338583e+003
3.936800e+002 0 1.358750e+003
3.937200e+002 0 1.333833e+003
3.937600e+002 0 1.346333e+003
3.938000e+002 0 1.334833e+003
3.938400e+002 0 1.326167e+003
3.938800e+002 0 1.339167e+003
3.939200e+002 0 1.350833e+003
3.939600e+002 0 1.328917e+003
3.940000e+002 0 1.343750e+003
3.940400e+002 0 1.345250e+003
3.940800e+002 0 1.353750e+003
3.941200e+002 0 1.363667e+003
3.941600e+002 0 1.353833e+003
3.942000e+002 0 1.337833e+003
3.942400e+002 0 1.350583e+003
3.942800e+002 0 1.353083e+003
3.943200e+002 0.25 1.353583e+003
3.943600e+002 0.25 1.353583e+003
3.944000e+002 14 1.353583e+003
3.944400e+002 18.417 1.353583e+003
3.944800e+002 19.083 1.353584e+003
3.945200e+002 31.999 1.353584e+003
3.945600e+002 7.582 1.353585e+003
3.946000e+002 32.915 1.353585e+003
3.946400e+002 41.497 1.353586e+003
3.946800e+002 54.58 1.353587e+003
3.947200e+002 22.328 1.353589e+003
3.947600e+002 44.409 1.353591e+003
3.948000e+002 64.907 1.353593e+003
3.948400e+002 50.405 1.353595e+003
3.948800e+002 62.735 1.353598e+003
3.949200e+002 80.566 1.353601e+003
3.949600e+002 88.895 1.353605e+003
3.950000e+002 101.39 1.353610e+003
3.950400e+002 91.302 1.353615e+003
3.950800e+002 118.296 1.353621e+003
3.951200e+002 134.54 1.353627e+003
3.951600e+002 137.532 1.353635e+003
3.952000e+002 163.606 1.353644e+003
3.952400e+002 185.764 1.353653e+003
3.952800e+002 201.669 1.353664e+003
3.953200e+002 232.99 1.353677e+003
3.953600e+002 276.976 1.353691e+003
3.954000e+002 336.376 1.353707e+003
3.954400e+002 375.607 1.353726e+003
3.954800e+002 458.753 1.353747e+003
3.955200e+002 547.562 1.353771e+003
3.955600e+002 670.784 1.353799e+003
3.956000e+002 829.085 1.353832e+003
3.956400e+002 999.296 1.353871e+003
3.956800e+002 1220.83 1.353917e+003
3.957200e+002 1465.95 1.353971e+003
3.957600e+002 1730.96 1.354036e+003
3.958000e+002 2055.22 1.354113e+003
3.958400e+002 2432.46 1.354205e+003
3.958800e+002 2803.27 1.354314e+003
3.959200e+002 3251.98 1.354442e+003
3.959600e+002 3701.57 1.354594e+003
3.960000e+002 4125.81 1.354771e+003
3.960400e+002 4558.35 1.354978e+003
3.960800e+002 5022.87 1.355217e+003
3.961200e+002 5425.26 1.355492e+003
3.961600e+002 5849.78 1.355804e+003
3.962000e+002 6282.01 1.356158e+003
3.962400e+002 6768.78 1.356557e+003
3.962800e+002 7239.5 1.357003e+003
3.963200e+002 7815.42 1.357500e+003
3.963600e+002 8435.53 1.358053e+003
3.964000e+002 9030.76 1.358665e+003
3.964400e+002 9655.16 1.359340e+003
3.964800e+002 10206.9 1.360084e+003
3.965200e+002 10769.9 1.360900e+003
3.965600e+002 11263.9 1.361792e+003
3.966000e+002 11575.8 1.362763e+003
3.966400e+002 11814.1 1.363815e+003
3.966800e+002 11851 1.364951e+003
3.967200e+002 11819.1 1.366171e+003
3.967600e+002 11697.6 1.367474e+003
3.968000e+002 11481.5 1.368859e+003
3.968400e+002 11201.3 1.370325e+003
3.968800e+002 11039.8 1.371870e+003
3.969200e+002 10793.5 1.373492e+003
3.969600e+002 10655.7 1.375190e+003
3.970000e+002 10660.4 1.376963e+003
3.970400e+002 10686.4 1.378811e+003
3.970800e+002 10648.8 1.380734e+003
3.971200e+002 10723.8 1.382732e+003
3.971600e+002 10689.9 1.384804e+003
3.972000e+002 10578.7 1.386952e+003
3.972400e+002 10438.7 1.389173e+003
3.972800e+002 10172.2 1.391468e+003
3.973200e+002 9767.84 1.393834e+003
3.973600e+002 9285.4 1.396267e+003
3.974000e+002 8769.9 1.398766e+003
3.974400e+002 8169.93 1.401325e+003
3.974800e+002 7523.39 1.403941e+003
3.975200e+002 6936.64 1.406609e+003
3.975600e+002 6347.26 1.409325e+003
3.976000e+002 5831 1.412085e+003
3.976400e+002 5328.87 1.414884e+003
3.976800e+002 4832.45 1.417720e+003
3.977200e+002 4435.33 1.420589e+003
3.977600e+002 4058.6 1.423487e+003
3.978000e+002 3726.25 1.426413e+003
3.978400e+002 3478.22 1.429363e+003
3.978800e+002 3264.91 1.432336e+003
3.979200e+002 3085.67 1.435330e+003
3.979600e+002 2887.99 1.438345e+003
3.980000e+002 2752.79 1.441378e+003
3.980400e+002 2589.15 1.444428e+003
3.980800e+002 2457.01 1.447495e+003
3.981200e+002 2362.17 1.450577e+003
3.981600e+002 2278.58 1.453674e+003
3.982000e+002 2172.88 1.456784e+003
3.982400e+002 2106.26 1.459908e+003
3.982800e+002 2037.87 1.463044e+003
3.983200e+002 1982.72 1.466192e+003
3.983600e+002 1919.4 1.469352e+003
3.984000e+002 1851.14 1.472523e+003
3.984400e+002 1830.63 1.475704e+003
3.984800e+002 1785.44 1.478895e+003
3.985200e+002 1781.65 1.482096e+003
3.985600e+002 1723.78 1.485307e+003
3.986000e+002 1690.89 1.488528e+003
3.986400e+002 1666.58 1.491757e+003
3.986800e+002 1648.17 1.494995e+003
3.987200e+002 1613.84 1.498242e+003
3.987600e+002 1571.84 1.501496e+003
3.988000e+002 1562.74 1.504759e+003
3.988400e+002 1540.3 1.508030e+003
3.988800e+002 1540.19 1.511307e+003
3.989200e+002 1479.91 1.514593e+003
3.989600e+002 1498.95 1.517885e+003
3.990000e+002 1482.57 1.521185e+003
3.990400e+002 1462.93 1.524491e+003
3.990800e+002 1434.36 1.527804e+003
3.991200e+002 1410.88 1.531123e+003
3.991600e+002 1398.05 1.534448e+003
3.992000e+002 1344.89 1.537779e+003
3.992400e+002 1319.63 1.541116e+003
3.992800e+002 1300.21 1.544458e+003
3.993200e+002 1275.78 1.547806e+003
3.993600e+002 1253.01 1.551157e+003
3.994000e+002 1207.82 1.554514e+003
3.994400e+002 1175.71 1.557875e+003
3.994800e+002 1148.26 1.561240e+003
3.995200e+002 1123.31 1.564608e+003
3.995600e+002 1102.44 1.567980e+003
3.996000e+002 1073.14 1.571355e+003
3.996400e+002 1034.43 1.574732e+003
3.996800e+002 987.22 1.578113e+003
3.997200e+002 937.921 1.581496e+003
3.997600e+002 932.37 1.584880e+003
3.998000e+002 907.567 1.588266e+003
3.998400e+002 878.096 1.591654e+003
3.998800e+002 858.791 1.595042e+003
3.999200e+002 843.235 1.598432e+003
3.999600e+002 802.345 1.601822e+003
4.000000e+002 767.87 1.605213e+003
4.000400e+002 745.229 1.608604e+003
4.000800e+002 733.755 1.611995e+003
4.001200e+002 704.697 1.615386e+003
4.001600e+002 672.224 1.618776e+003
4.002000e+002 663.335 1.622165e+003
4.002400e+002 651.114 1.625553e+003
4.002800e+002 613.81 1.628940e+003
4.003200e+002 598.674 1.632326e+003
4.003600e+002 592.123 1.635710e+003
4.004000e+002 573.324 1.639093e+003
4.004400e+002 557.777 1.642473e+003
4.004800e+002 549.481 1.645852e+003
4.005200e+002 515.189 1.649228e+003
4.005600e+002 499.648 1.652602e+003
4.006000e+002 500.444 1.655973e+003
4.006400e+002 494.825 1.659342e+003
4.006800e+002 484.46 1.662707e+003
4.007200e+002 435.347 1.666070e+003
4.007600e+002 443.32 1.669430e+003
4.008000e+002 444.464 1.672786e+003
4.008400e+002 430.612 1.676138e+003
4.008800e+002 414.429 1.679488e+003
4.009200e+002 388.25 1.682833e+003
4.009600e+002 386.408 1.686175e+003
4.010000e+002 374.405 1.689512e+003
4.010400e+002 355.988 1.692845e+003
4.010800e+002 345.576 1.696174e+003
4.011200e+002 327.334 1.699499e+003
4.011600e+002 319.182 1.702818e+003
4.012000e+002 304.45 1.706133e+003
4.012400e+002 317.474 1.709443e+003
4.012800e+002 306.584 1.712749e+003
4.013200e+002 290.368 1.716049e+003
4.013600e+002 290.739 1.719344e+003
4.014000e+002 278.117 1.722633e+003
4.014400e+002 282.665 1.725918e+003
4.014800e+002 241.886 1.729197e+003
4.015200e+002 245.363 1.732470e+003
4.015600e+002 226.263 1.735737e+003
4.016000e+002 220.084 1.738999e+003
4.016400e+002 242.329 1.742254e+003
4.016800e+002 237.996 1.745504e+003
4.017200e+002 214.67 1.748747e+003
4.017600e+002 197.266 1.751984e+003
4.018000e+002 209.452 1.755215e+003
4.018400e+002 194.143 1.758440e+003
4.018800e+002 200.759 1.761658e+003
4.019200e+002 195.381 1.764869e+003
4.019600e+002 176.009 1.768074e+003
4.020000e+002 160.894 1.771273e+003
4.020400e+002 157.203 1.774464e+003
4.020800e+002 168.102 1.777648e+003
4.021200e+002 161.424 1.780826e+003
4.021600e+002 166.587 1.783996e+003
4.022000e+002 144.758 1.787159e+003
4.022400e+002 139.768 1.790315e+003
4.022800e+002 133.453 1.793464e+003
4.023200e+002 109.645 1.796605e+003
4.023600e+002 116.011 1.799739e+003
4.024000e+002 140.802 1.802865e+003
4.024400e+002 114.349 1.805984e+003
4.024800e+002 89.405 1.809095e+003
4.025200e+002 110.302 1.812198e+003
4.025600e+002 98.957 1.815293e+003
4.026000e+002 91.787 1.818380e+003
4.026400e+002 95.29 1.821460e+003
4.026800e+002 82.886 1.824531e+003
4.027200e+002 80.739 1.827594e+003
4.027600e+002 64.768 1.830649e+003
4.028000e+002 59.387 1.833696e+003
4.028400e+002 58.016 1.836734e+003
4.028800e+002 69.653 1.839764e+003
4.029200e+002 58.631 1.842786e+003
4.029600e+002 53.034 1.845799e+003
4.030000e+002 65.53 1.848803e+003
4.030400e+002 50.118 1.851799e+003
4.030800e+002 39.797 1.854786e+003
4.031200e+002 41.735 1.857765e+003
4.031600e+002 38.932 1.860735e+003
4.032000e+002 40.137 1.863696e+003
4.032400e+002 31.102 1.866648e+003
4.032800e+002 28.242 1.869591e+003
4.033200e+002 26.808 1.872525e+003
4.033600e+002 14.799 1.875451e+003
4.034000e+002 19.55 1.878367e+003
4.034400e+002 3.726 1.881274e+003
4.034800e+002 10.828 1.884172e+003
4.035200e+002 21.023 1.887060e+003
4.035600e+002 9.977 1.889940e+003
4.036000e+002 -0.06 1.892810e+003
4.036400e+002 -11.004 1.895671e+003
4.036800e+002 5.728 1.898522e+003
4.037200e+002 -6.864 1.901364e+003
4.037600e+002 1.053 1.904197e+003
4.038000e+002 1.147 1.907020e+003
4.038400e+002 -2.5 1.909833e+003
4.038800e+002 0 1.914000e+003
4.039200e+002 0 1.906250e+003
4.039600e+002 0 1.897000e+003
4.040000e+002 0 1.903000e+003
4.040400e+002 0 1.911917e+003
4.040800e+002 0 1.917500e+003
4.041200e+002 0 1.904667e+003
4.041600e+002 0 1.902083e+003
4.042000e+002 0 1.915833e+003
4.042400e+002 0 1.913417e+003
4.042800e+002 0 1.906917e+003
4.043200e+002 0 1.915250e+003
4.043600e+002 0 1.930250e+003
4.044000e+002 0 1.932667e+003
4.044400e+002 0 1.904333e+003
4.044800e+002 0 1.911917e+003
4.045200e+002 0 1.933917e+003
4.045600e+002 0 1.918833e+003
4.046000e+002 0 1.933583e+003
4.046400e+002 0 1.923000e+003
4.046800e+002 0 1.952417e+003
4.047200e+002 0 1.946250e+003
4.047600e+002 0 1.932083e+003
4.048000e+002 0 1.950083e+003
4.048400e+002 0 1.959083e+003
4.048800e+002 0 1.958750e+003
4.049200e+002 0 1.956417e+003
4.049600e+002 0 1.953417e+003
4.050000e+002 0 1.966000e+003


==> figures/data/XPS/b3396_pos3_N1s_highres.txt <==
3.930000e+002 0 1.408167e+003
3.930400e+002 0 1.398750e+003
3.930800e+002 0 1.406667e+003
3.931200e+002 0 1.412917e+003
3.931600e+002 0 1.405500e+003
3.932000e+002 0 1.410750e+003
3.932400e+002 0 1.404000e+003
3.932800e+002 0 1.403750e+003
3.933200e+002 0 1.403917e+003
3.933600e+002 0 1.418000e+003
3.934000e+002 0 1.409083e+003
3.934400e+002 0 1.423500e+003
3.934800e+002 0 1.408750e+003
3.935200e+002 0 1.407167e+003
3.935600e+002 0 1.418750e+003
3.936000e+002 0 1.423250e+003
3.936400e+002 0 1.434833e+003
3.936800e+002 0 1.422333e+003
3.937200e+002 0 1.425833e+003
3.937600e+002 0 1.421750e+003
3.938000e+002 0 1.417083e+003
3.938400e+002 0 1.452667e+003
3.938800e+002 0 1.431500e+003
3.939200e+002 0 1.436250e+003
3.939600e+002 0 1.445917e+003
3.940000e+002 0 1.451417e+003
3.940400e+002 0 1.447583e+003
3.940800e+002 0 1.451667e+003
3.941200e+002 0 1.446667e+003
3.941600e+002 0 1.443333e+003
3.942000e+002 0 1.441583e+003
3.942400e+002 0 1.456000e+003
3.942800e+002 0 1.458750e+003
3.943200e+002 6.5 1.457167e+003
3.943600e+002 -8.084 1.457167e+003
3.944000e+002 -7.5 1.457167e+003
3.944400e+002 6.25 1.457167e+003
3.944800e+002 18.5 1.457167e+003
3.945200e+002 22.916 1.457167e+003
3.945600e+002 31.166 1.457167e+003
3.946000e+002 24.415 1.457168e+003
3.946400e+002 31.998 1.457169e+003
3.946800e+002 44.08 1.457170e+003
3.947200e+002 51.246 1.457171e+003
3.947600e+002 50.328 1.457172e+003
3.948000e+002 55.326 1.457174e+003
3.948400e+002 66.823 1.457177e+003
3.948800e+002 58.654 1.457179e+003
3.949200e+002 68.901 1.457182e+003
3.949600e+002 90.147 1.457186e+003
3.950000e+002 87.31 1.457190e+003
3.950400e+002 106.222 1.457195e+003
3.950800e+002 108.05 1.457200e+003
3.951200e+002 128.711 1.457206e+003
3.951600e+002 150.287 1.457213e+003
3.952000e+002 178.529 1.457221e+003
3.952400e+002 195.937 1.457230e+003
3.952800e+002 226.259 1.457241e+003
3.953200e+002 280.58 1.457253e+003
3.953600e+002 315.151 1.457266e+003
3.954000e+002 358.218 1.457282e+003
3.954400e+002 426.532 1.457301e+003
3.954800e+002 520.595 1.457322e+003
3.955200e+002 618.821 1.457346e+003
3.955600e+002 740.292 1.457375e+003
3.956000e+002 893.342 1.457408e+003
3.956400e+002 1095.55 1.457447e+003
3.956800e+002 1300.42 1.457494e+003
3.957200e+002 1570.37 1.457549e+003
3.957600e+002 1877.72 1.457614e+003
3.958000e+002 2229.39 1.457692e+003
3.958400e+002 2547.8 1.457784e+003
3.958800e+002 2993.86 1.457894e+003
3.959200e+002 3426.89 1.458023e+003
3.959600e+002 3882.24 1.458174e+003
3.960000e+002 4307.82 1.458351e+003
3.960400e+002 4686.36 1.458557e+003
3.960800e+002 5095.87 1.458793e+003
3.961200e+002 5525.19 1.459063e+003
3.961600e+002 5924.71 1.459370e+003
3.962000e+002 6373.28 1.459715e+003
3.962400e+002 6811.06 1.460103e+003
3.962800e+002 7305.8 1.460535e+003
3.963200e+002 7839.98 1.461015e+003
3.963600e+002 8403.12 1.461547e+003
3.964000e+002 9012.11 1.462135e+003
3.964400e+002 9662.55 1.462781e+003
3.964800e+002 10248.5 1.463491e+003
3.965200e+002 10778.4 1.464269e+003
3.965600e+002 11209.6 1.465118e+003
3.966000e+002 11560.8 1.466040e+003
3.966400e+002 11872.7 1.467038e+003
3.966800e+002 11956.7 1.468115e+003
3.967200e+002 12012.7 1.469270e+003
3.967600e+002 11988.9 1.470504e+003
3.968000e+002 12005.5 1.471817e+003
3.968400e+002 12029 1.473208e+003
3.968800e+002 12151.7 1.474679e+003
3.969200e+002 12400.9 1.476229e+003
3.969600e+002 12727 1.477861e+003
3.970000e+002 13154.6 1.479576e+003
3.970400e+002 13680 1.481378e+003
3.970800e+002 14147.4 1.483269e+003
3.971200e+002 14560.8 1.485252e+003
3.971600e+002 14850.7 1.487332e+003
3.972000e+002 15018.9 1.489508e+003
3.972400e+002 14931.2 1.491783e+003
3.972800e+002 14630.3 1.494155e+003
3.973200e+002 14082.2 1.496623e+003
3.973600e+002 13411.1 1.499183e+003
3.974000e+002 12570 1.501831e+003
3.974400e+002 11640.7 1.504560e+003
3.974800e+002 10605.9 1.507366e+003
3.975200e+002 9627.34 1.510240e+003
3.975600e+002 8725.4 1.513176e+003
3.976000e+002 7820.42 1.516168e+003
3.976400e+002 7040.87 1.519211e+003
3.976800e+002 6311.37 1.522299e+003
3.977200e+002 5655.82 1.525427e+003
3.977600e+002 5119.91 1.528590e+003
3.978000e+002 4665.21 1.531786e+003
3.978400e+002 4326.99 1.535011e+003
3.978800e+002 3965.57 1.538263e+003
3.979200e+002 3710.88 1.541539e+003
3.979600e+002 3459.91 1.544837e+003
3.980000e+002 3271.01 1.548157e+003
3.980400e+002 3086.01 1.551495e+003
3.980800e+002 2953.4 1.554853e+003
3.981200e+002 2814.52 1.558227e+003
3.981600e+002 2701.71 1.561618e+003
3.982000e+002 2599.98 1.565024e+003
3.982400e+002 2489.22 1.568444e+003
3.982800e+002 2395.54 1.571879e+003
3.983200e+002 2336.51 1.575327e+003
3.983600e+002 2255.8 1.578788e+003
3.984000e+002 2221.49 1.582261e+003
3.984400e+002 2139.67 1.585745e+003
3.984800e+002 2082.59 1.589241e+003
3.985200e+002 2048 1.592748e+003
3.985600e+002 2005.82 1.596265e+003
3.986000e+002 1962.29 1.599792e+003
3.986400e+002 1944.59 1.603329e+003
3.986800e+002 1913.29 1.606875e+003
3.987200e+002 1886.24 1.610431e+003
3.987600e+002 1853.25 1.613996e+003
3.988000e+002 1839.43 1.617569e+003
3.988400e+002 1803.77 1.621151e+003
3.988800e+002 1782.26 1.624741e+003
3.989200e+002 1772.99 1.628340e+003
3.989600e+002 1762.14 1.631946e+003
3.990000e+002 1732.94 1.635560e+003
3.990400e+002 1695.9 1.639181e+003
3.990800e+002 1658.27 1.642809e+003
3.991200e+002 1646.56 1.646445e+003
3.991600e+002 1628.58 1.650087e+003
3.992000e+002 1586.68 1.653735e+003
3.992400e+002 1578.03 1.657389e+003
3.992800e+002 1563.03 1.661050e+003
3.993200e+002 1530.62 1.664716e+003
3.993600e+002 1501.11 1.668388e+003
3.994000e+002 1463.02 1.672065e+003
3.994400e+002 1421 1.675747e+003
3.994800e+002 1399.32 1.679433e+003
3.995200e+002 1358.13 1.683124e+003
3.995600e+002 1315.26 1.686819e+003
3.996000e+002 1306.4 1.690518e+003
3.996400e+002 1261.36 1.694220e+003
3.996800e+002 1222.24 1.697925e+003
3.997200e+002 1201.03 1.701633e+003
3.997600e+002 1144.32 1.705343e+003
3.998000e+002 1106.11 1.709056e+003
3.998400e+002 1084.23 1.712770e+003
3.998800e+002 1083.43 1.716486e+003
3.999200e+002 1064.88 1.720204e+003
3.999600e+002 1010.58 1.723923e+003
4.000000e+002 976.191 1.727642e+003
4.000400e+002 972.054 1.731363e+003
4.000800e+002 954.667 1.735083e+003
4.001200e+002 902.778 1.738805e+003
4.001600e+002 868.307 1.742526e+003
4.002000e+002 854.087 1.746246e+003
4.002400e+002 824.784 1.749966e+003
4.002800e+002 790.065 1.753685e+003
4.003200e+002 789.847 1.757403e+003
4.003600e+002 785.38 1.761120e+003
4.004000e+002 751.997 1.764836e+003
4.004400e+002 719.283 1.768550e+003
4.004800e+002 706.155 1.772262e+003
4.005200e+002 683.112 1.775971e+003
4.005600e+002 664.654 1.779679e+003
4.006000e+002 652.116 1.783384e+003
4.006400e+002 632.246 1.787087e+003
4.006800e+002 606.63 1.790787e+003
4.007200e+002 575.933 1.794484e+003
4.007600e+002 536.99 1.798177e+003
4.008000e+002 551.8 1.801867e+003
4.008400e+002 533.03 1.805553e+003
4.008800e+002 519.347 1.809236e+003
4.009200e+002 483.669 1.812914e+003
4.009600e+002 479.995 1.816588e+003
4.010000e+002 444.159 1.820258e+003
4.010400e+002 444.326 1.823924e+003
4.010800e+002 422.583 1.827584e+003
4.011200e+002 397.26 1.831240e+003
4.011600e+002 413.027 1.834890e+003
4.012000e+002 391.797 1.838536e+003
4.012400e+002 370.574 1.842176e+003
4.012800e+002 372.439 1.845811e+003
4.013200e+002 363.227 1.849440e+003
4.013600e+002 348.019 1.853064e+003
4.014000e+002 332.152 1.856681e+003
4.014400e+002 329.04 1.860293e+003
4.014800e+002 323.351 1.863899e+003
4.015200e+002 300.085 1.867498e+003
4.015600e+002 290.575 1.871092e+003
4.016000e+002 285.405 1.874678e+003
4.016400e+002 264.659 1.878258e+003
4.016800e+002 237.418 1.881832e+003
4.017200e+002 235.935 1.885398e+003
4.017600e+002 222.292 1.888958e+003
4.018000e+002 207.74 1.892510e+003
4.018400e+002 223.029 1.896054e+003
4.018800e+002 222.575 1.899592e+003
4.019200e+002 199.795 1.903122e+003
4.019600e+002 179.105 1.906645e+003
4.020000e+002 179.674 1.910159e+003
4.020400e+002 169.334 1.913666e+003
4.020800e+002 170.667 1.917166e+003
4.021200e+002 169.76 1.920657e+003
4.021600e+002 145.36 1.924140e+003
4.022000e+002 139.635 1.927615e+003
4.022400e+002 136.336 1.931081e+003
4.022800e+002 140.46 1.934540e+003
4.023200e+002 151.01 1.937990e+003
4.023600e+002 138.069 1.941431e+003
4.024000e+002 115.136 1.944864e+003
4.024400e+002 119.962 1.948288e+003
4.024800e+002 108.213 1.951704e+003
4.025200e+002 93.556 1.955111e+003
4.025600e+002 92.908 1.958509e+003
4.026000e+002 94.685 1.961898e+003
4.026400e+002 66.473 1.965277e+003
4.026800e+002 72.352 1.968648e+003
4.027200e+002 74.324 1.972009e+003
4.027600e+002 76.389 1.975361e+003
4.028000e+002 68.213 1.978704e+003
4.028400e+002 70.963 1.982037e+003
4.028800e+002 49.722 1.985361e+003
4.029200e+002 36.492 1.988675e+003
4.029600e+002 40.52 1.991980e+003
4.030000e+002 56.392 1.995275e+003
4.030400e+002 65.44 1.998560e+003
4.030800e+002 51.082 2.001835e+003
4.031200e+002 27.732 2.005101e+003
4.031600e+002 25.311 2.008356e+003
4.032000e+002 30.398 2.011602e+003
4.032400e+002 6.912 2.014838e+003
4.032800e+002 20.77 2.018063e+003
4.033200e+002 18.721 2.021279e+003
4.033600e+002 1.599 2.024484e+003
4.034000e+002 11.154 2.027679e+003
4.034400e+002 5.804 2.030863e+003
4.034800e+002 25.962 2.034038e+003
4.035200e+002 14.798 2.037202e+003
4.035600e+002 17.562 2.040355e+003
4.036000e+002 12.834 2.043499e+003
4.036400e+002 28.451 2.046632e+003
4.036800e+002 15.663 2.049754e+003
4.037200e+002 -9.699 2.052866e+003
4.037600e+002 -2.468 2.055968e+003
4.038000e+002 3.858 2.059059e+003
4.038400e+002 2.611 2.062139e+003
4.038800e+002 0 2.058750e+003
4.039200e+002 0 2.056000e+003
4.039600e+002 0 2.055583e+003
4.040000e+002 0 2.060833e+003
4.040400e+002 0 2.075750e+003
4.040800e+002 0 2.073667e+003
4.041200e+002 0 2.071917e+003
4.041600e+002 0 2.061417e+003
4.042000e+002 0 2.077583e+003
4.042400e+002 0 2.075583e+003
4.042800e+002 0 2.078417e+003
4.043200e+002 0 2.074583e+003
4.043600e+002 0 2.068833e+003
4.044000e+002 0 2.088667e+003
4.044400e+002 0 2.100583e+003
4.044800e+002 0 2.081167e+003
4.045200e+002 0 2.096500e+003
4.045600e+002 0 2.092833e+003
4.046000e+002 0 2.106417e+003
4.046400e+002 0 2.111917e+003
4.046800e+002 0 2.114667e+003
4.047200e+002 0 2.100333e+003
4.047600e+002 0 2.095417e+003
4.048000e+002 0 2.110500e+003
4.048400e+002 0 2.107000e+003
4.048800e+002 0 2.111583e+003
4.049200e+002 0 2.118250e+003
4.049600e+002 0 2.130750e+003
4.050000e+002 0 2.141333e+003


==> figures/data/XPS/b3396_pos4_N1s_highres.txt <==
3.930000e+002 0 1.367333e+003
3.930400e+002 0 1.381917e+003
3.930800e+002 0 1.383167e+003
3.931200e+002 0 1.388000e+003
3.931600e+002 0 1.387667e+003
3.932000e+002 0 1.397083e+003
3.932400e+002 0 1.390750e+003
3.932800e+002 0 1.394167e+003
3.933200e+002 0 1.385167e+003
3.933600e+002 0 1.372750e+003
3.934000e+002 0 1.367917e+003
3.934400e+002 0 1.388333e+003
3.934800e+002 0 1.390250e+003
3.935200e+002 0 1.396750e+003
3.935600e+002 0 1.392833e+003
3.936000e+002 0 1.400417e+003
3.936400e+002 0 1.386167e+003
3.936800e+002 0 1.382833e+003
3.937200e+002 0 1.396583e+003
3.937600e+002 0 1.397000e+003
3.938000e+002 0 1.380833e+003
3.938400e+002 0 1.392500e+003
3.938800e+002 0 1.393000e+003
3.939200e+002 0 1.406833e+003
3.939600e+002 0 1.411417e+003
3.940000e+002 0 1.417083e+003
3.940400e+002 0 1.410833e+003
3.940800e+002 0 1.414083e+003
3.941200e+002 0 1.418833e+003
3.941600e+002 0 1.426583e+003
3.942000e+002 0 1.417833e+003
3.942400e+002 0 1.424750e+003
3.942800e+002 0 1.414167e+003
3.943200e+002 3.583 1.425000e+003
3.943600e+002 7.25 1.425000e+003
3.944000e+002 19.417 1.425000e+003
3.944400e+002 13.083 1.425000e+003
3.944800e+002 -0.418 1.425001e+003
3.945200e+002 1.832 1.425001e+003
3.945600e+002 15.499 1.425001e+003
3.946000e+002 34.081 1.425002e+003
3.946400e+002 20.415 1.425002e+003
3.946800e+002 42.33 1.425003e+003
3.947200e+002 49.329 1.425004e+003
3.947600e+002 22.578 1.425005e+003
3.948000e+002 50.41 1.425007e+003
3.948400e+002 72.991 1.425009e+003
3.948800e+002 63.572 1.425011e+003
3.949200e+002 62.903 1.425014e+003
3.949600e+002 85.9 1.425017e+003
3.950000e+002 90.396 1.425021e+003
3.950400e+002 96.725 1.425025e+003
3.950800e+002 118.97 1.425030e+003
3.951200e+002 124.714 1.425036e+003
3.951600e+002 142.208 1.425042e+003
3.952000e+002 145.867 1.425050e+003
3.952400e+002 195.692 1.425058e+003
3.952800e+002 226.932 1.425068e+003
3.953200e+002 249.421 1.425079e+003
3.953600e+002 301.825 1.425092e+003
3.954000e+002 359.061 1.425106e+003
3.954400e+002 450.459 1.425124e+003
3.954800e+002 522.273 1.425144e+003
3.955200e+002 623.166 1.425167e+003
3.955600e+002 755.722 1.425195e+003
3.956000e+002 909.94 1.425227e+003
3.956400e+002 1087.48 1.425266e+003
3.956800e+002 1318.44 1.425312e+003
3.957200e+002 1575.22 1.425366e+003
3.957600e+002 1866.9 1.425431e+003
3.958000e+002 2209.66 1.425508e+003
3.958400e+002 2559.23 1.425599e+003
3.958800e+002 2938.88 1.425707e+003
3.959200e+002 3318.08 1.425835e+003
3.959600e+002 3682.35 1.425984e+003
3.960000e+002 4073.68 1.426157e+003
3.960400e+002 4438.06 1.426357e+003
3.960800e+002 4822 1.426586e+003
3.961200e+002 5134.9 1.426847e+003
3.961600e+002 5442.28 1.427142e+003
3.962000e+002 5793.03 1.427472e+003
3.962400e+002 6183.33 1.427840e+003
3.962800e+002 6577.5 1.428248e+003
3.963200e+002 7082.63 1.428700e+003
3.963600e+002 7535.05 1.429198e+003
3.964000e+002 8057.17 1.429746e+003
3.964400e+002 8565.49 1.430346e+003
3.964800e+002 9044.33 1.431002e+003
3.965200e+002 9471.78 1.431718e+003
3.965600e+002 9823.42 1.432495e+003
3.966000e+002 10121 1.433337e+003
3.966400e+002 10263.6 1.434245e+003
3.966800e+002 10398.2 1.435221e+003
3.967200e+002 10579.7 1.436264e+003
3.967600e+002 10706.6 1.437376e+003
3.968000e+002 10889.4 1.438559e+003
3.968400e+002 11182.9 1.439813e+003
3.968800e+002 11649 1.441139e+003
3.969200e+002 12240.5 1.442542e+003
3.969600e+002 12938.8 1.444025e+003
3.970000e+002 13701.7 1.445592e+003
3.970400e+002 14598.1 1.447249e+003
3.970800e+002 15425.2 1.449001e+003
3.971200e+002 16093.1 1.450853e+003
3.971600e+002 16672.7 1.452811e+003
3.972000e+002 16926.6 1.454877e+003
3.972400e+002 16874.9 1.457054e+003
3.972800e+002 16568.8 1.459341e+003
3.973200e+002 15961.3 1.461736e+003
3.973600e+002 15037.9 1.464235e+003
3.974000e+002 14046.9 1.466832e+003
3.974400e+002 12845.2 1.469520e+003
3.974800e+002 11648.2 1.472291e+003
3.975200e+002 10491.1 1.475137e+003
3.975600e+002 9383.45 1.478052e+003
3.976000e+002 8332.56 1.481026e+003
3.976400e+002 7381.28 1.484054e+003
3.976800e+002 6557.04 1.487129e+003
3.977200e+002 5885.5 1.490246e+003
3.977600e+002 5288.18 1.493400e+003
3.978000e+002 4781.91 1.496587e+003
3.978400e+002 4344.78 1.499804e+003
3.978800e+002 4033.37 1.503048e+003
3.979200e+002 3763.02 1.506316e+003
3.979600e+002 3520.56 1.509607e+003
3.980000e+002 3297.58 1.512920e+003
3.980400e+002 3111.92 1.516252e+003
3.980800e+002 2915.32 1.519602e+003
3.981200e+002 2800.53 1.522970e+003
3.981600e+002 2663.98 1.526353e+003
3.982000e+002 2554.25 1.529752e+003
3.982400e+002 2512.25 1.533165e+003
3.982800e+002 2412.07 1.536592e+003
3.983200e+002 2331.38 1.540033e+003
3.983600e+002 2245.68 1.543486e+003
3.984000e+002 2214.13 1.546951e+003
3.984400e+002 2146.49 1.550428e+003
3.984800e+002 2087.58 1.553917e+003
3.985200e+002 2038.5 1.557416e+003
3.985600e+002 1975.16 1.560925e+003
3.986000e+002 1949.81 1.564445e+003
3.986400e+002 1950.44 1.567974e+003
3.986800e+002 1912.32 1.571512e+003
3.987200e+002 1873.27 1.575060e+003
3.987600e+002 1831.55 1.578617e+003
3.988000e+002 1786.07 1.582183e+003
3.988400e+002 1791.83 1.585756e+003
3.988800e+002 1775.25 1.589338e+003
3.989200e+002 1772.74 1.592928e+003
3.989600e+002 1740.14 1.596525e+003
3.990000e+002 1713.79 1.600131e+003
3.990400e+002 1684.01 1.603743e+003
3.990800e+002 1668.47 1.607363e+003
3.991200e+002 1643.93 1.610989e+003
3.991600e+002 1633.38 1.614623e+003
3.992000e+002 1616.9 1.618262e+003
3.992400e+002 1590.18 1.621908e+003
3.992800e+002 1537.36 1.625560e+003
3.993200e+002 1515.03 1.629218e+003
3.993600e+002 1483.54 1.632881e+003
3.994000e+002 1450.7 1.636550e+003
3.994400e+002 1428.19 1.640223e+003
3.994800e+002 1422.1 1.643901e+003
3.995200e+002 1381.08 1.647583e+003
3.995600e+002 1339.31 1.651269e+003
3.996000e+002 1298.21 1.654960e+003
3.996400e+002 1275.76 1.658653e+003
3.996800e+002 1249.82 1.662350e+003
3.997200e+002 1223.78 1.666050e+003
3.997600e+002 1188.5 1.669753e+003
3.998000e+002 1164.71 1.673458e+003
3.998400e+002 1135.5 1.677166e+003
3.998800e+002 1141.04 1.680875e+003
3.999200e+002 1072.5 1.684586e+003
3.999600e+002 1049.28 1.688299e+003
4.000000e+002 1025.82 1.692013e+003
4.000400e+002 992.522 1.695728e+003
4.000800e+002 992.307 1.699443e+003
4.001200e+002 936.091 1.703159e+003
4.001600e+002 910.958 1.706875e+003
4.002000e+002 909.242 1.710591e+003
4.002400e+002 875.193 1.714307e+003
4.002800e+002 849.478 1.718022e+003
4.003200e+002 833.263 1.721737e+003
4.003600e+002 822.299 1.725451e+003
4.004000e+002 791.67 1.729163e+003
4.004400e+002 758.458 1.732875e+003
4.004800e+002 724.748 1.736585e+003
4.005200e+002 702.791 1.740292e+003
4.005600e+002 683.335 1.743998e+003
4.006000e+002 664.715 1.747702e+003
4.006400e+002 656.264 1.751403e+003
4.006800e+002 626.732 1.755101e+003
4.007200e+002 607.203 1.758797e+003
4.007600e+002 580.678 1.762489e+003
4.008000e+002 581.655 1.766178e+003
4.008400e+002 527.803 1.769864e+003
4.008800e+002 512.037 1.773546e+003
4.009200e+002 519.276 1.777224e+003
4.009600e+002 498.685 1.780898e+003
4.010000e+002 474.265 1.784568e+003
4.010400e+002 465.266 1.788234e+003
4.010800e+002 443.938 1.791895e+003
4.011200e+002 407.532 1.795551e+003
4.011600e+002 443.215 1.799202e+003
4.012000e+002 391.069 1.802848e+003
4.012400e+002 384.76 1.806490e+003
4.012800e+002 380.208 1.810125e+003
4.013200e+002 368.244 1.813756e+003
4.013600e+002 334.703 1.817380e+003
4.014000e+002 333.084 1.820999e+003
4.014400e+002 319.971 1.824612e+003
4.014800e+002 299.031 1.828219e+003
4.015200e+002 293.43 1.831820e+003
4.015600e+002 265.919 1.835414e+003
4.016000e+002 258.749 1.839001e+003
4.016400e+002 274.251 1.842582e+003
4.016800e+002 262.093 1.846157e+003
4.017200e+002 226.609 1.849724e+003
4.017600e+002 240.133 1.853284e+003
4.018000e+002 240.995 1.856838e+003
4.018400e+002 207.283 1.860384e+003
4.018800e+002 206.244 1.863923e+003
4.019200e+002 192.379 1.867454e+003
4.019600e+002 169.605 1.870978e+003
4.020000e+002 176.673 1.874494e+003
4.020400e+002 178.831 1.878002e+003
4.020800e+002 173.997 1.881503e+003
4.021200e+002 138.338 1.884995e+003
4.021600e+002 143.27 1.888480e+003
4.022000e+002 146.794 1.891956e+003
4.022400e+002 146.243 1.895424e+003
4.022800e+002 132.284 1.898883e+003
4.023200e+002 139.832 1.902335e+003
4.023600e+002 117.639 1.905778e+003
4.024000e+002 107.205 1.909212e+003
4.024400e+002 113.53 1.912637e+003
4.024800e+002 96.363 1.916054e+003
4.025200e+002 84.038 1.919462e+003
4.025600e+002 90.639 1.922861e+003
4.026000e+002 75.082 1.926251e+003
4.026400e+002 84.701 1.929632e+003
4.026800e+002 84.913 1.933004e+003
4.027200e+002 70.551 1.936366e+003
4.027600e+002 67.947 1.939720e+003
4.028000e+002 62.104 1.943063e+003
4.028400e+002 63.102 1.946398e+003
4.028800e+002 46.944 1.949723e+003
4.029200e+002 55.379 1.953038e+003
4.029600e+002 58.823 1.956344e+003
4.030000e+002 47.276 1.959641e+003
4.030400e+002 55.573 1.962927e+003
4.030800e+002 51.046 1.966204e+003
4.031200e+002 49.446 1.969471e+003
4.031600e+002 50.104 1.972729e+003
4.032000e+002 52.107 1.975976e+003
4.032400e+002 39.369 1.979214e+003
4.032800e+002 44.309 1.982441e+003
4.033200e+002 32.174 1.985659e+003
4.033600e+002 16.466 1.988867e+003
4.034000e+002 27.603 1.992064e+003
4.034400e+002 16.165 1.995252e+003
4.034800e+002 23.821 1.998429e+003
4.035200e+002 12.737 2.001596e+003
4.035600e+002 13.915 2.004752e+003
4.036000e+002 8.269 2.007898e+003
4.036400e+002 23.549 2.011034e+003
4.036800e+002 -0.992 2.014159e+003
4.037200e+002 14.976 2.017274e+003
4.037600e+002 7.455 2.020378e+003
4.038000e+002 3.695 2.023472e+003
4.038400e+002 -4.806 2.026556e+003
4.038800e+002 0 2.030750e+003
4.039200e+002 0 2.040500e+003
4.039600e+002 0 2.047833e+003
4.040000e+002 0 2.035250e+003
4.040400e+002 0 2.038250e+003
4.040800e+002 0 2.024500e+003
4.041200e+002 0 2.041333e+003
4.041600e+002 0 2.048167e+003
4.042000e+002 0 2.055167e+003
4.042400e+002 0 2.029417e+003
4.042800e+002 0 2.026667e+003
4.043200e+002 0 2.047917e+003
4.043600e+002 0 2.057917e+003
4.044000e+002 0 2.054250e+003
4.044400e+002 0 2.057833e+003
4.044800e+002 0 2.066583e+003
4.045200e+002 0 2.047167e+003
4.045600e+002 0 2.080000e+003
4.046000e+002 0 2.067000e+003
4.046400e+002 0 2.063417e+003
4.046800e+002 0 2.052083e+003
4.047200e+002 0 2.056250e+003
4.047600e+002 0 2.047833e+003
4.048000e+002 0 2.083250e+003
4.048400e+002 0 2.076917e+003
4.048800e+002 0 2.071417e+003
4.049200e+002 0 2.081833e+003
4.049600e+002 0 2.092250e+003
4.050000e+002 0 2.079000e+003


==> figures/data/XPS/b3396_pos5_N1s_highres.txt <==
3.930000e+002 0 1.354250e+003
3.930400e+002 0 1.327333e+003
3.930800e+002 0 1.342833e+003
3.931200e+002 0 1.334000e+003
3.931600e+002 0 1.353833e+003
3.932000e+002 0 1.335417e+003
3.932400e+002 0 1.343417e+003
3.932800e+002 0 1.330583e+003
3.933200e+002 0 1.338667e+003
3.933600e+002 0 1.351750e+003
3.934000e+002 0 1.336167e+003
3.934400e+002 0 1.348583e+003
3.934800e+002 0 1.347917e+003
3.935200e+002 0 1.346167e+003
3.935600e+002 0 1.342333e+003
3.936000e+002 0 1.352250e+003
3.936400e+002 0 1.353500e+003
3.936800e+002 0 1.355000e+003
3.937200e+002 0 1.361417e+003
3.937600e+002 0 1.365083e+003
3.938000e+002 0 1.353667e+003
3.938400e+002 0 1.379250e+003
3.938800e+002 0 1.366500e+003
3.939200e+002 0 1.351167e+003
3.939600e+002 0 1.361917e+003
3.940000e+002 0 1.370333e+003
3.940400e+002 0 1.363750e+003
3.940800e+002 0 1.367500e+003
3.941200e+002 0 1.369250e+003
3.941600e+002 0 1.382583e+003
3.942000e+002 0 1.388083e+003
3.942400e+002 0 1.376750e+003
3.942800e+002 0 1.376833e+003
3.943200e+002 -1.917 1.385917e+003
3.943600e+002 11 1.385917e+003
3.944000e+002 3.583 1.385917e+003
3.944400e+002 11.333 1.385917e+003
3.944800e+002 15.083 1.385917e+003
3.945200e+002 17 1.385917e+003
3.945600e+002 24.915 1.385918e+003
3.946000e+002 12.832 1.385918e+003
3.946400e+002 15.914 1.385919e+003
3.946800e+002 22.08 1.385920e+003
3.947200e+002 26.913 1.385920e+003
3.947600e+002 42.579 1.385921e+003
3.948000e+002 44.16 1.385923e+003
3.948400e+002 60.743 1.385924e+003
3.948800e+002 72.157 1.385926e+003
3.949200e+002 67.238 1.385929e+003
3.949600e+002 73.568 1.385932e+003
3.950000e+002 91.898 1.385935e+003
3.950400e+002 95.228 1.385939e+003
3.950800e+002 109.639 1.385944e+003
3.951200e+002 127.551 1.385949e+003
3.951600e+002 151.545 1.385955e+003
3.952000e+002 156.371 1.385962e+003
3.952400e+002 176.28 1.385970e+003
3.952800e+002 231.188 1.385979e+003
3.953200e+002 266.26 1.385990e+003
3.953600e+002 302.747 1.386003e+003
3.954000e+002 349.733 1.386017e+003
3.954400e+002 422.299 1.386034e+003
3.954800e+002 512.947 1.386053e+003
3.955200e+002 642.007 1.386076e+003
3.955600e+002 775.314 1.386103e+003
3.956000e+002 908.865 1.386135e+003
3.956400e+002 1082.66 1.386173e+003
3.956800e+002 1316.12 1.386217e+003
3.957200e+002 1577.06 1.386271e+003
3.957600e+002 1873.17 1.386334e+003
3.958000e+002 2177.01 1.386410e+003
3.958400e+002 2523.92 1.386499e+003
3.958800e+002 2894.81 1.386605e+003
3.959200e+002 3226.44 1.386730e+003
3.959600e+002 3581.21 1.386876e+003
3.960000e+002 3914.95 1.387045e+003
3.960400e+002 4208.59 1.387239e+003
3.960800e+002 4543.37 1.387460e+003
3.961200e+002 4843.29 1.387711e+003
3.961600e+002 5138.76 1.387993e+003
3.962000e+002 5453.61 1.388308e+003
3.962400e+002 5766.59 1.388659e+003
3.962800e+002 6122.87 1.389046e+003
3.963200e+002 6508.28 1.389474e+003
3.963600e+002 6909.14 1.389943e+003
3.964000e+002 7329.38 1.390457e+003
3.964400e+002 7730.81 1.391019e+003
3.964800e+002 8123.79 1.391630e+003
3.965200e+002 8412.46 1.392294e+003
3.965600e+002 8694.57 1.393012e+003
3.966000e+002 8928.46 1.393786e+003
3.966400e+002 9096.63 1.394618e+003
3.966800e+002 9260.82 1.395509e+003
3.967200e+002 9386.54 1.396459e+003
3.967600e+002 9627.78 1.397470e+003
3.968000e+002 9932.71 1.398543e+003
3.968400e+002 10393 1.399680e+003
3.968800e+002 11020.7 1.400883e+003
3.969200e+002 11824.7 1.402158e+003
3.969600e+002 12770.6 1.403509e+003
3.970000e+002 13713.5 1.404943e+003
3.970400e+002 14799.2 1.406465e+003
3.970800e+002 15740.9 1.408082e+003
3.971200e+002 16548.8 1.409800e+003
3.971600e+002 17126.9 1.411625e+003
3.972000e+002 17444.1 1.413561e+003
3.972400e+002 17361.1 1.415608e+003
3.972800e+002 16980.9 1.417768e+003
3.973200e+002 16324.2 1.420036e+003
3.973600e+002 15337.1 1.422410e+003
3.974000e+002 14154.5 1.424882e+003
3.974400e+002 12883.8 1.427445e+003
3.974800e+002 11631.1 1.430090e+003
3.975200e+002 10363.5 1.432809e+003
3.975600e+002 9157.49 1.435595e+003
3.976000e+002 8110.73 1.438438e+003
3.976400e+002 7195.5 1.441333e+003
3.976800e+002 6369.81 1.444274e+003
3.977200e+002 5656.41 1.447254e+003
3.977600e+002 5073.4 1.450269e+003
3.978000e+002 4603.43 1.453316e+003
3.978400e+002 4217.44 1.456391e+003
3.978800e+002 3874.26 1.459492e+003
3.979200e+002 3603.63 1.462616e+003
3.979600e+002 3382.66 1.465762e+003
3.980000e+002 3176.65 1.468928e+003
3.980400e+002 3000.22 1.472112e+003
3.980800e+002 2829.35 1.475314e+003
3.981200e+002 2730.13 1.478533e+003
3.981600e+002 2580.57 1.481766e+003
3.982000e+002 2475.9 1.485015e+003
3.982400e+002 2364.89 1.488277e+003
3.982800e+002 2302.2 1.491552e+003
3.983200e+002 2245.58 1.494840e+003
3.983600e+002 2182.61 1.498139e+003
3.984000e+002 2115.88 1.501451e+003
3.984400e+002 2051.48 1.504773e+003
3.984800e+002 2003.31 1.508106e+003
3.985200e+002 1949.8 1.511449e+003
3.985600e+002 1937.12 1.514802e+003
3.986000e+002 1886 1.518165e+003
3.986400e+002 1877.8 1.521536e+003
3.986800e+002 1815.5 1.524917e+003
3.987200e+002 1801.86 1.528307e+003
3.987600e+002 1790.46 1.531705e+003
3.988000e+002 1768.06 1.535111e+003
3.988400e+002 1748.06 1.538526e+003
3.988800e+002 1723.63 1.541948e+003
3.989200e+002 1687.79 1.545378e+003
3.989600e+002 1691.85 1.548815e+003
3.990000e+002 1695.66 1.552260e+003
3.990400e+002 1652.04 1.555711e+003
3.990800e+002 1642.16 1.559170e+003
3.991200e+002 1606.03 1.562636e+003
3.991600e+002 1545.06 1.566108e+003
3.992000e+002 1559.66 1.569585e+003
3.992400e+002 1537.26 1.573069e+003
3.992800e+002 1501.61 1.576559e+003
3.993200e+002 1484.2 1.580054e+003
3.993600e+002 1443.86 1.583555e+003
3.994000e+002 1404.77 1.587060e+003
3.994400e+002 1400.6 1.590570e+003
3.994800e+002 1375.58 1.594085e+003
3.995200e+002 1358.81 1.597604e+003
3.995600e+002 1322.96 1.601127e+003
3.996000e+002 1290.43 1.604653e+003
3.996400e+002 1238.82 1.608184e+003
3.996800e+002 1202.78 1.611717e+003
3.997200e+002 1179.66 1.615254e+003
3.997600e+002 1151.96 1.618792e+003
3.998000e+002 1122.08 1.622334e+003
3.998400e+002 1124.71 1.625877e+003
3.998800e+002 1104.24 1.629422e+003
3.999200e+002 1065.78 1.632969e+003
3.999600e+002 1010.4 1.636518e+003
4.000000e+002 1009.43 1.640068e+003
4.000400e+002 975.714 1.643619e+003
4.000800e+002 930.663 1.647170e+003
4.001200e+002 958.195 1.650722e+003
4.001600e+002 955.309 1.654274e+003
4.002000e+002 892.923 1.657827e+003
4.002400e+002 872.371 1.661379e+003
4.002800e+002 849.819 1.664931e+003
4.003200e+002 814.184 1.668483e+003
4.003600e+002 784.966 1.672034e+003
4.004000e+002 756.833 1.675584e+003
4.004400e+002 737.618 1.679132e+003
4.004800e+002 724.321 1.682679e+003
4.005200e+002 709.943 1.686224e+003
4.005600e+002 673.565 1.689768e+003
4.006000e+002 669.274 1.693309e+003
4.006400e+002 628.319 1.696848e+003
4.006800e+002 607.699 1.700384e+003
4.007200e+002 577.249 1.703918e+003
4.007600e+002 549.634 1.707449e+003
4.008000e+002 547.941 1.710976e+003
4.008400e+002 531.416 1.714501e+003
4.008800e+002 503.229 1.718021e+003
4.009200e+002 470.129 1.721538e+003
4.009600e+002 461.616 1.725051e+003
4.010000e+002 445.273 1.728560e+003
4.010400e+002 429.269 1.732064e+003
4.010800e+002 421.269 1.735564e+003
4.011200e+002 417.19 1.739060e+003
4.011600e+002 395.617 1.742550e+003
4.012000e+002 397.464 1.746036e+003
4.012400e+002 379.066 1.749517e+003
4.012800e+002 350.424 1.752993e+003
4.013200e+002 341.704 1.756463e+003
4.013600e+002 316.322 1.759928e+003
4.014000e+002 309.195 1.763388e+003
4.014400e+002 284.326 1.766841e+003
4.014800e+002 273.628 1.770289e+003
4.015200e+002 279.187 1.773730e+003
4.015600e+002 261.084 1.777166e+003
4.016000e+002 254.655 1.780595e+003
4.016400e+002 260.483 1.784017e+003
4.016800e+002 247.483 1.787434e+003
4.017200e+002 246.99 1.790843e+003
4.017600e+002 223.504 1.794246e+003
4.018000e+002 222.275 1.797642e+003
4.018400e+002 200.885 1.801032e+003
4.018800e+002 197.253 1.804414e+003
4.019200e+002 188.628 1.807789e+003
4.019600e+002 179.926 1.811157e+003
4.020000e+002 157.315 1.814518e+003
4.020400e+002 156.963 1.817870e+003
4.020800e+002 168.367 1.821216e+003
4.021200e+002 149.696 1.824554e+003
4.021600e+002 161.366 1.827884e+003
4.022000e+002 159.544 1.831206e+003
4.022400e+002 138.48 1.834520e+003
4.022800e+002 134.006 1.837827e+003
4.023200e+002 139.874 1.841126e+003
4.023600e+002 124.084 1.844416e+003
4.024000e+002 102.468 1.847699e+003
4.024400e+002 105.694 1.850973e+003
4.024800e+002 100.429 1.854238e+003
4.025200e+002 106.338 1.857495e+003
4.025600e+002 97.256 1.860744e+003
4.026000e+002 84.433 1.863984e+003
4.026400e+002 79.035 1.867215e+003
4.026800e+002 74.229 1.870438e+003
4.027200e+002 82.015 1.873652e+003
4.027600e+002 79.56 1.876857e+003
4.028000e+002 70.197 1.880053e+003
4.028400e+002 64.427 1.883240e+003
4.028800e+002 78.999 1.886418e+003
4.029200e+002 60.08 1.889587e+003
4.029600e+002 37.17 1.892747e+003
4.030000e+002 40.769 1.895898e+003
4.030400e+002 34.711 1.899039e+003
4.030800e+002 32.412 1.902171e+003
4.031200e+002 34.873 1.905294e+003
4.031600e+002 27.176 1.908407e+003
4.032000e+002 21.407 1.911510e+003
4.032400e+002 35.813 1.914604e+003
4.032800e+002 19.729 1.917688e+003
4.033200e+002 14.988 1.920762e+003
4.033600e+002 29.34 1.923827e+003
4.034000e+002 34.201 1.926882e+003
4.034400e+002 13.406 1.929927e+003
4.034800e+002 6.37 1.932963e+003
4.035200e+002 41.929 1.935988e+003
4.035600e+002 1.163 1.939004e+003
4.036000e+002 6.907 1.942010e+003
4.036400e+002 11.077 1.945006e+003
4.036800e+002 11.926 1.947991e+003
4.037200e+002 -3.3 1.950967e+003
4.037600e+002 12.65 1.953933e+003
4.038000e+002 -1.888 1.956888e+003
4.038400e+002 7.75 1.959833e+003
4.038800e+002 0 1.956917e+003
4.039200e+002 0 1.965167e+003
4.039600e+002 0 1.956667e+003
4.040000e+002 0 1.963500e+003
4.040400e+002 0 1.958000e+003
4.040800e+002 0 1.967500e+003
4.041200e+002 0 1.984500e+003
4.041600e+002 0 1.994667e+003
4.042000e+002 0 1.988667e+003
4.042400e+002 0 1.993333e+003
4.042800e+002 0 1.993167e+003
4.043200e+002 0 1.997333e+003
4.043600e+002 0 1.991333e+003
4.044000e+002 0 1.999500e+003
4.044400e+002 0 1.998833e+003
4.044800e+002 0 2.014250e+003
4.045200e+002 0 2.013917e+003
4.045600e+002 0 2.015250e+003
4.046000e+002 0 2.026417e+003
4.046400e+002 0 2.014750e+003
4.046800e+002 0 2.006250e+003
4.047200e+002 0 2.006500e+003
4.047600e+002 0 2.020833e+003
4.048000e+002 0 2.028167e+003
4.048400e+002 0 2.032167e+003
4.048800e+002 0 2.041833e+003
4.049200e+002 0 2.048333e+003
4.049600e+002 0 2.028583e+003
4.050000e+002 0 2.039250e+003


==> figures/data/XPS/b3396_pos6_N1s_highres.txt <==
3.930000e+002 0 1.397167e+003
3.930400e+002 0 1.372167e+003
3.930800e+002 0 1.380833e+003
3.931200e+002 0 1.393417e+003
3.931600e+002 0 1.383333e+003
3.932000e+002 0 1.382583e+003
3.932400e+002 0 1.389500e+003
3.932800e+002 0 1.391000e+003
3.933200e+002 0 1.391167e+003
3.933600e+002 0 1.398000e+003
3.934000e+002 0 1.386917e+003
3.934400e+002 0 1.388333e+003
3.934800e+002 0 1.381083e+003
3.935200e+002 0 1.403000e+003
3.935600e+002 0 1.396083e+003
3.936000e+002 0 1.382750e+003
3.936400e+002 0 1.391417e+003
3.936800e+002 0 1.384750e+003
3.937200e+002 0 1.394917e+003
3.937600e+002 0 1.424417e+003
3.938000e+002 0 1.410333e+003
3.938400e+002 0 1.401250e+003
3.938800e+002 0 1.409667e+003
3.939200e+002 0 1.422833e+003
3.939600e+002 0 1.406333e+003
3.940000e+002 0 1.406500e+003
3.940400e+002 0 1.411417e+003
3.940800e+002 0 1.402167e+003
3.941200e+002 0 1.411750e+003
3.941600e+002 0 1.435583e+003
3.942000e+002 0 1.433750e+003
3.942400e+002 0 1.440250e+003
3.942800e+002 0 1.425167e+003
3.943200e+002 7.917 1.425750e+003
3.943600e+002 -7.333 1.425750e+003
3.944000e+002 4.417 1.425750e+003
3.944400e+002 -3.833 1.425750e+003
3.944800e+002 18.667 1.425750e+003
3.945200e+002 5.417 1.425750e+003
3.945600e+002 26.749 1.425751e+003
3.946000e+002 47.749 1.425751e+003
3.946400e+002 33.248 1.425752e+003
3.946800e+002 24.747 1.425753e+003
3.947200e+002 46.496 1.425754e+003
3.947600e+002 40.328 1.425755e+003
3.948000e+002 48.826 1.425757e+003
3.948400e+002 56.741 1.425759e+003
3.948800e+002 72.071 1.425762e+003
3.949200e+002 94.653 1.425764e+003
3.949600e+002 93.899 1.425768e+003
3.950000e+002 96.395 1.425772e+003
3.950400e+002 116.223 1.425777e+003
3.950800e+002 115.967 1.425783e+003
3.951200e+002 138.878 1.425789e+003
3.951600e+002 159.954 1.425796e+003
3.952000e+002 183.028 1.425805e+003
3.952400e+002 208.603 1.425814e+003
3.952800e+002 242.592 1.425825e+003
3.953200e+002 282.162 1.425838e+003
3.953600e+002 309.231 1.425852e+003
3.954000e+002 377.214 1.425869e+003
3.954400e+002 469.529 1.425888e+003
3.954800e+002 558.673 1.425910e+003
3.955200e+002 672.647 1.425936e+003
3.955600e+002 807.201 1.425966e+003
3.956000e+002 967.498 1.426002e+003
3.956400e+002 1162.04 1.426044e+003
3.956800e+002 1406.82 1.426094e+003
3.957200e+002 1662.35 1.426154e+003
3.957600e+002 1952.69 1.426224e+003
3.958000e+002 2287.53 1.426308e+003
3.958400e+002 2615.26 1.426407e+003
3.958800e+002 2976.06 1.426523e+003
3.959200e+002 3318.26 1.426659e+003
3.959600e+002 3665.43 1.426818e+003
3.960000e+002 4008.67 1.427001e+003
3.960400e+002 4300.54 1.427210e+003
3.960800e+002 4644.13 1.427449e+003
3.961200e+002 4912.7 1.427718e+003
3.961600e+002 5194.15 1.428020e+003
3.962000e+002 5498.14 1.428357e+003
3.962400e+002 5809.1 1.428731e+003
3.962800e+002 6155.61 1.429143e+003
3.963200e+002 6523.49 1.429596e+003
3.963600e+002 6890.99 1.430093e+003
3.964000e+002 7309.61 1.430636e+003
3.964400e+002 7729.86 1.431228e+003
3.964800e+002 8094.3 1.431871e+003
3.965200e+002 8384.18 1.432569e+003
3.965600e+002 8631.1 1.433322e+003
3.966000e+002 8856.29 1.434132e+003
3.966400e+002 9070.5 1.435002e+003
3.966800e+002 9154.9 1.435932e+003
3.967200e+002 9378.16 1.436924e+003
3.967600e+002 9642.35 1.437977e+003
3.968000e+002 10025.2 1.439095e+003
3.968400e+002 10601.5 1.440279e+003
3.968800e+002 11333.5 1.441535e+003
3.969200e+002 12299.3 1.442865e+003
3.969600e+002 13355.1 1.444277e+003
3.970000e+002 14546.2 1.445779e+003
3.970400e+002 15711.6 1.447377e+003
3.970800e+002 16852.8 1.449079e+003
3.971200e+002 17752.5 1.450894e+003
3.971600e+002 18390.5 1.452827e+003
3.972000e+002 18698.4 1.454882e+003
3.972400e+002 18639.7 1.457062e+003
3.972800e+002 18138.9 1.459366e+003
3.973200e+002 17237.8 1.461790e+003
3.973600e+002 16214.9 1.464328e+003
3.974000e+002 14932 1.466974e+003
3.974400e+002 13563.7 1.469719e+003
3.974800e+002 12166 1.472554e+003
3.975200e+002 10812 1.475469e+003
3.975600e+002 9590.12 1.478455e+003
3.976000e+002 8451.58 1.481504e+003
3.976400e+002 7454.56 1.484608e+003
3.976800e+002 6605.41 1.487761e+003
3.977200e+002 5857.54 1.490957e+003
3.977600e+002 5258.39 1.494190e+003
3.978000e+002 4726.96 1.497457e+003
3.978400e+002 4331.41 1.500754e+003
3.978800e+002 3997.09 1.504078e+003
3.979200e+002 3732.91 1.507427e+003
3.979600e+002 3455.87 1.510799e+003
3.980000e+002 3274.14 1.514193e+003
3.980400e+002 3084.98 1.517606e+003
3.980800e+002 2933.13 1.521038e+003
3.981200e+002 2789.85 1.524487e+003
3.981600e+002 2670.8 1.527953e+003
3.982000e+002 2586.9 1.531434e+003
3.982400e+002 2500.57 1.534930e+003
3.982800e+002 2388.23 1.538441e+003
3.983200e+002 2311.78 1.541965e+003
3.983600e+002 2231 1.545502e+003
3.984000e+002 2200.62 1.549051e+003
3.984400e+002 2135.22 1.552611e+003
3.984800e+002 2077.23 1.556184e+003
3.985200e+002 2014.82 1.559767e+003
3.985600e+002 2014.81 1.563361e+003
3.986000e+002 1965.12 1.566965e+003
3.986400e+002 1927.84 1.570579e+003
3.986800e+002 1891.96 1.574203e+003
3.987200e+002 1873.33 1.577836e+003
3.987600e+002 1864.1 1.581479e+003
3.988000e+002 1830.37 1.585130e+003
3.988400e+002 1804.71 1.588790e+003
3.988800e+002 1794.79 1.592458e+003
3.989200e+002 1777.62 1.596135e+003
3.989600e+002 1760.51 1.599820e+003
3.990000e+002 1742.57 1.603512e+003
3.990400e+002 1715.95 1.607213e+003
3.990800e+002 1699 1.610921e+003
3.991200e+002 1679.78 1.614636e+003
3.991600e+002 1661.73 1.618358e+003
3.992000e+002 1633.33 1.622087e+003
3.992400e+002 1621.09 1.625823e+003
3.992800e+002 1579.68 1.629565e+003
3.993200e+002 1563.35 1.633313e+003
3.993600e+002 1530.43 1.637067e+003
3.994000e+002 1519.17 1.640826e+003
3.994400e+002 1477.74 1.644591e+003
3.994800e+002 1426.64 1.648361e+003
3.995200e+002 1392.03 1.652136e+003
3.995600e+002 1366 1.655915e+003
3.996000e+002 1339.55 1.659698e+003
3.996400e+002 1311.6 1.663485e+003
3.996800e+002 1324.97 1.667276e+003
3.997200e+002 1267.26 1.671070e+003
3.997600e+002 1234.97 1.674867e+003
3.998000e+002 1213.5 1.678668e+003
3.998400e+002 1194.28 1.682470e+003
3.998800e+002 1179.22 1.686276e+003
3.999200e+002 1133 1.690083e+003
3.999600e+002 1091.94 1.693892e+003
4.000000e+002 1067.8 1.697703e+003
4.000400e+002 1031.4 1.701515e+003
4.000800e+002 1013.92 1.705328e+003
4.001200e+002 995.025 1.709142e+003
4.001600e+002 974.794 1.712956e+003
4.002000e+002 936.812 1.716771e+003
4.002400e+002 919.247 1.720586e+003
4.002800e+002 908.85 1.724400e+003
4.003200e+002 855.368 1.728215e+003
4.003600e+002 838.555 1.732028e+003
4.004000e+002 823.659 1.735841e+003
4.004400e+002 788.098 1.739652e+003
4.004800e+002 768.955 1.743462e+003
4.005200e+002 743.646 1.747271e+003
4.005600e+002 719.173 1.751077e+003
4.006000e+002 697.618 1.754882e+003
4.006400e+002 658.399 1.758684e+003
4.006800e+002 646.266 1.762484e+003
4.007200e+002 611.719 1.766281e+003
4.007600e+002 597.009 1.770074e+003
4.008000e+002 566.802 1.773865e+003
4.008400e+002 565.265 1.777652e+003
4.008800e+002 560.731 1.781436e+003
4.009200e+002 525.285 1.785215e+003
4.009600e+002 485.592 1.788991e+003
4.010000e+002 466.82 1.792763e+003
4.010400e+002 443.637 1.796530e+003
4.010800e+002 427.375 1.800292e+003
4.011200e+002 418.034 1.804049e+003
4.011600e+002 387.948 1.807802e+003
4.012000e+002 373.284 1.811549e+003
4.012400e+002 382.71 1.815290e+003
4.012800e+002 364.223 1.819027e+003
4.013200e+002 337.41 1.822757e+003
4.013600e+002 327.851 1.826482e+003
4.014000e+002 310.216 1.830201e+003
4.014400e+002 302.42 1.833913e+003
4.014800e+002 302.381 1.837619e+003
4.015200e+002 274.931 1.841319e+003
4.015600e+002 269.655 1.845012e+003
4.016000e+002 241.801 1.848699e+003
4.016400e+002 251.622 1.852378e+003
4.016800e+002 254.282 1.856051e+003
4.017200e+002 230.783 1.859717e+003
4.017600e+002 228.874 1.863376e+003
4.018000e+002 211.723 1.867027e+003
4.018400e+002 210.912 1.870671e+003
4.018800e+002 207.026 1.874307e+003
4.019200e+002 187.064 1.877936e+003
4.019600e+002 192.11 1.881557e+003
4.020000e+002 182.246 1.885171e+003
4.020400e+002 156.057 1.888776e+003
4.020800e+002 165.543 1.892374e+003
4.021200e+002 142.204 1.895963e+003
4.021600e+002 135.373 1.899544e+003
4.022000e+002 144.133 1.903117e+003
4.022400e+002 115.319 1.906681e+003
4.022800e+002 114.846 1.910237e+003
4.023200e+002 127.466 1.913784e+003
4.023600e+002 126.011 1.917322e+003
4.024000e+002 98.398 1.920852e+003
4.024400e+002 81.46 1.924373e+003
4.024800e+002 93.699 1.927884e+003
4.025200e+002 78.946 1.931387e+003
4.025600e+002 71.62 1.934880e+003
4.026000e+002 82.718 1.938365e+003
4.026400e+002 82.243 1.941840e+003
4.026800e+002 104.695 1.945305e+003
4.027200e+002 72.571 1.948762e+003
4.027600e+002 47.458 1.952209e+003
4.028000e+002 47.354 1.955646e+003
4.028400e+002 58.343 1.959074e+003
4.028800e+002 66.508 1.962492e+003
4.029200e+002 49.183 1.965900e+003
4.029600e+002 63.951 1.969299e+003
4.030000e+002 46.979 1.972688e+003
4.030400e+002 32.35 1.976067e+003
4.030800e+002 26.564 1.979436e+003
4.031200e+002 8.872 1.982795e+003
4.031600e+002 22.44 1.986143e+003
4.032000e+002 18.351 1.989482e+003
4.032400e+002 12.023 1.992810e+003
4.032800e+002 11.789 1.996128e+003
4.033200e+002 11.482 1.999435e+003
4.033600e+002 0.184 2.002733e+003
4.034000e+002 11.314 2.006019e+003
4.034400e+002 0.704 2.009296e+003
4.034800e+002 -7.311 2.012561e+003
4.035200e+002 -0.899 2.015816e+003
4.035600e+002 0.772 2.019061e+003
4.036000e+002 1.622 2.022295e+003
4.036400e+002 10.232 2.025518e+003
4.036800e+002 -12.313 2.028730e+003
4.037200e+002 -8.599 2.031932e+003
4.037600e+002 -6.54 2.035123e+003
4.038000e+002 -0.386 2.038303e+003
4.038400e+002 3.195 2.041472e+003
4.038800e+002 0 2.041833e+003
4.039200e+002 0 2.043583e+003
4.039600e+002 0 2.040583e+003
4.040000e+002 0 2.038917e+003
4.040400e+002 0 2.036250e+003
4.040800e+002 0 2.071500e+003
4.041200e+002 0 2.063833e+003
4.041600e+002 0 2.048750e+003
4.042000e+002 0 2.053667e+003
4.042400e+002 0 2.051083e+003
4.042800e+002 0 2.039333e+003
4.043200e+002 0 2.063750e+003
4.043600e+002 0 2.049917e+003
4.044000e+002 0 2.046583e+003
4.044400e+002 0 2.058000e+003
4.044800e+002 0 2.085583e+003
4.045200e+002 0 2.081250e+003
4.045600e+002 0 2.063417e+003
4.046000e+002 0 2.068167e+003
4.046400e+002 0 2.075333e+003
4.046800e+002 0 2.080750e+003
4.047200e+002 0 2.071583e+003
4.047600e+002 0 2.088917e+003
4.048000e+002 0 2.079333e+003
4.048400e+002 0 2.084083e+003
4.048800e+002 0 2.091333e+003
4.049200e+002 0 2.119083e+003
4.049600e+002 0 2.089083e+003
4.050000e+002 0 2.084500e+003


==> figures/data/XPS/b3396_pos7_N1s_highres.txt <==
3.930000e+002 0 1.302750e+003
3.930400e+002 0 1.315667e+003
3.930800e+002 0 1.314833e+003
3.931200e+002 0 1.323583e+003
3.931600e+002 0 1.328250e+003
3.932000e+002 0 1.324833e+003
3.932400e+002 0 1.317333e+003
3.932800e+002 0 1.301167e+003
3.933200e+002 0 1.319750e+003
3.933600e+002 0 1.333917e+003
3.934000e+002 0 1.317167e+003
3.934400e+002 0 1.338917e+003
3.934800e+002 0 1.333667e+003
3.935200e+002 0 1.341250e+003
3.935600e+002 0 1.323167e+003
3.936000e+002 0 1.319417e+003
3.936400e+002 0 1.336417e+003
3.936800e+002 0 1.338667e+003
3.937200e+002 0 1.331000e+003
3.937600e+002 0 1.340083e+003
3.938000e+002 0 1.345250e+003
3.938400e+002 0 1.334167e+003
3.938800e+002 0 1.349083e+003
3.939200e+002 0 1.335583e+003
3.939600e+002 0 1.348250e+003
3.940000e+002 0 1.336917e+003
3.940400e+002 0 1.348250e+003
3.940800e+002 0 1.336000e+003
3.941200e+002 0 1.344667e+003
3.941600e+002 0 1.342083e+003
3.942000e+002 0 1.349750e+003
3.942400e+002 0 1.363167e+003
3.942800e+002 0 1.366750e+003
3.943200e+002 3.667 1.364750e+003
3.943600e+002 -5.667 1.364750e+003
3.944000e+002 -10.917 1.364750e+003
3.944400e+002 2.167 1.364750e+003
3.944800e+002 -3.333 1.364750e+003
3.945200e+002 9.5 1.364750e+003
3.945600e+002 18.75 1.364750e+003
3.946000e+002 13.583 1.364750e+003
3.946400e+002 26.166 1.364751e+003
3.946800e+002 37.166 1.364751e+003
3.947200e+002 41.331 1.364752e+003
3.947600e+002 54.247 1.364753e+003
3.948000e+002 49.913 1.364754e+003
3.948400e+002 47.411 1.364756e+003
3.948800e+002 39.659 1.364758e+003
3.949200e+002 56.073 1.364760e+003
3.949600e+002 69.987 1.364763e+003
3.950000e+002 88.734 1.364766e+003
3.950400e+002 97.398 1.364769e+003
3.950800e+002 92.977 1.364773e+003
3.951200e+002 110.639 1.364778e+003
3.951600e+002 135.383 1.364784e+003
3.952000e+002 162.293 1.364790e+003
3.952400e+002 188.203 1.364797e+003
3.952800e+002 220.444 1.364806e+003
3.953200e+002 239.101 1.364816e+003
3.953600e+002 292.506 1.364827e+003
3.954000e+002 350.159 1.364841e+003
3.954400e+002 455.561 1.364856e+003
3.954800e+002 523.292 1.364875e+003
3.955200e+002 607.936 1.364897e+003
3.955600e+002 747.578 1.364922e+003
3.956000e+002 904.964 1.364953e+003
3.956400e+002 1085.34 1.364989e+003
3.956800e+002 1278.3 1.365032e+003
3.957200e+002 1534.5 1.365084e+003
3.957600e+002 1826.86 1.365145e+003
3.958000e+002 2145.45 1.365218e+003
3.958400e+002 2474.86 1.365304e+003
3.958800e+002 2812.18 1.365406e+003
3.959200e+002 3164.47 1.365527e+003
3.959600e+002 3478.58 1.365667e+003
3.960000e+002 3827.09 1.365829e+003
3.960400e+002 4110.4 1.366016e+003
3.960800e+002 4376.52 1.366230e+003
3.961200e+002 4657.36 1.366471e+003
3.961600e+002 4901.34 1.366741e+003
3.962000e+002 5208.54 1.367043e+003
3.962400e+002 5518.29 1.367379e+003
3.962800e+002 5845.42 1.367749e+003
3.963200e+002 6138.84 1.368157e+003
3.963600e+002 6569.4 1.368603e+003
3.964000e+002 6953.74 1.369092e+003
3.964400e+002 7307.96 1.369625e+003
3.964800e+002 7674.3 1.370204e+003
3.965200e+002 7969.67 1.370832e+003
3.965600e+002 8208.07 1.371511e+003
3.966000e+002 8416.17 1.372242e+003
3.966400e+002 8551.72 1.373027e+003
3.966800e+002 8750.88 1.373866e+003
3.967200e+002 8976.99 1.374761e+003
3.967600e+002 9306.62 1.375713e+003
3.968000e+002 9695.7 1.376724e+003
3.968400e+002 10261.4 1.377796e+003
3.968800e+002 11038.9 1.378934e+003
3.969200e+002 12013.4 1.380142e+003
3.969600e+002 13153.4 1.381426e+003
3.970000e+002 14389.9 1.382794e+003
3.970400e+002 15607.6 1.384253e+003
3.970800e+002 16739.1 1.385812e+003
3.971200e+002 17583.9 1.387477e+003
3.971600e+002 18180.5 1.389253e+003
3.972000e+002 18451.8 1.391145e+003
3.972400e+002 18308.3 1.393154e+003
3.972800e+002 17775 1.395280e+003
3.973200e+002 16957.9 1.397518e+003
3.973600e+002 15876.6 1.399863e+003
3.974000e+002 14519.7 1.402310e+003
3.974400e+002 13176.2 1.404848e+003
3.974800e+002 11822.1 1.407469e+003
3.975200e+002 10418.6 1.410164e+003
3.975600e+002 9202.15 1.412926e+003
3.976000e+002 8088.34 1.415744e+003
3.976400e+002 7165.55 1.418613e+003
3.976800e+002 6325.31 1.421527e+003
3.977200e+002 5635.19 1.424480e+003
3.977600e+002 5058.7 1.427467e+003
3.978000e+002 4579.68 1.430485e+003
3.978400e+002 4178.22 1.433531e+003
3.978800e+002 3871.73 1.436602e+003
3.979200e+002 3591.64 1.439696e+003
3.979600e+002 3331.44 1.442812e+003
3.980000e+002 3171.55 1.445947e+003
3.980400e+002 3015.23 1.449100e+003
3.980800e+002 2815.23 1.452270e+003
3.981200e+002 2717.63 1.455457e+003
3.981600e+002 2581.59 1.458658e+003
3.982000e+002 2504.71 1.461874e+003
3.982400e+002 2406.9 1.465104e+003
3.982800e+002 2331.82 1.468347e+003
3.983200e+002 2216.81 1.471602e+003
3.983600e+002 2158.96 1.474870e+003
3.984000e+002 2104.44 1.478148e+003
3.984400e+002 2055.73 1.481437e+003
3.984800e+002 2010.76 1.484737e+003
3.985200e+002 1967.54 1.488047e+003
3.985600e+002 1938.63 1.491366e+003
3.986000e+002 1910.05 1.494696e+003
3.986400e+002 1863.47 1.498034e+003
3.986800e+002 1838.04 1.501381e+003
3.987200e+002 1794.68 1.504737e+003
3.987600e+002 1792.82 1.508101e+003
3.988000e+002 1778.19 1.511473e+003
3.988400e+002 1767.4 1.514854e+003
3.988800e+002 1734.84 1.518242e+003
3.989200e+002 1693.95 1.521638e+003
3.989600e+002 1698.46 1.525041e+003
3.990000e+002 1671.55 1.528451e+003
3.990400e+002 1680.3 1.531869e+003
3.990800e+002 1637.46 1.535293e+003
3.991200e+002 1625.53 1.538724e+003
3.991600e+002 1593 1.542162e+003
3.992000e+002 1549.98 1.545605e+003
3.992400e+002 1540.53 1.549055e+003
3.992800e+002 1533.82 1.552510e+003
3.993200e+002 1495.86 1.555971e+003
3.993600e+002 1480.65 1.559437e+003
3.994000e+002 1464.93 1.562908e+003
3.994400e+002 1421.2 1.566384e+003
3.994800e+002 1390.97 1.569864e+003
3.995200e+002 1358.23 1.573349e+003
3.995600e+002 1345 1.576838e+003
3.996000e+002 1313.59 1.580331e+003
3.996400e+002 1279.34 1.583828e+003
3.996800e+002 1277.84 1.587328e+003
3.997200e+002 1248.67 1.590831e+003
3.997600e+002 1238.33 1.594337e+003
3.998000e+002 1193.82 1.597846e+003
3.998400e+002 1162.06 1.601357e+003
3.998800e+002 1132.21 1.604871e+003
3.999200e+002 1103.53 1.608386e+003
3.999600e+002 1091.26 1.611903e+003
4.000000e+002 1041.66 1.615422e+003
4.000400e+002 1005.31 1.618942e+003
4.000800e+002 1004.04 1.622463e+003
4.001200e+002 972.849 1.625984e+003
4.001600e+002 936.411 1.629506e+003
4.002000e+002 935.888 1.633029e+003
4.002400e+002 895.532 1.636551e+003
4.002800e+002 885.51 1.640073e+003
4.003200e+002 851.572 1.643595e+003
4.003600e+002 811.717 1.647116e+003
4.004000e+002 780.363 1.650637e+003
4.004400e+002 768.344 1.654156e+003
4.004800e+002 743.243 1.657674e+003
4.005200e+002 729.643 1.661190e+003
4.005600e+002 684.962 1.664705e+003
4.006000e+002 674.45 1.668217e+003
4.006400e+002 653.19 1.671727e+003
4.006800e+002 613.015 1.675235e+003
4.007200e+002 595.76 1.678740e+003
4.007600e+002 573.924 1.682243e+003
4.008000e+002 580.425 1.685742e+003
4.008400e+002 564.679 1.689238e+003
4.008800e+002 551.686 1.692731e+003
4.009200e+002 515.53 1.696220e+003
4.009600e+002 500.544 1.699706e+003
4.010000e+002 458.563 1.703187e+003
4.010400e+002 480.168 1.706665e+003
4.010800e+002 464.695 1.710138e+003
4.011200e+002 429.893 1.713607e+003
4.011600e+002 413.011 1.717072e+003
4.012000e+002 386.801 1.720532e+003
4.012400e+002 376.181 1.723986e+003
4.012800e+002 384.397 1.727436e+003
4.013200e+002 367.036 1.730881e+003
4.013600e+002 328.93 1.734320e+003
4.014000e+002 332.413 1.737754e+003
4.014400e+002 297.568 1.741182e+003
4.014800e+002 291.063 1.744604e+003
4.015200e+002 298.646 1.748021e+003
4.015600e+002 298.902 1.751431e+003
4.016000e+002 275.082 1.754835e+003
4.016400e+002 264.767 1.758233e+003
4.016800e+002 264.875 1.761625e+003
4.017200e+002 252.99 1.765010e+003
4.017600e+002 245.444 1.768389e+003
4.018000e+002 244.989 1.771761e+003
4.018400e+002 208.207 1.775126e+003
4.018800e+002 210.516 1.778484e+003
4.019200e+002 208.247 1.781836e+003
4.019600e+002 182.487 1.785180e+003
4.020000e+002 170.733 1.788517e+003
4.020400e+002 178.321 1.791846e+003
4.020800e+002 174.832 1.795168e+003
4.021200e+002 166.85 1.798483e+003
4.021600e+002 157.627 1.801790e+003
4.022000e+002 123.994 1.805089e+003
4.022400e+002 130.703 1.808380e+003
4.022800e+002 142.169 1.811664e+003
4.023200e+002 145.394 1.814939e+003
4.023600e+002 122.71 1.818207e+003
4.024000e+002 120.451 1.821466e+003
4.024400e+002 114.616 1.824717e+003
4.024800e+002 100.79 1.827960e+003
4.025200e+002 101.056 1.831194e+003
4.025600e+002 101.163 1.834420e+003
4.026000e+002 88.113 1.837637e+003
4.026400e+002 90.737 1.840846e+003
4.026800e+002 80.287 1.844046e+003
4.027200e+002 75.179 1.847238e+003
4.027600e+002 64.58 1.850420e+003
4.028000e+002 51.906 1.853594e+003
4.028400e+002 60.159 1.856758e+003
4.028800e+002 63.336 1.859914e+003
4.029200e+002 60.022 1.863061e+003
4.029600e+002 63.469 1.866198e+003
4.030000e+002 49.591 1.869326e+003
4.030400e+002 27.138 1.872445e+003
4.030800e+002 34.362 1.875555e+003
4.031200e+002 29.678 1.878655e+003
4.031600e+002 31.087 1.881746e+003
4.032000e+002 15.506 1.884827e+003
4.032400e+002 27.102 1.887898e+003
4.032800e+002 37.207 1.890960e+003
4.033200e+002 38.57 1.894013e+003
4.033600e+002 36.111 1.897056e+003
4.034000e+002 11.994 1.900089e+003
4.034400e+002 51.637 1.903113e+003
4.034800e+002 25.624 1.906126e+003
4.035200e+002 9.536 1.909131e+003
4.035600e+002 15.708 1.912125e+003
4.036000e+002 29.224 1.915109e+003
4.036400e+002 -4.084 1.918084e+003
4.036800e+002 4.035 1.921048e+003
4.037200e+002 18.915 1.924002e+003
4.037600e+002 11.636 1.926947e+003
4.038000e+002 3.036 1.929881e+003
4.038400e+002 -3.723 1.932806e+003
4.038800e+002 0 1.936417e+003
4.039200e+002 0 1.931083e+003
4.039600e+002 0 1.928000e+003
4.040000e+002 0 1.933083e+003
4.040400e+002 0 1.929667e+003
4.040800e+002 0 1.944833e+003
4.041200e+002 0 1.958583e+003
4.041600e+002 0 1.969250e+003
4.042000e+002 0 1.956667e+003
4.042400e+002 0 1.946917e+003
4.042800e+002 0 1.963333e+003
4.043200e+002 0 1.959500e+003
4.043600e+002 0 1.963167e+003
4.044000e+002 0 1.955667e+003
4.044400e+002 0 1.976750e+003
4.044800e+002 0 1.981000e+003
4.045200e+002 0 1.983250e+003
4.045600e+002 0 1.960583e+003
4.046000e+002 0 1.966333e+003
4.046400e+002 0 1.982000e+003
4.046800e+002 0 1.997833e+003
4.047200e+002 0 1.982917e+003
4.047600e+002 0 1.966000e+003
4.048000e+002 0 1.999750e+003
4.048400e+002 0 1.994917e+003
4.048800e+002 0 1.997750e+003
4.049200e+002 0 2.024500e+003
4.049600e+002 0 2.017417e+003
4.050000e+002 0 2.016833e+003


==> figures/data/XPS/b3396_pos9_N1s_highres.txt <==
3.930000e+002 0 1.396917e+003
3.930400e+002 0 1.404500e+003
3.930800e+002 0 1.409583e+003
3.931200e+002 0 1.407417e+003
3.931600e+002 0 1.416417e+003
3.932000e+002 0 1.419750e+003
3.932400e+002 0 1.425833e+003
3.932800e+002 0 1.429833e+003
3.933200e+002 0 1.416083e+003
3.933600e+002 0 1.407250e+003
3.934000e+002 0 1.405167e+003
3.934400e+002 0 1.411167e+003
3.934800e+002 0 1.434083e+003
3.935200e+002 0 1.429333e+003
3.935600e+002 0 1.428333e+003
3.936000e+002 0 1.434583e+003
3.936400e+002 0 1.439667e+003
3.936800e+002 0 1.446000e+003
3.937200e+002 0 1.423250e+003
3.937600e+002 0 1.431750e+003
3.938000e+002 0 1.454750e+003
3.938400e+002 0 1.440667e+003
3.938800e+002 0 1.442583e+003
3.939200e+002 0 1.440583e+003
3.939600e+002 0 1.448750e+003
3.940000e+002 0 1.439083e+003
3.940400e+002 0 1.445417e+003
3.940800e+002 0 1.434917e+003
3.941200e+002 0 1.444667e+003
3.941600e+002 0 1.454250e+003
3.942000e+002 0 1.465333e+003
3.942400e+002 0 1.455000e+003
3.942800e+002 0 1.463917e+003
3.943200e+002 9.833 1.470000e+003
3.943600e+002 -3.75 1.470000e+003
3.944000e+002 -4.5 1.470000e+003
3.944400e+002 7.833 1.470000e+003
3.944800e+002 13.167 1.470000e+003
3.945200e+002 16.332 1.470001e+003
3.945600e+002 15.082 1.470001e+003
3.946000e+002 19.749 1.470001e+003
3.946400e+002 24.498 1.470002e+003
3.946800e+002 29.248 1.470002e+003
3.947200e+002 34.08 1.470003e+003
3.947600e+002 41.579 1.470004e+003
3.948000e+002 54.994 1.470006e+003
3.948400e+002 75.493 1.470007e+003
3.948800e+002 71.323 1.470010e+003
3.949200e+002 63.321 1.470012e+003
3.949600e+002 104.818 1.470015e+003
3.950000e+002 104.731 1.470019e+003
3.950400e+002 116.894 1.470023e+003
3.950800e+002 114.138 1.470029e+003
3.951200e+002 149.798 1.470035e+003
3.951600e+002 175.209 1.470041e+003
3.952000e+002 188.868 1.470049e+003
3.952400e+002 219.774 1.470059e+003
3.952800e+002 252.931 1.470069e+003
3.953200e+002 294.336 1.470081e+003
3.953600e+002 357.905 1.470095e+003
3.954000e+002 420.055 1.470112e+003
3.954400e+002 496.702 1.470131e+003
3.954800e+002 605.347 1.470153e+003
3.955200e+002 739.738 1.470179e+003
3.955600e+002 868.873 1.470210e+003
3.956000e+002 1031.92 1.470247e+003
3.956400e+002 1241.63 1.470290e+003
3.956800e+002 1523.24 1.470341e+003
3.957200e+002 1802.6 1.470402e+003
3.957600e+002 2091.36 1.470474e+003
3.958000e+002 2432.11 1.470560e+003
3.958400e+002 2796.26 1.470662e+003
3.958800e+002 3172.72 1.470781e+003
3.959200e+002 3555.83 1.470921e+003
3.959600e+002 3925.92 1.471083e+003
3.960000e+002 4277.31 1.471271e+003
3.960400e+002 4621.01 1.471486e+003
3.960800e+002 4886.69 1.471731e+003
3.961200e+002 5182.16 1.472007e+003
3.961600e+002 5480.27 1.472317e+003
3.962000e+002 5757.26 1.472661e+003
3.962400e+002 6060.54 1.473043e+003
3.962800e+002 6424.12 1.473463e+003
3.963200e+002 6831.16 1.473925e+003
3.963600e+002 7160.99 1.474430e+003
3.964000e+002 7591.19 1.474981e+003
3.964400e+002 7965.59 1.475581e+003
3.964800e+002 8317.85 1.476232e+003
3.965200e+002 8673.89 1.476936e+003
3.965600e+002 8892.55 1.477696e+003
3.966000e+002 9070.57 1.478512e+003
3.966400e+002 9281.28 1.479387e+003
3.966800e+002 9469.18 1.480321e+003
3.967200e+002 9712.35 1.481316e+003
3.967600e+002 10042.5 1.482373e+003
3.968000e+002 10550.6 1.483494e+003
3.968400e+002 11271 1.484682e+003
3.968800e+002 12169.6 1.485942e+003
3.969200e+002 13296.4 1.487281e+003
3.969600e+002 14571.3 1.488704e+003
3.970000e+002 15900.3 1.490220e+003
3.970400e+002 17254.8 1.491839e+003
3.970800e+002 18524.5 1.493567e+003
3.971200e+002 19584.8 1.495414e+003
3.971600e+002 20248.3 1.497386e+003
3.972000e+002 20423.2 1.499487e+003
3.972400e+002 20340.5 1.501719e+003
3.972800e+002 19744.7 1.504081e+003
3.973200e+002 18790.9 1.506569e+003
3.973600e+002 17566.9 1.509177e+003
3.974000e+002 16084.2 1.511896e+003
3.974400e+002 14599.3 1.514718e+003
3.974800e+002 13003.9 1.517633e+003
3.975200e+002 11548.6 1.520630e+003
3.975600e+002 10171.6 1.523701e+003
3.976000e+002 8923.74 1.526835e+003
3.976400e+002 7865.64 1.530025e+003
3.976800e+002 6924.98 1.533265e+003
3.977200e+002 6177.79 1.536547e+003
3.977600e+002 5494.63 1.539868e+003
3.978000e+002 4987.2 1.543222e+003
3.978400e+002 4560.31 1.546607e+003
3.978800e+002 4212.48 1.550019e+003
3.979200e+002 3925.29 1.553456e+003
3.979600e+002 3628.42 1.556917e+003
3.980000e+002 3423.68 1.560399e+003
3.980400e+002 3258.43 1.563901e+003
3.980800e+002 3100.91 1.567422e+003
3.981200e+002 2962.04 1.570960e+003
3.981600e+002 2832.9 1.574515e+003
3.982000e+002 2719.83 1.578086e+003
3.982400e+002 2644.91 1.581672e+003
3.982800e+002 2530.56 1.585273e+003
3.983200e+002 2438.28 1.588887e+003
3.983600e+002 2382.15 1.592514e+003
3.984000e+002 2297.51 1.596153e+003
3.984400e+002 2249.86 1.599805e+003
3.984800e+002 2202.87 1.603467e+003
3.985200e+002 2140.94 1.607141e+003
3.985600e+002 2091.76 1.610826e+003
3.986000e+002 2057.56 1.614521e+003
3.986400e+002 2028.02 1.618226e+003
3.986800e+002 2000.64 1.621940e+003
3.987200e+002 1957.84 1.625664e+003
3.987600e+002 1942.27 1.629397e+003
3.988000e+002 1944.19 1.633139e+003
3.988400e+002 1909.69 1.636890e+003
3.988800e+002 1893.77 1.640649e+003
3.989200e+002 1865.58 1.644417e+003
3.989600e+002 1869.22 1.648192e+003
3.990000e+002 1828.11 1.651976e+003
3.990400e+002 1805.23 1.655767e+003
3.990800e+002 1772.85 1.659566e+003
3.991200e+002 1742.88 1.663371e+003
3.991600e+002 1747.57 1.667184e+003
3.992000e+002 1724.5 1.671004e+003
3.992400e+002 1699.34 1.674830e+003
3.992800e+002 1666.09 1.678662e+003
3.993200e+002 1634.75 1.682500e+003
3.993600e+002 1603.24 1.686345e+003
3.994000e+002 1577.47 1.690194e+003
3.994400e+002 1550.12 1.694049e+003
3.994800e+002 1514.67 1.697909e+003
3.995200e+002 1460.64 1.701774e+003
3.995600e+002 1465.77 1.705642e+003
3.996000e+002 1418.23 1.709515e+003
3.996400e+002 1410.86 1.713392e+003
3.996800e+002 1381.31 1.717273e+003
3.997200e+002 1351.68 1.721156e+003
3.997600e+002 1283.46 1.725043e+003
3.998000e+002 1254.82 1.728933e+003
3.998400e+002 1253.84 1.732825e+003
3.998800e+002 1245.28 1.736719e+003
3.999200e+002 1214.22 1.740616e+003
3.999600e+002 1163.4 1.744514e+003
4.000000e+002 1128.17 1.748414e+003
4.000400e+002 1128.85 1.752315e+003
4.000800e+002 1112.7 1.756217e+003
4.001200e+002 1066.55 1.760120e+003
4.001600e+002 1031.48 1.764023e+003
4.002000e+002 1002.74 1.767927e+003
4.002400e+002 981.336 1.771831e+003
4.002800e+002 959.433 1.775734e+003
4.003200e+002 913.363 1.779637e+003
4.003600e+002 910.544 1.783539e+003
4.004000e+002 869.059 1.787441e+003
4.004400e+002 857.659 1.791341e+003
4.004800e+002 824.094 1.795239e+003
4.005200e+002 794.281 1.799136e+003
4.005600e+002 756.469 1.803031e+003
4.006000e+002 729.659 1.806924e+003
4.006400e+002 708.269 1.810814e+003
4.006800e+002 668.299 1.814701e+003
4.007200e+002 648.915 1.818585e+003
4.007600e+002 626.866 1.822467e+003
4.008000e+002 597.323 1.826344e+003
4.008400e+002 578.365 1.830218e+003
4.008800e+002 569.745 1.834088e+003
4.009200e+002 551.879 1.837954e+003
4.009600e+002 535.267 1.841816e+003
4.010000e+002 510.66 1.845673e+003
4.010400e+002 492.225 1.849525e+003
4.010800e+002 464.794 1.853373e+003
4.011200e+002 445.617 1.857216e+003
4.011600e+002 435.863 1.861054e+003
4.012000e+002 407.864 1.864886e+003
4.012400e+002 398.038 1.868712e+003
4.012800e+002 386.8 1.872533e+003
4.013200e+002 357.319 1.876348e+003
4.013600e+002 362.426 1.880157e+003
4.014000e+002 366.373 1.883960e+003
4.014400e+002 325.327 1.887756e+003
4.014800e+002 303.371 1.891546e+003
4.015200e+002 324.671 1.895329e+003
4.015600e+002 309.312 1.899105e+003
4.016000e+002 295.375 1.902875e+003
4.016400e+002 281.362 1.906638e+003
4.016800e+002 263.274 1.910393e+003
4.017200e+002 251.191 1.914142e+003
4.017600e+002 239.117 1.917883e+003
4.018000e+002 217.801 1.921616e+003
4.018400e+002 220.408 1.925342e+003
4.018800e+002 208.774 1.929059e+003
4.019200e+002 211.148 1.932769e+003
4.019600e+002 188.946 1.936471e+003
4.020000e+002 188.252 1.940165e+003
4.020400e+002 186.067 1.943850e+003
4.020800e+002 185.972 1.947528e+003
4.021200e+002 164.554 1.951196e+003
4.021600e+002 151.06 1.954857e+003
4.022000e+002 165.574 1.958509e+003
4.022400e+002 146.181 1.962152e+003
4.022800e+002 165.881 1.965786e+003
4.023200e+002 165.422 1.969411e+003
4.023600e+002 120.639 1.973028e+003
4.024000e+002 127.697 1.976636e+003
4.024400e+002 118.933 1.980234e+003
4.024800e+002 108.259 1.983824e+003
4.025200e+002 113.763 1.987404e+003
4.025600e+002 98.943 1.990974e+003
4.026000e+002 87.048 1.994535e+003
4.026400e+002 97.163 1.998087e+003
4.026800e+002 80.288 2.001629e+003
4.027200e+002 86.006 2.005161e+003
4.027600e+002 75.483 2.008684e+003
4.028000e+002 44.137 2.012196e+003
4.028400e+002 68.051 2.015699e+003
4.028800e+002 62.559 2.019191e+003
4.029200e+002 68.993 2.022674e+003
4.029600e+002 53.604 2.026146e+003
4.030000e+002 48.309 2.029608e+003
4.030400e+002 44.773 2.033060e+003
4.030800e+002 33.165 2.036502e+003
4.031200e+002 49.067 2.039933e+003
4.031600e+002 35.229 2.043354e+003
4.032000e+002 33.153 2.046764e+003
4.032400e+002 44.586 2.050164e+003
4.032800e+002 34.364 2.053553e+003
4.033200e+002 30.818 2.056932e+003
4.033600e+002 7.033 2.060300e+003
4.034000e+002 -17.324 2.063657e+003
4.034400e+002 39.58 2.067003e+003
4.034800e+002 21.411 2.070339e+003
4.035200e+002 3.254 2.073663e+003
4.035600e+002 5.773 2.076977e+003
4.036000e+002 -5.696 2.080279e+003
4.036400e+002 -5.988 2.083571e+003
4.036800e+002 2.899 2.086851e+003
4.037200e+002 5.213 2.090120e+003
4.037600e+002 -3.545 2.093378e+003
4.038000e+002 11.458 2.096625e+003
4.038400e+002 1.889 2.099861e+003
4.038800e+002 0 2.089750e+003
4.039200e+002 0 2.097750e+003
4.039600e+002 0 2.124167e+003
4.040000e+002 0 2.110500e+003
4.040400e+002 0 2.137833e+003
4.040800e+002 0 2.125833e+003
4.041200e+002 0 2.119667e+003
4.041600e+002 0 2.108083e+003
4.042000e+002 0 2.117917e+003
4.042400e+002 0 2.123500e+003
4.042800e+002 0 2.115083e+003
4.043200e+002 0 2.137750e+003
4.043600e+002 0 2.144917e+003
4.044000e+002 0 2.141417e+003
4.044400e+002 0 2.143417e+003
4.044800e+002 0 2.151583e+003
4.045200e+002 0 2.145500e+003
4.045600e+002 0 2.145583e+003
4.046000e+002 0 2.123250e+003
4.046400e+002 0 2.143167e+003
4.046800e+002 0 2.149250e+003
4.047200e+002 0 2.155583e+003
4.047600e+002 0 2.169583e+003
4.048000e+002 0 2.178333e+003
4.048400e+002 0 2.162000e+003
4.048800e+002 0 2.151750e+003
4.049200e+002 0 2.157000e+003
4.049600e+002 0 2.177417e+003
4.050000e+002 0 2.146083e+003


==> figures/data/XPS/b3397_pos10_N1s_highres.txt <==
3.930000e+002 0 1.287333e+003
3.930400e+002 0 1.274417e+003
3.930800e+002 0 1.297000e+003
3.931200e+002 0 1.281583e+003
3.931600e+002 0 1.297500e+003
3.932000e+002 0 1.297333e+003
3.932400e+002 0 1.283250e+003
3.932800e+002 0 1.277667e+003
3.933200e+002 0 1.272417e+003
3.933600e+002 0 1.285417e+003
3.934000e+002 0 1.313917e+003
3.934400e+002 0 1.278417e+003
3.934800e+002 0 1.296083e+003
3.935200e+002 0 1.290250e+003
3.935600e+002 0 1.300250e+003
3.936000e+002 0 1.304917e+003
3.936400e+002 0 1.303333e+003
3.936800e+002 0 1.305667e+003
3.937200e+002 0 1.303333e+003
3.937600e+002 0 1.295917e+003
3.938000e+002 0 1.317500e+003
3.938400e+002 0 1.300917e+003
3.938800e+002 0 1.314333e+003
3.939200e+002 0 1.313750e+003
3.939600e+002 0 1.295250e+003
3.940000e+002 0 1.321500e+003
3.940400e+002 0 1.316583e+003
3.940800e+002 0 1.320000e+003
3.941200e+002 0 1.324083e+003
3.941600e+002 0 1.312417e+003
3.942000e+002 0 1.316500e+003
3.942400e+002 0 1.329417e+003
3.942800e+002 0 1.335250e+003
3.943200e+002 0.139 1.330194e+003
3.943600e+002 -5.194 1.330194e+003
3.944000e+002 3.139 1.330194e+003
3.944400e+002 7.556 1.330194e+003
3.944800e+002 10.722 1.330195e+003
3.945200e+002 16.555 1.330195e+003
3.945600e+002 16.388 1.330195e+003
3.946000e+002 31.055 1.330195e+003
3.946400e+002 23.471 1.330196e+003
3.946800e+002 28.72 1.330197e+003
3.947200e+002 25.969 1.330198e+003
3.947600e+002 31.218 1.330199e+003
3.948000e+002 41.55 1.330200e+003
3.948400e+002 51.715 1.330202e+003
3.948800e+002 68.546 1.330204e+003
3.949200e+002 64.711 1.330206e+003
3.949600e+002 60.874 1.330209e+003
3.950000e+002 84.121 1.330212e+003
3.950400e+002 86.867 1.330216e+003
3.950800e+002 82.447 1.330220e+003
3.951200e+002 107.525 1.330225e+003
3.951600e+002 137.769 1.330231e+003
3.952000e+002 129.929 1.330238e+003
3.952400e+002 166.338 1.330245e+003
3.952800e+002 193.829 1.330254e+003
3.953200e+002 219.736 1.330264e+003
3.953600e+002 265.058 1.330275e+003
3.954000e+002 304.129 1.330288e+003
3.954400e+002 372.614 1.330303e+003
3.954800e+002 446.262 1.330321e+003
3.955200e+002 517.575 1.330342e+003
3.955600e+002 613.051 1.330366e+003
3.956000e+002 751.438 1.330395e+003
3.956400e+002 934.155 1.330428e+003
3.956800e+002 1114.37 1.330468e+003
3.957200e+002 1352.23 1.330515e+003
3.957600e+002 1617.01 1.330572e+003
3.958000e+002 1893.61 1.330639e+003
3.958400e+002 2245.53 1.330719e+003
3.958800e+002 2631.44 1.330814e+003
3.959200e+002 3014.82 1.330927e+003
3.959600e+002 3424.19 1.331061e+003
3.960000e+002 3821.53 1.331217e+003
3.960400e+002 4247.77 1.331399e+003
3.960800e+002 4629.31 1.331610e+003
3.961200e+002 5031.32 1.331852e+003
3.961600e+002 5392.62 1.332128e+003
3.962000e+002 5791.81 1.332441e+003
3.962400e+002 6279.54 1.332792e+003
3.962800e+002 6739.98 1.333186e+003
3.963200e+002 7247.29 1.333625e+003
3.963600e+002 7829.8 1.334113e+003
3.964000e+002 8340.26 1.334654e+003
3.964400e+002 9011.67 1.335251e+003
3.964800e+002 9584.51 1.335909e+003
3.965200e+002 10119.4 1.336632e+003
3.965600e+002 10531.7 1.337422e+003
3.966000e+002 10953.3 1.338284e+003
3.966400e+002 11204.5 1.339219e+003
3.966800e+002 11283.6 1.340230e+003
3.967200e+002 11262 1.341317e+003
3.967600e+002 11142 1.342479e+003
3.968000e+002 10975.5 1.343717e+003
3.968400e+002 10904.2 1.345028e+003
3.968800e+002 10814.2 1.346413e+003
3.969200e+002 10727.9 1.347870e+003
3.969600e+002 10739.8 1.349400e+003
3.970000e+002 10823.2 1.351001e+003
3.970400e+002 10937.2 1.352675e+003
3.970800e+002 11052.7 1.354422e+003
3.971200e+002 11178.2 1.356244e+003
3.971600e+002 11258.8 1.358140e+003
3.972000e+002 11219.3 1.360112e+003
3.972400e+002 11080.4 1.362159e+003
3.972800e+002 10838.3 1.364279e+003
3.973200e+002 10450.8 1.366473e+003
3.973600e+002 9888.01 1.368736e+003
3.974000e+002 9323.68 1.371065e+003
3.974400e+002 8730.71 1.373456e+003
3.974800e+002 8015.51 1.375905e+003
3.975200e+002 7346.43 1.378407e+003
3.975600e+002 6699.21 1.380957e+003
3.976000e+002 6090.87 1.383552e+003
3.976400e+002 5526.23 1.386187e+003
3.976800e+002 5005.39 1.388857e+003
3.977200e+002 4548.19 1.391560e+003
3.977600e+002 4170.21 1.394293e+003
3.978000e+002 3850.2 1.397052e+003
3.978400e+002 3551.25 1.399835e+003
3.978800e+002 3319.61 1.402642e+003
3.979200e+002 3094.28 1.405468e+003
3.979600e+002 2914.94 1.408314e+003
3.980000e+002 2736.99 1.411178e+003
3.980400e+002 2600.61 1.414059e+003
3.980800e+002 2495.46 1.416955e+003
3.981200e+002 2376.13 1.419866e+003
3.981600e+002 2271.71 1.422792e+003
3.982000e+002 2171.27 1.425730e+003
3.982400e+002 2105.32 1.428681e+003
3.982800e+002 2040.77 1.431644e+003
3.983200e+002 1956.13 1.434619e+003
3.983600e+002 1916.15 1.437604e+003
3.984000e+002 1868.57 1.440600e+003
3.984400e+002 1794.73 1.443606e+003
3.984800e+002 1751.96 1.446622e+003
3.985200e+002 1726.77 1.449647e+003
3.985600e+002 1695.32 1.452680e+003
3.986000e+002 1661.19 1.455723e+003
3.986400e+002 1631.89 1.458774e+003
3.986800e+002 1604.42 1.461833e+003
3.987200e+002 1584.6 1.464900e+003
3.987600e+002 1554.44 1.467975e+003
3.988000e+002 1551.69 1.471057e+003
3.988400e+002 1528.77 1.474147e+003
3.988800e+002 1539.59 1.477244e+003
3.989200e+002 1494.4 1.480348e+003
3.989600e+002 1474.71 1.483458e+003
3.990000e+002 1479.51 1.486575e+003
3.990400e+002 1453.97 1.489699e+003
3.990800e+002 1429.84 1.492829e+003
3.991200e+002 1394.95 1.495965e+003
3.991600e+002 1377.06 1.499107e+003
3.992000e+002 1349.49 1.502255e+003
3.992400e+002 1308.01 1.505407e+003
3.992800e+002 1300.68 1.508565e+003
3.993200e+002 1286.77 1.511728e+003
3.993600e+002 1238.52 1.514895e+003
3.994000e+002 1212.77 1.518067e+003
3.994400e+002 1205.42 1.521243e+003
3.994800e+002 1165.91 1.524422e+003
3.995200e+002 1122.81 1.527606e+003
3.995600e+002 1070.38 1.530792e+003
3.996000e+002 1045.85 1.533982e+003
3.996400e+002 1003.91 1.537174e+003
3.996800e+002 973.382 1.540368e+003
3.997200e+002 966.018 1.543565e+003
3.997600e+002 945.487 1.546763e+003
3.998000e+002 922.12 1.549963e+003
3.998400e+002 854.835 1.553165e+003
3.998800e+002 850.216 1.556367e+003
3.999200e+002 824.762 1.559571e+003
3.999600e+002 812.725 1.562775e+003
4.000000e+002 787.604 1.565979e+003
4.000400e+002 755.733 1.569184e+003
4.000800e+002 751.778 1.572389e+003
4.001200e+002 720.907 1.575593e+003
4.001600e+002 695.203 1.578797e+003
4.002000e+002 686.999 1.582001e+003
4.002400e+002 653.463 1.585204e+003
4.002800e+002 633.344 1.588406e+003
4.003200e+002 602.893 1.591607e+003
4.003600e+002 595.777 1.594806e+003
4.004000e+002 579.497 1.598003e+003
4.004400e+002 550.218 1.601199e+003
4.004800e+002 543.357 1.604393e+003
4.005200e+002 498.748 1.607585e+003
4.005600e+002 509.726 1.610774e+003
4.006000e+002 505.289 1.613961e+003
4.006400e+002 476.272 1.617145e+003
4.006800e+002 463.006 1.620327e+003
4.007200e+002 456.912 1.623505e+003
4.007600e+002 418.902 1.626681e+003
4.008000e+002 436.314 1.629853e+003
4.008400e+002 414.645 1.633022e+003
4.008800e+002 408.646 1.636187e+003
4.009200e+002 397.151 1.639349e+003
4.009600e+002 372.743 1.642507e+003
4.010000e+002 353.172 1.645661e+003
4.010400e+002 363.189 1.648811e+003
4.010800e+002 348.21 1.651957e+003
4.011200e+002 332.484 1.655099e+003
4.011600e+002 321.931 1.658236e+003
4.012000e+002 305.631 1.661369e+003
4.012400e+002 279.753 1.664497e+003
4.012800e+002 275.797 1.667620e+003
4.013200e+002 270.595 1.670738e+003
4.013600e+002 261.399 1.673851e+003
4.014000e+002 268.125 1.676958e+003
4.014400e+002 261.022 1.680061e+003
4.014800e+002 233.925 1.683158e+003
4.015200e+002 240.75 1.686250e+003
4.015600e+002 229.831 1.689336e+003
4.016000e+002 227.917 1.692416e+003
4.016400e+002 205.426 1.695491e+003
4.016800e+002 216.857 1.698560e+003
4.017200e+002 199.044 1.701623e+003
4.017600e+002 198.57 1.704680e+003
4.018000e+002 194.603 1.707730e+003
4.018400e+002 195.225 1.710775e+003
4.018800e+002 181.77 1.713813e+003
4.019200e+002 177.822 1.716845e+003
4.019600e+002 173.129 1.719871e+003
4.020000e+002 168.61 1.722890e+003
4.020400e+002 150.18 1.725903e+003
4.020800e+002 168.092 1.728908e+003
4.021200e+002 144.925 1.731908e+003
4.021600e+002 137.433 1.734900e+003
4.022000e+002 145.782 1.737885e+003
4.022400e+002 134.053 1.740864e+003
4.022800e+002 144.332 1.743835e+003
4.023200e+002 134.201 1.746799e+003
4.023600e+002 126.076 1.749757e+003
4.024000e+002 111.543 1.752707e+003
4.024400e+002 111.434 1.755649e+003
4.024800e+002 110.415 1.758585e+003
4.025200e+002 110.154 1.761513e+003
4.025600e+002 95.067 1.764433e+003
4.026000e+002 91.071 1.767346e+003
4.026400e+002 116.916 1.770251e+003
4.026800e+002 85.684 1.773149e+003
4.027200e+002 82.962 1.776038e+003
4.027600e+002 86.08 1.778920e+003
4.028000e+002 72.122 1.781795e+003
4.028400e+002 70.672 1.784661e+003
4.028800e+002 57.064 1.787519e+003
4.029200e+002 54.464 1.790369e+003
4.029600e+002 67.206 1.793211e+003
4.030000e+002 61.622 1.796045e+003
4.030400e+002 43.629 1.798871e+003
4.030800e+002 43.645 1.801688e+003
4.031200e+002 49.753 1.804497e+003
4.031600e+002 39.369 1.807298e+003
4.032000e+002 40.577 1.810090e+003
4.032400e+002 42.21 1.812873e+003
4.032800e+002 31.768 1.815649e+003
4.033200e+002 51.418 1.818415e+003
4.033600e+002 31.827 1.821173e+003
4.034000e+002 5.244 1.823923e+003
4.034400e+002 -1.664 1.826664e+003
4.034800e+002 16.021 1.829396e+003
4.035200e+002 14.881 1.832119e+003
4.035600e+002 24.834 1.834833e+003
4.036000e+002 21.712 1.837538e+003
4.036400e+002 8.182 1.840235e+003
4.036800e+002 21.911 1.842922e+003
4.037200e+002 17.149 1.845601e+003
4.037600e+002 3.562 1.848271e+003
4.038000e+002 7.735 1.850932e+003
4.038400e+002 -13.75 1.853583e+003
4.038800e+002 0 1.862250e+003
4.039200e+002 0 1.868167e+003
4.039600e+002 0 1.859583e+003
4.040000e+002 0 1.852000e+003
4.040400e+002 0 1.857417e+003
4.040800e+002 0 1.886917e+003
4.041200e+002 0 1.876833e+003
4.041600e+002 0 1.884333e+003
4.042000e+002 0 1.885833e+003
4.042400e+002 0 1.854833e+003
4.042800e+002 0 1.851417e+003
4.043200e+002 0 1.877750e+003
4.043600e+002 0 1.868917e+003
4.044000e+002 0 1.875750e+003
4.044400e+002 0 1.893083e+003
4.044800e+002 0 1.889917e+003
4.045200e+002 0 1.890250e+003
4.045600e+002 0 1.887500e+003
4.046000e+002 0 1.901083e+003
4.046400e+002 0 1.904250e+003
4.046800e+002 0 1.904250e+003
4.047200e+002 0 1.908167e+003
4.047600e+002 0 1.911000e+003
4.048000e+002 0 1.903750e+003
4.048400e+002 0 1.896667e+003
4.048800e+002 0 1.900083e+003
4.049200e+002 0 1.904667e+003
4.049600e+002 0 1.909833e+003
4.050000e+002 0 1.913667e+003


==> figures/data/XPS/b3397_pos1_N1s_highres.txt <==
3.930000e+002 0 1.174000e+003
3.930400e+002 0 1.167583e+003
3.930800e+002 0 1.178167e+003
3.931200e+002 0 1.180000e+003
3.931600e+002 0 1.186083e+003
3.932000e+002 0 1.175583e+003
3.932400e+002 0 1.190667e+003
3.932800e+002 0 1.192583e+003
3.933200e+002 0 1.185417e+003
3.933600e+002 0 1.174083e+003
3.934000e+002 0 1.192000e+003
3.934400e+002 0 1.173417e+003
3.934800e+002 0 1.170333e+003
3.935200e+002 0 1.172750e+003
3.935600e+002 0 1.182000e+003
3.936000e+002 0 1.195750e+003
3.936400e+002 0 1.177083e+003
3.936800e+002 0 1.175500e+003
3.937200e+002 0 1.189167e+003
3.937600e+002 0 1.179083e+003
3.938000e+002 0 1.177833e+003
3.938400e+002 0 1.199333e+003
3.938800e+002 0 1.194417e+003
3.939200e+002 0 1.194833e+003
3.939600e+002 0 1.198000e+003
3.940000e+002 0 1.189250e+003
3.940400e+002 0 1.192417e+003
3.940800e+002 0 1.204750e+003
3.941200e+002 0 1.200083e+003
3.941600e+002 0 1.201083e+003
3.942000e+002 0 1.209917e+003
3.942400e+002 0 1.211583e+003
3.942800e+002 0 1.208500e+003
3.943200e+002 -0.139 1.209306e+003
3.943600e+002 0.944 1.209306e+003
3.944000e+002 -11.389 1.209306e+003
3.944400e+002 6.277 1.209306e+003
3.944800e+002 16.861 1.209306e+003
3.945200e+002 21.194 1.209306e+003
3.945600e+002 19.611 1.209306e+003
3.946000e+002 13.36 1.209307e+003
3.946400e+002 13.026 1.209307e+003
3.946800e+002 29.609 1.209308e+003
3.947200e+002 24.191 1.209309e+003
3.947600e+002 44.523 1.209310e+003
3.948000e+002 40.105 1.209312e+003
3.948400e+002 54.269 1.209314e+003
3.948800e+002 66.434 1.209316e+003
3.949200e+002 55.931 1.209319e+003
3.949600e+002 67.76 1.209323e+003
3.950000e+002 92.174 1.209326e+003
3.950400e+002 100.669 1.209331e+003
3.950800e+002 120.663 1.209337e+003
3.951200e+002 135.49 1.209343e+003
3.951600e+002 146.149 1.209351e+003
3.952000e+002 172.307 1.209360e+003
3.952400e+002 202.297 1.209370e+003
3.952800e+002 234.201 1.209382e+003
3.953200e+002 275.187 1.209396e+003
3.953600e+002 326.171 1.209412e+003
3.954000e+002 360.402 1.209431e+003
3.954400e+002 452.38 1.209453e+003
3.954800e+002 553.354 1.209479e+003
3.955200e+002 650.991 1.209509e+003
3.955600e+002 801.622 1.209545e+003
3.956000e+002 975.912 1.209588e+003
3.956400e+002 1172.53 1.209638e+003
3.956800e+002 1419.38 1.209698e+003
3.957200e+002 1716.9 1.209770e+003
3.957600e+002 2038.56 1.209857e+003
3.958000e+002 2420.21 1.209960e+003
3.958400e+002 2858.25 1.210084e+003
3.958800e+002 3327.35 1.210231e+003
3.959200e+002 3813.84 1.210406e+003
3.959600e+002 4308.3 1.210613e+003
3.960000e+002 4795.65 1.210855e+003
3.960400e+002 5263.36 1.211137e+003
3.960800e+002 5771.45 1.211464e+003
3.961200e+002 6219.33 1.211838e+003
3.961600e+002 6629.4 1.212264e+003
3.962000e+002 7033.17 1.212745e+003
3.962400e+002 7431.72 1.213284e+003
3.962800e+002 7848.78 1.213886e+003
3.963200e+002 8228.61 1.214552e+003
3.963600e+002 8581.38 1.215287e+003
3.964000e+002 8876.91 1.216094e+003
3.964400e+002 9167.28 1.216974e+003
3.964800e+002 9476.9 1.217930e+003
3.965200e+002 9689.61 1.218965e+003
3.965600e+002 9808.34 1.220080e+003
3.966000e+002 9785.14 1.221277e+003
3.966400e+002 9748.94 1.222555e+003
3.966800e+002 9563.76 1.223914e+003
3.967200e+002 9330.9 1.225352e+003
3.967600e+002 9017.8 1.226868e+003
3.968000e+002 8621.96 1.228458e+003
3.968400e+002 8205.96 1.230120e+003
3.968800e+002 7791.4 1.231850e+003
3.969200e+002 7310.86 1.233644e+003
3.969600e+002 6903.17 1.235498e+003
3.970000e+002 6517.34 1.237409e+003
3.970400e+002 6126.29 1.239374e+003
3.970800e+002 5810.11 1.241389e+003
3.971200e+002 5524.55 1.243452e+003
3.971600e+002 5215.77 1.245561e+003
3.972000e+002 4957.62 1.247712e+003
3.972400e+002 4704.93 1.249903e+003
3.972800e+002 4442.87 1.252133e+003
3.973200e+002 4181.27 1.254399e+003
3.973600e+002 3967.47 1.256698e+003
3.974000e+002 3756.55 1.259030e+003
3.974400e+002 3566.11 1.261392e+003
3.974800e+002 3332.72 1.263782e+003
3.975200e+002 3145.47 1.266199e+003
3.975600e+002 2944.94 1.268642e+003
3.976000e+002 2813.14 1.271107e+003
3.976400e+002 2685.4 1.273595e+003
3.976800e+002 2552.15 1.276103e+003
3.977200e+002 2393.62 1.278631e+003
3.977600e+002 2275.15 1.281178e+003
3.978000e+002 2211.26 1.283743e+003
3.978400e+002 2104.93 1.286324e+003
3.978800e+002 2016.25 1.288921e+003
3.979200e+002 1924.97 1.291533e+003
3.979600e+002 1850.51 1.294159e+003
3.980000e+002 1779.37 1.296800e+003
3.980400e+002 1730.55 1.299453e+003
3.980800e+002 1671.97 1.302118e+003
3.981200e+002 1603.45 1.304796e+003
3.981600e+002 1530.52 1.307485e+003
3.982000e+002 1482.4 1.310185e+003
3.982400e+002 1443.61 1.312895e+003
3.982800e+002 1407.89 1.315614e+003
3.983200e+002 1362.16 1.318344e+003
3.983600e+002 1312 1.321082e+003
3.984000e+002 1256.59 1.323829e+003
3.984400e+002 1220.25 1.326584e+003
3.984800e+002 1208.82 1.329347e+003
3.985200e+002 1159.47 1.332118e+003
3.985600e+002 1120.94 1.334895e+003
3.986000e+002 1075.15 1.337679e+003
3.986400e+002 1078.11 1.340470e+003
3.986800e+002 1032.9 1.343267e+003
3.987200e+002 992.263 1.346070e+003
3.987600e+002 996.289 1.348878e+003
3.988000e+002 970.142 1.351691e+003
3.988400e+002 946.24 1.354510e+003
3.988800e+002 926.833 1.357334e+003
3.989200e+002 897.671 1.360162e+003
3.989600e+002 879.838 1.362995e+003
3.990000e+002 847.335 1.365832e+003
3.990400e+002 815.995 1.368672e+003
3.990800e+002 795.733 1.371517e+003
3.991200e+002 795.303 1.374364e+003
3.991600e+002 771.202 1.377215e+003
3.992000e+002 752.431 1.380069e+003
3.992400e+002 719.407 1.382926e+003
3.992800e+002 720.715 1.385785e+003
3.993200e+002 679.686 1.388647e+003
3.993600e+002 657.323 1.391510e+003
3.994000e+002 617.957 1.394376e+003
3.994400e+002 618.424 1.397243e+003
3.994800e+002 604.722 1.400111e+003
3.995200e+002 573.602 1.402981e+003
3.995600e+002 555.482 1.405851e+003
3.996000e+002 544.861 1.408722e+003
3.996400e+002 532.74 1.411593e+003
3.996800e+002 510.285 1.414465e+003
3.997200e+002 468.246 1.417337e+003
3.997600e+002 453.208 1.420209e+003
3.998000e+002 453.336 1.423081e+003
3.998400e+002 435.381 1.425952e+003
3.998800e+002 421.928 1.428822e+003
3.999200e+002 403.809 1.431691e+003
3.999600e+002 404.94 1.434560e+003
4.000000e+002 387.073 1.437427e+003
4.000400e+002 369.874 1.440293e+003
4.000800e+002 372.925 1.443158e+003
4.001200e+002 364.062 1.446021e+003
4.001600e+002 337.035 1.448882e+003
4.002000e+002 324.091 1.451742e+003
4.002400e+002 333.067 1.454600e+003
4.002800e+002 340.878 1.457455e+003
4.003200e+002 334.774 1.460309e+003
4.003600e+002 307.84 1.463160e+003
4.004000e+002 302.324 1.466009e+003
4.004400e+002 295.061 1.468856e+003
4.004800e+002 272.133 1.471700e+003
4.005200e+002 276.626 1.474541e+003
4.005600e+002 277.204 1.477379e+003
4.006000e+002 283.952 1.480215e+003
4.006400e+002 280.619 1.483048e+003
4.006800e+002 271.873 1.485877e+003
4.007200e+002 283.546 1.488704e+003
4.007600e+002 265.555 1.491528e+003
4.008000e+002 253.734 1.494349e+003
4.008400e+002 260.917 1.497166e+003
4.008800e+002 255.02 1.499980e+003
4.009200e+002 263.71 1.502790e+003
4.009600e+002 261.735 1.505598e+003
4.010000e+002 272.931 1.508402e+003
4.010400e+002 266.715 1.511202e+003
4.010800e+002 264.584 1.513999e+003
4.011200e+002 263.208 1.516792e+003
4.011600e+002 265.418 1.519582e+003
4.012000e+002 265.964 1.522369e+003
4.012400e+002 258.349 1.525151e+003
4.012800e+002 260.987 1.527930e+003
4.013200e+002 260.294 1.530706e+003
4.013600e+002 283.106 1.533477e+003
4.014000e+002 284.755 1.536245e+003
4.014400e+002 286.574 1.539009e+003
4.014800e+002 311.897 1.541770e+003
4.015200e+002 321.391 1.544526e+003
4.015600e+002 315.053 1.547280e+003
4.016000e+002 314.303 1.550030e+003
4.016400e+002 319.974 1.552776e+003
4.016800e+002 322.064 1.555519e+003
4.017200e+002 315.992 1.558258e+003
4.017600e+002 320.506 1.560994e+003
4.018000e+002 323.275 1.563725e+003
4.018400e+002 335.13 1.566453e+003
4.018800e+002 326.572 1.569178e+003
4.019200e+002 334.935 1.571898e+003
4.019600e+002 330.302 1.574615e+003
4.020000e+002 315.421 1.577329e+003
4.020400e+002 324.045 1.580038e+003
4.020800e+002 312.174 1.582743e+003
4.021200e+002 302.972 1.585445e+003
4.021600e+002 294.608 1.588142e+003
4.022000e+002 271.915 1.590835e+003
4.022400e+002 284.393 1.593524e+003
4.022800e+002 277.542 1.596208e+003
4.023200e+002 266.945 1.598888e+003
4.023600e+002 248.854 1.601563e+003
4.024000e+002 234.35 1.604233e+003
4.024400e+002 234.518 1.606899e+003
4.024800e+002 218.857 1.609560e+003
4.025200e+002 196.702 1.612215e+003
4.025600e+002 208.218 1.614865e+003
4.026000e+002 174.49 1.617510e+003
4.026400e+002 172.183 1.620150e+003
4.026800e+002 154.216 1.622784e+003
4.027200e+002 154.421 1.625412e+003
4.027600e+002 160.133 1.628034e+003
4.028000e+002 133.849 1.630651e+003
4.028400e+002 116.238 1.633262e+003
4.028800e+002 118.301 1.635866e+003
4.029200e+002 113.536 1.638464e+003
4.029600e+002 103.194 1.641056e+003
4.030000e+002 89.775 1.643642e+003
4.030400e+002 102.279 1.646221e+003
4.030800e+002 90.789 1.648794e+003
4.031200e+002 74.806 1.651361e+003
4.031600e+002 77.247 1.653920e+003
4.032000e+002 67.277 1.656473e+003
4.032400e+002 63.147 1.659020e+003
4.032800e+002 40.608 1.661559e+003
4.033200e+002 58.575 1.664092e+003
4.033600e+002 49.883 1.666617e+003
4.034000e+002 44.947 1.669136e+003
4.034400e+002 35.436 1.671647e+003
4.034800e+002 18.931 1.674152e+003
4.035200e+002 28.101 1.676649e+003
4.035600e+002 8.611 1.679139e+003
4.036000e+002 1.962 1.681621e+003
4.036400e+002 38.154 1.684096e+003
4.036800e+002 23.269 1.686564e+003
4.037200e+002 13.142 1.689025e+003
4.037600e+002 5.189 1.691478e+003
4.038000e+002 -0.756 1.693923e+003
4.038400e+002 -6.444 1.696361e+003
4.038800e+002 0 1.706000e+003
4.039200e+002 0 1.680750e+003
4.039600e+002 0 1.683083e+003
4.040000e+002 0 1.716167e+003
4.040400e+002 0 1.698500e+003
4.040800e+002 0 1.714083e+003
4.041200e+002 0 1.696833e+003
4.041600e+002 0 1.686583e+003
4.042000e+002 0 1.700333e+003
4.042400e+002 0 1.694500e+003
4.042800e+002 0 1.706417e+003
4.043200e+002 0 1.714083e+003
4.043600e+002 0 1.714250e+003
4.044000e+002 0 1.706500e+003
4.044400e+002 0 1.704750e+003
4.044800e+002 0 1.719000e+003
4.045200e+002 0 1.710583e+003
4.045600e+002 0 1.720917e+003
4.046000e+002 0 1.712750e+003
4.046400e+002 0 1.722750e+003
4.046800e+002 0 1.728750e+003
4.047200e+002 0 1.716917e+003
4.047600e+002 0 1.710333e+003
4.048000e+002 0 1.737083e+003
4.048400e+002 0 1.759417e+003
4.048800e+002 0 1.749500e+003
4.049200e+002 0 1.738000e+003
4.049600e+002 0 1.736500e+003
4.050000e+002 0 1.748083e+003


==> figures/data/XPS/b3397_pos2_N1s_highres.txt <==
3.930000e+002 0 1.308000e+003
3.930400e+002 0 1.313583e+003
3.930800e+002 0 1.324583e+003
3.931200e+002 0 1.312000e+003
3.931600e+002 0 1.309417e+003
3.932000e+002 0 1.323083e+003
3.932400e+002 0 1.317917e+003
3.932800e+002 0 1.322167e+003
3.933200e+002 0 1.321417e+003
3.933600e+002 0 1.319167e+003
3.934000e+002 0 1.326333e+003
3.934400e+002 0 1.335417e+003
3.934800e+002 0 1.329833e+003
3.935200e+002 0 1.317000e+003
3.935600e+002 0 1.320000e+003
3.936000e+002 0 1.327833e+003
3.936400e+002 0 1.330500e+003
3.936800e+002 0 1.324000e+003
3.937200e+002 0 1.325583e+003
3.937600e+002 0 1.328667e+003
3.938000e+002 0 1.326000e+003
3.938400e+002 0 1.339333e+003
3.938800e+002 0 1.342500e+003
3.939200e+002 0 1.348500e+003
3.939600e+002 0 1.348167e+003
3.940000e+002 0 1.345417e+003
3.940400e+002 0 1.333583e+003
3.940800e+002 0 1.335750e+003
3.941200e+002 0 1.340917e+003
3.941600e+002 0 1.355417e+003
3.942000e+002 0 1.354583e+003
3.942400e+002 0 1.350917e+003
3.942800e+002 0 1.357000e+003
3.943200e+002 7.778 1.369139e+003
3.943600e+002 4.361 1.369139e+003
3.944000e+002 -6.389 1.369139e+003
3.944400e+002 -3.389 1.369139e+003
3.944800e+002 3.028 1.369139e+003
3.945200e+002 -7.889 1.369139e+003
3.945600e+002 9.278 1.369139e+003
3.946000e+002 21.527 1.369140e+003
3.946400e+002 27.36 1.369140e+003
3.946800e+002 27.526 1.369141e+003
3.947200e+002 28.026 1.369141e+003
3.947600e+002 39.441 1.369142e+003
3.948000e+002 56.773 1.369144e+003
3.948400e+002 44.855 1.369145e+003
3.948800e+002 57.019 1.369148e+003
3.949200e+002 79.183 1.369150e+003
3.949600e+002 75.014 1.369153e+003
3.950000e+002 96.01 1.369157e+003
3.950400e+002 112.339 1.369161e+003
3.950800e+002 110.416 1.369167e+003
3.951200e+002 119.244 1.369173e+003
3.951600e+002 141.487 1.369180e+003
3.952000e+002 178.312 1.369188e+003
3.952400e+002 201.052 1.369198e+003
3.952800e+002 244.958 1.369209e+003
3.953200e+002 284.945 1.369222e+003
3.953600e+002 338.762 1.369238e+003
3.954000e+002 392.245 1.369255e+003
3.954400e+002 472.391 1.369276e+003
3.954800e+002 559.116 1.369301e+003
3.955200e+002 682.92 1.369330e+003
3.955600e+002 811.719 1.369364e+003
3.956000e+002 987.595 1.369405e+003
3.956400e+002 1190.05 1.369453e+003
3.956800e+002 1468.74 1.369510e+003
3.957200e+002 1785.42 1.369579e+003
3.957600e+002 2150.34 1.369662e+003
3.958000e+002 2555.99 1.369761e+003
3.958400e+002 3048.12 1.369881e+003
3.958800e+002 3533.81 1.370024e+003
3.959200e+002 4115.22 1.370194e+003
3.959600e+002 4622.44 1.370396e+003
3.960000e+002 5190.78 1.370634e+003
3.960400e+002 5766.75 1.370913e+003
3.960800e+002 6322.18 1.371236e+003
3.961200e+002 6843.64 1.371608e+003
3.961600e+002 7309.88 1.372033e+003
3.962000e+002 7786.15 1.372515e+003
3.962400e+002 8311.69 1.373057e+003
3.962800e+002 8827.84 1.373664e+003
3.963200e+002 9333.16 1.374339e+003
3.963600e+002 9839.33 1.375087e+003
3.964000e+002 10448.3 1.375911e+003
3.964400e+002 10987.7 1.376816e+003
3.964800e+002 11406 1.377806e+003
3.965200e+002 11847.3 1.378884e+003
3.965600e+002 12211.9 1.380054e+003
3.966000e+002 12422.7 1.381319e+003
3.966400e+002 12502.6 1.382680e+003
3.966800e+002 12426.8 1.384138e+003
3.967200e+002 12190.9 1.385692e+003
3.967600e+002 11826.5 1.387340e+003
3.968000e+002 11383.8 1.389080e+003
3.968400e+002 10948.4 1.390907e+003
3.968800e+002 10415.5 1.392820e+003
3.969200e+002 9904.52 1.394812e+003
3.969600e+002 9418.54 1.396881e+003
3.970000e+002 8980.15 1.399022e+003
3.970400e+002 8656.27 1.401233e+003
3.970800e+002 8344.91 1.403510e+003
3.971200e+002 8007.73 1.405851e+003
3.971600e+002 7740.91 1.408254e+003
3.972000e+002 7382.12 1.410715e+003
3.972400e+002 7099.43 1.413233e+003
3.972800e+002 6845.19 1.415806e+003
3.973200e+002 6476.74 1.418430e+003
3.973600e+002 6174.06 1.421104e+003
3.974000e+002 5780.01 1.423825e+003
3.974400e+002 5445.58 1.426589e+003
3.974800e+002 5087.94 1.429394e+003
3.975200e+002 4737.76 1.432238e+003
3.975600e+002 4410.55 1.435117e+003
3.976000e+002 4151.55 1.438028e+003
3.976400e+002 3878.7 1.440971e+003
3.976800e+002 3622.81 1.443942e+003
3.977200e+002 3399.89 1.446939e+003
3.977600e+002 3203.37 1.449962e+003
3.978000e+002 3004.66 1.453007e+003
3.978400e+002 2862.93 1.456074e+003
3.978800e+002 2737.67 1.459161e+003
3.979200e+002 2612.9 1.462268e+003
3.979600e+002 2482.27 1.465393e+003
3.980000e+002 2392.05 1.468535e+003
3.980400e+002 2317.81 1.471694e+003
3.980800e+002 2199.3 1.474868e+003
3.981200e+002 2128.94 1.478058e+003
3.981600e+002 2052.32 1.481261e+003
3.982000e+002 1960.69 1.484478e+003
3.982400e+002 1917.38 1.487708e+003
3.982800e+002 1872.97 1.490950e+003
3.983200e+002 1778.38 1.494204e+003
3.983600e+002 1714.78 1.497469e+003
3.984000e+002 1704.84 1.500745e+003
3.984400e+002 1660.14 1.504031e+003
3.984800e+002 1609.01 1.507327e+003
3.985200e+002 1590.95 1.510633e+003
3.985600e+002 1527.72 1.513948e+003
3.986000e+002 1478.56 1.517272e+003
3.986400e+002 1464.31 1.520604e+003
3.986800e+002 1422.22 1.523944e+003
3.987200e+002 1420.96 1.527293e+003
3.987600e+002 1393.18 1.530649e+003
3.988000e+002 1357.32 1.534012e+003
3.988400e+002 1328.95 1.537382e+003
3.988800e+002 1303.66 1.540759e+003
3.989200e+002 1289.27 1.544143e+003
3.989600e+002 1250.55 1.547533e+003
3.990000e+002 1233.49 1.550929e+003
3.990400e+002 1207.92 1.554330e+003
3.990800e+002 1171.76 1.557738e+003
3.991200e+002 1143.18 1.561150e+003
3.991600e+002 1131.35 1.564567e+003
3.992000e+002 1091.09 1.567989e+003
3.992400e+002 1068.25 1.571415e+003
3.992800e+002 1032.65 1.574845e+003
3.993200e+002 999.638 1.578279e+003
3.993600e+002 955.116 1.581717e+003
3.994000e+002 936.176 1.585157e+003
3.994400e+002 916.317 1.588600e+003
3.994800e+002 864.371 1.592046e+003
3.995200e+002 830.839 1.595494e+003
3.995600e+002 818.306 1.598944e+003
3.996000e+002 791.188 1.602395e+003
3.996400e+002 747.32 1.605847e+003
3.996800e+002 733.199 1.609301e+003
3.997200e+002 731.912 1.612755e+003
3.997600e+002 689.623 1.616210e+003
3.998000e+002 671.418 1.619665e+003
3.998400e+002 647.379 1.623121e+003
3.998800e+002 627.757 1.626576e+003
3.999200e+002 591.387 1.630030e+003
3.999600e+002 569.933 1.633484e+003
4.000000e+002 578.729 1.636938e+003
4.000400e+002 544.193 1.640390e+003
4.000800e+002 531.41 1.643840e+003
4.001200e+002 500.127 1.647290e+003
4.001600e+002 486.68 1.650737e+003
4.002000e+002 492.317 1.654183e+003
4.002400e+002 469.54 1.657627e+003
4.002800e+002 445.848 1.661069e+003
4.003200e+002 429.159 1.664508e+003
4.003600e+002 411.806 1.667944e+003
4.004000e+002 418.955 1.671378e+003
4.004400e+002 420.524 1.674809e+003
4.004800e+002 425.93 1.678237e+003
4.005200e+002 403.42 1.681663e+003
4.005600e+002 377.082 1.685085e+003
4.006000e+002 377.329 1.688504e+003
4.006400e+002 384.831 1.691919e+003
4.006800e+002 362.502 1.695331e+003
4.007200e+002 344.427 1.698740e+003
4.007600e+002 345.106 1.702144e+003
4.008000e+002 333.372 1.705545e+003
4.008400e+002 339.558 1.708942e+003
4.008800e+002 347.249 1.712334e+003
4.009200e+002 336.027 1.715723e+003
4.009600e+002 320.559 1.719108e+003
4.010000e+002 314.429 1.722488e+003
4.010400e+002 321.304 1.725863e+003
4.010800e+002 321.765 1.729235e+003
4.011200e+002 309.732 1.732601e+003
4.011600e+002 316.12 1.735963e+003
4.012000e+002 317.096 1.739321e+003
4.012400e+002 308.493 1.742674e+003
4.012800e+002 305.895 1.746022e+003
4.013200e+002 305.718 1.749365e+003
4.013600e+002 300.214 1.752703e+003
4.014000e+002 309.464 1.756036e+003
4.014400e+002 322.968 1.759365e+003
4.014800e+002 285.812 1.762688e+003
4.015200e+002 313.494 1.766006e+003
4.015600e+002 308.181 1.769319e+003
4.016000e+002 310.623 1.772627e+003
4.016400e+002 316.404 1.775929e+003
4.016800e+002 320.606 1.779227e+003
4.017200e+002 302.398 1.782519e+003
4.017600e+002 300.777 1.785806e+003
4.018000e+002 298.746 1.789087e+003
4.018400e+002 291.637 1.792363e+003
4.018800e+002 308.284 1.795633e+003
4.019200e+002 281.852 1.798898e+003
4.019600e+002 297.176 1.802157e+003
4.020000e+002 276.507 1.805410e+003
4.020400e+002 272.093 1.808657e+003
4.020800e+002 266.435 1.811898e+003
4.021200e+002 270.283 1.815134e+003
4.021600e+002 282.637 1.818363e+003
4.022000e+002 270.414 1.821586e+003
4.022400e+002 258.28 1.824803e+003
4.022800e+002 238.569 1.828014e+003
4.023200e+002 222.365 1.831218e+003
4.023600e+002 224.251 1.834416e+003
4.024000e+002 223.31 1.837607e+003
4.024400e+002 211.626 1.840791e+003
4.024800e+002 203.282 1.843968e+003
4.025200e+002 199.111 1.847139e+003
4.025600e+002 182.614 1.850303e+003
4.026000e+002 164.041 1.853459e+003
4.026400e+002 165.809 1.856608e+003
4.026800e+002 157.75 1.859750e+003
4.027200e+002 158.033 1.862884e+003
4.027600e+002 141.239 1.866011e+003
4.028000e+002 132.37 1.869130e+003
4.028400e+002 111.841 1.872242e+003
4.028800e+002 110.905 1.875345e+003
4.029200e+002 105.059 1.878441e+003
4.029600e+002 90.888 1.881529e+003
4.030000e+002 77.059 1.884608e+003
4.030400e+002 81.404 1.887679e+003
4.030800e+002 69.925 1.890742e+003
4.031200e+002 66.871 1.893796e+003
4.031600e+002 64.158 1.896842e+003
4.032000e+002 55.62 1.899880e+003
4.032400e+002 58.841 1.902909e+003
4.032800e+002 34.654 1.905929e+003
4.033200e+002 55.393 1.908940e+003
4.033600e+002 62.474 1.911943e+003
4.034000e+002 44.146 1.914937e+003
4.034400e+002 26.994 1.917923e+003
4.034800e+002 27.851 1.920899e+003
4.035200e+002 43.384 1.923866e+003
4.035600e+002 31.175 1.926825e+003
4.036000e+002 18.809 1.929774e+003
4.036400e+002 13.785 1.932715e+003
4.036800e+002 0.271 1.935646e+003
4.037200e+002 -0.318 1.938568e+003
4.037600e+002 -6.148 1.941481e+003
4.038000e+002 5.283 1.944384e+003
4.038400e+002 -1.528 1.947278e+003
4.038800e+002 0 1.946417e+003
4.039200e+002 0 1.931583e+003
4.039600e+002 0 1.947000e+003
4.040000e+002 0 1.962417e+003
4.040400e+002 0 1.964500e+003
4.040800e+002 0 1.948250e+003
4.041200e+002 0 1.965333e+003
4.041600e+002 0 1.972583e+003
4.042000e+002 0 1.947667e+003
4.042400e+002 0 1.960167e+003
4.042800e+002 0 1.956000e+003
4.043200e+002 0 1.961500e+003
4.043600e+002 0 1.966250e+003
4.044000e+002 0 1.956583e+003
4.044400e+002 0 1.976667e+003
4.044800e+002 0 1.982833e+003
4.045200e+002 0 1.977667e+003
4.045600e+002 0 1.971833e+003
4.046000e+002 0 1.978667e+003
4.046400e+002 0 1.975000e+003
4.046800e+002 0 1.972500e+003
4.047200e+002 0 1.970667e+003
4.047600e+002 0 1.972167e+003
4.048000e+002 0 2.002333e+003
4.048400e+002 0 1.986250e+003
4.048800e+002 0 1.994750e+003
4.049200e+002 0 2.004667e+003
4.049600e+002 0 2.012333e+003
4.050000e+002 0 2.004167e+003


==> figures/data/XPS/b3397_pos4_N1s_highres.txt <==
3.930000e+002 0 1.325500e+003
3.930400e+002 0 1.309083e+003
3.930800e+002 0 1.331250e+003
3.931200e+002 0 1.322000e+003
3.931600e+002 0 1.313917e+003
3.932000e+002 0 1.335250e+003
3.932400e+002 0 1.326083e+003
3.932800e+002 0 1.317000e+003
3.933200e+002 0 1.306417e+003
3.933600e+002 0 1.335333e+003
3.934000e+002 0 1.320583e+003
3.934400e+002 0 1.328750e+003
3.934800e+002 0 1.319917e+003
3.935200e+002 0 1.315333e+003
3.935600e+002 0 1.338417e+003
3.936000e+002 0 1.325917e+003
3.936400e+002 0 1.322167e+003
3.936800e+002 0 1.329500e+003
3.937200e+002 0 1.342833e+003
3.937600e+002 0 1.328500e+003
3.938000e+002 0 1.345000e+003
3.938400e+002 0 1.342917e+003
3.938800e+002 0 1.339917e+003
3.939200e+002 0 1.347083e+003
3.939600e+002 0 1.329417e+003
3.940000e+002 0 1.335750e+003
3.940400e+002 0 1.344917e+003
3.940800e+002 0 1.346917e+003
3.941200e+002 0 1.337333e+003
3.941600e+002 0 1.347750e+003
3.942000e+002 0 1.350583e+003
3.942400e+002 0 1.353167e+003
3.942800e+002 0 1.363917e+003
3.943200e+002 4.278 1.370139e+003
3.943600e+002 1.944 1.370139e+003
3.944000e+002 5.778 1.370139e+003
3.944400e+002 6.944 1.370139e+003
3.944800e+002 -9.306 1.370139e+003
3.945200e+002 7.444 1.370139e+003
3.945600e+002 15.193 1.370140e+003
3.946000e+002 26.527 1.370140e+003
3.946400e+002 32.193 1.370140e+003
3.946800e+002 20.359 1.370141e+003
3.947200e+002 43.441 1.370142e+003
3.947600e+002 55.357 1.370143e+003
3.948000e+002 50.022 1.370145e+003
3.948400e+002 52.603 1.370147e+003
3.948800e+002 60.268 1.370149e+003
3.949200e+002 65.098 1.370152e+003
3.949600e+002 68.178 1.370155e+003
3.950000e+002 79.842 1.370158e+003
3.950400e+002 102.337 1.370163e+003
3.950800e+002 108.582 1.370168e+003
3.951200e+002 113.66 1.370173e+003
3.951600e+002 145.403 1.370180e+003
3.952000e+002 175.062 1.370188e+003
3.952400e+002 192.136 1.370197e+003
3.952800e+002 213.96 1.370207e+003
3.953200e+002 244.031 1.370219e+003
3.953600e+002 277.435 1.370232e+003
3.954000e+002 342.252 1.370248e+003
3.954400e+002 401.317 1.370266e+003
3.954800e+002 485.964 1.370286e+003
3.955200e+002 564.939 1.370311e+003
3.955600e+002 666.244 1.370339e+003
3.956000e+002 853.211 1.370372e+003
3.956400e+002 1034.59 1.370411e+003
3.956800e+002 1246.38 1.370458e+003
3.957200e+002 1494.49 1.370513e+003
3.957600e+002 1818.25 1.370580e+003
3.958000e+002 2146.01 1.370659e+003
3.958400e+002 2555.91 1.370753e+003
3.958800e+002 2974.3 1.370866e+003
3.959200e+002 3471.5 1.371000e+003
3.959600e+002 3926.01 1.371159e+003
3.960000e+002 4411.99 1.371346e+003
3.960400e+002 4868.6 1.371565e+003
3.960800e+002 5341.85 1.371818e+003
3.961200e+002 5846.72 1.372110e+003
3.961600e+002 6250.47 1.372443e+003
3.962000e+002 6720.18 1.372821e+003
3.962400e+002 7281.42 1.373247e+003
3.962800e+002 7841.77 1.373725e+003
3.963200e+002 8410.07 1.374259e+003
3.963600e+002 9034.98 1.374853e+003
3.964000e+002 9643.41 1.375512e+003
3.964400e+002 10283.1 1.376240e+003
3.964800e+002 10926 1.377041e+003
3.965200e+002 11517.8 1.377920e+003
3.965600e+002 12044.6 1.378881e+003
3.966000e+002 12374.1 1.379929e+003
3.966400e+002 12570.6 1.381065e+003
3.966800e+002 12581.6 1.382290e+003
3.967200e+002 12502.8 1.383605e+003
3.967600e+002 12323.2 1.385010e+003
3.968000e+002 12009.3 1.386502e+003
3.968400e+002 11693.7 1.388080e+003
3.968800e+002 11379.8 1.389741e+003
3.969200e+002 11166.5 1.391483e+003
3.969600e+002 10943.3 1.393305e+003
3.970000e+002 10779.9 1.395204e+003
3.970400e+002 10620.6 1.397180e+003
3.970800e+002 10500.2 1.399231e+003
3.971200e+002 10448.1 1.401357e+003
3.971600e+002 10317.4 1.403557e+003
3.972000e+002 10102.2 1.405830e+003
3.972400e+002 9896.75 1.408175e+003
3.972800e+002 9570.41 1.410589e+003
3.973200e+002 9139.6 1.413071e+003
3.973600e+002 8718.8 1.415618e+003
3.974000e+002 8197.86 1.418226e+003
3.974400e+002 7638.19 1.420891e+003
3.974800e+002 7061.97 1.423610e+003
3.975200e+002 6508.29 1.426379e+003
3.975600e+002 6001.23 1.429192e+003
3.976000e+002 5438.78 1.432048e+003
3.976400e+002 5004.89 1.434941e+003
3.976800e+002 4603.8 1.437868e+003
3.977200e+002 4220.42 1.440827e+003
3.977600e+002 3951.35 1.443814e+003
3.978000e+002 3700.92 1.446828e+003
3.978400e+002 3408.47 1.449867e+003
3.978800e+002 3197.74 1.452928e+003
3.979200e+002 2991.74 1.456011e+003
3.979600e+002 2833.47 1.459113e+003
3.980000e+002 2698.1 1.462233e+003
3.980400e+002 2570.46 1.465371e+003
3.980800e+002 2473.72 1.468525e+003
3.981200e+002 2375.14 1.471694e+003
3.981600e+002 2238.62 1.474878e+003
3.982000e+002 2191.67 1.478076e+003
3.982400e+002 2123.13 1.481287e+003
3.982800e+002 2055.24 1.484511e+003
3.983200e+002 1984.75 1.487747e+003
3.983600e+002 1915.26 1.490995e+003
3.984000e+002 1868.5 1.494254e+003
3.984400e+002 1828.39 1.497523e+003
3.984800e+002 1793.95 1.500803e+003
3.985200e+002 1770.16 1.504093e+003
3.985600e+002 1719.61 1.507392e+003
3.986000e+002 1668.97 1.510701e+003
3.986400e+002 1633.98 1.514019e+003
3.986800e+002 1625.9 1.517345e+003
3.987200e+002 1595.99 1.520680e+003
3.987600e+002 1574.23 1.524022e+003
3.988000e+002 1563.13 1.527373e+003
3.988400e+002 1539.18 1.530732e+003
3.988800e+002 1503.57 1.534098e+003
3.989200e+002 1476.2 1.537471e+003
3.989600e+002 1445.4 1.540851e+003
3.990000e+002 1447.51 1.544238e+003
3.990400e+002 1410.45 1.547631e+003
3.990800e+002 1421.72 1.551031e+003
3.991200e+002 1373.06 1.554436e+003
3.991600e+002 1359.07 1.557848e+003
3.992000e+002 1317.23 1.561266e+003
3.992400e+002 1300.89 1.564688e+003
3.992800e+002 1266.88 1.568116e+003
3.993200e+002 1247.45 1.571549e+003
3.993600e+002 1209.18 1.574986e+003
3.994000e+002 1163.65 1.578428e+003
3.994400e+002 1139.63 1.581873e+003
3.994800e+002 1107.93 1.585322e+003
3.995200e+002 1078.56 1.588774e+003
3.995600e+002 1047.44 1.592230e+003
3.996000e+002 1018.31 1.595688e+003
3.996400e+002 957.602 1.599148e+003
3.996800e+002 941.139 1.602611e+003
3.997200e+002 906.425 1.606075e+003
3.997600e+002 873.792 1.609541e+003
3.998000e+002 859.325 1.613008e+003
3.998400e+002 815.357 1.616476e+003
3.998800e+002 805.138 1.619945e+003
3.999200e+002 765.336 1.623414e+003
3.999600e+002 750.616 1.626884e+003
4.000000e+002 737.98 1.630353e+003
4.000400e+002 703.178 1.633822e+003
4.000800e+002 677.626 1.637291e+003
4.001200e+002 658.909 1.640758e+003
4.001600e+002 643.608 1.644225e+003
4.002000e+002 610.142 1.647691e+003
4.002400e+002 592.011 1.651156e+003
4.002800e+002 592.882 1.654618e+003
4.003200e+002 555.588 1.658079e+003
4.003600e+002 535.712 1.661538e+003
4.004000e+002 522.255 1.664995e+003
4.004400e+002 514.8 1.668450e+003
4.004800e+002 522.265 1.671902e+003
4.005200e+002 501.399 1.675351e+003
4.005600e+002 470.202 1.678798e+003
4.006000e+002 461.008 1.682242e+003
4.006400e+002 429.984 1.685683e+003
4.006800e+002 445.463 1.689120e+003
4.007200e+002 412.863 1.692554e+003
4.007600e+002 405.598 1.695985e+003
4.008000e+002 398.089 1.699411e+003
4.008400e+002 397.833 1.702834e+003
4.008800e+002 363.247 1.706253e+003
4.009200e+002 376.75 1.709667e+003
4.009600e+002 388.839 1.713078e+003
4.010000e+002 358.266 1.716484e+003
4.010400e+002 327.031 1.719886e+003
4.010800e+002 341.8 1.723283e+003
4.011200e+002 309.407 1.726676e+003
4.011600e+002 313.02 1.730063e+003
4.012000e+002 316.471 1.733446e+003
4.012400e+002 337.926 1.736824e+003
4.012800e+002 292.221 1.740196e+003
4.013200e+002 277.436 1.743564e+003
4.013600e+002 299.991 1.746926e+003
4.014000e+002 290.8 1.750283e+003
4.014400e+002 286.366 1.753634e+003
4.014800e+002 264.937 1.756980e+003
4.015200e+002 271.18 1.760320e+003
4.015600e+002 260.596 1.763654e+003
4.016000e+002 249.351 1.766982e+003
4.016400e+002 235.362 1.770305e+003
4.016800e+002 223.379 1.773621e+003
4.017200e+002 216.819 1.776931e+003
4.017600e+002 244.515 1.780235e+003
4.018000e+002 236.468 1.783532e+003
4.018400e+002 210.927 1.786823e+003
4.018800e+002 210.642 1.790108e+003
4.019200e+002 192.531 1.793386e+003
4.019600e+002 193.76 1.796657e+003
4.020000e+002 207.246 1.799921e+003
4.020400e+002 183.654 1.803179e+003
4.020800e+002 161.403 1.806430e+003
4.021200e+002 158.494 1.809673e+003
4.021600e+002 167.424 1.812909e+003
4.022000e+002 163.778 1.816139e+003
4.022400e+002 156.223 1.819360e+003
4.022800e+002 155.342 1.822575e+003
4.023200e+002 130.718 1.825782e+003
4.023600e+002 123.686 1.828981e+003
4.024000e+002 130.327 1.832173e+003
4.024400e+002 126.393 1.835357e+003
4.024800e+002 125.634 1.838533e+003
4.025200e+002 102.881 1.841702e+003
4.025600e+002 104.721 1.844862e+003
4.026000e+002 107.569 1.848014e+003
4.026400e+002 100.009 1.851158e+003
4.026800e+002 87.122 1.854295e+003
4.027200e+002 88.745 1.857422e+003
4.027600e+002 56.625 1.860542e+003
4.028000e+002 62.93 1.863653e+003
4.028400e+002 76.078 1.866755e+003
4.028800e+002 67.068 1.869849e+003
4.029200e+002 37.398 1.872935e+003
4.029600e+002 55.489 1.876011e+003
4.030000e+002 49.671 1.879079e+003
4.030400e+002 43.529 1.882138e+003
4.030800e+002 52.062 1.885188e+003
4.031200e+002 40.104 1.888229e+003
4.031600e+002 28.238 1.891262e+003
4.032000e+002 12.465 1.894285e+003
4.032400e+002 38.284 1.897299e+003
4.032800e+002 18.613 1.900304e+003
4.033200e+002 29.7 1.903300e+003
4.033600e+002 34.963 1.906287e+003
4.034000e+002 29.403 1.909264e+003
4.034400e+002 -7.149 1.912232e+003
4.034800e+002 -1.191 1.915191e+003
4.035200e+002 1.943 1.918140e+003
4.035600e+002 0.337 1.921080e+003
4.036000e+002 -2.678 1.924011e+003
4.036400e+002 -21.514 1.926931e+003
4.036800e+002 -35.092 1.929842e+003
4.037200e+002 -12.243 1.932743e+003
4.037600e+002 -11.802 1.935635e+003
4.038000e+002 3.4 1.938517e+003
4.038400e+002 -2.056 1.941389e+003
4.038800e+002 0 1.942917e+003
4.039200e+002 0 1.932250e+003
4.039600e+002 0 1.937083e+003
4.040000e+002 0 1.956000e+003
4.040400e+002 0 1.938667e+003
4.040800e+002 0 1.940583e+003
4.041200e+002 0 1.951833e+003
4.041600e+002 0 1.935583e+003
4.042000e+002 0 1.954000e+003
4.042400e+002 0 1.951750e+003
4.042800e+002 0 1.940917e+003
4.043200e+002 0 1.931583e+003
4.043600e+002 0 1.953750e+003
4.044000e+002 0 1.967417e+003
4.044400e+002 0 1.956083e+003
4.044800e+002 0 1.967917e+003
4.045200e+002 0 1.973000e+003
4.045600e+002 0 1.964083e+003
4.046000e+002 0 1.959917e+003
4.046400e+002 0 1.972667e+003
4.046800e+002 0 1.983417e+003
4.047200e+002 0 1.971250e+003
4.047600e+002 0 1.998500e+003
4.048000e+002 0 1.979833e+003
4.048400e+002 0 1.996583e+003
4.048800e+002 0 2.000000e+003
4.049200e+002 0 1.987417e+003
4.049600e+002 0 1.993500e+003
4.050000e+002 0 2.015667e+003


==> figures/data/XPS/b3397_pos5_N1s_highres.txt <==
3.930000e+002 0 1.337083e+003
3.930400e+002 0 1.333250e+003
3.930800e+002 0 1.332583e+003
3.931200e+002 0 1.334917e+003
3.931600e+002 0 1.323417e+003
3.932000e+002 0 1.348417e+003
3.932400e+002 0 1.334750e+003
3.932800e+002 0 1.324167e+003
3.933200e+002 0 1.335667e+003
3.933600e+002 0 1.335833e+003
3.934000e+002 0 1.342583e+003
3.934400e+002 0 1.323583e+003
3.934800e+002 0 1.325333e+003
3.935200e+002 0 1.335750e+003
3.935600e+002 0 1.333500e+003
3.936000e+002 0 1.333000e+003
3.936400e+002 0 1.344417e+003
3.936800e+002 0 1.354250e+003
3.937200e+002 0 1.338667e+003
3.937600e+002 0 1.351833e+003
3.938000e+002 0 1.348333e+003
3.938400e+002 0 1.359833e+003
3.938800e+002 0 1.371667e+003
3.939200e+002 0 1.339000e+003
3.939600e+002 0 1.351500e+003
3.940000e+002 0 1.347167e+003
3.940400e+002 0 1.352083e+003
3.940800e+002 0 1.355250e+003
3.941200e+002 0 1.360167e+003
3.941600e+002 0 1.363833e+003
3.942000e+002 0 1.356417e+003
3.942400e+002 0 1.354583e+003
3.942800e+002 0 1.363917e+003
3.943200e+002 -5.445 1.366528e+003
3.943600e+002 8.055 1.366528e+003
3.944000e+002 18.555 1.366528e+003
3.944400e+002 11.222 1.366528e+003
3.944800e+002 13.555 1.366528e+003
3.945200e+002 36.888 1.366529e+003
3.945600e+002 42.554 1.366529e+003
3.946000e+002 31.47 1.366530e+003
3.946400e+002 30.052 1.366531e+003
3.946800e+002 45.717 1.366533e+003
3.947200e+002 60.549 1.366534e+003
3.947600e+002 60.714 1.366536e+003
3.948000e+002 53.128 1.366539e+003
3.948400e+002 49.541 1.366542e+003
3.948800e+002 48.288 1.366545e+003
3.949200e+002 68.784 1.366549e+003
3.949600e+002 81.03 1.366553e+003
3.950000e+002 95.11 1.366557e+003
3.950400e+002 109.604 1.366563e+003
3.950800e+002 109.764 1.366569e+003
3.951200e+002 144.924 1.366576e+003
3.951600e+002 159.249 1.366584e+003
3.952000e+002 162.74 1.366593e+003
3.952400e+002 189.23 1.366603e+003
3.952800e+002 211.469 1.366614e+003
3.953200e+002 243.956 1.366627e+003
3.953600e+002 302.525 1.366642e+003
3.954000e+002 326.674 1.366659e+003
3.954400e+002 382.655 1.366678e+003
3.954800e+002 488.467 1.366700e+003
3.955200e+002 561.942 1.366725e+003
3.955600e+002 679.829 1.366754e+003
3.956000e+002 810.462 1.366788e+003
3.956400e+002 965.005 1.366828e+003
3.956800e+002 1191.21 1.366874e+003
3.957200e+002 1439.65 1.366929e+003
3.957600e+002 1747.67 1.366994e+003
3.958000e+002 2074.6 1.367072e+003
3.958400e+002 2438.09 1.367164e+003
3.958800e+002 2855.81 1.367273e+003
3.959200e+002 3293.02 1.367402e+003
3.959600e+002 3702.53 1.367554e+003
3.960000e+002 4209.1 1.367733e+003
3.960400e+002 4646.23 1.367941e+003
3.960800e+002 5083.15 1.368182e+003
3.961200e+002 5505.29 1.368458e+003
3.961600e+002 5947.39 1.368774e+003
3.962000e+002 6397.12 1.369131e+003
3.962400e+002 6901.3 1.369533e+003
3.962800e+002 7378.02 1.369984e+003
3.963200e+002 7951.18 1.370487e+003
3.963600e+002 8580.2 1.371046e+003
3.964000e+002 9231.26 1.371665e+003
3.964400e+002 9905.07 1.372349e+003
3.964800e+002 10552.3 1.373103e+003
3.965200e+002 11132.1 1.373931e+003
3.965600e+002 11620.1 1.374837e+003
3.966000e+002 11995.7 1.375825e+003
3.966400e+002 12258.1 1.376897e+003
3.966800e+002 12374.1 1.378056e+003
3.967200e+002 12269.9 1.379301e+003
3.967600e+002 12146.7 1.380633e+003
3.968000e+002 11902.9 1.382050e+003
3.968400e+002 11706.9 1.383551e+003
3.968800e+002 11524.4 1.385133e+003
3.969200e+002 11354.3 1.386797e+003
3.969600e+002 11240 1.388540e+003
3.970000e+002 11229 1.390362e+003
3.970400e+002 11256.9 1.392262e+003
3.970800e+002 11264.7 1.394241e+003
3.971200e+002 11316.3 1.396299e+003
3.971600e+002 11255 1.398436e+003
3.972000e+002 11112.4 1.400652e+003
3.972400e+002 10957.2 1.402945e+003
3.972800e+002 10690.7 1.405315e+003
3.973200e+002 10315.4 1.407759e+003
3.973600e+002 9754.81 1.410275e+003
3.974000e+002 9218.81 1.412858e+003
3.974400e+002 8562.33 1.415506e+003
3.974800e+002 7896.54 1.418213e+003
3.975200e+002 7275.44 1.420974e+003
3.975600e+002 6702.38 1.423786e+003
3.976000e+002 6051.69 1.426643e+003
3.976400e+002 5522.21 1.429542e+003
3.976800e+002 5044.02 1.432478e+003
3.977200e+002 4583.55 1.435448e+003
3.977600e+002 4200.8 1.438450e+003
3.978000e+002 3935.1 1.441479e+003
3.978400e+002 3630.3 1.444534e+003
3.978800e+002 3381.8 1.447613e+003
3.979200e+002 3168.29 1.450714e+003
3.979600e+002 2978.91 1.453835e+003
3.980000e+002 2818.94 1.456976e+003
3.980400e+002 2695.61 1.460135e+003
3.980800e+002 2554.11 1.463310e+003
3.981200e+002 2442.42 1.466501e+003
3.981600e+002 2357.46 1.469707e+003
3.982000e+002 2261.32 1.472928e+003
3.982400e+002 2188.17 1.476162e+003
3.982800e+002 2112.59 1.479409e+003
3.983200e+002 2038.91 1.482669e+003
3.983600e+002 1985.64 1.485940e+003
3.984000e+002 1922.11 1.489223e+003
3.984400e+002 1876.48 1.492516e+003
3.984800e+002 1846.1 1.495820e+003
3.985200e+002 1788.2 1.499135e+003
3.985600e+002 1766.21 1.502459e+003
3.986000e+002 1739.12 1.505792e+003
3.986400e+002 1711.2 1.509134e+003
3.986800e+002 1697.76 1.512486e+003
3.987200e+002 1673.07 1.515846e+003
3.987600e+002 1645.79 1.519215e+003
3.988000e+002 1636.16 1.522592e+003
3.988400e+002 1606.11 1.525977e+003
3.988800e+002 1566.88 1.529370e+003
3.989200e+002 1539.81 1.532770e+003
3.989600e+002 1552.49 1.536178e+003
3.990000e+002 1512.41 1.539593e+003
3.990400e+002 1479.98 1.543015e+003
3.990800e+002 1460.64 1.546443e+003
3.991200e+002 1461.37 1.549878e+003
3.991600e+002 1424.76 1.553319e+003
3.992000e+002 1406.48 1.556766e+003
3.992400e+002 1386.78 1.560219e+003
3.992800e+002 1345.49 1.563677e+003
3.993200e+002 1302.44 1.567141e+003
3.993600e+002 1276.72 1.570610e+003
3.994000e+002 1247.5 1.574083e+003
3.994400e+002 1215.77 1.577560e+003
3.994800e+002 1181.54 1.581042e+003
3.995200e+002 1159.22 1.584527e+003
3.995600e+002 1122.23 1.588016e+003
3.996000e+002 1081.24 1.591507e+003
3.996400e+002 1056.83 1.595002e+003
3.996800e+002 1032.83 1.598499e+003
3.997200e+002 1007.67 1.601999e+003
3.997600e+002 969.583 1.605500e+003
3.998000e+002 935.746 1.609004e+003
3.998400e+002 907.574 1.612509e+003
3.998800e+002 873.069 1.616014e+003
3.999200e+002 859.229 1.619521e+003
3.999600e+002 841.138 1.623029e+003
4.000000e+002 808.546 1.626537e+003
4.000400e+002 773.622 1.630045e+003
4.000800e+002 740.614 1.633553e+003
4.001200e+002 716.439 1.637061e+003
4.001600e+002 687.599 1.640568e+003
4.002000e+002 687.259 1.644074e+003
4.002400e+002 661.838 1.647579e+003
4.002800e+002 621.5 1.651083e+003
4.003200e+002 616.498 1.654585e+003
4.003600e+002 591.497 1.658086e+003
4.004000e+002 560.998 1.661585e+003
4.004400e+002 554.586 1.665081e+003
4.004800e+002 529.842 1.668575e+003
4.005200e+002 524.766 1.672067e+003
4.005600e+002 514.944 1.675556e+003
4.006000e+002 506.707 1.679043e+003
4.006400e+002 496.641 1.682526e+003
4.006800e+002 458.077 1.686006e+003
4.007200e+002 460.517 1.689483e+003
4.007600e+002 426.126 1.692957e+003
4.008000e+002 419.74 1.696427e+003
4.008400e+002 430.69 1.699893e+003
4.008800e+002 414.062 1.703355e+003
4.009200e+002 394.769 1.706814e+003
4.009600e+002 397.149 1.710268e+003
4.010000e+002 370.615 1.713718e+003
4.010400e+002 354.669 1.717164e+003
4.010800e+002 366.812 1.720605e+003
4.011200e+002 319.792 1.724041e+003
4.011600e+002 306.027 1.727473e+003
4.012000e+002 314.018 1.730899e+003
4.012400e+002 313.013 1.734320e+003
4.012800e+002 295.931 1.737736e+003
4.013200e+002 293.353 1.741147e+003
4.013600e+002 284.531 1.744552e+003
4.014000e+002 289.298 1.747952e+003
4.014400e+002 263.904 1.751346e+003
4.014800e+002 236.766 1.754734e+003
4.015200e+002 241.383 1.758117e+003
4.015600e+002 246.757 1.761493e+003
4.016000e+002 251.137 1.764863e+003
4.016400e+002 233.19 1.768227e+003
4.016800e+002 209.665 1.771585e+003
4.017200e+002 193.897 1.774936e+003
4.017600e+002 202.219 1.778281e+003
4.018000e+002 197.048 1.781619e+003
4.018400e+002 206.967 1.784950e+003
4.018800e+002 181.642 1.788275e+003
4.019200e+002 183.49 1.791593e+003
4.019600e+002 169.179 1.794904e+003
4.020000e+002 169.293 1.798207e+003
4.020400e+002 171.746 1.801504e+003
4.020800e+002 168.04 1.804793e+003
4.021200e+002 170.257 1.808076e+003
4.021600e+002 164.4 1.811350e+003
4.022000e+002 160.549 1.814618e+003
4.022400e+002 141.372 1.817878e+003
4.022800e+002 128.702 1.821131e+003
4.023200e+002 121.791 1.824376e+003
4.023600e+002 137.137 1.827613e+003
4.024000e+002 129.075 1.830842e+003
4.024400e+002 109.687 1.834063e+003
4.024800e+002 87.223 1.837277e+003
4.025200e+002 104.518 1.840482e+003
4.025600e+002 103.988 1.843679e+003
4.026000e+002 111.465 1.846868e+003
4.026400e+002 96.952 1.850048e+003
4.026800e+002 76.112 1.853221e+003
4.027200e+002 77.948 1.856385e+003
4.027600e+002 53.127 1.859540e+003
4.028000e+002 52.48 1.862687e+003
4.028400e+002 74.258 1.865825e+003
4.028800e+002 53.713 1.868954e+003
4.029200e+002 51.425 1.872075e+003
4.029600e+002 52.897 1.875186e+003
4.030000e+002 57.294 1.878289e+003
4.030400e+002 33.117 1.881383e+003
4.030800e+002 33.699 1.884468e+003
4.031200e+002 46.873 1.887544e+003
4.031600e+002 37.222 1.890611e+003
4.032000e+002 26.332 1.893668e+003
4.032400e+002 17.784 1.896716e+003
4.032800e+002 17.745 1.899755e+003
4.033200e+002 22.882 1.902785e+003
4.033600e+002 30.278 1.905805e+003
4.034000e+002 4.351 1.908816e+003
4.034400e+002 27.182 1.911818e+003
4.034800e+002 8.94 1.914810e+003
4.035200e+002 12.541 1.917792e+003
4.035600e+002 -9.098 1.920765e+003
4.036000e+002 9.355 1.923728e+003
4.036400e+002 28.235 1.926682e+003
4.036800e+002 6.541 1.929626e+003
4.037200e+002 7.439 1.932561e+003
4.037600e+002 5.015 1.935485e+003
4.038000e+002 9.933 1.938400e+003
4.038400e+002 1.694 1.941306e+003
4.038800e+002 0 1.932583e+003
4.039200e+002 0 1.924500e+003
4.039600e+002 0 1.944500e+003
4.040000e+002 0 1.932000e+003
4.040400e+002 0 1.944167e+003
4.040800e+002 0 1.938750e+003
4.041200e+002 0 1.955750e+003
4.041600e+002 0 1.933000e+003
4.042000e+002 0 1.964750e+003
4.042400e+002 0 1.959583e+003
4.042800e+002 0 1.948583e+003
4.043200e+002 0 1.969583e+003
4.043600e+002 0 1.978917e+003
4.044000e+002 0 1.949917e+003
4.044400e+002 0 1.951583e+003
4.044800e+002 0 1.965500e+003
4.045200e+002 0 1.965250e+003
4.045600e+002 0 1.969417e+003
4.046000e+002 0 1.988500e+003
4.046400e+002 0 1.982417e+003
4.046800e+002 0 1.977833e+003
4.047200e+002 0 1.985750e+003
4.047600e+002 0 1.983500e+003
4.048000e+002 0 1.985583e+003
4.048400e+002 0 1.983917e+003
4.048800e+002 0 1.971500e+003
4.049200e+002 0 1.990417e+003
4.049600e+002 0 2.007083e+003
4.050000e+002 0 2.011667e+003


==> figures/data/XPS/b3397_pos6_N1s_highres.txt <==
3.930000e+002 0 1.334417e+003
3.930400e+002 0 1.333250e+003
3.930800e+002 0 1.340083e+003
3.931200e+002 0 1.338750e+003
3.931600e+002 0 1.332250e+003
3.932000e+002 0 1.328083e+003
3.932400e+002 0 1.340750e+003
3.932800e+002 0 1.336917e+003
3.933200e+002 0 1.343667e+003
3.933600e+002 0 1.361500e+003
3.934000e+002 0 1.346917e+003
3.934400e+002 0 1.338000e+003
3.934800e+002 0 1.348417e+003
3.935200e+002 0 1.339917e+003
3.935600e+002 0 1.342333e+003
3.936000e+002 0 1.359750e+003
3.936400e+002 0 1.358833e+003
3.936800e+002 0 1.359000e+003
3.937200e+002 0 1.365083e+003
3.937600e+002 0 1.368583e+003
3.938000e+002 0 1.358917e+003
3.938400e+002 0 1.372000e+003
3.938800e+002 0 1.369667e+003
3.939200e+002 0 1.363750e+003
3.939600e+002 0 1.350917e+003
3.940000e+002 0 1.372333e+003
3.940400e+002 0 1.391417e+003
3.940800e+002 0 1.366500e+003
3.941200e+002 0 1.360333e+003
3.941600e+002 0 1.370333e+003
3.942000e+002 0 1.368333e+003
3.942400e+002 0 1.373917e+003
3.942800e+002 0 1.379167e+003
3.943200e+002 4.167 1.384250e+003
3.943600e+002 0.917 1.384250e+003
3.944000e+002 5.583 1.384250e+003
3.944400e+002 0.583 1.384250e+003
3.944800e+002 5.25 1.384250e+003
3.945200e+002 15.583 1.384250e+003
3.945600e+002 29.416 1.384251e+003
3.946000e+002 19.749 1.384251e+003
3.946400e+002 33.748 1.384252e+003
3.946800e+002 37.915 1.384252e+003
3.947200e+002 29.997 1.384253e+003
3.947600e+002 37.745 1.384255e+003
3.948000e+002 47.411 1.384256e+003
3.948400e+002 59.909 1.384258e+003
3.948800e+002 53.157 1.384260e+003
3.949200e+002 66.07 1.384263e+003
3.949600e+002 83.151 1.384266e+003
3.950000e+002 70.731 1.384269e+003
3.950400e+002 92.644 1.384273e+003
3.950800e+002 116.972 1.384278e+003
3.951200e+002 112.299 1.384284e+003
3.951600e+002 140.793 1.384290e+003
3.952000e+002 164.953 1.384297e+003
3.952400e+002 183.695 1.384305e+003
3.952800e+002 215.768 1.384315e+003
3.953200e+002 250.341 1.384326e+003
3.953600e+002 267.995 1.384338e+003
3.954000e+002 301.564 1.384353e+003
3.954400e+002 391.963 1.384370e+003
3.954800e+002 465.778 1.384389e+003
3.955200e+002 557.506 1.384411e+003
3.955600e+002 666.146 1.384437e+003
3.956000e+002 811.699 1.384468e+003
3.956400e+002 972.163 1.384504e+003
3.956800e+002 1183.54 1.384547e+003
3.957200e+002 1423.9 1.384597e+003
3.957600e+002 1700.93 1.384658e+003
3.958000e+002 2030.27 1.384729e+003
3.958400e+002 2428.68 1.384815e+003
3.958800e+002 2795.08 1.384917e+003
3.959200e+002 3242.63 1.385038e+003
3.959600e+002 3665.74 1.385180e+003
3.960000e+002 4081.48 1.385348e+003
3.960400e+002 4488.79 1.385543e+003
3.960800e+002 4898.98 1.385768e+003
3.961200e+002 5321.31 1.386027e+003
3.961600e+002 5798.26 1.386321e+003
3.962000e+002 6281.43 1.386655e+003
3.962400e+002 6772.89 1.387031e+003
3.962800e+002 7237.13 1.387453e+003
3.963200e+002 7801.41 1.387924e+003
3.963600e+002 8396.64 1.388447e+003
3.964000e+002 9044.05 1.389028e+003
3.964400e+002 9721.58 1.389669e+003
3.964800e+002 10287.6 1.390376e+003
3.965200e+002 10894.3 1.391152e+003
3.965600e+002 11405.1 1.392002e+003
3.966000e+002 11775.7 1.392929e+003
3.966400e+002 12052.1 1.393935e+003
3.966800e+002 12120.7 1.395023e+003
3.967200e+002 12129.1 1.396192e+003
3.967600e+002 11997.6 1.397443e+003
3.968000e+002 11844.6 1.398775e+003
3.968400e+002 11692.8 1.400187e+003
3.968800e+002 11524.1 1.401678e+003
3.969200e+002 11389 1.403246e+003
3.969600e+002 11367.8 1.404891e+003
3.970000e+002 11441.1 1.406612e+003
3.970400e+002 11534.8 1.408410e+003
3.970800e+002 11653.8 1.410285e+003
3.971200e+002 11758.5 1.412239e+003
3.971600e+002 11850.6 1.414272e+003
3.972000e+002 11722.8 1.416384e+003
3.972400e+002 11587.8 1.418575e+003
3.972800e+002 11275.3 1.420843e+003
3.973200e+002 10890.1 1.423187e+003
3.973600e+002 10376 1.425604e+003
3.974000e+002 9771.08 1.428090e+003
3.974400e+002 9065.53 1.430641e+003
3.974800e+002 8353.08 1.433252e+003
3.975200e+002 7631.41 1.435919e+003
3.975600e+002 6956.7 1.438636e+003
3.976000e+002 6370.68 1.441399e+003
3.976400e+002 5758.13 1.444203e+003
3.976800e+002 5207.54 1.447046e+003
3.977200e+002 4729.75 1.449922e+003
3.977600e+002 4382.42 1.452829e+003
3.978000e+002 4011.49 1.455763e+003
3.978400e+002 3696.19 1.458724e+003
3.978800e+002 3425.04 1.461707e+003
3.979200e+002 3220.12 1.464712e+003
3.979600e+002 3052.01 1.467738e+003
3.980000e+002 2866.55 1.470781e+003
3.980400e+002 2723.07 1.473843e+003
3.980800e+002 2623.5 1.476920e+003
3.981200e+002 2474.9 1.480014e+003
3.981600e+002 2375.13 1.483122e+003
3.982000e+002 2278.92 1.486243e+003
3.982400e+002 2182.62 1.489378e+003
3.982800e+002 2119.97 1.492526e+003
3.983200e+002 2055.23 1.495685e+003
3.983600e+002 2029.81 1.498856e+003
3.984000e+002 1974.96 1.502037e+003
3.984400e+002 1920.1 1.505230e+003
3.984800e+002 1866.98 1.508433e+003
3.985200e+002 1822.27 1.511645e+003
3.985600e+002 1780.05 1.514868e+003
3.986000e+002 1746.98 1.518099e+003
3.986400e+002 1702.49 1.521339e+003
3.986800e+002 1704.5 1.524588e+003
3.987200e+002 1695.32 1.527845e+003
3.987600e+002 1652.39 1.531110e+003
3.988000e+002 1644.53 1.534383e+003
3.988400e+002 1623.84 1.537664e+003
3.988800e+002 1600.46 1.540953e+003
3.989200e+002 1574.58 1.544249e+003
3.989600e+002 1559.7 1.547552e+003
3.990000e+002 1520.47 1.550862e+003
3.990400e+002 1502.15 1.554179e+003
3.990800e+002 1489.75 1.557502e+003
3.991200e+002 1458.75 1.560831e+003
3.991600e+002 1454.5 1.564166e+003
3.992000e+002 1407.99 1.567508e+003
3.992400e+002 1422.23 1.570854e+003
3.992800e+002 1365.54 1.574207e+003
3.993200e+002 1335.85 1.577564e+003
3.993600e+002 1331.24 1.580926e+003
3.994000e+002 1277.79 1.584293e+003
3.994400e+002 1230.84 1.587664e+003
3.994800e+002 1222.88 1.591039e+003
3.995200e+002 1217.33 1.594418e+003
3.995600e+002 1150.87 1.597800e+003
3.996000e+002 1118.15 1.601186e+003
3.996400e+002 1075.68 1.604574e+003
3.996800e+002 1064.04 1.607965e+003
3.997200e+002 1024.06 1.611358e+003
3.997600e+002 969.33 1.614753e+003
3.998000e+002 957.1 1.618150e+003
3.998400e+002 926.619 1.621548e+003
3.998800e+002 905.635 1.624948e+003
3.999200e+002 869.402 1.628348e+003
3.999600e+002 849.751 1.631749e+003
4.000000e+002 827.349 1.635151e+003
4.000400e+002 792.448 1.638552e+003
4.000800e+002 779.546 1.641954e+003
4.001200e+002 743.978 1.645355e+003
4.001600e+002 719.411 1.648756e+003
4.002000e+002 679.344 1.652156e+003
4.002400e+002 679.695 1.655555e+003
4.002800e+002 684.714 1.658953e+003
4.003200e+002 666.318 1.662349e+003
4.003600e+002 625.506 1.665744e+003
4.004000e+002 611.612 1.669138e+003
4.004400e+002 597.638 1.672529e+003
4.004800e+002 571.331 1.675919e+003
4.005200e+002 552.444 1.679306e+003
4.005600e+002 530.642 1.682691e+003
4.006000e+002 515.01 1.686073e+003
4.006400e+002 508.298 1.689452e+003
4.006800e+002 509.922 1.692828e+003
4.007200e+002 479.881 1.696202e+003
4.007600e+002 448.178 1.699572e+003
4.008000e+002 463.479 1.702938e+003
4.008400e+002 443.866 1.706301e+003
4.008800e+002 421.922 1.709661e+003
4.009200e+002 398.317 1.713016e+003
4.009600e+002 393.133 1.716367e+003
4.010000e+002 377.036 1.719714e+003
4.010400e+002 354.61 1.723057e+003
4.010800e+002 378.188 1.726395e+003
4.011200e+002 342.771 1.729729e+003
4.011600e+002 320.775 1.733058e+003
4.012000e+002 327.451 1.736382e+003
4.012400e+002 330.799 1.739701e+003
4.012800e+002 330.235 1.743015e+003
4.013200e+002 309.093 1.746324e+003
4.013600e+002 286.455 1.749628e+003
4.014000e+002 276.741 1.752926e+003
4.014400e+002 276.699 1.756218e+003
4.014800e+002 279.745 1.759505e+003
4.015200e+002 249.213 1.762787e+003
4.015600e+002 249.688 1.766062e+003
4.016000e+002 245.835 1.769332e+003
4.016400e+002 241.405 1.772595e+003
4.016800e+002 210.065 1.775852e+003
4.017200e+002 216.98 1.779103e+003
4.017600e+002 203.07 1.782347e+003
4.018000e+002 223.082 1.785585e+003
4.018400e+002 209.85 1.788817e+003
4.018800e+002 188.125 1.792042e+003
4.019200e+002 190.573 1.795260e+003
4.019600e+002 165.696 1.798471e+003
4.020000e+002 189.825 1.801675e+003
4.020400e+002 193.377 1.804873e+003
4.020800e+002 153.937 1.808063e+003
4.021200e+002 148.67 1.811247e+003
4.021600e+002 155.077 1.814423e+003
4.022000e+002 144.326 1.817591e+003
4.022400e+002 138.415 1.820752e+003
4.022800e+002 133.677 1.823906e+003
4.023200e+002 123.781 1.827052e+003
4.023600e+002 125.226 1.830191e+003
4.024000e+002 133.429 1.833321e+003
4.024400e+002 112.722 1.836445e+003
4.024800e+002 113.107 1.839560e+003
4.025200e+002 97.666 1.842667e+003
4.025600e+002 95.901 1.845766e+003
4.026000e+002 101.976 1.848857e+003
4.026400e+002 85.643 1.851940e+003
4.026800e+002 76.985 1.855015e+003
4.027200e+002 73.752 1.858081e+003
4.027600e+002 71.944 1.861139e+003
4.028000e+002 77.894 1.864189e+003
4.028400e+002 60.02 1.867230e+003
4.028800e+002 47.905 1.870262e+003
4.029200e+002 65.714 1.873286e+003
4.029600e+002 63.116 1.876301e+003
4.030000e+002 73.525 1.879308e+003
4.030400e+002 45.361 1.882306e+003
4.030800e+002 46.705 1.885295e+003
4.031200e+002 39.392 1.888275e+003
4.031600e+002 59.671 1.891246e+003
4.032000e+002 45.624 1.894209e+003
4.032400e+002 37.921 1.897162e+003
4.032800e+002 43.394 1.900106e+003
4.033200e+002 42.791 1.903042e+003
4.033600e+002 52.032 1.905968e+003
4.034000e+002 46.282 1.908885e+003
4.034400e+002 31.207 1.911793e+003
4.034800e+002 32.475 1.914692e+003
4.035200e+002 33.585 1.917582e+003
4.035600e+002 11.371 1.920462e+003
4.036000e+002 17 1.923333e+003
4.036400e+002 28.722 1.926195e+003
4.036800e+002 20.87 1.929047e+003
4.037200e+002 14.61 1.931890e+003
4.037600e+002 17.027 1.934723e+003
4.038000e+002 -5.797 1.937547e+003
4.038400e+002 18.389 1.940361e+003
4.038800e+002 0 1.930583e+003
4.039200e+002 0 1.929833e+003
4.039600e+002 0 1.945750e+003
4.040000e+002 0 1.942500e+003
4.040400e+002 0 1.979500e+003
4.040800e+002 0 1.967667e+003
4.041200e+002 0 1.977667e+003
4.041600e+002 0 1.963417e+003
4.042000e+002 0 1.960500e+003
4.042400e+002 0 1.964917e+003
4.042800e+002 0 1.974000e+003
4.043200e+002 0 1.973083e+003
4.043600e+002 0 1.980667e+003
4.044000e+002 0 1.973250e+003
4.044400e+002 0 1.974083e+003
4.044800e+002 0 1.983833e+003
4.045200e+002 0 1.966250e+003
4.045600e+002 0 1.973083e+003
4.046000e+002 0 1.985000e+003
4.046400e+002 0 2.009833e+003
4.046800e+002 0 2.003833e+003
4.047200e+002 0 2.025583e+003
4.047600e+002 0 2.003000e+003
4.048000e+002 0 1.999083e+003
4.048400e+002 0 2.004333e+003
4.048800e+002 0 2.020083e+003
4.049200e+002 0 2.046083e+003
4.049600e+002 0 2.032417e+003
4.050000e+002 0 2.019333e+003


==> figures/data/XPS/b3397_pos7_N1s_highres.txt <==
3.930000e+002 0 1.329833e+003
3.930400e+002 0 1.335500e+003
3.930800e+002 0 1.341583e+003
3.931200e+002 0 1.331583e+003
3.931600e+002 0 1.333333e+003
3.932000e+002 0 1.333667e+003
3.932400e+002 0 1.320917e+003
3.932800e+002 0 1.325333e+003
3.933200e+002 0 1.332583e+003
3.933600e+002 0 1.339833e+003
3.934000e+002 0 1.345250e+003
3.934400e+002 0 1.341083e+003
3.934800e+002 0 1.334167e+003
3.935200e+002 0 1.335250e+003
3.935600e+002 0 1.352917e+003
3.936000e+002 0 1.354167e+003
3.936400e+002 0 1.355250e+003
3.936800e+002 0 1.354083e+003
3.937200e+002 0 1.351500e+003
3.937600e+002 0 1.337083e+003
3.938000e+002 0 1.344250e+003
3.938400e+002 0 1.347750e+003
3.938800e+002 0 1.348583e+003
3.939200e+002 0 1.359250e+003
3.939600e+002 0 1.345667e+003
3.940000e+002 0 1.352583e+003
3.940400e+002 0 1.359500e+003
3.940800e+002 0 1.359917e+003
3.941200e+002 0 1.365250e+003
3.941600e+002 0 1.375167e+003
3.942000e+002 0 1.370250e+003
3.942400e+002 0 1.382000e+003
3.942800e+002 0 1.379750e+003
3.943200e+002 6.361 1.382639e+003
3.943600e+002 -3.472 1.382639e+003
3.944000e+002 -1.472 1.382639e+003
3.944400e+002 -5.139 1.382639e+003
3.944800e+002 -1.722 1.382639e+003
3.945200e+002 1.194 1.382639e+003
3.945600e+002 -2.722 1.382639e+003
3.946000e+002 -0.139 1.382639e+003
3.946400e+002 22.611 1.382639e+003
3.946800e+002 24.861 1.382639e+003
3.947200e+002 16.11 1.382640e+003
3.947600e+002 25.027 1.382640e+003
3.948000e+002 45.276 1.382641e+003
3.948400e+002 67.858 1.382642e+003
3.948800e+002 62.107 1.382643e+003
3.949200e+002 74.855 1.382645e+003
3.949600e+002 61.686 1.382647e+003
3.950000e+002 72.267 1.382650e+003
3.950400e+002 87.93 1.382653e+003
3.950800e+002 122.26 1.382657e+003
3.951200e+002 107.088 1.382662e+003
3.951600e+002 119.25 1.382667e+003
3.952000e+002 134.327 1.382673e+003
3.952400e+002 169.57 1.382680e+003
3.952800e+002 188.145 1.382688e+003
3.953200e+002 217.635 1.382698e+003
3.953600e+002 272.124 1.382709e+003
3.954000e+002 293.529 1.382721e+003
3.954400e+002 362.264 1.382736e+003
3.954800e+002 454.33 1.382753e+003
3.955200e+002 536.81 1.382773e+003
3.955600e+002 650.37 1.382797e+003
3.956000e+002 767.008 1.382825e+003
3.956400e+002 926.225 1.382858e+003
3.956800e+002 1128.6 1.382897e+003
3.957200e+002 1374.47 1.382944e+003
3.957600e+002 1656.67 1.383000e+003
3.958000e+002 1969.35 1.383068e+003
3.958400e+002 2328.1 1.383148e+003
3.958800e+002 2719.34 1.383244e+003
3.959200e+002 3109.31 1.383358e+003
3.959600e+002 3511.26 1.383493e+003
3.960000e+002 3928.77 1.383651e+003
3.960400e+002 4364.91 1.383835e+003
3.960800e+002 4736.87 1.384049e+003
3.961200e+002 5182.21 1.384294e+003
3.961600e+002 5594.59 1.384574e+003
3.962000e+002 6036.03 1.384892e+003
3.962400e+002 6475.17 1.385249e+003
3.962800e+002 6944.52 1.385650e+003
3.963200e+002 7463.07 1.386097e+003
3.963600e+002 8085.49 1.386594e+003
3.964000e+002 8713.52 1.387145e+003
3.964400e+002 9310.17 1.387755e+003
3.964800e+002 9930.57 1.388426e+003
3.965200e+002 10484.4 1.389163e+003
3.965600e+002 11066.8 1.389971e+003
3.966000e+002 11376.7 1.390852e+003
3.966400e+002 11626.5 1.391810e+003
3.966800e+002 11725 1.392845e+003
3.967200e+002 11696 1.393958e+003
3.967600e+002 11602.9 1.395148e+003
3.968000e+002 11480.2 1.396417e+003
3.968400e+002 11373.1 1.397761e+003
3.968800e+002 11266.6 1.399182e+003
3.969200e+002 11197.4 1.400677e+003
3.969600e+002 11246.5 1.402247e+003
3.970000e+002 11369 1.403892e+003
3.970400e+002 11448.6 1.405612e+003
3.970800e+002 11602.9 1.407408e+003
3.971200e+002 11729.2 1.409281e+003
3.971600e+002 11842.5 1.411232e+003
3.972000e+002 11884.8 1.413262e+003
3.972400e+002 11730 1.415370e+003
3.972800e+002 11434.4 1.417556e+003
3.973200e+002 11087.1 1.419818e+003
3.973600e+002 10583.3 1.422153e+003
3.974000e+002 9904.19 1.424558e+003
3.974400e+002 9250.72 1.427028e+003
3.974800e+002 8483.27 1.429559e+003
3.975200e+002 7728.35 1.432146e+003
3.975600e+002 7072.47 1.434783e+003
3.976000e+002 6392.28 1.437466e+003
3.976400e+002 5789.39 1.440191e+003
3.976800e+002 5244.05 1.442953e+003
3.977200e+002 4753.75 1.445749e+003
3.977600e+002 4324.34 1.448576e+003
3.978000e+002 3983.9 1.451429e+003
3.978400e+002 3663.61 1.454308e+003
3.978800e+002 3437.62 1.457210e+003
3.979200e+002 3219.37 1.460133e+003
3.979600e+002 3009.92 1.463076e+003
3.980000e+002 2822.63 1.466037e+003
3.980400e+002 2709.23 1.469015e+003
3.980800e+002 2590.57 1.472009e+003
3.981200e+002 2441.48 1.475019e+003
3.981600e+002 2331.96 1.478043e+003
3.982000e+002 2251.17 1.481080e+003
3.982400e+002 2174.12 1.484130e+003
3.982800e+002 2093.06 1.487192e+003
3.983200e+002 2033.9 1.490266e+003
3.983600e+002 1973.06 1.493352e+003
3.984000e+002 1929.3 1.496448e+003
3.984400e+002 1892.03 1.499554e+003
3.984800e+002 1851.08 1.502670e+003
3.985200e+002 1792.95 1.505796e+003
3.985600e+002 1763.74 1.508931e+003
3.986000e+002 1737.59 1.512075e+003
3.986400e+002 1701.77 1.515228e+003
3.986800e+002 1686.28 1.518390e+003
3.987200e+002 1636.86 1.521559e+003
3.987600e+002 1641.1 1.524737e+003
3.988000e+002 1593.83 1.527922e+003
3.988400e+002 1595.13 1.531115e+003
3.988800e+002 1579.35 1.534315e+003
3.989200e+002 1546.73 1.537522e+003
3.989600e+002 1549.26 1.540736e+003
3.990000e+002 1521.79 1.543957e+003
3.990400e+002 1503.48 1.547185e+003
3.990800e+002 1478.41 1.550419e+003
3.991200e+002 1451.59 1.553659e+003
3.991600e+002 1437.43 1.556905e+003
3.992000e+002 1422.59 1.560157e+003
3.992400e+002 1377.5 1.563414e+003
3.992800e+002 1330.82 1.566677e+003
3.993200e+002 1302.06 1.569944e+003
3.993600e+002 1289.37 1.573217e+003
3.994000e+002 1269.92 1.576493e+003
3.994400e+002 1223.89 1.579774e+003
3.994800e+002 1198.44 1.583059e+003
3.995200e+002 1182.99 1.586347e+003
3.995600e+002 1131.78 1.589639e+003
3.996000e+002 1098.73 1.592934e+003
3.996400e+002 1075.94 1.596231e+003
3.996800e+002 1049.64 1.599531e+003
3.997200e+002 1024.25 1.602834e+003
3.997600e+002 978.779 1.606138e+003
3.998000e+002 936.223 1.609444e+003
3.998400e+002 905.998 1.612752e+003
3.998800e+002 898.439 1.616061e+003
3.999200e+002 873.213 1.619370e+003
3.999600e+002 840.57 1.622680e+003
4.000000e+002 818.092 1.625991e+003
4.000400e+002 822.781 1.629302e+003
4.000800e+002 770.804 1.632613e+003
4.001200e+002 759.243 1.635924e+003
4.001600e+002 721.098 1.639235e+003
4.002000e+002 704.622 1.642545e+003
4.002400e+002 686.813 1.645854e+003
4.002800e+002 651.755 1.649162e+003
4.003200e+002 664.448 1.652469e+003
4.003600e+002 635.893 1.655774e+003
4.004000e+002 600.755 1.659078e+003
4.004400e+002 586.287 1.662380e+003
4.004800e+002 559.737 1.665680e+003
4.005200e+002 533.939 1.668978e+003
4.005600e+002 513.394 1.672273e+003
4.006000e+002 508.601 1.675566e+003
4.006400e+002 496.894 1.678856e+003
4.006800e+002 476.19 1.682143e+003
4.007200e+002 478.906 1.685427e+003
4.007600e+002 453.292 1.688708e+003
4.008000e+002 445.432 1.691985e+003
4.008400e+002 418.491 1.695259e+003
4.008800e+002 418.138 1.698529e+003
4.009200e+002 410.622 1.701795e+003
4.009600e+002 369.942 1.705058e+003
4.010000e+002 364.434 1.708316e+003
4.010400e+002 353.18 1.711570e+003
4.010800e+002 359.263 1.714820e+003
4.011200e+002 353.602 1.718065e+003
4.011600e+002 341.444 1.721306e+003
4.012000e+002 329.042 1.724541e+003
4.012400e+002 300.561 1.727772e+003
4.012800e+002 304.502 1.730998e+003
4.013200e+002 278.114 1.734219e+003
4.013600e+002 280.065 1.737435e+003
4.014000e+002 277.022 1.740645e+003
4.014400e+002 259.817 1.743850e+003
4.014800e+002 249.118 1.747049e+003
4.015200e+002 254.674 1.750243e+003
4.015600e+002 254.152 1.753431e+003
4.016000e+002 249.387 1.756613e+003
4.016400e+002 206.294 1.759789e+003
4.016800e+002 190.874 1.762959e+003
4.017200e+002 203.544 1.766123e+003
4.017600e+002 204.553 1.769280e+003
4.018000e+002 182.902 1.772431e+003
4.018400e+002 188.091 1.775576e+003
4.018800e+002 191.369 1.778714e+003
4.019200e+002 184.988 1.781845e+003
4.019600e+002 194.447 1.784970e+003
4.020000e+002 169.662 1.788088e+003
4.020400e+002 140.634 1.791199e+003
4.020800e+002 152.53 1.794303e+003
4.021200e+002 146.433 1.797400e+003
4.021600e+002 145.593 1.800490e+003
4.022000e+002 128.01 1.803573e+003
4.022400e+002 115.935 1.806648e+003
4.022800e+002 135.951 1.809716e+003
4.023200e+002 125.64 1.812777e+003
4.023600e+002 121.337 1.815830e+003
4.024000e+002 121.624 1.818876e+003
4.024400e+002 115.669 1.821914e+003
4.024800e+002 119.806 1.824944e+003
4.025200e+002 110.284 1.827966e+003
4.025600e+002 106.269 1.830981e+003
4.026000e+002 81.679 1.833988e+003
4.026400e+002 74.93 1.836987e+003
4.026800e+002 84.189 1.839978e+003
4.027200e+002 86.122 1.842961e+003
4.027600e+002 74.481 1.845936e+003
4.028000e+002 62.681 1.848902e+003
4.028400e+002 56.472 1.851861e+003
4.028800e+002 57.607 1.854810e+003
4.029200e+002 66.081 1.857752e+003
4.029600e+002 63.399 1.860684e+003
4.030000e+002 50.891 1.863609e+003
4.030400e+002 40.975 1.866525e+003
4.030800e+002 59.485 1.869432e+003
4.031200e+002 39.836 1.872331e+003
4.031600e+002 26.529 1.875221e+003
4.032000e+002 50.231 1.878102e+003
4.032400e+002 27.443 1.880974e+003
4.032800e+002 35.913 1.883837e+003
4.033200e+002 25.141 1.886692e+003
4.033600e+002 6.045 1.889538e+003
4.034000e+002 17.626 1.892374e+003
4.034400e+002 25.049 1.895201e+003
4.034800e+002 26.563 1.898020e+003
4.035200e+002 15.838 1.900829e+003
4.035600e+002 13.454 1.903629e+003
4.036000e+002 16.247 1.906420e+003
4.036400e+002 17.548 1.909202e+003
4.036800e+002 21.193 1.911974e+003
4.037200e+002 14.095 1.914738e+003
4.037600e+002 27.758 1.917492e+003
4.038000e+002 16.43 1.920237e+003
4.038400e+002 -8.222 1.922972e+003
4.038800e+002 0 1.917500e+003
4.039200e+002 0 1.936417e+003
4.039600e+002 0 1.942750e+003
4.040000e+002 0 1.936250e+003
4.040400e+002 0 1.940333e+003
4.040800e+002 0 1.940083e+003
4.041200e+002 0 1.947167e+003
4.041600e+002 0 1.954833e+003
4.042000e+002 0 1.946083e+003
4.042400e+002 0 1.933250e+003
4.042800e+002 0 1.944250e+003
4.043200e+002 0 1.932083e+003
4.043600e+002 0 1.966167e+003
4.044000e+002 0 1.953750e+003
4.044400e+002 0 1.954750e+003
4.044800e+002 0 1.965000e+003
4.045200e+002 0 1.958250e+003
4.045600e+002 0 1.950000e+003
4.046000e+002 0 1.979667e+003
4.046400e+002 0 1.997083e+003
4.046800e+002 0 1.983000e+003
4.047200e+002 0 1.983000e+003
4.047600e+002 0 1.981333e+003
4.048000e+002 0 1.965833e+003
4.048400e+002 0 1.979250e+003
4.048800e+002 0 1.988833e+003
4.049200e+002 0 2.003250e+003
4.049600e+002 0 2.019250e+003
4.050000e+002 0 1.999750e+003


==> figures/data/XPS/b3397_pos8_N1s_highres.txt <==
3.930000e+002 0 1.307333e+003
3.930400e+002 0 1.295917e+003
3.930800e+002 0 1.290917e+003
3.931200e+002 0 1.286417e+003
3.931600e+002 0 1.285833e+003
3.932000e+002 0 1.302500e+003
3.932400e+002 0 1.308000e+003
3.932800e+002 0 1.303083e+003
3.933200e+002 0 1.300083e+003
3.933600e+002 0 1.312917e+003
3.934000e+002 0 1.316917e+003
3.934400e+002 0 1.312583e+003
3.934800e+002 0 1.309917e+003
3.935200e+002 0 1.313833e+003
3.935600e+002 0 1.322417e+003
3.936000e+002 0 1.324333e+003
3.936400e+002 0 1.312417e+003
3.936800e+002 0 1.319250e+003
3.937200e+002 0 1.318417e+003
3.937600e+002 0 1.316750e+003
3.938000e+002 0 1.316083e+003
3.938400e+002 0 1.313750e+003
3.938800e+002 0 1.311583e+003
3.939200e+002 0 1.317750e+003
3.939600e+002 0 1.309833e+003
3.940000e+002 0 1.317000e+003
3.940400e+002 0 1.317833e+003
3.940800e+002 0 1.328000e+003
3.941200e+002 0 1.328583e+003
3.941600e+002 0 1.335583e+003
3.942000e+002 0 1.327500e+003
3.942400e+002 0 1.338083e+003
3.942800e+002 0 1.319417e+003
3.943200e+002 14.861 1.328889e+003
3.943600e+002 -5.389 1.328889e+003
3.944000e+002 4.694 1.328889e+003
3.944400e+002 23.111 1.328889e+003
3.944800e+002 34.86 1.328890e+003
3.945200e+002 40.11 1.328890e+003
3.945600e+002 38.609 1.328891e+003
3.946000e+002 25.691 1.328892e+003
3.946400e+002 34.857 1.328893e+003
3.946800e+002 34.522 1.328895e+003
3.947200e+002 29.854 1.328896e+003
3.947600e+002 41.269 1.328898e+003
3.948000e+002 52.099 1.328901e+003
3.948400e+002 74.847 1.328903e+003
3.948800e+002 71.677 1.328906e+003
3.949200e+002 87.59 1.328910e+003
3.949600e+002 90.836 1.328914e+003
3.950000e+002 100.748 1.328919e+003
3.950400e+002 118.992 1.328925e+003
3.950800e+002 123.069 1.328931e+003
3.951200e+002 121.979 1.328938e+003
3.951600e+002 135.387 1.328946e+003
3.952000e+002 154.045 1.328955e+003
3.952400e+002 178.702 1.328965e+003
3.952800e+002 216.44 1.328977e+003
3.953200e+002 232.343 1.328990e+003
3.953600e+002 256.579 1.329004e+003
3.954000e+002 318.813 1.329020e+003
3.954400e+002 375.628 1.329039e+003
3.954800e+002 437.94 1.329060e+003
3.955200e+002 528.166 1.329084e+003
3.955600e+002 635.221 1.329112e+003
3.956000e+002 755.023 1.329144e+003
3.956400e+002 933.986 1.329181e+003
3.956800e+002 1131.28 1.329225e+003
3.957200e+002 1333.64 1.329277e+003
3.957600e+002 1627.25 1.329338e+003
3.958000e+002 1952.17 1.329410e+003
3.958400e+002 2285 1.329496e+003
3.958800e+002 2645.99 1.329597e+003
3.959200e+002 3012.45 1.329717e+003
3.959600e+002 3431.72 1.329858e+003
3.960000e+002 3828.06 1.330023e+003
3.960400e+002 4233.54 1.330214e+003
3.960800e+002 4626.4 1.330435e+003
3.961200e+002 5001.64 1.330688e+003
3.961600e+002 5399.11 1.330975e+003
3.962000e+002 5827.45 1.331300e+003
3.962400e+002 6265.42 1.331665e+003
3.962800e+002 6722.93 1.332074e+003
3.963200e+002 7255.8 1.332529e+003
3.963600e+002 7816.63 1.333035e+003
3.964000e+002 8378.66 1.333595e+003
3.964400e+002 9017.46 1.334213e+003
3.964800e+002 9595.94 1.334893e+003
3.965200e+002 10149.5 1.335640e+003
3.965600e+002 10621.1 1.336457e+003
3.966000e+002 10993.1 1.337348e+003
3.966400e+002 11166.1 1.338315e+003
3.966800e+002 11305.4 1.339360e+003
3.967200e+002 11312.9 1.340482e+003
3.967600e+002 11240.1 1.341683e+003
3.968000e+002 11094 1.342962e+003
3.968400e+002 11014 1.344317e+003
3.968800e+002 10933.2 1.345749e+003
3.969200e+002 10889 1.347256e+003
3.969600e+002 10930 1.348838e+003
3.970000e+002 11080.4 1.350496e+003
3.970400e+002 11233.8 1.352230e+003
3.970800e+002 11444.3 1.354042e+003
3.971200e+002 11591.4 1.355932e+003
3.971600e+002 11664.3 1.357903e+003
3.972000e+002 11711.5 1.359954e+003
3.972400e+002 11587 1.362085e+003
3.972800e+002 11308 1.364296e+003
3.973200e+002 10952.3 1.366585e+003
3.973600e+002 10453.5 1.368949e+003
3.974000e+002 9796.78 1.371385e+003
3.974400e+002 9089.19 1.373888e+003
3.974800e+002 8378.96 1.376453e+003
3.975200e+002 7641.51 1.379075e+003
3.975600e+002 6942 1.381750e+003
3.976000e+002 6311.86 1.384471e+003
3.976400e+002 5685.02 1.387234e+003
3.976800e+002 5190.13 1.390036e+003
3.977200e+002 4703.96 1.392873e+003
3.977600e+002 4269.26 1.395741e+003
3.978000e+002 3919.28 1.398637e+003
3.978400e+002 3642.94 1.401558e+003
3.978800e+002 3379.41 1.404503e+003
3.979200e+002 3168.61 1.407470e+003
3.979600e+002 2966.54 1.410458e+003
3.980000e+002 2801.87 1.413464e+003
3.980400e+002 2677.1 1.416488e+003
3.980800e+002 2539.47 1.419528e+003
3.981200e+002 2431.58 1.422584e+003
3.981600e+002 2326.26 1.425654e+003
3.982000e+002 2230.93 1.428739e+003
3.982400e+002 2149.41 1.431837e+003
3.982800e+002 2071.14 1.434948e+003
3.983200e+002 2009.68 1.438070e+003
3.983600e+002 1959.71 1.441205e+003
3.984000e+002 1905.98 1.444350e+003
3.984400e+002 1848.49 1.447506e+003
3.984800e+002 1828.49 1.450672e+003
3.985200e+002 1769.24 1.453848e+003
3.985600e+002 1720.22 1.457034e+003
3.986000e+002 1670.35 1.460229e+003
3.986400e+002 1659.82 1.463432e+003
3.986800e+002 1648.77 1.466645e+003
3.987200e+002 1617.63 1.469865e+003
3.987600e+002 1602.57 1.473094e+003
3.988000e+002 1597 1.476330e+003
3.988400e+002 1577.59 1.479575e+003
3.988800e+002 1541.92 1.482827e+003
3.989200e+002 1525.58 1.486086e+003
3.989600e+002 1491.98 1.489353e+003
3.990000e+002 1488.71 1.492626e+003
3.990400e+002 1478.93 1.495906e+003
3.990800e+002 1473.64 1.499193e+003
3.991200e+002 1443.1 1.502486e+003
3.991600e+002 1424.88 1.505786e+003
3.992000e+002 1399.08 1.509091e+003
3.992400e+002 1371.68 1.512403e+003
3.992800e+002 1330.53 1.515720e+003
3.993200e+002 1306.21 1.519042e+003
3.993600e+002 1280.63 1.522369e+003
3.994000e+002 1260.47 1.525700e+003
3.994400e+002 1234.96 1.529037e+003
3.994800e+002 1170.04 1.532377e+003
3.995200e+002 1127.53 1.535721e+003
3.995600e+002 1120.1 1.539069e+003
3.996000e+002 1111.5 1.542419e+003
3.996400e+002 1064.14 1.545773e+003
3.996800e+002 1034.62 1.549130e+003
3.997200e+002 1023.43 1.552489e+003
3.997600e+002 987.65 1.555850e+003
3.998000e+002 959.786 1.559214e+003
3.998400e+002 921.588 1.562579e+003
3.998800e+002 890.055 1.565945e+003
3.999200e+002 871.52 1.569313e+003
3.999600e+002 839.069 1.572681e+003
4.000000e+002 835.616 1.576051e+003
4.000400e+002 798.247 1.579420e+003
4.000800e+002 786.293 1.582790e+003
4.001200e+002 762.257 1.586160e+003
4.001600e+002 721.053 1.589530e+003
4.002000e+002 688.018 1.592899e+003
4.002400e+002 686.649 1.596268e+003
4.002800e+002 667.864 1.599636e+003
4.003200e+002 610.415 1.603002e+003
4.003600e+002 607.466 1.606367e+003
4.004000e+002 591.519 1.609731e+003
4.004400e+002 579.99 1.613093e+003
4.004800e+002 566.048 1.616452e+003
4.005200e+002 531.94 1.619810e+003
4.005600e+002 508.002 1.623165e+003
4.006000e+002 511.232 1.626518e+003
4.006400e+002 493.549 1.629868e+003
4.006800e+002 485.367 1.633216e+003
4.007200e+002 464.773 1.636560e+003
4.007600e+002 441.349 1.639901e+003
4.008000e+002 417.178 1.643239e+003
4.008400e+002 425.844 1.646573e+003
4.008800e+002 406.429 1.649904e+003
4.009200e+002 393.602 1.653231e+003
4.009600e+002 383.113 1.656554e+003
4.010000e+002 365.46 1.659873e+003
4.010400e+002 357.063 1.663187e+003
4.010800e+002 337.002 1.666498e+003
4.011200e+002 334.03 1.669803e+003
4.011600e+002 336.228 1.673105e+003
4.012000e+002 322.016 1.676401e+003
4.012400e+002 331.14 1.679693e+003
4.012800e+002 296.353 1.682980e+003
4.013200e+002 278.321 1.686262e+003
4.013600e+002 282.712 1.689538e+003
4.014000e+002 279.94 1.692810e+003
4.014400e+002 264.174 1.696076e+003
4.014800e+002 250.831 1.699336e+003
4.015200e+002 226.659 1.702591e+003
4.015600e+002 227.993 1.705840e+003
4.016000e+002 244.084 1.709083e+003
4.016400e+002 230.68 1.712320e+003
4.016800e+002 221.532 1.715551e+003
4.017200e+002 205.141 1.718776e+003
4.017600e+002 203.588 1.721995e+003
4.018000e+002 206.876 1.725207e+003
4.018400e+002 186.504 1.728413e+003
4.018800e+002 201.637 1.731613e+003
4.019200e+002 184.194 1.734806e+003
4.019600e+002 170.841 1.737992e+003
4.020000e+002 182.745 1.741172e+003
4.020400e+002 175.822 1.744345e+003
4.020800e+002 178.989 1.747511e+003
4.021200e+002 146.33 1.750670e+003
4.021600e+002 149.845 1.753822e+003
4.022000e+002 150.95 1.756967e+003
4.022400e+002 136.479 1.760104e+003
4.022800e+002 126.265 1.763235e+003
4.023200e+002 129.309 1.766358e+003
4.023600e+002 134.61 1.769473e+003
4.024000e+002 113.752 1.772581e+003
4.024400e+002 110.235 1.775682e+003
4.024800e+002 100.476 1.778774e+003
4.025200e+002 112.141 1.781859e+003
4.025600e+002 115.313 1.784937e+003
4.026000e+002 96.661 1.788006e+003
4.026400e+002 82.433 1.791067e+003
4.026800e+002 74.129 1.794121e+003
4.027200e+002 82.084 1.797166e+003
4.027600e+002 71.214 1.800203e+003
4.028000e+002 75.268 1.803232e+003
4.028400e+002 80.415 1.806252e+003
4.028800e+002 51.985 1.809265e+003
4.029200e+002 60.815 1.812268e+003
4.029600e+002 60.236 1.815264e+003
4.030000e+002 52.082 1.818251e+003
4.030400e+002 55.854 1.821229e+003
4.030800e+002 46.635 1.824198e+003
4.031200e+002 45.591 1.827159e+003
4.031600e+002 35.888 1.830112e+003
4.032000e+002 33.528 1.833055e+003
4.032400e+002 14.01 1.835990e+003
4.032800e+002 3.085 1.838915e+003
4.033200e+002 17.668 1.841832e+003
4.033600e+002 43.011 1.844739e+003
4.034000e+002 24.779 1.847638e+003
4.034400e+002 28.306 1.850527e+003
4.034800e+002 35.425 1.853408e+003
4.035200e+002 29.388 1.856279e+003
4.035600e+002 9.859 1.859141e+003
4.036000e+002 1.756 1.861994e+003
4.036400e+002 3.245 1.864838e+003
4.036800e+002 12.66 1.867673e+003
4.037200e+002 22.085 1.870498e+003
4.037600e+002 -11.23 1.873313e+003
4.038000e+002 -7.037 1.876120e+003
4.038400e+002 0.833 1.878917e+003
4.038800e+002 0 1.887917e+003
4.039200e+002 0 1.881167e+003
4.039600e+002 0 1.879500e+003
4.040000e+002 0 1.872000e+003
4.040400e+002 0 1.885583e+003
4.040800e+002 0 1.886917e+003
4.041200e+002 0 1.894750e+003
4.041600e+002 0 1.895333e+003
4.042000e+002 0 1.898417e+003
4.042400e+002 0 1.897667e+003
4.042800e+002 0 1.902500e+003
4.043200e+002 0 1.898000e+003
4.043600e+002 0 1.898083e+003
4.044000e+002 0 1.914000e+003
4.044400e+002 0 1.920500e+003
4.044800e+002 0 1.914250e+003
4.045200e+002 0 1.929333e+003
4.045600e+002 0 1.909917e+003
4.046000e+002 0 1.925250e+003
4.046400e+002 0 1.911750e+003
4.046800e+002 0 1.943417e+003
4.047200e+002 0 1.925333e+003
4.047600e+002 0 1.936167e+003
4.048000e+002 0 1.942750e+003
4.048400e+002 0 1.928500e+003
4.048800e+002 0 1.937500e+003
4.049200e+002 0 1.940667e+003
4.049600e+002 0 1.951833e+003
4.050000e+002 0 1.957000e+003


==> figures/data/XPS/b3397_pos9_N1s_highres.txt <==
3.930000e+002 0 1.225667e+003
3.930400e+002 0 1.232250e+003
3.930800e+002 0 1.247500e+003
3.931200e+002 0 1.243750e+003
3.931600e+002 0 1.236583e+003
3.932000e+002 0 1.245583e+003
3.932400e+002 0 1.249083e+003
3.932800e+002 0 1.261000e+003
3.933200e+002 0 1.244417e+003
3.933600e+002 0 1.245750e+003
3.934000e+002 0 1.249667e+003
3.934400e+002 0 1.252833e+003
3.934800e+002 0 1.263417e+003
3.935200e+002 0 1.249083e+003
3.935600e+002 0 1.251917e+003
3.936000e+002 0 1.259333e+003
3.936400e+002 0 1.263417e+003
3.936800e+002 0 1.264500e+003
3.937200e+002 0 1.259083e+003
3.937600e+002 0 1.261000e+003
3.938000e+002 0 1.262250e+003
3.938400e+002 0 1.270250e+003
3.938800e+002 0 1.273250e+003
3.939200e+002 0 1.282833e+003
3.939600e+002 0 1.284500e+003
3.940000e+002 0 1.273250e+003
3.940400e+002 0 1.281417e+003
3.940800e+002 0 1.265750e+003
3.941200e+002 0 1.266750e+003
3.941600e+002 0 1.274833e+003
3.942000e+002 0 1.265333e+003
3.942400e+002 0 1.271417e+003
3.942800e+002 0 1.284083e+003
3.943200e+002 -5.834 1.282417e+003
3.943600e+002 4.166 1.282417e+003
3.944000e+002 6.166 1.282417e+003
3.944400e+002 25 1.282417e+003
3.944800e+002 10.916 1.282417e+003
3.945200e+002 10 1.282417e+003
3.945600e+002 6.999 1.282418e+003
3.946000e+002 23.332 1.282418e+003
3.946400e+002 28.498 1.282419e+003
3.946800e+002 19.247 1.282420e+003
3.947200e+002 30.08 1.282420e+003
3.947600e+002 31.661 1.282422e+003
3.948000e+002 52.077 1.282423e+003
3.948400e+002 51.825 1.282425e+003
3.948800e+002 52.073 1.282427e+003
3.949200e+002 60.821 1.282429e+003
3.949600e+002 63.485 1.282432e+003
3.950000e+002 61.482 1.282435e+003
3.950400e+002 105.061 1.282439e+003
3.950800e+002 112.307 1.282443e+003
3.951200e+002 115.635 1.282448e+003
3.951600e+002 121.796 1.282454e+003
3.952000e+002 147.706 1.282461e+003
3.952400e+002 165.114 1.282469e+003
3.952800e+002 180.355 1.282478e+003
3.953200e+002 213.012 1.282488e+003
3.953600e+002 253.418 1.282499e+003
3.954000e+002 295.07 1.282513e+003
3.954400e+002 346.472 1.282528e+003
3.954800e+002 423.204 1.282546e+003
3.955200e+002 478.101 1.282566e+003
3.955600e+002 587.91 1.282590e+003
3.956000e+002 723.465 1.282618e+003
3.956400e+002 878.267 1.282650e+003
3.956800e+002 1066.98 1.282689e+003
3.957200e+002 1290.1 1.282735e+003
3.957600e+002 1520.54 1.282790e+003
3.958000e+002 1813.81 1.282855e+003
3.958400e+002 2138.32 1.282932e+003
3.958800e+002 2491.39 1.283024e+003
3.959200e+002 2859.78 1.283133e+003
3.959600e+002 3211.41 1.283262e+003
3.960000e+002 3605.42 1.283412e+003
3.960400e+002 4013.75 1.283587e+003
3.960800e+002 4364.63 1.283789e+003
3.961200e+002 4734.65 1.284021e+003
3.961600e+002 5125.97 1.284285e+003
3.962000e+002 5470.17 1.284584e+003
3.962400e+002 5920.91 1.284920e+003
3.962800e+002 6367.45 1.285297e+003
3.963200e+002 6844.95 1.285717e+003
3.963600e+002 7372.98 1.286183e+003
3.964000e+002 7939.97 1.286700e+003
3.964400e+002 8554.23 1.287270e+003
3.964800e+002 9088.27 1.287899e+003
3.965200e+002 9618.91 1.288590e+003
3.965600e+002 9963.65 1.289346e+003
3.966000e+002 10330 1.290169e+003
3.966400e+002 10549.4 1.291063e+003
3.966800e+002 10669.1 1.292029e+003
3.967200e+002 10658.7 1.293067e+003
3.967600e+002 10586.7 1.294177e+003
3.968000e+002 10498.3 1.295360e+003
3.968400e+002 10346.6 1.296613e+003
3.968800e+002 10332.4 1.297937e+003
3.969200e+002 10297.5 1.299331e+003
3.969600e+002 10261 1.300795e+003
3.970000e+002 10460.1 1.302328e+003
3.970400e+002 10546.8 1.303932e+003
3.970800e+002 10739.5 1.305607e+003
3.971200e+002 10907.8 1.307355e+003
3.971600e+002 10947.4 1.309177e+003
3.972000e+002 10869.2 1.311073e+003
3.972400e+002 10854.9 1.313042e+003
3.972800e+002 10615.8 1.315084e+003
3.973200e+002 10244.1 1.317198e+003
3.973600e+002 9769.45 1.319381e+003
3.974000e+002 9214.2 1.321630e+003
3.974400e+002 8562.23 1.323941e+003
3.974800e+002 7894.27 1.326309e+003
3.975200e+002 7181.27 1.328730e+003
3.975600e+002 6544.72 1.331199e+003
3.976000e+002 5926.46 1.333711e+003
3.976400e+002 5342.4 1.336263e+003
3.976800e+002 4866.98 1.338849e+003
3.977200e+002 4461.11 1.341468e+003
3.977600e+002 4047.63 1.344116e+003
3.978000e+002 3725.63 1.346790e+003
3.978400e+002 3392.85 1.349487e+003
3.978800e+002 3149.21 1.352207e+003
3.979200e+002 2969.64 1.354946e+003
3.979600e+002 2773.21 1.357704e+003
3.980000e+002 2648.69 1.360479e+003
3.980400e+002 2515.31 1.363271e+003
3.980800e+002 2377.84 1.366078e+003
3.981200e+002 2280.18 1.368899e+003
3.981600e+002 2190.77 1.371733e+003
3.982000e+002 2100.75 1.374581e+003
3.982400e+002 2028.39 1.377441e+003
3.982800e+002 1956.6 1.380313e+003
3.983200e+002 1882.06 1.383195e+003
3.983600e+002 1831.58 1.386089e+003
3.984000e+002 1773.09 1.388992e+003
3.984400e+002 1721.93 1.391905e+003
3.984800e+002 1676.01 1.394828e+003
3.985200e+002 1657.49 1.397759e+003
3.985600e+002 1642.88 1.400699e+003
3.986000e+002 1590.1 1.403648e+003
3.986400e+002 1557.39 1.406605e+003
3.986800e+002 1534.85 1.409570e+003
3.987200e+002 1529.71 1.412542e+003
3.987600e+002 1524.64 1.415522e+003
3.988000e+002 1495.49 1.418509e+003
3.988400e+002 1464.75 1.421504e+003
3.988800e+002 1460.99 1.424505e+003
3.989200e+002 1431.82 1.427513e+003
3.989600e+002 1395.06 1.430528e+003
3.990000e+002 1416.78 1.433549e+003
3.990400e+002 1399.92 1.436576e+003
3.990800e+002 1368.72 1.439610e+003
3.991200e+002 1347.35 1.442649e+003
3.991600e+002 1334.56 1.445694e+003
3.992000e+002 1302.26 1.448745e+003
3.992400e+002 1268.45 1.451800e+003
3.992800e+002 1232.64 1.454861e+003
3.993200e+002 1239.16 1.457926e+003
3.993600e+002 1200.59 1.460996e+003
3.994000e+002 1156.01 1.464071e+003
3.994400e+002 1142.68 1.467149e+003
3.994800e+002 1116.77 1.470231e+003
3.995200e+002 1091.27 1.473316e+003
3.995600e+002 1054.85 1.476405e+003
3.996000e+002 1035.67 1.479496e+003
3.996400e+002 996.826 1.482591e+003
3.996800e+002 976.145 1.485688e+003
3.997200e+002 946.963 1.488787e+003
3.997600e+002 905.029 1.491888e+003
3.998000e+002 909.842 1.494991e+003
3.998400e+002 871.404 1.498096e+003
3.998800e+002 844.382 1.501201e+003
3.999200e+002 831.025 1.504308e+003
3.999600e+002 802.667 1.507416e+003
4.000000e+002 766.809 1.510524e+003
4.000400e+002 731.617 1.513633e+003
4.000800e+002 724.925 1.516742e+003
4.001200e+002 687.65 1.519850e+003
4.001600e+002 672.374 1.522959e+003
4.002000e+002 656.017 1.526066e+003
4.002400e+002 621.409 1.529174e+003
4.002800e+002 602.303 1.532280e+003
4.003200e+002 604.033 1.535384e+003
4.003600e+002 593.012 1.538488e+003
4.004000e+002 561.493 1.541590e+003
4.004400e+002 548.559 1.544691e+003
4.004800e+002 535.793 1.547790e+003
4.005200e+002 513.28 1.550887e+003
4.005600e+002 514.851 1.553982e+003
4.006000e+002 486.259 1.557074e+003
4.006400e+002 445.753 1.560164e+003
4.006800e+002 433.665 1.563252e+003
4.007200e+002 436.581 1.566336e+003
4.007600e+002 415.249 1.569418e+003
4.008000e+002 376.671 1.572496e+003
4.008400e+002 378.512 1.575571e+003
4.008800e+002 389.774 1.578643e+003
4.009200e+002 382.622 1.581711e+003
4.009600e+002 370.725 1.584775e+003
4.010000e+002 348.081 1.587836e+003
4.010400e+002 316.774 1.590893e+003
4.010800e+002 318.888 1.593945e+003
4.011200e+002 311.423 1.596994e+003
4.011600e+002 310.045 1.600038e+003
4.012000e+002 298.923 1.603077e+003
4.012400e+002 290.804 1.606113e+003
4.012800e+002 290.024 1.609143e+003
4.013200e+002 281.831 1.612169e+003
4.013600e+002 269.227 1.615190e+003
4.014000e+002 246.46 1.618207e+003
4.014400e+002 239.865 1.621218e+003
4.014800e+002 227.943 1.624224e+003
4.015200e+002 224.025 1.627225e+003
4.015600e+002 217.53 1.630220e+003
4.016000e+002 220.123 1.633210e+003
4.016400e+002 213.223 1.636194e+003
4.016800e+002 212.994 1.639173e+003
4.017200e+002 218.604 1.642146e+003
4.017600e+002 192.304 1.645113e+003
4.018000e+002 181.842 1.648075e+003
4.018400e+002 174.22 1.651030e+003
4.018800e+002 173.938 1.653979e+003
4.019200e+002 180.994 1.656923e+003
4.019600e+002 163.473 1.659860e+003
4.020000e+002 149.626 1.662791e+003
4.020400e+002 146.368 1.665715e+003
4.020800e+002 134.034 1.668633e+003
4.021200e+002 122.206 1.671544e+003
4.021600e+002 150.884 1.674449e+003
4.022000e+002 143.57 1.677347e+003
4.022400e+002 128.095 1.680238e+003
4.022800e+002 125.294 1.683123e+003
4.023200e+002 109.249 1.686001e+003
4.023600e+002 91.212 1.688871e+003
4.024000e+002 111.598 1.691735e+003
4.024400e+002 94.576 1.694591e+003
4.024800e+002 91.059 1.697441e+003
4.025200e+002 85.634 1.700283e+003
4.025600e+002 82.883 1.703117e+003
4.026000e+002 91.973 1.705944e+003
4.026400e+002 74.236 1.708764e+003
4.026800e+002 71.923 1.711577e+003
4.027200e+002 72.952 1.714381e+003
4.027600e+002 75.572 1.717178e+003
4.028000e+002 52.282 1.719968e+003
4.028400e+002 52.667 1.722750e+003
4.028800e+002 45.226 1.725524e+003
4.029200e+002 46.128 1.728289e+003
4.029600e+002 46.785 1.731048e+003
4.030000e+002 51.952 1.733798e+003
4.030400e+002 52.293 1.736540e+003
4.030800e+002 45.393 1.739274e+003
4.031200e+002 27.167 1.742000e+003
4.031600e+002 20.449 1.744718e+003
4.032000e+002 28.573 1.747427e+003
4.032400e+002 24.704 1.750129e+003
4.032800e+002 27.511 1.752822e+003
4.033200e+002 40.826 1.755507e+003
4.033600e+002 47.067 1.758183e+003
4.034000e+002 26.566 1.760851e+003
4.034400e+002 19.906 1.763511e+003
4.034800e+002 21.504 1.766163e+003
4.035200e+002 19.694 1.768806e+003
4.035600e+002 0.81 1.771440e+003
4.036000e+002 0.351 1.774066e+003
4.036400e+002 6.984 1.776683e+003
4.036800e+002 5.458 1.779292e+003
4.037200e+002 4.525 1.781892e+003
4.037600e+002 8.934 1.784483e+003
4.038000e+002 -6.565 1.787065e+003
4.038400e+002 -0.056 1.789639e+003
4.038800e+002 0 1.798833e+003
4.039200e+002 0 1.801333e+003
4.039600e+002 0 1.793250e+003
4.040000e+002 0 1.793417e+003
4.040400e+002 0 1.788917e+003
4.040800e+002 0 1.800083e+003
4.041200e+002 0 1.806000e+003
4.041600e+002 0 1.812083e+003
4.042000e+002 0 1.800000e+003
4.042400e+002 0 1.799000e+003
4.042800e+002 0 1.798167e+003
4.043200e+002 0 1.806167e+003
4.043600e+002 0 1.805833e+003
4.044000e+002 0 1.801083e+003
4.044400e+002 0 1.808750e+003
4.044800e+002 0 1.821667e+003
4.045200e+002 0 1.819417e+003
4.045600e+002 0 1.814250e+003
4.046000e+002 0 1.820833e+003
4.046400e+002 0 1.830167e+003
4.046800e+002 0 1.832167e+003
4.047200e+002 0 1.834167e+003
4.047600e+002 0 1.842333e+003
4.048000e+002 0 1.831833e+003
4.048400e+002 0 1.836417e+003
4.048800e+002 0 1.850500e+003
4.049200e+002 0 1.849583e+003
4.049600e+002 0 1.863250e+003
4.050000e+002 0 1.865917e+003


==> figures/data/XPS/b3398_pos1.5_N1s_highres.txt <==
3.930000e+002 0 1.232333e+003
3.930400e+002 0 1.227333e+003
3.930800e+002 0 1.243833e+003
3.931200e+002 0 1.249833e+003
3.931600e+002 0 1.242917e+003
3.932000e+002 0 1.236917e+003
3.932400e+002 0 1.242417e+003
3.932800e+002 0 1.250167e+003
3.933200e+002 0 1.244583e+003
3.933600e+002 0 1.250833e+003
3.934000e+002 0 1.253417e+003
3.934400e+002 0 1.255083e+003
3.934800e+002 0 1.245417e+003
3.935200e+002 0 1.247167e+003
3.935600e+002 0 1.253167e+003
3.936000e+002 0 1.247667e+003
3.936400e+002 0 1.264583e+003
3.936800e+002 0 1.253917e+003
3.937200e+002 0 1.258000e+003
3.937600e+002 0 1.246833e+003
3.938000e+002 0 1.260167e+003
3.938400e+002 0 1.254667e+003
3.938800e+002 0 1.254250e+003
3.939200e+002 0 1.256833e+003
3.939600e+002 0 1.242000e+003
3.940000e+002 0 1.269833e+003
3.940400e+002 0 1.257833e+003
3.940800e+002 0 1.268083e+003
3.941200e+002 0 1.266833e+003
3.941600e+002 0 1.279250e+003
3.942000e+002 0 1.274833e+003
3.942400e+002 0 1.270417e+003
3.942800e+002 0 1.281500e+003
3.943200e+002 16.389 1.281028e+003
3.943600e+002 -16.861 1.281028e+003
3.944000e+002 19.555 1.281028e+003
3.944400e+002 1.972 1.281028e+003
3.944800e+002 9.721 1.281029e+003
3.945200e+002 13.388 1.281029e+003
3.945600e+002 13.303 1.281030e+003
3.946000e+002 23.637 1.281030e+003
3.946400e+002 29.219 1.281031e+003
3.946800e+002 33.551 1.281032e+003
3.947200e+002 41.299 1.281034e+003
3.947600e+002 65.047 1.281036e+003
3.948000e+002 49.129 1.281038e+003
3.948400e+002 43.292 1.281041e+003
3.948800e+002 47.956 1.281044e+003
3.949200e+002 69.285 1.281048e+003
3.949600e+002 76.781 1.281052e+003
3.950000e+002 96.526 1.281057e+003
3.950400e+002 102.104 1.281063e+003
3.950800e+002 100.597 1.281070e+003
3.951200e+002 129.589 1.281078e+003
3.951600e+002 146.246 1.281087e+003
3.952000e+002 164.57 1.281097e+003
3.952400e+002 197.809 1.281108e+003
3.952800e+002 229.211 1.281122e+003
3.953200e+002 264.945 1.281138e+003
3.953600e+002 328.762 1.281155e+003
3.954000e+002 398.657 1.281176e+003
3.954400e+002 458.549 1.281201e+003
3.954800e+002 561.687 1.281230e+003
3.955200e+002 685.154 1.281263e+003
3.955600e+002 829.53 1.281303e+003
3.956000e+002 984.649 1.281351e+003
3.956400e+002 1179.26 1.281407e+003
3.956800e+002 1438.94 1.281474e+003
3.957200e+002 1730.2 1.281554e+003
3.957600e+002 2073.93 1.281650e+003
3.958000e+002 2463.23 1.281765e+003
3.958400e+002 2870.93 1.281901e+003
3.958800e+002 3373.35 1.282064e+003
3.959200e+002 3912.41 1.282257e+003
3.959600e+002 4429.76 1.282486e+003
3.960000e+002 4961.41 1.282755e+003
3.960400e+002 5516.51 1.283069e+003
3.960800e+002 6069.49 1.283432e+003
3.961200e+002 6578.57 1.283851e+003
3.961600e+002 7039.17 1.284329e+003
3.962000e+002 7492.13 1.284870e+003
3.962400e+002 7882.52 1.285480e+003
3.962800e+002 8255.67 1.286160e+003
3.963200e+002 8636.75 1.286916e+003
3.963600e+002 8988.58 1.287749e+003
3.964000e+002 9305.26 1.288664e+003
3.964400e+002 9561.92 1.289663e+003
3.964800e+002 9741 1.290748e+003
3.965200e+002 9966.91 1.291921e+003
3.965600e+002 10137.8 1.293184e+003
3.966000e+002 10150.1 1.294539e+003
3.966400e+002 10085.9 1.295986e+003
3.966800e+002 9993.4 1.297523e+003
3.967200e+002 9756.6 1.299151e+003
3.967600e+002 9457.21 1.300866e+003
3.968000e+002 9043.08 1.302667e+003
3.968400e+002 8619.87 1.304549e+003
3.968800e+002 8193.99 1.306509e+003
3.969200e+002 7728.71 1.308543e+003
3.969600e+002 7260.77 1.310646e+003
3.970000e+002 6795.02 1.312814e+003
3.970400e+002 6384.54 1.315043e+003
3.970800e+002 6015.67 1.317329e+003
3.971200e+002 5658.08 1.319668e+003
3.971600e+002 5345.77 1.322059e+003
3.972000e+002 5035.5 1.324496e+003
3.972400e+002 4750.94 1.326979e+003
3.972800e+002 4514.66 1.329504e+003
3.973200e+002 4283.51 1.332068e+003
3.973600e+002 3998.41 1.334670e+003
3.974000e+002 3841.11 1.337308e+003
3.974400e+002 3629.35 1.339979e+003
3.974800e+002 3409.74 1.342681e+003
3.975200e+002 3272.09 1.345414e+003
3.975600e+002 3108.83 1.348174e+003
3.976000e+002 2935.79 1.350962e+003
3.976400e+002 2806.48 1.353774e+003
3.976800e+002 2676.06 1.356611e+003
3.977200e+002 2573.28 1.359470e+003
3.977600e+002 2449.9 1.362351e+003
3.978000e+002 2319.16 1.365252e+003
3.978400e+002 2253.33 1.368173e+003
3.978800e+002 2172.22 1.371112e+003
3.979200e+002 2091.76 1.374070e+003
3.979600e+002 2005.79 1.377044e+003
3.980000e+002 1923.88 1.380035e+003
3.980400e+002 1835.21 1.383041e+003
3.980800e+002 1774.11 1.386061e+003
3.981200e+002 1718.4 1.389096e+003
3.981600e+002 1673.44 1.392144e+003
3.982000e+002 1578.3 1.395204e+003
3.982400e+002 1532.47 1.398277e+003
3.982800e+002 1483.72 1.401362e+003
3.983200e+002 1441.46 1.404457e+003
3.983600e+002 1411.1 1.407563e+003
3.984000e+002 1333.57 1.410679e+003
3.984400e+002 1304.86 1.413805e+003
3.984800e+002 1250.31 1.416940e+003
3.985200e+002 1197.92 1.420083e+003
3.985600e+002 1161.68 1.423235e+003
3.986000e+002 1134.19 1.426394e+003
3.986400e+002 1105.27 1.429560e+003
3.986800e+002 1084.35 1.432734e+003
3.987200e+002 1037.75 1.435915e+003
3.987600e+002 993.399 1.439101e+003
3.988000e+002 968.956 1.442294e+003
3.988400e+002 972.425 1.445492e+003
3.988800e+002 944.804 1.448696e+003
3.989200e+002 913.512 1.451905e+003
3.989600e+002 902.631 1.455119e+003
3.990000e+002 902.579 1.458338e+003
3.990400e+002 863.856 1.461561e+003
3.990800e+002 828.378 1.464789e+003
3.991200e+002 832.147 1.468020e+003
3.991600e+002 781.661 1.471256e+003
3.992000e+002 771.172 1.474495e+003
3.992400e+002 783.596 1.477737e+003
3.992800e+002 738.268 1.480982e+003
3.993200e+002 723.02 1.484230e+003
3.993600e+002 715.102 1.487481e+003
3.994000e+002 682.933 1.490734e+003
3.994400e+002 663.261 1.493989e+003
3.994800e+002 624.254 1.497246e+003
3.995200e+002 590.746 1.500504e+003
3.995600e+002 580.069 1.503764e+003
3.996000e+002 563.975 1.507025e+003
3.996400e+002 561.881 1.510286e+003
3.996800e+002 524.785 1.513548e+003
3.997200e+002 510.107 1.516810e+003
3.997600e+002 487.678 1.520072e+003
3.998000e+002 472.748 1.523335e+003
3.998400e+002 454.403 1.526597e+003
3.998800e+002 414.809 1.529858e+003
3.999200e+002 415.965 1.533118e+003
3.999600e+002 407.706 1.536377e+003
4.000000e+002 382.282 1.539635e+003
4.000400e+002 392.941 1.542892e+003
4.000800e+002 373.103 1.546147e+003
4.001200e+002 344.432 1.549401e+003
4.001600e+002 334.848 1.552652e+003
4.002000e+002 328.181 1.555902e+003
4.002400e+002 322.184 1.559149e+003
4.002800e+002 339.189 1.562394e+003
4.003200e+002 316.613 1.565637e+003
4.003600e+002 294.79 1.568877e+003
4.004000e+002 318.885 1.572115e+003
4.004400e+002 288.65 1.575350e+003
4.004800e+002 310.168 1.578582e+003
4.005200e+002 283.439 1.581811e+003
4.005600e+002 277.545 1.585038e+003
4.006000e+002 280.322 1.588261e+003
4.006400e+002 269.686 1.591481e+003
4.006800e+002 272.469 1.594698e+003
4.007200e+002 293.505 1.597912e+003
4.007600e+002 282.545 1.601122e+003
4.008000e+002 269.838 1.604329e+003
4.008400e+002 274.634 1.607533e+003
4.008800e+002 276.6 1.610733e+003
4.009200e+002 289.487 1.613930e+003
4.009600e+002 283.46 1.617123e+003
4.010000e+002 306.27 1.620313e+003
4.010400e+002 280.001 1.623499e+003
4.010800e+002 300.736 1.626681e+003
4.011200e+002 299.223 1.629860e+003
4.011600e+002 314.131 1.633036e+003
4.012000e+002 303.459 1.636208e+003
4.012400e+002 321.457 1.639376e+003
4.012800e+002 352.542 1.642541e+003
4.013200e+002 373.297 1.645703e+003
4.013600e+002 376.305 1.648862e+003
4.014000e+002 381.733 1.652017e+003
4.014400e+002 410.248 1.655169e+003
4.014800e+002 426.931 1.658319e+003
4.015200e+002 448.952 1.661465e+003
4.015600e+002 472.808 1.664609e+003
4.016000e+002 492.416 1.667751e+003
4.016400e+002 495.527 1.670890e+003
4.016800e+002 497.89 1.674027e+003
4.017200e+002 489.506 1.677161e+003
4.017600e+002 530.04 1.680293e+003
4.018000e+002 524.327 1.683423e+003
4.018400e+002 517.366 1.686551e+003
4.018800e+002 514.406 1.689677e+003
4.019200e+002 518.617 1.692800e+003
4.019600e+002 519.663 1.695920e+003
4.020000e+002 508.294 1.699039e+003
4.020400e+002 504.513 1.702154e+003
4.020800e+002 497.066 1.705267e+003
4.021200e+002 508.539 1.708378e+003
4.021600e+002 481.181 1.711486e+003
4.022000e+002 478.327 1.714590e+003
4.022400e+002 444.641 1.717692e+003
4.022800e+002 420.959 1.720791e+003
4.023200e+002 418.281 1.723886e+003
4.023600e+002 391.106 1.726977e+003
4.024000e+002 387.352 1.730065e+003
4.024400e+002 367.852 1.733148e+003
4.024800e+002 341.522 1.736228e+003
4.025200e+002 333.781 1.739302e+003
4.025600e+002 308.877 1.742373e+003
4.026000e+002 280.062 1.745438e+003
4.026400e+002 280.334 1.748499e+003
4.026800e+002 257.529 1.751554e+003
4.027200e+002 233.813 1.754604e+003
4.027600e+002 225.018 1.757649e+003
4.028000e+002 201.895 1.760688e+003
4.028400e+002 180.946 1.763721e+003
4.028800e+002 176.17 1.766747e+003
4.029200e+002 164.815 1.769768e+003
4.029600e+002 146.635 1.772782e+003
4.030000e+002 139.293 1.775790e+003
4.030400e+002 128.126 1.778791e+003
4.030800e+002 132.548 1.781785e+003
4.031200e+002 109.394 1.784773e+003
4.031600e+002 105.497 1.787753e+003
4.032000e+002 113.106 1.790727e+003
4.032400e+002 93.389 1.793694e+003
4.032800e+002 82.764 1.796653e+003
4.033200e+002 63.145 1.799605e+003
4.033600e+002 53.117 1.802550e+003
4.034000e+002 50.596 1.805487e+003
4.034400e+002 52.416 1.808417e+003
4.034800e+002 27.994 1.811339e+003
4.035200e+002 36.164 1.814253e+003
4.035600e+002 9.758 1.817159e+003
4.036000e+002 38.36 1.820057e+003
4.036400e+002 15.136 1.822947e+003
4.036800e+002 29.587 1.825830e+003
4.037200e+002 7.629 1.828704e+003
4.037600e+002 5.597 1.831570e+003
4.038000e+002 5.572 1.834428e+003
4.038400e+002 6.889 1.837278e+003
4.038800e+002 0 1.827667e+003
4.039200e+002 0 1.832167e+003
4.039600e+002 0 1.832667e+003
4.040000e+002 0 1.863917e+003
4.040400e+002 0 1.853250e+003
4.040800e+002 0 1.849250e+003
4.041200e+002 0 1.845750e+003
4.041600e+002 0 1.850250e+003
4.042000e+002 0 1.822750e+003
4.042400e+002 0 1.847583e+003
4.042800e+002 0 1.831417e+003
4.043200e+002 0 1.820083e+003
4.043600e+002 0 1.810667e+003
4.044000e+002 0 1.822583e+003
4.044400e+002 0 1.828667e+003
4.044800e+002 0 1.849917e+003
4.045200e+002 0 1.856583e+003
4.045600e+002 0 1.857583e+003
4.046000e+002 0 1.854167e+003
4.046400e+002 0 1.832500e+003
4.046800e+002 0 1.868333e+003
4.047200e+002 0 1.841417e+003
4.047600e+002 0 1.854917e+003
4.048000e+002 0 1.853083e+003
4.048400e+002 0 1.852667e+003
4.048800e+002 0 1.861667e+003
4.049200e+002 0 1.865333e+003
4.049600e+002 0 1.891833e+003
4.050000e+002 0 1.878500e+003


==> figures/data/XPS/b3398_pos1_N1s_highres.txt <==
3.930000e+002 0 1.249917e+003
3.930400e+002 0 1.231750e+003
3.930800e+002 0 1.239083e+003
3.931200e+002 0 1.232417e+003
3.931600e+002 0 1.234750e+003
3.932000e+002 0 1.232250e+003
3.932400e+002 0 1.240417e+003
3.932800e+002 0 1.241583e+003
3.933200e+002 0 1.248250e+003
3.933600e+002 0 1.236750e+003
3.934000e+002 0 1.261833e+003
3.934400e+002 0 1.249167e+003
3.934800e+002 0 1.219667e+003
3.935200e+002 0 1.247667e+003
3.935600e+002 0 1.248250e+003
3.936000e+002 0 1.254500e+003
3.936400e+002 0 1.237000e+003
3.936800e+002 0 1.238500e+003
3.937200e+002 0 1.238750e+003
3.937600e+002 0 1.255500e+003
3.938000e+002 0 1.258333e+003
3.938400e+002 0 1.264250e+003
3.938800e+002 0 1.255583e+003
3.939200e+002 0 1.246250e+003
3.939600e+002 0 1.258750e+003
3.940000e+002 0 1.256917e+003
3.940400e+002 0 1.266750e+003
3.940800e+002 0 1.262667e+003
3.941200e+002 0 1.260000e+003
3.941600e+002 0 1.255083e+003
3.942000e+002 0 1.266417e+003
3.942400e+002 0 1.267750e+003
3.942800e+002 0 1.265000e+003
3.943200e+002 1.917 1.271083e+003
3.943600e+002 4.167 1.271083e+003
3.944000e+002 15 1.271083e+003
3.944400e+002 9.416 1.271084e+003
3.944800e+002 12.499 1.271084e+003
3.945200e+002 22.499 1.271084e+003
3.945600e+002 14.498 1.271085e+003
3.946000e+002 41.414 1.271086e+003
3.946400e+002 47.913 1.271087e+003
3.946800e+002 44.162 1.271088e+003
3.947200e+002 50.16 1.271090e+003
3.947600e+002 56.157 1.271093e+003
3.948000e+002 54.404 1.271096e+003
3.948400e+002 44.318 1.271099e+003
3.948800e+002 59.564 1.271103e+003
3.949200e+002 71.809 1.271108e+003
3.949600e+002 69.72 1.271113e+003
3.950000e+002 73.965 1.271118e+003
3.950400e+002 97.542 1.271125e+003
3.950800e+002 109.035 1.271132e+003
3.951200e+002 131.609 1.271141e+003
3.951600e+002 139.183 1.271150e+003
3.952000e+002 182.339 1.271161e+003
3.952400e+002 215.326 1.271174e+003
3.952800e+002 241.145 1.271188e+003
3.953200e+002 290.878 1.271205e+003
3.953600e+002 330.525 1.271225e+003
3.954000e+002 379.17 1.271247e+003
3.954400e+002 442.81 1.271273e+003
3.954800e+002 566.529 1.271304e+003
3.955200e+002 669.828 1.271339e+003
3.955600e+002 816.286 1.271381e+003
3.956000e+002 984.57 1.271430e+003
3.956400e+002 1198.84 1.271489e+003
3.956800e+002 1473.36 1.271558e+003
3.957200e+002 1751.69 1.271641e+003
3.957600e+002 2085.26 1.271741e+003
3.958000e+002 2485.72 1.271860e+003
3.958400e+002 2922.5 1.272002e+003
3.958800e+002 3390.91 1.272171e+003
3.959200e+002 3897.3 1.272372e+003
3.959600e+002 4382.14 1.272609e+003
3.960000e+002 4965.86 1.272887e+003
3.960400e+002 5514.54 1.273211e+003
3.960800e+002 6007.25 1.273586e+003
3.961200e+002 6493.82 1.274017e+003
3.961600e+002 6986.33 1.274508e+003
3.962000e+002 7433.77 1.275064e+003
3.962400e+002 7843.23 1.275689e+003
3.962800e+002 8209.2 1.276387e+003
3.963200e+002 8505.09 1.277162e+003
3.963600e+002 8818.24 1.278015e+003
3.964000e+002 9096.55 1.278950e+003
3.964400e+002 9332.11 1.279970e+003
3.964800e+002 9516.67 1.281076e+003
3.965200e+002 9650.9 1.282271e+003
3.965600e+002 9705.44 1.283555e+003
3.966000e+002 9714.49 1.284929e+003
3.966400e+002 9665.86 1.286394e+003
3.966800e+002 9486.88 1.287947e+003
3.967200e+002 9258.99 1.289589e+003
3.967600e+002 8939.51 1.291317e+003
3.968000e+002 8533.37 1.293127e+003
3.968400e+002 8135.65 1.295016e+003
3.968800e+002 7690.19 1.296980e+003
3.969200e+002 7214.65 1.299016e+003
3.969600e+002 6810.3 1.301118e+003
3.970000e+002 6373.64 1.303282e+003
3.970400e+002 5962.33 1.305506e+003
3.970800e+002 5546.97 1.307784e+003
3.971200e+002 5197.89 1.310113e+003
3.971600e+002 4865.34 1.312489e+003
3.972000e+002 4584.76 1.314910e+003
3.972400e+002 4328.38 1.317373e+003
3.972800e+002 4060.38 1.319875e+003
3.973200e+002 3895.59 1.322413e+003
3.973600e+002 3673.93 1.324987e+003
3.974000e+002 3477.57 1.327595e+003
3.974400e+002 3268.35 1.330233e+003
3.974800e+002 3117.1 1.332900e+003
3.975200e+002 2933.57 1.335596e+003
3.975600e+002 2803.43 1.338317e+003
3.976000e+002 2693.02 1.341063e+003
3.976400e+002 2545.5 1.343832e+003
3.976800e+002 2448.04 1.346624e+003
3.977200e+002 2346.65 1.349437e+003
3.977600e+002 2241.4 1.352271e+003
3.978000e+002 2149.29 1.355123e+003
3.978400e+002 2064.26 1.357994e+003
3.978800e+002 1981.95 1.360883e+003
3.979200e+002 1913.21 1.363788e+003
3.979600e+002 1838.87 1.366709e+003
3.980000e+002 1791.61 1.369645e+003
3.980400e+002 1724.65 1.372596e+003
3.980800e+002 1656.69 1.375561e+003
3.981200e+002 1591.21 1.378539e+003
3.981600e+002 1534.72 1.381530e+003
3.982000e+002 1466.3 1.384533e+003
3.982400e+002 1424.45 1.387547e+003
3.982800e+002 1366.34 1.390573e+003
3.983200e+002 1330.48 1.393608e+003
3.983600e+002 1256.51 1.396654e+003
3.984000e+002 1210.37 1.399709e+003
3.984400e+002 1167.14 1.402772e+003
3.984800e+002 1140.74 1.405844e+003
3.985200e+002 1091.83 1.408924e+003
3.985600e+002 1044.24 1.412011e+003
3.986000e+002 1039.48 1.415106e+003
3.986400e+002 1006.63 1.418207e+003
3.986800e+002 952.019 1.421314e+003
3.987200e+002 930.74 1.424427e+003
3.987600e+002 908.12 1.427547e+003
3.988000e+002 888.579 1.430671e+003
3.988400e+002 863.699 1.433801e+003
3.988800e+002 838.482 1.436935e+003
3.989200e+002 826.759 1.440074e+003
3.989600e+002 801.449 1.443218e+003
3.990000e+002 790.718 1.446365e+003
3.990400e+002 771.733 1.449517e+003
3.990800e+002 770.245 1.452672e+003
3.991200e+002 738.252 1.455831e+003
3.991600e+002 708.507 1.458993e+003
3.992000e+002 698.925 1.462158e+003
3.992400e+002 676.507 1.465326e+003
3.992800e+002 686.92 1.468497e+003
3.993200e+002 654.33 1.471670e+003
3.993600e+002 626.822 1.474845e+003
3.994000e+002 607.061 1.478022e+003
3.994400e+002 601.299 1.481201e+003
3.994800e+002 568.701 1.484382e+003
3.995200e+002 553.854 1.487563e+003
3.995600e+002 511.087 1.490746e+003
3.996000e+002 519.654 1.493929e+003
3.996400e+002 482.137 1.497113e+003
3.996800e+002 444.036 1.500297e+003
3.997200e+002 465.102 1.503481e+003
3.997600e+002 434.502 1.506665e+003
3.998000e+002 423.069 1.509848e+003
3.998400e+002 400.136 1.513031e+003
3.998800e+002 393.204 1.516213e+003
3.999200e+002 357.606 1.519394e+003
3.999600e+002 343.759 1.522574e+003
4.000000e+002 345.665 1.525752e+003
4.000400e+002 346.155 1.528928e+003
4.000800e+002 334.147 1.532103e+003
4.001200e+002 330.973 1.535277e+003
4.001600e+002 310.719 1.538448e+003
4.002000e+002 305.633 1.541617e+003
4.002400e+002 283.633 1.544784e+003
4.002800e+002 288.718 1.547949e+003
4.003200e+002 270.139 1.551111e+003
4.003600e+002 285.646 1.554271e+003
4.004000e+002 273.822 1.557428e+003
4.004400e+002 261.668 1.560582e+003
4.004800e+002 274.434 1.563733e+003
4.005200e+002 250.868 1.566882e+003
4.005600e+002 260.556 1.570027e+003
4.006000e+002 270.08 1.573170e+003
4.006400e+002 251.858 1.576309e+003
4.006800e+002 255.554 1.579446e+003
4.007200e+002 260.421 1.582579e+003
4.007600e+002 250.459 1.585708e+003
4.008000e+002 254.832 1.588835e+003
4.008400e+002 268.459 1.591958e+003
4.008800e+002 286.089 1.595078e+003
4.009200e+002 256.973 1.598194e+003
4.009600e+002 269.609 1.601308e+003
4.010000e+002 260.916 1.604417e+003
4.010400e+002 293.893 1.607524e+003
4.010800e+002 298.456 1.610627e+003
4.011200e+002 320.691 1.613726e+003
4.011600e+002 302.427 1.616823e+003
4.012000e+002 322.917 1.619916e+003
4.012400e+002 339.161 1.623006e+003
4.012800e+002 338.573 1.626094e+003
4.013200e+002 373.072 1.629178e+003
4.013600e+002 391.241 1.632259e+003
4.014000e+002 383.83 1.635337e+003
4.014400e+002 426.004 1.638413e+003
4.014800e+002 444.264 1.641486e+003
4.015200e+002 462.86 1.644557e+003
4.015600e+002 490.707 1.647626e+003
4.016000e+002 504.474 1.650693e+003
4.016400e+002 525.742 1.653758e+003
4.016800e+002 529.428 1.656822e+003
4.017200e+002 537.7 1.659883e+003
4.017600e+002 541.64 1.662943e+003
4.018000e+002 543.748 1.666002e+003
4.018400e+002 553.025 1.669058e+003
4.018800e+002 539.804 1.672113e+003
4.019200e+002 544.916 1.675167e+003
4.019600e+002 530.115 1.678218e+003
4.020000e+002 525.065 1.681268e+003
4.020400e+002 523.185 1.684315e+003
4.020800e+002 501.722 1.687361e+003
4.021200e+002 495.429 1.690404e+003
4.021600e+002 479.888 1.693445e+003
4.022000e+002 469.1 1.696483e+003
4.022400e+002 442.564 1.699519e+003
4.022800e+002 418.282 1.702551e+003
4.023200e+002 411.002 1.705581e+003
4.023600e+002 371.56 1.708607e+003
4.024000e+002 366.371 1.711629e+003
4.024400e+002 363.519 1.714648e+003
4.024800e+002 338.754 1.717663e+003
4.025200e+002 314.41 1.720673e+003
4.025600e+002 294.404 1.723679e+003
4.026000e+002 280.069 1.726681e+003
4.026400e+002 266.072 1.729678e+003
4.026800e+002 245.747 1.732670e+003
4.027200e+002 208.676 1.735657e+003
4.027600e+002 208.445 1.738638e+003
4.028000e+002 213.636 1.741614e+003
4.028400e+002 183.333 1.744584e+003
4.028800e+002 146.368 1.747549e+003
4.029200e+002 132.159 1.750508e+003
4.029600e+002 123.957 1.753460e+003
4.030000e+002 132.262 1.756405e+003
4.030400e+002 121.405 1.759345e+003
4.030800e+002 95.222 1.762278e+003
4.031200e+002 94.546 1.765204e+003
4.031600e+002 76.71 1.768123e+003
4.032000e+002 72.215 1.771035e+003
4.032400e+002 68.892 1.773941e+003
4.032800e+002 66.994 1.776839e+003
4.033200e+002 72.02 1.779730e+003
4.033600e+002 70.636 1.782614e+003
4.034000e+002 44.342 1.785491e+003
4.034400e+002 27.806 1.788361e+003
4.034800e+002 42.527 1.791223e+003
4.035200e+002 46.839 1.794078e+003
4.035600e+002 37.575 1.796925e+003
4.036000e+002 13.653 1.799764e+003
4.036400e+002 9.154 1.802596e+003
4.036800e+002 20.747 1.805420e+003
4.037200e+002 8.68 1.808237e+003
4.037600e+002 -0.128 1.811045e+003
4.038000e+002 6.071 1.813846e+003
4.038400e+002 6.611 1.816639e+003
4.038800e+002 0 1.806750e+003
4.039200e+002 0 1.802083e+003
4.039600e+002 0 1.806250e+003
4.040000e+002 0 1.817500e+003
4.040400e+002 0 1.813333e+003
4.040800e+002 0 1.800000e+003
4.041200e+002 0 1.806250e+003
4.041600e+002 0 1.811250e+003
4.042000e+002 0 1.820833e+003
4.042400e+002 0 1.806333e+003
4.042800e+002 0 1.792750e+003
4.043200e+002 0 1.808083e+003
4.043600e+002 0 1.826917e+003
4.044000e+002 0 1.817750e+003
4.044400e+002 0 1.824250e+003
4.044800e+002 0 1.806583e+003
4.045200e+002 0 1.812833e+003
4.045600e+002 0 1.834583e+003
4.046000e+002 0 1.819917e+003
4.046400e+002 0 1.825667e+003
4.046800e+002 0 1.817667e+003
4.047200e+002 0 1.812917e+003
4.047600e+002 0 1.820500e+003
4.048000e+002 0 1.816833e+003
4.048400e+002 0 1.820667e+003
4.048800e+002 0 1.807333e+003
4.049200e+002 0 1.837667e+003
4.049600e+002 0 1.843917e+003
4.050000e+002 0 1.845667e+003


==> figures/data/XPS/b3398_pos2.5_N1s_highres.txt <==
3.930000e+002 0 1.240417e+003
3.930400e+002 0 1.235000e+003
3.930800e+002 0 1.247333e+003
3.931200e+002 0 1.228167e+003
3.931600e+002 0 1.222083e+003
3.932000e+002 0 1.231583e+003
3.932400e+002 0 1.241583e+003
3.932800e+002 0 1.244917e+003
3.933200e+002 0 1.236000e+003
3.933600e+002 0 1.245500e+003
3.934000e+002 0 1.237333e+003
3.934400e+002 0 1.243417e+003
3.934800e+002 0 1.275583e+003
3.935200e+002 0 1.254917e+003
3.935600e+002 0 1.264083e+003
3.936000e+002 0 1.248167e+003
3.936400e+002 0 1.249417e+003
3.936800e+002 0 1.260250e+003
3.937200e+002 0 1.253500e+003
3.937600e+002 0 1.234083e+003
3.938000e+002 0 1.257500e+003
3.938400e+002 0 1.263167e+003
3.938800e+002 0 1.262333e+003
3.939200e+002 0 1.247667e+003
3.939600e+002 0 1.249833e+003
3.940000e+002 0 1.241083e+003
3.940400e+002 0 1.255000e+003
3.940800e+002 0 1.254583e+003
3.941200e+002 0 1.262500e+003
3.941600e+002 0 1.239917e+003
3.942000e+002 0 1.259167e+003
3.942400e+002 0 1.277833e+003
3.942800e+002 0 1.298500e+003
3.943200e+002 0.5 1.284750e+003
3.943600e+002 -14.25 1.284750e+003
3.944000e+002 -16.167 1.284750e+003
3.944400e+002 -5.583 1.284750e+003
3.944800e+002 8.917 1.284750e+003
3.945200e+002 -15.833 1.284750e+003
3.945600e+002 15.25 1.284750e+003
3.946000e+002 -0.167 1.284750e+003
3.946400e+002 21.332 1.284751e+003
3.946800e+002 26.416 1.284751e+003
3.947200e+002 35.581 1.284752e+003
3.947600e+002 33.914 1.284753e+003
3.948000e+002 31.246 1.284754e+003
3.948400e+002 36.995 1.284755e+003
3.948800e+002 50.993 1.284757e+003
3.949200e+002 59.823 1.284760e+003
3.949600e+002 72.821 1.284762e+003
3.950000e+002 72.401 1.284766e+003
3.950400e+002 101.647 1.284770e+003
3.950800e+002 124.892 1.284775e+003
3.951200e+002 150.136 1.284781e+003
3.951600e+002 141.544 1.284789e+003
3.952000e+002 172.62 1.284797e+003
3.952400e+002 200.609 1.284808e+003
3.952800e+002 245.013 1.284820e+003
3.953200e+002 278.583 1.284834e+003
3.953600e+002 317.233 1.284850e+003
3.954000e+002 369.047 1.284870e+003
3.954400e+002 465.525 1.284892e+003
3.954800e+002 554.914 1.284919e+003
3.955200e+002 669.299 1.284951e+003
3.955600e+002 823.429 1.284988e+003
3.956000e+002 975.634 1.285033e+003
3.956400e+002 1205.08 1.285087e+003
3.956800e+002 1476.52 1.285151e+003
3.957200e+002 1782.69 1.285228e+003
3.957600e+002 2113.01 1.285321e+003
3.958000e+002 2513.07 1.285433e+003
3.958400e+002 2953.35 1.285566e+003
3.958800e+002 3474.44 1.285726e+003
3.959200e+002 4008.92 1.285917e+003
3.959600e+002 4573.44 1.286143e+003
3.960000e+002 5126.59 1.286409e+003
3.960400e+002 5671.53 1.286721e+003
3.960800e+002 6194.08 1.287083e+003
3.961200e+002 6707.08 1.287499e+003
3.961600e+002 7190.02 1.287975e+003
3.962000e+002 7572.15 1.288514e+003
3.962400e+002 8070.8 1.289120e+003
3.962800e+002 8495.04 1.289797e+003
3.963200e+002 8889.2 1.290549e+003
3.963600e+002 9268.29 1.291380e+003
3.964000e+002 9716.04 1.292292e+003
3.964400e+002 10038.1 1.293290e+003
3.964800e+002 10404.5 1.294377e+003
3.965200e+002 10697.3 1.295556e+003
3.965600e+002 10876.9 1.296828e+003
3.966000e+002 10973.9 1.298197e+003
3.966400e+002 10977.3 1.299662e+003
3.966800e+002 10872.5 1.301225e+003
3.967200e+002 10646.4 1.302882e+003
3.967600e+002 10337.9 1.304634e+003
3.968000e+002 9923.6 1.306477e+003
3.968400e+002 9496.09 1.308406e+003
3.968800e+002 9007.25 1.310420e+003
3.969200e+002 8510.82 1.312512e+003
3.969600e+002 8076.9 1.314679e+003
3.970000e+002 7607.25 1.316917e+003
3.970400e+002 7211.45 1.319221e+003
3.970800e+002 6813.66 1.321588e+003
3.971200e+002 6472.57 1.324015e+003
3.971600e+002 6158.25 1.326498e+003
3.972000e+002 5795.3 1.329035e+003
3.972400e+002 5540.8 1.331622e+003
3.972800e+002 5270.16 1.334257e+003
3.973200e+002 4981.89 1.336938e+003
3.973600e+002 4735.76 1.339662e+003
3.974000e+002 4453.82 1.342426e+003
3.974400e+002 4183.02 1.345228e+003
3.974800e+002 3987.6 1.348067e+003
3.975200e+002 3742.98 1.350939e+003
3.975600e+002 3519.16 1.353843e+003
3.976000e+002 3328.39 1.356777e+003
3.976400e+002 3154.76 1.359738e+003
3.976800e+002 2990.69 1.362726e+003
3.977200e+002 2841.18 1.365739e+003
3.977600e+002 2694.31 1.368775e+003
3.978000e+002 2565.25 1.371833e+003
3.978400e+002 2455 1.374913e+003
3.978800e+002 2344.57 1.378012e+003
3.979200e+002 2264.79 1.381129e+003
3.979600e+002 2196.32 1.384265e+003
3.980000e+002 2094.5 1.387419e+003
3.980400e+002 2008.41 1.390588e+003
3.980800e+002 1942.39 1.393774e+003
3.981200e+002 1899.19 1.396974e+003
3.981600e+002 1820.14 1.400189e+003
3.982000e+002 1754.33 1.403417e+003
3.982400e+002 1683.92 1.406659e+003
3.982800e+002 1628 1.409913e+003
3.983200e+002 1563.65 1.413179e+003
3.983600e+002 1523.88 1.416456e+003
3.984000e+002 1488.76 1.419744e+003
3.984400e+002 1433.54 1.423043e+003
3.984800e+002 1386.57 1.426351e+003
3.985200e+002 1345 1.429668e+003
3.985600e+002 1305.42 1.432995e+003
3.986000e+002 1267.59 1.436330e+003
3.986400e+002 1241.41 1.439674e+003
3.986800e+002 1208.39 1.443025e+003
3.987200e+002 1191.12 1.446383e+003
3.987600e+002 1167.75 1.449749e+003
3.988000e+002 1139.38 1.453122e+003
3.988400e+002 1107.5 1.456502e+003
3.988800e+002 1075.03 1.459888e+003
3.989200e+002 1062.14 1.463280e+003
3.989600e+002 1022.32 1.466678e+003
3.990000e+002 995.502 1.470081e+003
3.990400e+002 986.927 1.473490e+003
3.990800e+002 982.264 1.476903e+003
3.991200e+002 955.429 1.480321e+003
3.991600e+002 909.006 1.483744e+003
3.992000e+002 890.912 1.487171e+003
3.992400e+002 882.898 1.490602e+003
3.992800e+002 840.713 1.494037e+003
3.993200e+002 839.359 1.497474e+003
3.993600e+002 810.085 1.500915e+003
3.994000e+002 760.474 1.504359e+003
3.994400e+002 734.861 1.507806e+003
3.994800e+002 716.163 1.511254e+003
3.995200e+002 693.296 1.514704e+003
3.995600e+002 674.594 1.518156e+003
3.996000e+002 633.39 1.521610e+003
3.996400e+002 621.853 1.525064e+003
3.996800e+002 576.231 1.528519e+003
3.997200e+002 580.525 1.531975e+003
3.997600e+002 550.819 1.535431e+003
3.998000e+002 528.446 1.538887e+003
3.998400e+002 495.158 1.542342e+003
3.998800e+002 484.786 1.545797e+003
3.999200e+002 462.249 1.549251e+003
3.999600e+002 424.379 1.552704e+003
4.000000e+002 451.594 1.556156e+003
4.000400e+002 438.726 1.559607e+003
4.000800e+002 409.611 1.563056e+003
4.001200e+002 406.83 1.566503e+003
4.001600e+002 394.801 1.569949e+003
4.002000e+002 376.607 1.573393e+003
4.002400e+002 376.999 1.576834e+003
4.002800e+002 359.143 1.580274e+003
4.003200e+002 363.04 1.583710e+003
4.003600e+002 360.605 1.587145e+003
4.004000e+002 360.756 1.590577e+003
4.004400e+002 335.411 1.594006e+003
4.004800e+002 327.151 1.597432e+003
4.005200e+002 321.062 1.600855e+003
4.005600e+002 298.474 1.604276e+003
4.006000e+002 318.64 1.607693e+003
4.006400e+002 320.644 1.611106e+003
4.006800e+002 329.65 1.614517e+003
4.007200e+002 307.576 1.617924e+003
4.007600e+002 322.756 1.621327e+003
4.008000e+002 312.605 1.624728e+003
4.008400e+002 310.543 1.628124e+003
4.008800e+002 296.899 1.631518e+003
4.009200e+002 291.926 1.634907e+003
4.009600e+002 295.791 1.638292e+003
4.010000e+002 305.576 1.641674e+003
4.010400e+002 316.365 1.645052e+003
4.010800e+002 325.158 1.648425e+003
4.011200e+002 332.122 1.651795e+003
4.011600e+002 339.005 1.655162e+003
4.012000e+002 340.476 1.658524e+003
4.012400e+002 331.617 1.661883e+003
4.012800e+002 336.595 1.665238e+003
4.013200e+002 361.244 1.668589e+003
4.013600e+002 378.481 1.671936e+003
4.014000e+002 379.22 1.675280e+003
4.014400e+002 403.297 1.678620e+003
4.014800e+002 420.794 1.681956e+003
4.015200e+002 414.211 1.685289e+003
4.015600e+002 420.464 1.688619e+003
4.016000e+002 451.388 1.691945e+003
4.016400e+002 450.149 1.695268e+003
4.016800e+002 447.245 1.698588e+003
4.017200e+002 461.429 1.701904e+003
4.017600e+002 466.116 1.705217e+003
4.018000e+002 457.391 1.708526e+003
4.018400e+002 479.5 1.711833e+003
4.018800e+002 475.864 1.715136e+003
4.019200e+002 472.648 1.718435e+003
4.019600e+002 451.518 1.721732e+003
4.020000e+002 447.559 1.725024e+003
4.020400e+002 456.687 1.728313e+003
4.020800e+002 453.151 1.731599e+003
4.021200e+002 446.286 1.734881e+003
4.021600e+002 440.841 1.738159e+003
4.022000e+002 439.15 1.741433e+003
4.022400e+002 433.547 1.744703e+003
4.022800e+002 399.781 1.747969e+003
4.023200e+002 381.936 1.751231e+003
4.023600e+002 404.845 1.754488e+003
4.024000e+002 376.676 1.757741e+003
4.024400e+002 352.928 1.760989e+003
4.024800e+002 349.018 1.764232e+003
4.025200e+002 319.53 1.767470e+003
4.025600e+002 290.463 1.770704e+003
4.026000e+002 266.486 1.773931e+003
4.026400e+002 247.93 1.777153e+003
4.026800e+002 248.048 1.780369e+003
4.027200e+002 230.005 1.783578e+003
4.027600e+002 202.801 1.786782e+003
4.028000e+002 200.688 1.789979e+003
4.028400e+002 184.997 1.793170e+003
4.028800e+002 181.064 1.796353e+003
4.029200e+002 158.219 1.799531e+003
4.029600e+002 146.049 1.802701e+003
4.030000e+002 136.053 1.805864e+003
4.030400e+002 124.397 1.809020e+003
4.030800e+002 120.165 1.812168e+003
4.031200e+002 126.691 1.815309e+003
4.031600e+002 93.057 1.818443e+003
4.032000e+002 81.598 1.821569e+003
4.032400e+002 83.813 1.824687e+003
4.032800e+002 66.285 1.827798e+003
4.033200e+002 68.85 1.830900e+003
4.033600e+002 60.173 1.833994e+003
4.034000e+002 53.337 1.837080e+003
4.034400e+002 32.424 1.840159e+003
4.034800e+002 28.439 1.843228e+003
4.035200e+002 28.96 1.846290e+003
4.035600e+002 26.075 1.849342e+003
4.036000e+002 37.696 1.852387e+003
4.036400e+002 19.328 1.855422e+003
4.036800e+002 14.05 1.858450e+003
4.037200e+002 31.615 1.861468e+003
4.037600e+002 -10.396 1.864479e+003
4.038000e+002 13.27 1.867480e+003
4.038400e+002 -7.139 1.870472e+003
4.038800e+002 0 1.867333e+003
4.039200e+002 0 1.879667e+003
4.039600e+002 0 1.856583e+003
4.040000e+002 0 1.858667e+003
4.040400e+002 0 1.882250e+003
4.040800e+002 0 1.869583e+003
4.041200e+002 0 1.853667e+003
4.041600e+002 0 1.886583e+003
4.042000e+002 0 1.871333e+003
4.042400e+002 0 1.889250e+003
4.042800e+002 0 1.871750e+003
4.043200e+002 0 1.856417e+003
4.043600e+002 0 1.857000e+003
4.044000e+002 0 1.874000e+003
4.044400e+002 0 1.866750e+003
4.044800e+002 0 1.873083e+003
4.045200e+002 0 1.874917e+003
4.045600e+002 0 1.874417e+003
4.046000e+002 0 1.871250e+003
4.046400e+002 0 1.881083e+003
4.046800e+002 0 1.894667e+003
4.047200e+002 0 1.881750e+003
4.047600e+002 0 1.879583e+003
4.048000e+002 0 1.889417e+003
4.048400e+002 0 1.876417e+003
4.048800e+002 0 1.883667e+003
4.049200e+002 0 1.905083e+003
4.049600e+002 0 1.882000e+003
4.050000e+002 0 1.899750e+003


==> figures/data/XPS/b3398_pos2_N1s_highres.txt <==
3.930000e+002 0 1.198750e+003
3.930400e+002 0 1.194417e+003
3.930800e+002 0 1.202250e+003
3.931200e+002 0 1.190833e+003
3.931600e+002 0 1.196750e+003
3.932000e+002 0 1.198917e+003
3.932400e+002 0 1.184500e+003
3.932800e+002 0 1.196417e+003
3.933200e+002 0 1.208667e+003
3.933600e+002 0 1.205417e+003
3.934000e+002 0 1.211583e+003
3.934400e+002 0 1.208750e+003
3.934800e+002 0 1.198833e+003
3.935200e+002 0 1.199417e+003
3.935600e+002 0 1.207750e+003
3.936000e+002 0 1.214583e+003
3.936400e+002 0 1.214000e+003
3.936800e+002 0 1.206667e+003
3.937200e+002 0 1.204333e+003
3.937600e+002 0 1.206417e+003
3.938000e+002 0 1.217333e+003
3.938400e+002 0 1.217833e+003
3.938800e+002 0 1.233583e+003
3.939200e+002 0 1.236333e+003
3.939600e+002 0 1.228083e+003
3.940000e+002 0 1.224167e+003
3.940400e+002 0 1.229167e+003
3.940800e+002 0 1.233833e+003
3.941200e+002 0 1.233000e+003
3.941600e+002 0 1.221167e+003
3.942000e+002 0 1.237583e+003
3.942400e+002 0 1.234500e+003
3.942800e+002 0 1.248417e+003
3.943200e+002 9.778 1.246722e+003
3.943600e+002 -11.472 1.246722e+003
3.944000e+002 6.195 1.246722e+003
3.944400e+002 6.36 1.246723e+003
3.944800e+002 -0.223 1.246723e+003
3.945200e+002 21.36 1.246723e+003
3.945600e+002 20.944 1.246723e+003
3.946000e+002 22.609 1.246724e+003
3.946400e+002 23.275 1.246725e+003
3.946800e+002 25.191 1.246726e+003
3.947200e+002 33.94 1.246727e+003
3.947600e+002 24.271 1.246729e+003
3.948000e+002 22.77 1.246730e+003
3.948400e+002 40.851 1.246732e+003
3.948800e+002 54.932 1.246735e+003
3.949200e+002 58.095 1.246738e+003
3.949600e+002 74.259 1.246741e+003
3.950000e+002 84.755 1.246745e+003
3.950400e+002 102.667 1.246750e+003
3.950800e+002 129.244 1.246756e+003
3.951200e+002 120.404 1.246763e+003
3.951600e+002 142.062 1.246771e+003
3.952000e+002 152.637 1.246780e+003
3.952400e+002 177.126 1.246791e+003
3.952800e+002 208.03 1.246803e+003
3.953200e+002 272.265 1.246818e+003
3.953600e+002 314.415 1.246835e+003
3.954000e+002 365.979 1.246854e+003
3.954400e+002 444.456 1.246877e+003
3.954800e+002 529.262 1.246905e+003
3.955200e+002 636.48 1.246937e+003
3.955600e+002 777.692 1.246975e+003
3.956000e+002 951.147 1.247020e+003
3.956400e+002 1154.68 1.247073e+003
3.956800e+002 1399.45 1.247138e+003
3.957200e+002 1664.62 1.247215e+003
3.957600e+002 2018.19 1.247307e+003
3.958000e+002 2394.91 1.247418e+003
3.958400e+002 2804.2 1.247551e+003
3.958800e+002 3289.37 1.247710e+003
3.959200e+002 3791.93 1.247899e+003
3.959600e+002 4341.38 1.248123e+003
3.960000e+002 4867.53 1.248386e+003
3.960400e+002 5412.89 1.248695e+003
3.960800e+002 5915.53 1.249053e+003
3.961200e+002 6385.37 1.249465e+003
3.961600e+002 6854.81 1.249936e+003
3.962000e+002 7300.28 1.250470e+003
3.962400e+002 7730.35 1.251071e+003
3.962800e+002 8091.17 1.251742e+003
3.963200e+002 8464.68 1.252488e+003
3.963600e+002 8838.77 1.253312e+003
3.964000e+002 9223.86 1.254217e+003
3.964400e+002 9501.46 1.255206e+003
3.964800e+002 9762.72 1.256283e+003
3.965200e+002 9995.97 1.257449e+003
3.965600e+002 10209.4 1.258706e+003
3.966000e+002 10270.2 1.260057e+003
3.966400e+002 10235.2 1.261503e+003
3.966800e+002 10140.5 1.263042e+003
3.967200e+002 9976.75 1.264673e+003
3.967600e+002 9624.85 1.266397e+003
3.968000e+002 9263.21 1.268208e+003
3.968400e+002 8830.23 1.270104e+003
3.968800e+002 8379.42 1.272080e+003
3.969200e+002 7937.7 1.274133e+003
3.969600e+002 7460.99 1.276258e+003
3.970000e+002 7017.63 1.278452e+003
3.970400e+002 6597.87 1.280709e+003
3.970800e+002 6226.72 1.283026e+003
3.971200e+002 5884.77 1.285399e+003
3.971600e+002 5549.42 1.287826e+003
3.972000e+002 5254.2 1.290303e+003
3.972400e+002 5014.09 1.292828e+003
3.972800e+002 4749.77 1.295397e+003
3.973200e+002 4522.74 1.298009e+003
3.973600e+002 4264.59 1.300662e+003
3.974000e+002 4029.81 1.303353e+003
3.974400e+002 3805.59 1.306079e+003
3.974800e+002 3601.99 1.308840e+003
3.975200e+002 3413.37 1.311632e+003
3.975600e+002 3229.63 1.314454e+003
3.976000e+002 3029.69 1.317305e+003
3.976400e+002 2878.49 1.320182e+003
3.976800e+002 2771 1.323084e+003
3.977200e+002 2629.32 1.326010e+003
3.977600e+002 2488.04 1.328959e+003
3.978000e+002 2401.99 1.331928e+003
3.978400e+002 2288.58 1.334918e+003
3.978800e+002 2210.9 1.337928e+003
3.979200e+002 2114.96 1.340956e+003
3.979600e+002 2049.75 1.344001e+003
3.980000e+002 1960.27 1.347063e+003
3.980400e+002 1920.69 1.350141e+003
3.980800e+002 1820.27 1.353235e+003
3.981200e+002 1778.49 1.356344e+003
3.981600e+002 1701.28 1.359466e+003
3.982000e+002 1643.23 1.362602e+003
3.982400e+002 1597.58 1.365751e+003
3.982800e+002 1517.09 1.368912e+003
3.983200e+002 1453.66 1.372085e+003
3.983600e+002 1421.98 1.375268e+003
3.984000e+002 1388.12 1.378462e+003
3.984400e+002 1344.17 1.381666e+003
3.984800e+002 1309.79 1.384880e+003
3.985200e+002 1249.56 1.388103e+003
3.985600e+002 1203.16 1.391335e+003
3.986000e+002 1189.51 1.394575e+003
3.986400e+002 1149.01 1.397823e+003
3.986800e+002 1124.51 1.401078e+003
3.987200e+002 1084.99 1.404341e+003
3.987600e+002 1067.89 1.407611e+003
3.988000e+002 1027.86 1.410887e+003
3.988400e+002 1011.91 1.414170e+003
3.988800e+002 992.875 1.417458e+003
3.989200e+002 976.915 1.420752e+003
3.989600e+002 939.281 1.424052e+003
3.990000e+002 918.56 1.427357e+003
3.990400e+002 906 1.430667e+003
3.990800e+002 880.435 1.433982e+003
3.991200e+002 852.949 1.437301e+003
3.991600e+002 823.376 1.440624e+003
3.992000e+002 798.632 1.443951e+003
3.992400e+002 783.635 1.447282e+003
3.992800e+002 765.384 1.450616e+003
3.993200e+002 754.297 1.453953e+003
3.993600e+002 726.957 1.457293e+003
3.994000e+002 674.282 1.460635e+003
3.994400e+002 638.353 1.463980e+003
3.994800e+002 655.924 1.467326e+003
3.995200e+002 617.326 1.470674e+003
3.995600e+002 589.477 1.474023e+003
3.996000e+002 593.876 1.477374e+003
3.996400e+002 565.692 1.480725e+003
3.996800e+002 525.423 1.484077e+003
3.997200e+002 506.82 1.487430e+003
3.997600e+002 467.968 1.490782e+003
3.998000e+002 479.365 1.494135e+003
3.998400e+002 442.847 1.497486e+003
3.998800e+002 436.662 1.500838e+003
3.999200e+002 413.729 1.504188e+003
3.999600e+002 397.213 1.507537e+003
4.000000e+002 376.615 1.510885e+003
4.000400e+002 379.101 1.514232e+003
4.000800e+002 382.09 1.517577e+003
4.001200e+002 361.663 1.520920e+003
4.001600e+002 366.489 1.524261e+003
4.002000e+002 340.316 1.527601e+003
4.002400e+002 337.561 1.530939e+003
4.002800e+002 320.976 1.534274e+003
4.003200e+002 313.143 1.537607e+003
4.003600e+002 313.813 1.540937e+003
4.004000e+002 325.485 1.544265e+003
4.004400e+002 319.66 1.547590e+003
4.004800e+002 309.087 1.550913e+003
4.005200e+002 297.684 1.554233e+003
4.005600e+002 282.783 1.557550e+003
4.006000e+002 278.303 1.560864e+003
4.006400e+002 282.909 1.564174e+003
4.006800e+002 286.518 1.567482e+003
4.007200e+002 281.797 1.570786e+003
4.007600e+002 273.414 1.574086e+003
4.008000e+002 260.949 1.577384e+003
4.008400e+002 272.906 1.580677e+003
4.008800e+002 257.699 1.583968e+003
4.009200e+002 262.079 1.587254e+003
4.009600e+002 273.796 1.590537e+003
4.010000e+002 278.101 1.593816e+003
4.010400e+002 292.076 1.597091e+003
4.010800e+002 273.72 1.600363e+003
4.011200e+002 288.537 1.603630e+003
4.011600e+002 284.273 1.606894e+003
4.012000e+002 310.095 1.610155e+003
4.012400e+002 321.422 1.613411e+003
4.012800e+002 324.836 1.616664e+003
4.013200e+002 332.086 1.619914e+003
4.013600e+002 360.507 1.623160e+003
4.014000e+002 365.43 1.626403e+003
4.014400e+002 374.691 1.629642e+003
4.014800e+002 392.289 1.632878e+003
4.015200e+002 414.472 1.636111e+003
4.015600e+002 422.159 1.639341e+003
4.016000e+002 417.85 1.642567e+003
4.016400e+002 439.126 1.645791e+003
4.016800e+002 453.238 1.649012e+003
4.017200e+002 463.687 1.652230e+003
4.017600e+002 459.471 1.655446e+003
4.018000e+002 459.342 1.658658e+003
4.018400e+002 473.132 1.661868e+003
4.018800e+002 465.592 1.665075e+003
4.019200e+002 473.221 1.668279e+003
4.019600e+002 459.52 1.671480e+003
4.020000e+002 465.239 1.674678e+003
4.020400e+002 457.793 1.677874e+003
4.020800e+002 441.184 1.681066e+003
4.021200e+002 431.412 1.684255e+003
4.021600e+002 425.977 1.687440e+003
4.022000e+002 407.211 1.690622e+003
4.022400e+002 416.2 1.693800e+003
4.022800e+002 413.358 1.696975e+003
4.023200e+002 378.604 1.700146e+003
4.023600e+002 341.687 1.703313e+003
4.024000e+002 320.692 1.706475e+003
4.024400e+002 325.617 1.709633e+003
4.024800e+002 313.131 1.712786e+003
4.025200e+002 276.983 1.715934e+003
4.025600e+002 269.005 1.719078e+003
4.026000e+002 260.201 1.722216e+003
4.026400e+002 248.402 1.725348e+003
4.026800e+002 237.858 1.728475e+003
4.027200e+002 187.82 1.731597e+003
4.027600e+002 194.955 1.734712e+003
4.028000e+002 178.178 1.737822e+003
4.028400e+002 155.075 1.740925e+003
4.028800e+002 151.728 1.744022e+003
4.029200e+002 138.055 1.747112e+003
4.029600e+002 138.138 1.750195e+003
4.030000e+002 129.311 1.753272e+003
4.030400e+002 112.241 1.756342e+003
4.030800e+002 85.012 1.759405e+003
4.031200e+002 87.707 1.762460e+003
4.031600e+002 78.991 1.765509e+003
4.032000e+002 69.7 1.768550e+003
4.032400e+002 83.667 1.771583e+003
4.032800e+002 54.641 1.774609e+003
4.033200e+002 41.455 1.777628e+003
4.033600e+002 39.695 1.780638e+003
4.034000e+002 36.192 1.783641e+003
4.034400e+002 31.697 1.786636e+003
4.034800e+002 18.044 1.789623e+003
4.035200e+002 20.481 1.792602e+003
4.035600e+002 22.51 1.795573e+003
4.036000e+002 15.964 1.798536e+003
4.036400e+002 13.01 1.801490e+003
4.036800e+002 3.23 1.804437e+003
4.037200e+002 -6.458 1.807375e+003
4.037600e+002 -3.638 1.810305e+003
4.038000e+002 0.274 1.813226e+003
4.038400e+002 -0.806 1.816139e+003
4.038800e+002 0 1.819583e+003
4.039200e+002 0 1.800417e+003
4.039600e+002 0 1.778833e+003
4.040000e+002 0 1.771250e+003
4.040400e+002 0 1.813417e+003
4.040800e+002 0 1.798500e+003
4.041200e+002 0 1.794667e+003
4.041600e+002 0 1.802083e+003
4.042000e+002 0 1.787333e+003
4.042400e+002 0 1.791583e+003
4.042800e+002 0 1.795417e+003
4.043200e+002 0 1.805250e+003
4.043600e+002 0 1.794583e+003
4.044000e+002 0 1.805417e+003
4.044400e+002 0 1.814083e+003
4.044800e+002 0 1.807000e+003
4.045200e+002 0 1.808333e+003
4.045600e+002 0 1.804250e+003
4.046000e+002 0 1.803917e+003
4.046400e+002 0 1.782167e+003
4.046800e+002 0 1.801500e+003
4.047200e+002 0 1.811083e+003
4.047600e+002 0 1.820083e+003
4.048000e+002 0 1.816250e+003
4.048400e+002 0 1.829083e+003
4.048800e+002 0 1.834500e+003
4.049200e+002 0 1.833583e+003
4.049600e+002 0 1.813833e+003
4.050000e+002 0 1.831083e+003


==> figures/data/XPS/b3398_pos3_N1s_highres.txt <==
3.930000e+002 0 1.196833e+003
3.930400e+002 0 1.196167e+003
3.930800e+002 0 1.207750e+003
3.931200e+002 0 1.190000e+003
3.931600e+002 0 1.208500e+003
3.932000e+002 0 1.207500e+003
3.932400e+002 0 1.212750e+003
3.932800e+002 0 1.215750e+003
3.933200e+002 0 1.203583e+003
3.933600e+002 0 1.209500e+003
3.934000e+002 0 1.200667e+003
3.934400e+002 0 1.215500e+003
3.934800e+002 0 1.206667e+003
3.935200e+002 0 1.207917e+003
3.935600e+002 0 1.211500e+003
3.936000e+002 0 1.202417e+003
3.936400e+002 0 1.210250e+003
3.936800e+002 0 1.231500e+003
3.937200e+002 0 1.227667e+003
3.937600e+002 0 1.224500e+003
3.938000e+002 0 1.217167e+003
3.938400e+002 0 1.230583e+003
3.938800e+002 0 1.224333e+003
3.939200e+002 0 1.223750e+003
3.939600e+002 0 1.227750e+003
3.940000e+002 0 1.220333e+003
3.940400e+002 0 1.218833e+003
3.940800e+002 0 1.225667e+003
3.941200e+002 0 1.230917e+003
3.941600e+002 0 1.232917e+003
3.942000e+002 0 1.236500e+003
3.942400e+002 0 1.249083e+003
3.942800e+002 0 1.245500e+003
3.943200e+002 4.139 1.245111e+003
3.943600e+002 -4.528 1.245111e+003
3.944000e+002 -4.694 1.245111e+003
3.944400e+002 12.139 1.245111e+003
3.944800e+002 23.972 1.245111e+003
3.945200e+002 22.971 1.245112e+003
3.945600e+002 40.138 1.245112e+003
3.946000e+002 33.97 1.245113e+003
3.946400e+002 20.886 1.245114e+003
3.946800e+002 37.967 1.245116e+003
3.947200e+002 36.05 1.245117e+003
3.947600e+002 36.631 1.245119e+003
3.948000e+002 36.545 1.245122e+003
3.948400e+002 46.043 1.245124e+003
3.948800e+002 55.372 1.245128e+003
3.949200e+002 72.869 1.245131e+003
3.949600e+002 90.865 1.245135e+003
3.950000e+002 87.193 1.245140e+003
3.950400e+002 89.937 1.245146e+003
3.950800e+002 114.347 1.245153e+003
3.951200e+002 126.34 1.245160e+003
3.951600e+002 148.581 1.245169e+003
3.952000e+002 173.821 1.245179e+003
3.952400e+002 194.143 1.245190e+003
3.952800e+002 238.88 1.245203e+003
3.953200e+002 270.615 1.245218e+003
3.953600e+002 317.181 1.245236e+003
3.954000e+002 381.744 1.245256e+003
3.954400e+002 456.637 1.245280e+003
3.954800e+002 551.109 1.245308e+003
3.955200e+002 655.743 1.245340e+003
3.955600e+002 789.122 1.245378e+003
3.956000e+002 951.577 1.245423e+003
3.956400e+002 1155.94 1.245477e+003
3.956800e+002 1417.29 1.245540e+003
3.957200e+002 1694.72 1.245616e+003
3.957600e+002 2026.96 1.245706e+003
3.958000e+002 2429.52 1.245815e+003
3.958400e+002 2886.06 1.245944e+003
3.958800e+002 3341.32 1.246099e+003
3.959200e+002 3852.55 1.246282e+003
3.959600e+002 4384.83 1.246500e+003
3.960000e+002 4917.91 1.246755e+003
3.960400e+002 5478.95 1.247054e+003
3.960800e+002 5954.93 1.247400e+003
3.961200e+002 6409.45 1.247798e+003
3.961600e+002 6897.5 1.248252e+003
3.962000e+002 7330.48 1.248767e+003
3.962400e+002 7718.07 1.249345e+003
3.962800e+002 8160.51 1.249990e+003
3.963200e+002 8603.96 1.250707e+003
3.963600e+002 9010.5 1.251498e+003
3.964000e+002 9413.38 1.252368e+003
3.964400e+002 9821.51 1.253320e+003
3.964800e+002 10191.6 1.254358e+003
3.965200e+002 10525.8 1.255484e+003
3.965600e+002 10753.3 1.256702e+003
3.966000e+002 10834.3 1.258014e+003
3.966400e+002 10884.5 1.259420e+003
3.966800e+002 10774.8 1.260920e+003
3.967200e+002 10615.1 1.262515e+003
3.967600e+002 10320.8 1.264201e+003
3.968000e+002 9936.02 1.265977e+003
3.968400e+002 9502.24 1.267840e+003
3.968800e+002 9089.47 1.269785e+003
3.969200e+002 8612.11 1.271809e+003
3.969600e+002 8096.84 1.273907e+003
3.970000e+002 7704.84 1.276076e+003
3.970400e+002 7328.02 1.278311e+003
3.970800e+002 6993.47 1.280610e+003
3.971200e+002 6607.7 1.282968e+003
3.971600e+002 6355.37 1.285384e+003
3.972000e+002 6079.56 1.287854e+003
3.972400e+002 5757.29 1.290377e+003
3.972800e+002 5481.13 1.292948e+003
3.973200e+002 5195.52 1.295567e+003
3.973600e+002 4954.1 1.298230e+003
3.974000e+002 4682.23 1.300935e+003
3.974400e+002 4390.57 1.303680e+003
3.974800e+002 4163.12 1.306462e+003
3.975200e+002 3899.3 1.309279e+003
3.975600e+002 3646.95 1.312128e+003
3.976000e+002 3461.91 1.315008e+003
3.976400e+002 3259.5 1.317917e+003
3.976800e+002 3072.31 1.320853e+003
3.977200e+002 2905.27 1.323814e+003
3.977600e+002 2738.62 1.326799e+003
3.978000e+002 2650.69 1.329806e+003
3.978400e+002 2539.25 1.332835e+003
3.978800e+002 2407.12 1.335883e+003
3.979200e+002 2322.88 1.338951e+003
3.979600e+002 2241.13 1.342038e+003
3.980000e+002 2120.36 1.345142e+003
3.980400e+002 2037.4 1.348262e+003
3.980800e+002 1964.94 1.351398e+003
3.981200e+002 1908.37 1.354549e+003
3.981600e+002 1848.87 1.357714e+003
3.982000e+002 1763.52 1.360894e+003
3.982400e+002 1703.08 1.364086e+003
3.982800e+002 1636.46 1.367291e+003
3.983200e+002 1637.66 1.370507e+003
3.983600e+002 1572.68 1.373735e+003
3.984000e+002 1538.19 1.376975e+003
3.984400e+002 1469.11 1.380225e+003
3.984800e+002 1411.1 1.383485e+003
3.985200e+002 1388.91 1.386755e+003
3.985600e+002 1333.8 1.390034e+003
3.986000e+002 1307.93 1.393322e+003
3.986400e+002 1256.05 1.396618e+003
3.986800e+002 1241.74 1.399922e+003
3.987200e+002 1200.68 1.403233e+003
3.987600e+002 1191.12 1.406552e+003
3.988000e+002 1172.12 1.409879e+003
3.988400e+002 1165.12 1.413212e+003
3.988800e+002 1130.95 1.416551e+003
3.989200e+002 1097.94 1.419898e+003
3.989600e+002 1086.33 1.423250e+003
3.990000e+002 1064.14 1.426608e+003
3.990400e+002 1019.11 1.429972e+003
3.990800e+002 1020.74 1.433341e+003
3.991200e+002 986.117 1.436716e+003
3.991600e+002 985.572 1.440095e+003
3.992000e+002 920.772 1.443478e+003
3.992400e+002 902.801 1.446866e+003
3.992800e+002 885.325 1.450258e+003
3.993200e+002 843.764 1.453653e+003
3.993600e+002 828.115 1.457052e+003
3.994000e+002 814.296 1.460454e+003
3.994400e+002 780.725 1.463858e+003
3.994800e+002 730.902 1.467265e+003
3.995200e+002 718.993 1.470674e+003
3.995600e+002 698.748 1.474085e+003
3.996000e+002 660.003 1.477497e+003
3.996400e+002 652.339 1.480911e+003
3.996800e+002 620.674 1.484326e+003
3.997200e+002 584.926 1.487741e+003
3.997600e+002 560.843 1.491157e+003
3.998000e+002 550.844 1.494573e+003
3.998400e+002 533.594 1.497989e+003
3.998800e+002 514.679 1.501404e+003
3.999200e+002 479.431 1.504819e+003
3.999600e+002 476.934 1.508233e+003
4.000000e+002 463.02 1.511647e+003
4.000400e+002 459.524 1.515059e+003
4.000800e+002 437.363 1.518470e+003
4.001200e+002 421.954 1.521879e+003
4.001600e+002 415.213 1.525287e+003
4.002000e+002 413.557 1.528693e+003
4.002400e+002 421.82 1.532097e+003
4.002800e+002 387.25 1.535500e+003
4.003200e+002 383.517 1.538900e+003
4.003600e+002 358.785 1.542298e+003
4.004000e+002 340.89 1.545693e+003
4.004400e+002 343.164 1.549086e+003
4.004800e+002 347.524 1.552476e+003
4.005200e+002 340.554 1.555863e+003
4.005600e+002 330.003 1.559247e+003
4.006000e+002 310.955 1.562628e+003
4.006400e+002 305.494 1.566006e+003
4.006800e+002 314.202 1.569381e+003
4.007200e+002 301.665 1.572752e+003
4.007600e+002 290.548 1.576119e+003
4.008000e+002 307.267 1.579483e+003
4.008400e+002 307.073 1.582844e+003
4.008800e+002 302.217 1.586200e+003
4.009200e+002 341.113 1.589554e+003
4.009600e+002 323.597 1.592903e+003
4.010000e+002 303.834 1.596249e+003
4.010400e+002 300.909 1.599591e+003
4.010800e+002 328.57 1.602930e+003
4.011200e+002 322.819 1.606264e+003
4.011600e+002 319.738 1.609595e+003
4.012000e+002 325.161 1.612922e+003
4.012400e+002 339.338 1.616245e+003
4.012800e+002 338.853 1.619564e+003
4.013200e+002 345.038 1.622879e+003
4.013600e+002 333.226 1.626191e+003
4.014000e+002 349.002 1.629498e+003
4.014400e+002 373.698 1.632802e+003
4.014800e+002 379.399 1.636101e+003
4.015200e+002 395.27 1.639397e+003
4.015600e+002 379.893 1.642690e+003
4.016000e+002 397.189 1.645978e+003
4.016400e+002 403.404 1.649263e+003
4.016800e+002 415.289 1.652544e+003
4.017200e+002 416.511 1.655822e+003
4.017600e+002 398.404 1.659096e+003
4.018000e+002 422.384 1.662366e+003
4.018400e+002 419.868 1.665632e+003
4.018800e+002 430.188 1.668895e+003
4.019200e+002 430.429 1.672154e+003
4.019600e+002 418.091 1.675409e+003
4.020000e+002 410.757 1.678660e+003
4.020400e+002 382.176 1.681907e+003
4.020800e+002 400.35 1.685150e+003
4.021200e+002 393.278 1.688389e+003
4.021600e+002 385.793 1.691624e+003
4.022000e+002 386.063 1.694854e+003
4.022400e+002 368.42 1.698080e+003
4.022800e+002 347.699 1.701301e+003
4.023200e+002 360.149 1.704518e+003
4.023600e+002 339.52 1.707730e+003
4.024000e+002 345.98 1.710937e+003
4.024400e+002 316.528 1.714139e+003
4.024800e+002 295.665 1.717335e+003
4.025200e+002 291.89 1.720527e+003
4.025600e+002 263.704 1.723713e+003
4.026000e+002 270.107 1.726893e+003
4.026400e+002 231.933 1.730067e+003
4.026800e+002 229.847 1.733236e+003
4.027200e+002 227.435 1.736398e+003
4.027600e+002 197.863 1.739554e+003
4.028000e+002 190.046 1.742704e+003
4.028400e+002 171.736 1.745847e+003
4.028800e+002 158.017 1.748983e+003
4.029200e+002 164.055 1.752112e+003
4.029600e+002 158.765 1.755235e+003
4.030000e+002 132.483 1.758350e+003
4.030400e+002 80.625 1.761458e+003
4.030800e+002 90.691 1.764559e+003
4.031200e+002 87.431 1.767652e+003
4.031600e+002 86.18 1.770737e+003
4.032000e+002 89.018 1.773815e+003
4.032400e+002 75.532 1.776885e+003
4.032800e+002 67.72 1.779947e+003
4.033200e+002 40.999 1.783001e+003
4.033600e+002 48.953 1.786047e+003
4.034000e+002 50.332 1.789085e+003
4.034400e+002 16.053 1.792114e+003
4.034800e+002 34.364 1.795136e+003
4.035200e+002 39.519 1.798148e+003
4.035600e+002 20.764 1.801153e+003
4.036000e+002 1.268 1.804149e+003
4.036400e+002 20.864 1.807136e+003
4.036800e+002 21.552 1.810115e+003
4.037200e+002 10.332 1.813085e+003
4.037600e+002 15.286 1.816047e+003
4.038000e+002 3.417 1.819000e+003
4.038400e+002 -2.194 1.821944e+003
4.038800e+002 0 1.823667e+003
4.039200e+002 0 1.808250e+003
4.039600e+002 0 1.816333e+003
4.040000e+002 0 1.818167e+003
4.040400e+002 0 1.805500e+003
4.040800e+002 0 1.817917e+003
4.041200e+002 0 1.824333e+003
4.041600e+002 0 1.828917e+003
4.042000e+002 0 1.824750e+003
4.042400e+002 0 1.825750e+003
4.042800e+002 0 1.833417e+003
4.043200e+002 0 1.826500e+003
4.043600e+002 0 1.826583e+003
4.044000e+002 0 1.840750e+003
4.044400e+002 0 1.843833e+003
4.044800e+002 0 1.843583e+003
4.045200e+002 0 1.830333e+003
4.045600e+002 0 1.832417e+003
4.046000e+002 0 1.837250e+003
4.046400e+002 0 1.853167e+003
4.046800e+002 0 1.843917e+003
4.047200e+002 0 1.833083e+003
4.047600e+002 0 1.834833e+003
4.048000e+002 0 1.845250e+003
4.048400e+002 0 1.845583e+003
4.048800e+002 0 1.858583e+003
4.049200e+002 0 1.864833e+003
4.049600e+002 0 1.860000e+003
4.050000e+002 0 1.864417e+003


==> figures/data/XPS/b3398_pos5_N1s_highres.txt <==
3.930000e+002 0 1.264250e+003
3.930400e+002 0 1.285333e+003
3.930800e+002 0 1.275333e+003
3.931200e+002 0 1.265000e+003
3.931600e+002 0 1.273917e+003
3.932000e+002 0 1.267500e+003
3.932400e+002 0 1.277917e+003
3.932800e+002 0 1.292833e+003
3.933200e+002 0 1.287583e+003
3.933600e+002 0 1.283583e+003
3.934000e+002 0 1.287500e+003
3.934400e+002 0 1.287000e+003
3.934800e+002 0 1.277417e+003
3.935200e+002 0 1.286750e+003
3.935600e+002 0 1.292500e+003
3.936000e+002 0 1.290083e+003
3.936400e+002 0 1.287917e+003
3.936800e+002 0 1.287583e+003
3.937200e+002 0 1.286417e+003
3.937600e+002 0 1.281000e+003
3.938000e+002 0 1.294250e+003
3.938400e+002 0 1.283250e+003
3.938800e+002 0 1.283250e+003
3.939200e+002 0 1.283833e+003
3.939600e+002 0 1.299667e+003
3.940000e+002 0 1.312750e+003
3.940400e+002 0 1.300583e+003
3.940800e+002 0 1.297333e+003
3.941200e+002 0 1.299667e+003
3.941600e+002 0 1.316750e+003
3.942000e+002 0 1.303583e+003
3.942400e+002 0 1.316667e+003
3.942800e+002 0 1.314000e+003
3.943200e+002 0.917 1.314583e+003
3.943600e+002 -0.333 1.314583e+003
3.944000e+002 7.25 1.314583e+003
3.944400e+002 22.75 1.314583e+003
3.944800e+002 10.749 1.314584e+003
3.945200e+002 17.416 1.314584e+003
3.945600e+002 23.499 1.314584e+003
3.946000e+002 18.165 1.314585e+003
3.946400e+002 30.414 1.314586e+003
3.946800e+002 29.913 1.314587e+003
3.947200e+002 23.412 1.314588e+003
3.947600e+002 51.327 1.314590e+003
3.948000e+002 52.159 1.314591e+003
3.948400e+002 58.406 1.314594e+003
3.948800e+002 74.654 1.314596e+003
3.949200e+002 94.233 1.314600e+003
3.949600e+002 106.063 1.314604e+003
3.950000e+002 91.809 1.314608e+003
3.950400e+002 109.136 1.314614e+003
3.950800e+002 109.38 1.314620e+003
3.951200e+002 134.872 1.314628e+003
3.951600e+002 147.281 1.314636e+003
3.952000e+002 182.938 1.314645e+003
3.952400e+002 200.094 1.314656e+003
3.952800e+002 222.082 1.314668e+003
3.953200e+002 269.65 1.314683e+003
3.953600e+002 300.634 1.314699e+003
3.954000e+002 368.45 1.314717e+003
3.954400e+002 419.678 1.314739e+003
3.954800e+002 496.737 1.314763e+003
3.955200e+002 616.625 1.314792e+003
3.955600e+002 738.508 1.314825e+003
3.956000e+002 898.553 1.314864e+003
3.956400e+002 1090.17 1.314910e+003
3.956800e+002 1352.04 1.314965e+003
3.957200e+002 1638.72 1.315030e+003
3.957600e+002 1952.23 1.315107e+003
3.958000e+002 2359.72 1.315200e+003
3.958400e+002 2785.36 1.315311e+003
3.958800e+002 3237.81 1.315444e+003
3.959200e+002 3739.48 1.315602e+003
3.959600e+002 4298.79 1.315789e+003
3.960000e+002 4814.66 1.316009e+003
3.960400e+002 5322.9 1.316266e+003
3.960800e+002 5816.68 1.316565e+003
3.961200e+002 6305.76 1.316909e+003
3.961600e+002 6793.87 1.317302e+003
3.962000e+002 7240.25 1.317748e+003
3.962400e+002 7727.92 1.318250e+003
3.962800e+002 8217.69 1.318811e+003
3.963200e+002 8726.06 1.319437e+003
3.963600e+002 9217.54 1.320130e+003
3.964000e+002 9777.28 1.320894e+003
3.964400e+002 10266.8 1.321735e+003
3.964800e+002 10777.5 1.322655e+003
3.965200e+002 11250.7 1.323658e+003
3.965600e+002 11648.9 1.324749e+003
3.966000e+002 11847.2 1.325929e+003
3.966400e+002 11935.7 1.327202e+003
3.966800e+002 11970.4 1.328567e+003
3.967200e+002 11743.1 1.330025e+003
3.967600e+002 11466.9 1.331573e+003
3.968000e+002 11110 1.333210e+003
3.968400e+002 10694.2 1.334933e+003
3.968800e+002 10233.8 1.336739e+003
3.969200e+002 9808.21 1.338624e+003
3.969600e+002 9421 1.340584e+003
3.970000e+002 9036.38 1.342617e+003
3.970400e+002 8709.95 1.344719e+003
3.970800e+002 8403.94 1.346889e+003
3.971200e+002 8110.46 1.349123e+003
3.971600e+002 7873.33 1.351419e+003
3.972000e+002 7600.56 1.353776e+003
3.972400e+002 7304.81 1.356190e+003
3.972800e+002 6986.01 1.358661e+003
3.973200e+002 6640.65 1.361185e+003
3.973600e+002 6326.32 1.363759e+003
3.974000e+002 5994.2 1.366382e+003
3.974400e+002 5632.62 1.369050e+003
3.974800e+002 5224.91 1.371760e+003
3.975200e+002 4913.99 1.374510e+003
3.975600e+002 4555.29 1.377297e+003
3.976000e+002 4248.8 1.380117e+003
3.976400e+002 3982.95 1.382970e+003
3.976800e+002 3687.98 1.385851e+003
3.977200e+002 3487.74 1.388760e+003
3.977600e+002 3266.47 1.391694e+003
3.978000e+002 3041.68 1.394653e+003
3.978400e+002 2889.29 1.397632e+003
3.978800e+002 2755.45 1.400633e+003
3.979200e+002 2612.93 1.403653e+003
3.979600e+002 2498.06 1.406692e+003
3.980000e+002 2424.84 1.409748e+003
3.980400e+002 2318.18 1.412820e+003
3.980800e+002 2229.42 1.415909e+003
3.981200e+002 2127.9 1.419013e+003
3.981600e+002 2042.37 1.422131e+003
3.982000e+002 1975.74 1.425262e+003
3.982400e+002 1929.68 1.428407e+003
3.982800e+002 1868.77 1.431564e+003
3.983200e+002 1808.1 1.434733e+003
3.983600e+002 1750 1.437914e+003
3.984000e+002 1696.56 1.441106e+003
3.984400e+002 1645.11 1.444308e+003
3.984800e+002 1618.15 1.447520e+003
3.985200e+002 1569.26 1.450742e+003
3.985600e+002 1512.86 1.453973e+003
3.986000e+002 1490.12 1.457213e+003
3.986400e+002 1499.96 1.460461e+003
3.986800e+002 1451.53 1.463718e+003
3.987200e+002 1427.85 1.466983e+003
3.987600e+002 1409.08 1.470256e+003
3.988000e+002 1393.21 1.473537e+003
3.988400e+002 1347.34 1.476825e+003
3.988800e+002 1329.46 1.480120e+003
3.989200e+002 1336.83 1.483422e+003
3.989600e+002 1302.6 1.486731e+003
3.990000e+002 1286.79 1.490046e+003
3.990400e+002 1269.13 1.493368e+003
3.990800e+002 1222.39 1.496696e+003
3.991200e+002 1221.64 1.500029e+003
3.991600e+002 1177.22 1.503368e+003
3.992000e+002 1150.54 1.506712e+003
3.992400e+002 1139.19 1.510061e+003
3.992800e+002 1126.34 1.513415e+003
3.993200e+002 1047.56 1.516774e+003
3.993600e+002 1048.36 1.520136e+003
3.994000e+002 1002.25 1.523503e+003
3.994400e+002 971.211 1.526872e+003
3.994800e+002 923.672 1.530245e+003
3.995200e+002 895.796 1.533621e+003
3.995600e+002 876.168 1.536999e+003
3.996000e+002 832.538 1.540379e+003
3.996400e+002 831.239 1.543761e+003
3.996800e+002 799.688 1.547145e+003
3.997200e+002 768.22 1.550530e+003
3.997600e+002 727.251 1.553916e+003
3.998000e+002 688.03 1.557303e+003
3.998400e+002 673.393 1.560690e+003
3.998800e+002 655.505 1.564078e+003
3.999200e+002 642.951 1.567466e+003
3.999600e+002 634.147 1.570853e+003
4.000000e+002 600.593 1.574240e+003
4.000400e+002 581.373 1.577627e+003
4.000800e+002 572.488 1.581012e+003
4.001200e+002 540.686 1.584397e+003
4.001600e+002 530.22 1.587780e+003
4.002000e+002 504.588 1.591162e+003
4.002400e+002 481.624 1.594543e+003
4.002800e+002 493.329 1.597921e+003
4.003200e+002 461.702 1.601298e+003
4.003600e+002 441.578 1.604672e+003
4.004000e+002 428.206 1.608044e+003
4.004400e+002 437.004 1.611413e+003
4.004800e+002 427.053 1.614780e+003
4.005200e+002 423.856 1.618144e+003
4.005600e+002 414.244 1.621506e+003
4.006000e+002 399.553 1.624864e+003
4.006400e+002 383.197 1.628220e+003
4.006800e+002 395.428 1.631572e+003
4.007200e+002 383.912 1.634921e+003
4.007600e+002 373.066 1.638267e+003
4.008000e+002 368.141 1.641609e+003
4.008400e+002 366.969 1.644948e+003
4.008800e+002 357.217 1.648283e+003
4.009200e+002 328.303 1.651614e+003
4.009600e+002 334.392 1.654941e+003
4.010000e+002 345.069 1.658264e+003
4.010400e+002 338.75 1.661583e+003
4.010800e+002 345.269 1.664898e+003
4.011200e+002 339.708 1.668209e+003
4.011600e+002 324.151 1.671516e+003
4.012000e+002 331.599 1.674818e+003
4.012400e+002 306.551 1.678116e+003
4.012800e+002 300.841 1.681409e+003
4.013200e+002 310.22 1.684697e+003
4.013600e+002 304.852 1.687981e+003
4.014000e+002 305.907 1.691260e+003
4.014400e+002 318.716 1.694534e+003
4.014800e+002 321.279 1.697804e+003
4.015200e+002 302.182 1.701068e+003
4.015600e+002 298.089 1.704328e+003
4.016000e+002 298.75 1.707583e+003
4.016400e+002 290.168 1.710832e+003
4.016800e+002 296.091 1.714076e+003
4.017200e+002 304.935 1.717315e+003
4.017600e+002 307.868 1.720549e+003
4.018000e+002 309.722 1.723778e+003
4.018400e+002 307.666 1.727001e+003
4.018800e+002 295.448 1.730219e+003
4.019200e+002 295.818 1.733432e+003
4.019600e+002 281.194 1.736639e+003
4.020000e+002 272.327 1.739840e+003
4.020400e+002 270.297 1.743036e+003
4.020800e+002 258.691 1.746226e+003
4.021200e+002 261.84 1.749410e+003
4.021600e+002 251.495 1.752588e+003
4.022000e+002 251.74 1.755760e+003
4.022400e+002 222.991 1.758926e+003
4.022800e+002 225.581 1.762086e+003
4.023200e+002 226.428 1.765239e+003
4.023600e+002 234.031 1.768386e+003
4.024000e+002 224.391 1.771526e+003
4.024400e+002 187.673 1.774660e+003
4.024800e+002 205.63 1.777787e+003
4.025200e+002 203.676 1.780907e+003
4.025600e+002 182.312 1.784021e+003
4.026000e+002 193.289 1.787128e+003
4.026400e+002 185.773 1.790227e+003
4.026800e+002 156.597 1.793320e+003
4.027200e+002 141.177 1.796406e+003
4.027600e+002 135.599 1.799484e+003
4.028000e+002 133.446 1.802554e+003
4.028400e+002 133.632 1.805618e+003
4.028800e+002 108.91 1.808673e+003
4.029200e+002 121.196 1.811721e+003
4.029600e+002 106.156 1.814761e+003
4.030000e+002 94.957 1.817793e+003
4.030400e+002 80.1 1.820817e+003
4.030800e+002 85.834 1.823833e+003
4.031200e+002 78.909 1.826841e+003
4.031600e+002 78.076 1.829841e+003
4.032000e+002 79.75 1.832833e+003
4.032400e+002 56.767 1.835816e+003
4.032800e+002 45.542 1.838791e+003
4.033200e+002 57.909 1.841758e+003
4.033600e+002 54.701 1.844716e+003
4.034000e+002 50.168 1.847665e+003
4.034400e+002 34.561 1.850606e+003
4.034800e+002 37.879 1.853538e+003
4.035200e+002 24.788 1.856462e+003
4.035600e+002 18.624 1.859376e+003
4.036000e+002 20.635 1.862282e+003
4.036400e+002 12.988 1.865179e+003
4.036800e+002 -1.4 1.868067e+003
4.037200e+002 12.304 1.870946e+003
4.037600e+002 11.685 1.873815e+003
4.038000e+002 15.491 1.876676e+003
4.038400e+002 -9.695 1.879528e+003
4.038800e+002 0 1.876583e+003
4.039200e+002 0 1.889333e+003
4.039600e+002 0 1.880167e+003
4.040000e+002 0 1.901750e+003
4.040400e+002 0 1.897917e+003
4.040800e+002 0 1.874417e+003
4.041200e+002 0 1.887917e+003
4.041600e+002 0 1.884833e+003
4.042000e+002 0 1.904333e+003
4.042400e+002 0 1.906083e+003
4.042800e+002 0 1.891750e+003
4.043200e+002 0 1.883917e+003
4.043600e+002 0 1.895000e+003
4.044000e+002 0 1.913250e+003
4.044400e+002 0 1.906833e+003
4.044800e+002 0 1.889333e+003
4.045200e+002 0 1.900000e+003
4.045600e+002 0 1.916333e+003
4.046000e+002 0 1.894333e+003
4.046400e+002 0 1.918083e+003
4.046800e+002 0 1.925833e+003
4.047200e+002 0 1.923917e+003
4.047600e+002 0 1.935417e+003
4.048000e+002 0 1.923000e+003
4.048400e+002 0 1.921417e+003
4.048800e+002 0 1.931333e+003
4.049200e+002 0 1.942083e+003
4.049600e+002 0 1.930000e+003
4.050000e+002 0 1.938833e+003


==> figures/data/XPS/b3398_pos6_N1s_highres.txt <==
3.930000e+002 0 1.232250e+003
3.930400e+002 0 1.221167e+003
3.930800e+002 0 1.230250e+003
3.931200e+002 0 1.233667e+003
3.931600e+002 0 1.229417e+003
3.932000e+002 0 1.238417e+003
3.932400e+002 0 1.226500e+003
3.932800e+002 0 1.241833e+003
3.933200e+002 0 1.247417e+003
3.933600e+002 0 1.220917e+003
3.934000e+002 0 1.216500e+003
3.934400e+002 0 1.242833e+003
3.934800e+002 0 1.247000e+003
3.935200e+002 0 1.232583e+003
3.935600e+002 0 1.227083e+003
3.936000e+002 0 1.239917e+003
3.936400e+002 0 1.245417e+003
3.936800e+002 0 1.258500e+003
3.937200e+002 0 1.244000e+003
3.937600e+002 0 1.243500e+003
3.938000e+002 0 1.247167e+003
3.938400e+002 0 1.247917e+003
3.938800e+002 0 1.250917e+003
3.939200e+002 0 1.240000e+003
3.939600e+002 0 1.241500e+003
3.940000e+002 0 1.253417e+003
3.940400e+002 0 1.246083e+003
3.940800e+002 0 1.246167e+003
3.941200e+002 0 1.251083e+003
3.941600e+002 0 1.262333e+003
3.942000e+002 0 1.265917e+003
3.942400e+002 0 1.259000e+003
3.942800e+002 0 1.271917e+003
3.943200e+002 4.694 1.269556e+003
3.943600e+002 -7.056 1.269556e+003
3.944000e+002 1.111 1.269556e+003
3.944400e+002 6.694 1.269556e+003
3.944800e+002 17.111 1.269556e+003
3.945200e+002 22.527 1.269556e+003
3.945600e+002 1.361 1.269556e+003
3.946000e+002 16.36 1.269557e+003
3.946400e+002 19.86 1.269557e+003
3.946800e+002 19.359 1.269558e+003
3.947200e+002 26.774 1.269559e+003
3.947600e+002 33.023 1.269560e+003
3.948000e+002 53.356 1.269561e+003
3.948400e+002 48.937 1.269563e+003
3.948800e+002 52.185 1.269565e+003
3.949200e+002 60.6 1.269567e+003
3.949600e+002 79.18 1.269570e+003
3.950000e+002 87.343 1.269574e+003
3.950400e+002 89.672 1.269578e+003
3.950800e+002 101.334 1.269583e+003
3.951200e+002 116.579 1.269588e+003
3.951600e+002 134.072 1.269595e+003
3.952000e+002 143.481 1.269602e+003
3.952400e+002 183.806 1.269611e+003
3.952800e+002 212.046 1.269621e+003
3.953200e+002 235.868 1.269632e+003
3.953600e+002 271.521 1.269646e+003
3.954000e+002 332.006 1.269661e+003
3.954400e+002 401.154 1.269679e+003
3.954800e+002 454.467 1.269700e+003
3.955200e+002 546.443 1.269724e+003
3.955600e+002 679.997 1.269753e+003
3.956000e+002 824.797 1.269786e+003
3.956400e+002 999.757 1.269826e+003
3.956800e+002 1220.46 1.269874e+003
3.957200e+002 1487.74 1.269930e+003
3.957600e+002 1778.75 1.269998e+003
3.958000e+002 2132 1.270079e+003
3.958400e+002 2504.91 1.270177e+003
3.958800e+002 2939.37 1.270293e+003
3.959200e+002 3422.4 1.270431e+003
3.959600e+002 3916.15 1.270596e+003
3.960000e+002 4393.46 1.270790e+003
3.960400e+002 4895.73 1.271017e+003
3.960800e+002 5361.14 1.271281e+003
3.961200e+002 5795.66 1.271585e+003
3.961600e+002 6245.48 1.271933e+003
3.962000e+002 6678.25 1.272329e+003
3.962400e+002 7114.98 1.272774e+003
3.962800e+002 7605.56 1.273274e+003
3.963200e+002 8092 1.273831e+003
3.963600e+002 8595.55 1.274449e+003
3.964000e+002 9102.79 1.275131e+003
3.964400e+002 9620.45 1.275883e+003
3.964800e+002 10122.3 1.276706e+003
3.965200e+002 10561.6 1.277607e+003
3.965600e+002 10920.2 1.278587e+003
3.966000e+002 11204.6 1.279649e+003
3.966400e+002 11348.4 1.280795e+003
3.966800e+002 11322.1 1.282027e+003
3.967200e+002 11154.6 1.283345e+003
3.967600e+002 10871.9 1.284746e+003
3.968000e+002 10568.5 1.286229e+003
3.968400e+002 10230.6 1.287792e+003
3.968800e+002 9781.99 1.289431e+003
3.969200e+002 9403.53 1.291144e+003
3.969600e+002 9053.9 1.292928e+003
3.970000e+002 8725.22 1.294779e+003
3.970400e+002 8423.8 1.296696e+003
3.970800e+002 8192.91 1.298676e+003
3.971200e+002 7972.53 1.300717e+003
3.971600e+002 7739.68 1.302818e+003
3.972000e+002 7509.44 1.304976e+003
3.972400e+002 7206.06 1.307191e+003
3.972800e+002 6907.71 1.309459e+003
3.973200e+002 6602.72 1.311778e+003
3.973600e+002 6277.02 1.314147e+003
3.974000e+002 5913.61 1.316561e+003
3.974400e+002 5526.31 1.319020e+003
3.974800e+002 5225.31 1.321519e+003
3.975200e+002 4834.36 1.324057e+003
3.975600e+002 4486.04 1.326629e+003
3.976000e+002 4187.43 1.329235e+003
3.976400e+002 3893.71 1.331871e+003
3.976800e+002 3613.05 1.334534e+003
3.977200e+002 3392.03 1.337224e+003
3.977600e+002 3176.14 1.339938e+003
3.978000e+002 2971.41 1.342674e+003
3.978400e+002 2822.74 1.345432e+003
3.978800e+002 2651.54 1.348209e+003
3.979200e+002 2558.5 1.351004e+003
3.979600e+002 2409.02 1.353817e+003
3.980000e+002 2291.02 1.356646e+003
3.980400e+002 2197.01 1.359490e+003
3.980800e+002 2121.4 1.362350e+003
3.981200e+002 2049.61 1.365223e+003
3.981600e+002 1956.39 1.368110e+003
3.982000e+002 1895.57 1.371009e+003
3.982400e+002 1806.91 1.373921e+003
3.982800e+002 1779.99 1.376843e+003
3.983200e+002 1729.89 1.379777e+003
3.983600e+002 1664.11 1.382722e+003
3.984000e+002 1631.49 1.385677e+003
3.984400e+002 1587.19 1.388642e+003
3.984800e+002 1567.05 1.391616e+003
3.985200e+002 1515.23 1.394599e+003
3.985600e+002 1481.24 1.397591e+003
3.986000e+002 1456.99 1.400592e+003
3.986400e+002 1455.73 1.403600e+003
3.986800e+002 1410.63 1.406617e+003
3.987200e+002 1367.11 1.409642e+003
3.987600e+002 1342.74 1.412674e+003
3.988000e+002 1344.87 1.415713e+003
3.988400e+002 1317.91 1.418759e+003
3.988800e+002 1298.44 1.421812e+003
3.989200e+002 1277.3 1.424871e+003
3.989600e+002 1262.98 1.427937e+003
3.990000e+002 1221.32 1.431009e+003
3.990400e+002 1221.58 1.434087e+003
3.990800e+002 1212.33 1.437170e+003
3.991200e+002 1194.99 1.440259e+003
3.991600e+002 1168.15 1.443354e+003
3.992000e+002 1142.71 1.446453e+003
3.992400e+002 1082.11 1.449558e+003
3.992800e+002 1085.83 1.452667e+003
3.993200e+002 1043.3 1.455780e+003
3.993600e+002 1026.02 1.458897e+003
3.994000e+002 1005.4 1.462018e+003
3.994400e+002 955.274 1.465143e+003
3.994800e+002 914.979 1.468271e+003
3.995200e+002 891.349 1.471401e+003
3.995600e+002 868.133 1.474534e+003
3.996000e+002 820.748 1.477669e+003
3.996400e+002 818.861 1.480806e+003
3.996800e+002 780.222 1.483945e+003
3.997200e+002 752.997 1.487086e+003
3.997600e+002 721.44 1.490227e+003
3.998000e+002 695.13 1.493370e+003
3.998400e+002 672.07 1.496513e+003
3.998800e+002 638.927 1.499656e+003
3.999200e+002 637.868 1.502799e+003
3.999600e+002 619.974 1.505943e+003
4.000000e+002 602.831 1.509086e+003
4.000400e+002 568.604 1.512229e+003
4.000800e+002 554.379 1.515371e+003
4.001200e+002 527.321 1.518512e+003
4.001600e+002 509.68 1.521653e+003
4.002000e+002 504.041 1.524792e+003
4.002400e+002 499.238 1.527929e+003
4.002800e+002 471.518 1.531065e+003
4.003200e+002 464.134 1.534199e+003
4.003600e+002 446.335 1.537332e+003
4.004000e+002 445.121 1.540462e+003
4.004400e+002 423.577 1.543590e+003
4.004800e+002 417.534 1.546716e+003
4.005200e+002 393.661 1.549839e+003
4.005600e+002 409.207 1.552960e+003
4.006000e+002 394.922 1.556078e+003
4.006400e+002 373.806 1.559194e+003
4.006800e+002 359.944 1.562306e+003
4.007200e+002 355.585 1.565415e+003
4.007600e+002 327.812 1.568521e+003
4.008000e+002 338.543 1.571624e+003
4.008400e+002 325.86 1.574723e+003
4.008800e+002 343.765 1.577818e+003
4.009200e+002 327.923 1.580910e+003
4.009600e+002 318.252 1.583998e+003
4.010000e+002 317.917 1.587083e+003
4.010400e+002 304.087 1.590163e+003
4.010800e+002 300.177 1.593240e+003
4.011200e+002 309.521 1.596312e+003
4.011600e+002 318.702 1.599381e+003
4.012000e+002 302.805 1.602445e+003
4.012400e+002 292.912 1.605505e+003
4.012800e+002 296.106 1.608561e+003
4.013200e+002 262.555 1.611612e+003
4.013600e+002 262.341 1.614659e+003
4.014000e+002 278.966 1.617701e+003
4.014400e+002 273.344 1.620739e+003
4.014800e+002 270.312 1.623771e+003
4.015200e+002 258.368 1.626799e+003
4.015600e+002 283.845 1.629822e+003
4.016000e+002 272.826 1.632841e+003
4.016400e+002 272.729 1.635854e+003
4.016800e+002 269.721 1.638862e+003
4.017200e+002 253.801 1.641866e+003
4.017600e+002 264.803 1.644864e+003
4.018000e+002 254.476 1.647857e+003
4.018400e+002 259.572 1.650845e+003
4.018800e+002 244.339 1.653828e+003
4.019200e+002 214.862 1.656805e+003
4.019600e+002 230.556 1.659777e+003
4.020000e+002 227.174 1.662743e+003
4.020400e+002 224.38 1.665703e+003
4.020800e+002 216.759 1.668658e+003
4.021200e+002 229.56 1.671607e+003
4.021600e+002 209.867 1.674550e+003
4.022000e+002 208.513 1.677487e+003
4.022400e+002 209.081 1.680419e+003
4.022800e+002 209.073 1.683344e+003
4.023200e+002 197.404 1.686263e+003
4.023600e+002 189.906 1.689177e+003
4.024000e+002 191.334 1.692083e+003
4.024400e+002 176.266 1.694984e+003
4.024800e+002 167.205 1.697878e+003
4.025200e+002 164.651 1.700766e+003
4.025600e+002 145.353 1.703647e+003
4.026000e+002 151.478 1.706522e+003
4.026400e+002 134.111 1.709389e+003
4.026800e+002 128.75 1.712250e+003
4.027200e+002 118.896 1.715104e+003
4.027600e+002 120.382 1.717951e+003
4.028000e+002 110.543 1.720790e+003
4.028400e+002 94.627 1.723623e+003
4.028800e+002 88.635 1.726448e+003
4.029200e+002 91.734 1.729266e+003
4.029600e+002 92.507 1.732076e+003
4.030000e+002 93.621 1.734879e+003
4.030400e+002 99.326 1.737674e+003
4.030800e+002 77.121 1.740462e+003
4.031200e+002 81.424 1.743243e+003
4.031600e+002 64.152 1.746015e+003
4.032000e+002 68.22 1.748780e+003
4.032400e+002 47.212 1.751538e+003
4.032800e+002 51.13 1.754287e+003
4.033200e+002 55.222 1.757028e+003
4.033600e+002 39.655 1.759762e+003
4.034000e+002 29.513 1.762487e+003
4.034400e+002 17.046 1.765204e+003
4.034800e+002 25.004 1.767913e+003
4.035200e+002 35.22 1.770613e+003
4.035600e+002 10.861 1.773306e+003
4.036000e+002 8.843 1.775990e+003
4.036400e+002 27.668 1.778665e+003
4.036800e+002 8.25 1.781333e+003
4.037200e+002 0.925 1.783992e+003
4.037600e+002 -3.809 1.786642e+003
4.038000e+002 2.549 1.789284e+003
4.038400e+002 -1.584 1.791917e+003
4.038800e+002 0 1.793583e+003
4.039200e+002 0 1.787917e+003
4.039600e+002 0 1.802917e+003
4.040000e+002 0 1.802917e+003
4.040400e+002 0 1.826333e+003
4.040800e+002 0 1.822167e+003
4.041200e+002 0 1.804750e+003
4.041600e+002 0 1.801417e+003
4.042000e+002 0 1.816250e+003
4.042400e+002 0 1.806083e+003
4.042800e+002 0 1.803750e+003
4.043200e+002 0 1.802583e+003
4.043600e+002 0 1.802417e+003
4.044000e+002 0 1.820583e+003
4.044400e+002 0 1.814750e+003
4.044800e+002 0 1.812917e+003
4.045200e+002 0 1.815167e+003
4.045600e+002 0 1.819750e+003
4.046000e+002 0 1.822500e+003
4.046400e+002 0 1.811833e+003
4.046800e+002 0 1.801500e+003
4.047200e+002 0 1.818583e+003
4.047600e+002 0 1.846833e+003
4.048000e+002 0 1.839333e+003
4.048400e+002 0 1.852583e+003
4.048800e+002 0 1.855500e+003
4.049200e+002 0 1.853667e+003
4.049600e+002 0 1.851583e+003
4.050000e+002 0 1.846667e+003


==> figures/data/XPS/b3398_pos7_N1s_highres.txt <==
3.930000e+002 0 1.309083e+003
3.930400e+002 0 1.322417e+003
3.930800e+002 0 1.306000e+003
3.931200e+002 0 1.308250e+003
3.931600e+002 0 1.316167e+003
3.932000e+002 0 1.317750e+003
3.932400e+002 0 1.306083e+003
3.932800e+002 0 1.328917e+003
3.933200e+002 0 1.331583e+003
3.933600e+002 0 1.317333e+003
3.934000e+002 0 1.309083e+003
3.934400e+002 0 1.315917e+003
3.934800e+002 0 1.321917e+003
3.935200e+002 0 1.320833e+003
3.935600e+002 0 1.319833e+003
3.936000e+002 0 1.319000e+003
3.936400e+002 0 1.319167e+003
3.936800e+002 0 1.325333e+003
3.937200e+002 0 1.330667e+003
3.937600e+002 0 1.325833e+003
3.938000e+002 0 1.305083e+003
3.938400e+002 0 1.329917e+003
3.938800e+002 0 1.324250e+003
3.939200e+002 0 1.342500e+003
3.939600e+002 0 1.333500e+003
3.940000e+002 0 1.343500e+003
3.940400e+002 0 1.343000e+003
3.940800e+002 0 1.323417e+003
3.941200e+002 0 1.331833e+003
3.941600e+002 0 1.327583e+003
3.942000e+002 0 1.338167e+003
3.942400e+002 0 1.359667e+003
3.942800e+002 0 1.344667e+003
3.943200e+002 -0.833 1.343333e+003
3.943600e+002 -0.5 1.343333e+003
3.944000e+002 21.084 1.343333e+003
3.944400e+002 25.667 1.343333e+003
3.944800e+002 19.333 1.343334e+003
3.945200e+002 19.333 1.343334e+003
3.945600e+002 20.832 1.343335e+003
3.946000e+002 36.664 1.343336e+003
3.946400e+002 37.413 1.343337e+003
3.946800e+002 45.412 1.343338e+003
3.947200e+002 42.077 1.343340e+003
3.947600e+002 53.575 1.343342e+003
3.948000e+002 43.739 1.343344e+003
3.948400e+002 50.82 1.343347e+003
3.948800e+002 62.9 1.343350e+003
3.949200e+002 87.396 1.343354e+003
3.949600e+002 88.392 1.343358e+003
3.950000e+002 104.304 1.343363e+003
3.950400e+002 110.381 1.343369e+003
3.950800e+002 126.207 1.343376e+003
3.951200e+002 136.034 1.343383e+003
3.951600e+002 154.441 1.343392e+003
3.952000e+002 179.599 1.343401e+003
3.952400e+002 207.087 1.343413e+003
3.952800e+002 223.075 1.343425e+003
3.953200e+002 250.893 1.343440e+003
3.953600e+002 305.127 1.343456e+003
3.954000e+002 337.359 1.343474e+003
3.954400e+002 419.087 1.343496e+003
3.954800e+002 520.397 1.343520e+003
3.955200e+002 620.785 1.343548e+003
3.955600e+002 727.502 1.343581e+003
3.956000e+002 883.463 1.343620e+003
3.956400e+002 1040.92 1.343665e+003
3.956800e+002 1300.45 1.343718e+003
3.957200e+002 1598.39 1.343781e+003
3.957600e+002 1923.14 1.343856e+003
3.958000e+002 2267.39 1.343945e+003
3.958400e+002 2692.86 1.344052e+003
3.958800e+002 3157.24 1.344179e+003
3.959200e+002 3629.75 1.344330e+003
3.959600e+002 4130.07 1.344509e+003
3.960000e+002 4654.45 1.344719e+003
3.960400e+002 5161.95 1.344964e+003
3.960800e+002 5641.5 1.345248e+003
3.961200e+002 6157.34 1.345575e+003
3.961600e+002 6625.88 1.345949e+003
3.962000e+002 7109.38 1.346372e+003
3.962400e+002 7646.4 1.346850e+003
3.962800e+002 8103.03 1.347386e+003
3.963200e+002 8673.02 1.347983e+003
3.963600e+002 9220.27 1.348645e+003
3.964000e+002 9747.62 1.349378e+003
3.964400e+002 10322.1 1.350184e+003
3.964800e+002 10866.8 1.351068e+003
3.965200e+002 11368.9 1.352035e+003
3.965600e+002 11840.5 1.353087e+003
3.966000e+002 12136.8 1.354229e+003
3.966400e+002 12262.1 1.355463e+003
3.966800e+002 12250.9 1.356790e+003
3.967200e+002 12165.4 1.358209e+003
3.967600e+002 11857 1.359720e+003
3.968000e+002 11529.2 1.361321e+003
3.968400e+002 11064.9 1.363009e+003
3.968800e+002 10654.4 1.364780e+003
3.969200e+002 10243.8 1.366632e+003
3.969600e+002 9925.11 1.368560e+003
3.970000e+002 9554.94 1.370564e+003
3.970400e+002 9265.28 1.372639e+003
3.970800e+002 9035.89 1.374784e+003
3.971200e+002 8811.75 1.376997e+003
3.971600e+002 8554.31 1.379275e+003
3.972000e+002 8284.88 1.381618e+003
3.972400e+002 7989.64 1.384023e+003
3.972800e+002 7727.01 1.386488e+003
3.973200e+002 7408.07 1.389010e+003
3.973600e+002 7028.33 1.391588e+003
3.974000e+002 6600.78 1.394217e+003
3.974400e+002 6177.19 1.396896e+003
3.974800e+002 5733.21 1.399620e+003
3.975200e+002 5338.53 1.402387e+003
3.975600e+002 4969.89 1.405192e+003
3.976000e+002 4591.97 1.408035e+003
3.976400e+002 4282.51 1.410910e+003
3.976800e+002 3964.77 1.413817e+003
3.977200e+002 3679.17 1.416752e+003
3.977600e+002 3455.79 1.419713e+003
3.978000e+002 3243.63 1.422699e+003
3.978400e+002 3080.04 1.425708e+003
3.978800e+002 2913.26 1.428738e+003
3.979200e+002 2750.21 1.431789e+003
3.979600e+002 2626.48 1.434858e+003
3.980000e+002 2518.81 1.437945e+003
3.980400e+002 2412.78 1.441050e+003
3.980800e+002 2315.83 1.444171e+003
3.981200e+002 2217.69 1.447307e+003
3.981600e+002 2130.13 1.450457e+003
3.982000e+002 2053.21 1.453622e+003
3.982400e+002 2009.87 1.456800e+003
3.982800e+002 1932.59 1.459990e+003
3.983200e+002 1869.39 1.463193e+003
3.983600e+002 1819.76 1.466407e+003
3.984000e+002 1778.78 1.469632e+003
3.984400e+002 1709.55 1.472868e+003
3.984800e+002 1703.05 1.476115e+003
3.985200e+002 1643.21 1.479371e+003
3.985600e+002 1604.78 1.482637e+003
3.986000e+002 1566.42 1.485912e+003
3.986400e+002 1546.05 1.489196e+003
3.986800e+002 1535.51 1.492489e+003
3.987200e+002 1496.54 1.495790e+003
3.987600e+002 1507.48 1.499099e+003
3.988000e+002 1465.25 1.502416e+003
3.988400e+002 1458.26 1.505741e+003
3.988800e+002 1436.34 1.509073e+003
3.989200e+002 1391.84 1.512413e+003
3.989600e+002 1389.07 1.515760e+003
3.990000e+002 1357.72 1.519114e+003
3.990400e+002 1357.69 1.522474e+003
3.990800e+002 1319.83 1.525841e+003
3.991200e+002 1307.29 1.529214e+003
3.991600e+002 1269.66 1.532593e+003
3.992000e+002 1230.36 1.535978e+003
3.992400e+002 1200.13 1.539367e+003
3.992800e+002 1173.32 1.542762e+003
3.993200e+002 1170.42 1.546162e+003
3.993600e+002 1134.27 1.549566e+003
3.994000e+002 1105.44 1.552974e+003
3.994400e+002 1081.03 1.556387e+003
3.994800e+002 1034.53 1.559803e+003
3.995200e+002 1015.19 1.563222e+003
3.995600e+002 958.105 1.566645e+003
3.996000e+002 917.763 1.570070e+003
3.996400e+002 882.336 1.573497e+003
3.996800e+002 845.906 1.576927e+003
3.997200e+002 806.31 1.580357e+003
3.997600e+002 790.543 1.583790e+003
3.998000e+002 761.527 1.587223e+003
3.998400e+002 737.594 1.590656e+003
3.998800e+002 722.742 1.594091e+003
3.999200e+002 712.392 1.597525e+003
3.999600e+002 650.29 1.600960e+003
4.000000e+002 642.606 1.604394e+003
4.000400e+002 614.339 1.607828e+003
4.000800e+002 582.989 1.611261e+003
4.001200e+002 597.307 1.614693e+003
4.001600e+002 543.709 1.618124e+003
4.002000e+002 548.696 1.621554e+003
4.002400e+002 542.768 1.624982e+003
4.002800e+002 504.425 1.628408e+003
4.003200e+002 506.334 1.631833e+003
4.003600e+002 498.662 1.635255e+003
4.004000e+002 506.158 1.638675e+003
4.004400e+002 464.324 1.642093e+003
4.004800e+002 466.658 1.645509e+003
4.005200e+002 445.495 1.648922e+003
4.005600e+002 422.418 1.652332e+003
4.006000e+002 415.427 1.655740e+003
4.006400e+002 407.106 1.659144e+003
4.006800e+002 409.122 1.662545e+003
4.007200e+002 383.391 1.665942e+003
4.007600e+002 386.497 1.669336e+003
4.008000e+002 369.273 1.672727e+003
4.008400e+002 368.553 1.676114e+003
4.008800e+002 367.086 1.679497e+003
4.009200e+002 351.541 1.682876e+003
4.009600e+002 347.249 1.686251e+003
4.010000e+002 342.045 1.689622e+003
4.010400e+002 334.179 1.692988e+003
4.010800e+002 338.65 1.696350e+003
4.011200e+002 329.959 1.699708e+003
4.011600e+002 320.938 1.703062e+003
4.012000e+002 310.172 1.706411e+003
4.012400e+002 316.662 1.709755e+003
4.012800e+002 315.656 1.713094e+003
4.013200e+002 312.238 1.716429e+003
4.013600e+002 301.824 1.719759e+003
4.014000e+002 298.75 1.723083e+003
4.014400e+002 297.597 1.726403e+003
4.014800e+002 294.782 1.729718e+003
4.015200e+002 291.223 1.733027e+003
4.015600e+002 283.252 1.736331e+003
4.016000e+002 270.453 1.739630e+003
4.016400e+002 280.744 1.742923e+003
4.016800e+002 277.789 1.746211e+003
4.017200e+002 262.84 1.749493e+003
4.017600e+002 267.398 1.752769e+003
4.018000e+002 263.793 1.756040e+003
4.018400e+002 249.028 1.759305e+003
4.018800e+002 236.186 1.762564e+003
4.019200e+002 229.601 1.765816e+003
4.019600e+002 216.02 1.769063e+003
4.020000e+002 221.78 1.772303e+003
4.020400e+002 237.463 1.775537e+003
4.020800e+002 238.318 1.778765e+003
4.021200e+002 212.931 1.781986e+003
4.021600e+002 231.049 1.785201e+003
4.022000e+002 210.507 1.788410e+003
4.022400e+002 192.472 1.791611e+003
4.022800e+002 180.693 1.794807e+003
4.023200e+002 197.922 1.797995e+003
4.023600e+002 169.741 1.801176e+003
4.024000e+002 173.317 1.804350e+003
4.024400e+002 183.15 1.807517e+003
4.024800e+002 170.656 1.810677e+003
4.025200e+002 177.337 1.813830e+003
4.025600e+002 163.107 1.816976e+003
4.026000e+002 138.636 1.820114e+003
4.026400e+002 159.172 1.823245e+003
4.026800e+002 151.131 1.826369e+003
4.027200e+002 145.765 1.829485e+003
4.027600e+002 111.657 1.832593e+003
4.028000e+002 108.974 1.835693e+003
4.028400e+002 94.631 1.838786e+003
4.028800e+002 105.129 1.841871e+003
4.029200e+002 95.553 1.844947e+003
4.029600e+002 90.484 1.848016e+003
4.030000e+002 76.174 1.851076e+003
4.030400e+002 68.039 1.854128e+003
4.030800e+002 65.246 1.857171e+003
4.031200e+002 49.211 1.860206e+003
4.031600e+002 69.85 1.863233e+003
4.032000e+002 64.916 1.866251e+003
4.032400e+002 68.573 1.869260e+003
4.032800e+002 49.072 1.872261e+003
4.033200e+002 44.496 1.875254e+003
4.033600e+002 12.846 1.878237e+003
4.034000e+002 21.372 1.881211e+003
4.034400e+002 32.823 1.884177e+003
4.034800e+002 26.2 1.887133e+003
4.035200e+002 29.252 1.890081e+003
4.035600e+002 14.231 1.893019e+003
4.036000e+002 29.884 1.895949e+003
4.036400e+002 24.714 1.898869e+003
4.036800e+002 22.137 1.901780e+003
4.037200e+002 5.9 1.904683e+003
4.037600e+002 7.175 1.907575e+003
4.038000e+002 1.708 1.910459e+003
4.038400e+002 2.167 1.913333e+003
4.038800e+002 0 1.912333e+003
4.039200e+002 0 1.933000e+003
4.039600e+002 0 1.931917e+003
4.040000e+002 0 1.902583e+003
4.040400e+002 0 1.909750e+003
4.040800e+002 0 1.918167e+003
4.041200e+002 0 1.933167e+003
4.041600e+002 0 1.924583e+003
4.042000e+002 0 1.935333e+003
4.042400e+002 0 1.933083e+003
4.042800e+002 0 1.918083e+003
4.043200e+002 0 1.921000e+003
4.043600e+002 0 1.918667e+003
4.044000e+002 0 1.938833e+003
4.044400e+002 0 1.938083e+003
4.044800e+002 0 1.949167e+003
4.045200e+002 0 1.963750e+003
4.045600e+002 0 1.971083e+003
4.046000e+002 0 1.944333e+003
4.046400e+002 0 1.957083e+003
4.046800e+002 0 1.969833e+003
4.047200e+002 0 1.947250e+003
4.047600e+002 0 1.956667e+003
4.048000e+002 0 1.963167e+003
4.048400e+002 0 1.953333e+003
4.048800e+002 0 1.966083e+003
4.049200e+002 0 1.962833e+003
4.049600e+002 0 1.989167e+003
4.050000e+002 0 1.995417e+003


==> figures/data/XPS/b3398_pos8_N1s_highres.txt <==
3.930000e+002 0 1.273667e+003
3.930400e+002 0 1.278667e+003
3.930800e+002 0 1.285083e+003
3.931200e+002 0 1.286417e+003
3.931600e+002 0 1.283000e+003
3.932000e+002 0 1.263667e+003
3.932400e+002 0 1.275667e+003
3.932800e+002 0 1.281250e+003
3.933200e+002 0 1.278833e+003
3.933600e+002 0 1.281833e+003
3.934000e+002 0 1.274833e+003
3.934400e+002 0 1.287083e+003
3.934800e+002 0 1.292083e+003
3.935200e+002 0 1.283500e+003
3.935600e+002 0 1.295167e+003
3.936000e+002 0 1.288167e+003
3.936400e+002 0 1.282500e+003
3.936800e+002 0 1.278500e+003
3.937200e+002 0 1.291250e+003
3.937600e+002 0 1.301083e+003
3.938000e+002 0 1.300417e+003
3.938400e+002 0 1.305333e+003
3.938800e+002 0 1.305250e+003
3.939200e+002 0 1.294250e+003
3.939600e+002 0 1.297417e+003
3.940000e+002 0 1.294917e+003
3.940400e+002 0 1.308833e+003
3.940800e+002 0 1.313000e+003
3.941200e+002 0 1.306083e+003
3.941600e+002 0 1.323583e+003
3.942000e+002 0 1.323417e+003
3.942400e+002 0 1.320000e+003
3.942800e+002 0 1.318000e+003
3.943200e+002 2.639 1.318111e+003
3.943600e+002 -2.528 1.318111e+003
3.944000e+002 16.056 1.318111e+003
3.944400e+002 0.556 1.318111e+003
3.944800e+002 -3.444 1.318111e+003
3.945200e+002 22.055 1.318112e+003
3.945600e+002 27.388 1.318112e+003
3.946000e+002 17.888 1.318112e+003
3.946400e+002 29.304 1.318113e+003
3.946800e+002 26.303 1.318114e+003
3.947200e+002 30.052 1.318115e+003
3.947600e+002 40.717 1.318116e+003
3.948000e+002 46.882 1.318118e+003
3.948400e+002 58.047 1.318120e+003
3.948800e+002 59.878 1.318122e+003
3.949200e+002 75.375 1.318125e+003
3.949600e+002 100.954 1.318129e+003
3.950000e+002 111.367 1.318133e+003
3.950400e+002 113.529 1.318138e+003
3.950800e+002 105.606 1.318144e+003
3.951200e+002 133.433 1.318150e+003
3.951600e+002 150.175 1.318158e+003
3.952000e+002 170.583 1.318167e+003
3.952400e+002 190.823 1.318177e+003
3.952800e+002 219.812 1.318188e+003
3.953200e+002 263.382 1.318201e+003
3.953600e+002 294.45 1.318217e+003
3.954000e+002 339.766 1.318234e+003
3.954400e+002 404.996 1.318254e+003
3.954800e+002 488.556 1.318277e+003
3.955200e+002 605.613 1.318304e+003
3.955600e+002 702.915 1.318335e+003
3.956000e+002 860.379 1.318371e+003
3.956400e+002 1026.34 1.318414e+003
3.956800e+002 1253.95 1.318465e+003
3.957200e+002 1536.31 1.318525e+003
3.957600e+002 1849.4 1.318597e+003
3.958000e+002 2204.65 1.318682e+003
3.958400e+002 2598.88 1.318785e+003
3.958800e+002 3037.68 1.318907e+003
3.959200e+002 3524.78 1.319051e+003
3.959600e+002 4009.45 1.319222e+003
3.960000e+002 4492.99 1.319424e+003
3.960400e+002 4992.26 1.319659e+003
3.960800e+002 5535.49 1.319932e+003
3.961200e+002 6013.75 1.320246e+003
3.961600e+002 6437.64 1.320606e+003
3.962000e+002 6878.99 1.321014e+003
3.962400e+002 7352.69 1.321474e+003
3.962800e+002 7871.43 1.321990e+003
3.963200e+002 8345.77 1.322564e+003
3.963600e+002 8894.05 1.323202e+003
3.964000e+002 9483.26 1.323906e+003
3.964400e+002 10050.8 1.324681e+003
3.964800e+002 10574.5 1.325533e+003
3.965200e+002 11047.5 1.326463e+003
3.965600e+002 11433.9 1.327477e+003
3.966000e+002 11770.9 1.328577e+003
3.966400e+002 11932.7 1.329765e+003
3.966800e+002 11928.8 1.331043e+003
3.967200e+002 11778.8 1.332410e+003
3.967600e+002 11552.2 1.333866e+003
3.968000e+002 11232.8 1.335409e+003
3.968400e+002 10807 1.337035e+003
3.968800e+002 10396.7 1.338743e+003
3.969200e+002 10050.6 1.340529e+003
3.969600e+002 9672.78 1.342390e+003
3.970000e+002 9375.76 1.344323e+003
3.970400e+002 9046.09 1.346327e+003
3.970800e+002 8851.35 1.348398e+003
3.971200e+002 8622.3 1.350535e+003
3.971600e+002 8437.35 1.352736e+003
3.972000e+002 8171 1.355000e+003
3.972400e+002 7876.51 1.357325e+003
3.972800e+002 7585.38 1.359708e+003
3.973200e+002 7244.19 1.362148e+003
3.973600e+002 6873.36 1.364641e+003
3.974000e+002 6526.32 1.367185e+003
3.974400e+002 6087.06 1.369777e+003
3.974800e+002 5705.34 1.372414e+003
3.975200e+002 5318.91 1.375093e+003
3.975600e+002 4936.27 1.377810e+003
3.976000e+002 4546.94 1.380563e+003
3.976400e+002 4211.65 1.383350e+003
3.976800e+002 3916.08 1.386166e+003
3.977200e+002 3663.66 1.389011e+003
3.977600e+002 3393.04 1.391882e+003
3.978000e+002 3213.06 1.394776e+003
3.978400e+002 3006.89 1.397693e+003
3.978800e+002 2828.45 1.400631e+003
3.979200e+002 2700.66 1.403589e+003
3.979600e+002 2571.6 1.406565e+003
3.980000e+002 2483.19 1.409559e+003
3.980400e+002 2349.76 1.412569e+003
3.980800e+002 2255.74 1.415595e+003
3.981200e+002 2201.7 1.418636e+003
3.981600e+002 2104.56 1.421691e+003
3.982000e+002 2013.32 1.424760e+003
3.982400e+002 1948.07 1.427842e+003
3.982800e+002 1887.81 1.430936e+003
3.983200e+002 1821.62 1.434042e+003
3.983600e+002 1790.76 1.437159e+003
3.984000e+002 1737.55 1.440287e+003
3.984400e+002 1679.91 1.443425e+003
3.984800e+002 1642.01 1.446574e+003
3.985200e+002 1611.93 1.449732e+003
3.985600e+002 1565.85 1.452899e+003
3.986000e+002 1554.42 1.456075e+003
3.986400e+002 1525.32 1.459260e+003
3.986800e+002 1465.3 1.462454e+003
3.987200e+002 1472.43 1.465655e+003
3.987600e+002 1452.88 1.468865e+003
3.988000e+002 1445.42 1.472082e+003
3.988400e+002 1412.61 1.475307e+003
3.988800e+002 1379.46 1.478539e+003
3.989200e+002 1390.64 1.481778e+003
3.989600e+002 1369.56 1.485024e+003
3.990000e+002 1348.47 1.488276e+003
3.990400e+002 1324.05 1.491536e+003
3.990800e+002 1287.12 1.494801e+003
3.991200e+002 1288.84 1.498073e+003
3.991600e+002 1228.65 1.501350e+003
3.992000e+002 1248.12 1.504633e+003
3.992400e+002 1190.66 1.507921e+003
3.992800e+002 1158.54 1.511214e+003
3.993200e+002 1136.57 1.514512e+003
3.993600e+002 1108.93 1.517815e+003
3.994000e+002 1090.8 1.521121e+003
3.994400e+002 1047.57 1.524432e+003
3.994800e+002 1016.84 1.527746e+003
3.995200e+002 981.187 1.531063e+003
3.995600e+002 944.117 1.534383e+003
3.996000e+002 915.544 1.537706e+003
3.996400e+002 878.469 1.541031e+003
3.996800e+002 855.809 1.544358e+003
3.997200e+002 805.23 1.547687e+003
3.997600e+002 780.15 1.551017e+003
3.998000e+002 756.819 1.554348e+003
3.998400e+002 739.82 1.557680e+003
3.998800e+002 726.905 1.561012e+003
3.999200e+002 689.572 1.564345e+003
3.999600e+002 662.988 1.567679e+003
4.000000e+002 631.488 1.571012e+003
4.000400e+002 616.156 1.574344e+003
4.000800e+002 588.407 1.577676e+003
4.001200e+002 585.41 1.581007e+003
4.001600e+002 575.83 1.584337e+003
4.002000e+002 560.001 1.587666e+003
4.002400e+002 511.257 1.590993e+003
4.002800e+002 520.431 1.594319e+003
4.003200e+002 488.607 1.597643e+003
4.003600e+002 468.535 1.600965e+003
4.004000e+002 479.882 1.604285e+003
4.004400e+002 465.647 1.607603e+003
4.004800e+002 438.664 1.610919e+003
4.005200e+002 458.186 1.614231e+003
4.005600e+002 438.291 1.617542e+003
4.006000e+002 393.068 1.620849e+003
4.006400e+002 402.264 1.624153e+003
4.006800e+002 409.545 1.627455e+003
4.007200e+002 398.83 1.630753e+003
4.007600e+002 375.869 1.634048e+003
4.008000e+002 350.578 1.637339e+003
4.008400e+002 367.873 1.640627e+003
4.008800e+002 365.506 1.643911e+003
4.009200e+002 350.142 1.647191e+003
4.009600e+002 356.282 1.650468e+003
4.010000e+002 331.093 1.653740e+003
4.010400e+002 337.574 1.657009e+003
4.010800e+002 327.644 1.660273e+003
4.011200e+002 334.3 1.663533e+003
4.011600e+002 334.628 1.666789e+003
4.012000e+002 316.46 1.670040e+003
4.012400e+002 329.88 1.673287e+003
4.012800e+002 276.804 1.676529e+003
4.013200e+002 289.816 1.679767e+003
4.013600e+002 284.583 1.683000e+003
4.014000e+002 289.69 1.686227e+003
4.014400e+002 294.633 1.689450e+003
4.014800e+002 280.165 1.692668e+003
4.015200e+002 288.452 1.695881e+003
4.015600e+002 273.329 1.699088e+003
4.016000e+002 253.292 1.702291e+003
4.016400e+002 257.095 1.705488e+003
4.016800e+002 262.654 1.708679e+003
4.017200e+002 247.302 1.711865e+003
4.017600e+002 229.037 1.715046e+003
4.018000e+002 256.863 1.718220e+003
4.018400e+002 243.028 1.721389e+003
4.018800e+002 234.281 1.724552e+003
4.019200e+002 228.791 1.727709e+003
4.019600e+002 224.139 1.730861e+003
4.020000e+002 216.744 1.734006e+003
4.020400e+002 234.772 1.737145e+003
4.020800e+002 217.555 1.740278e+003
4.021200e+002 214.263 1.743404e+003
4.021600e+002 225.892 1.746525e+003
4.022000e+002 202.361 1.749639e+003
4.022400e+002 215.504 1.752746e+003
4.022800e+002 199.069 1.755848e+003
4.023200e+002 177.808 1.758942e+003
4.023600e+002 183.803 1.762030e+003
4.024000e+002 167.638 1.765112e+003
4.024400e+002 169.564 1.768186e+003
4.024800e+002 155.414 1.771253e+003
4.025200e+002 156.187 1.774313e+003
4.025600e+002 140.466 1.777367e+003
4.026000e+002 151.67 1.780413e+003
4.026400e+002 135.882 1.783451e+003
4.026800e+002 132.517 1.786483e+003
4.027200e+002 132.326 1.789507e+003
4.027600e+002 109.894 1.792523e+003
4.028000e+002 84.968 1.795532e+003
4.028400e+002 94.55 1.798533e+003
4.028800e+002 107.974 1.801526e+003
4.029200e+002 90.738 1.804512e+003
4.029600e+002 77.094 1.807489e+003
4.030000e+002 72.374 1.810459e+003
4.030400e+002 64.497 1.813420e+003
4.030800e+002 58.544 1.816373e+003
4.031200e+002 70.349 1.819318e+003
4.031600e+002 43.912 1.822255e+003
4.032000e+002 51.4 1.825183e+003
4.032400e+002 45.48 1.828103e+003
4.032800e+002 35.569 1.831014e+003
4.033200e+002 33.166 1.833917e+003
4.033600e+002 50.771 1.836812e+003
4.034000e+002 46.386 1.839697e+003
4.034400e+002 40.425 1.842575e+003
4.034800e+002 46.89 1.845443e+003
4.035200e+002 6.364 1.848303e+003
4.035600e+002 18.596 1.851154e+003
4.036000e+002 -9.829 1.853996e+003
4.036400e+002 21.17 1.856830e+003
4.036800e+002 17.429 1.859654e+003
4.037200e+002 -1.636 1.862469e+003
4.037600e+002 5.974 1.865276e+003
4.038000e+002 7.094 1.868073e+003
4.038400e+002 -0.444 1.870861e+003
4.038800e+002 0 1.867000e+003
4.039200e+002 0 1.857250e+003
4.039600e+002 0 1.855167e+003
4.040000e+002 0 1.878167e+003
4.040400e+002 0 1.883417e+003
4.040800e+002 0 1.890667e+003
4.041200e+002 0 1.877833e+003
4.041600e+002 0 1.890750e+003
4.042000e+002 0 1.889750e+003
4.042400e+002 0 1.894000e+003
4.042800e+002 0 1.889417e+003
4.043200e+002 0 1.887500e+003
4.043600e+002 0 1.900833e+003
4.044000e+002 0 1.920333e+003
4.044400e+002 0 1.906417e+003
4.044800e+002 0 1.896167e+003
4.045200e+002 0 1.891500e+003
4.045600e+002 0 1.899333e+003
4.046000e+002 0 1.905250e+003
4.046400e+002 0 1.911083e+003
4.046800e+002 0 1.904500e+003
4.047200e+002 0 1.925083e+003
4.047600e+002 0 1.912583e+003
4.048000e+002 0 1.921833e+003
4.048400e+002 0 1.909000e+003
4.048800e+002 0 1.912917e+003
4.049200e+002 0 1.908333e+003
4.049600e+002 0 1.915750e+003
4.050000e+002 0 1.942667e+003


==> figures/data/XPS/c.txt <==
#!/usr/bin/gnuplot -persist
#
#    
#    	G N U P L O T
#    	Version 5.2 patchlevel 8    last modified 2019-12-01 
#    
#    	Copyright (C) 1986-1993, 1998, 2004, 2007-2019
#    	Thomas Williams, Colin Kelley and many others
#    
#    	gnuplot home:     http://www.gnuplot.info
#    	faq, bugs, etc:   type "help FAQ"
#    	immediate help:   type "help"  (plot window: hit 'h')
GNUTERM = "qt"
f = "data/XPS/XPS-fit-results.txt"
c4 = 8.29173686117644
c5 = 5.28060817026715
a = 0.551904077294864
FIT_CONVERGED = 1
FIT_NDF = 45
FIT_STDFIT = 3.72010641857524
FIT_WSSR = 622.763629448612
FIT_P = 0.0
FIT_NITER = 5
a_err = 0.0144502588400704
c5_err = 0.525904866599758
c4_err = 0.214204566550711
#    EOF


==> figures/data/XPS/fits/0.4-O-XPS-fit.txt <==
BE exp BG TiN N5 N4 satel N2 sum 
393.0 0.0 1506.667 0.0008915993303224489 2.7274903167004807e-18 1.4033171195383919e-12 0.01916546580240324 1.7827619353185404e-14 0.020057065134146835
393.04 0.0 1508.083 0.001142442320295536 8.15065144598016e-18 3.559909496621565e-12 0.02203566384080845 2.4381402539371457e-14 0.023178106164688284
393.08 0.0 1515.167 0.001460920411376995 2.4053521820002896e-17 8.91904613286242e-12 0.02531530418151268 3.32997788282239e-14 0.026776224601842046
393.12 0.0 1506.25 0.0018644384960531649 7.010108102466552e-17 2.2069774968983432e-11 0.02905966312232489 4.541940767687099e-14 0.030924101640493317
393.16 0.0 1519.25 0.002374654027301715 2.0175902354046568e-16 5.393631731645592e-11 0.033331017821674816 6.186701445288194e-14 0.03570567190297492
393.2 0.0 1515.5 0.003018457039914915 5.734638261181047e-16 1.3018847720507362e-10 0.03819946784450207 8.415783404406281e-14 0.041217925014690196
393.24 0.0 1528.083 0.0038291613374212084 1.6097060564831847e-15 3.1036718285113796e-10 0.043743844347087966 1.1432672533404468e-13 0.04757300599499229
393.28 0.0 1523.083 0.004847948873155516 4.462285819449128e-15 7.307945375744071e-10 0.05005271512463059 1.5510254660281474e-13 0.05490066472874021
393.32 0.0 1501.5 0.006125616943831494 1.2216345380250109e-14 1.6995558911037104e-09 0.057225494379421066 2.101397301357612e-13 0.0633511130230308
393.36 0.0 1504.333 0.00772468661182361 3.3029445363137544e-14 3.90391931794493e-09 0.06537366673326135 2.8432537349622176e-13 0.07309835724932164
393.4 0.0 1512.25 0.009721940939134996 8.819426884093938e-14 8.857194103050967e-09 0.07462213570645215 3.841858836419267e-13 0.08434408550325365
393.44 0.0 1523.167 0.012211473327766991 2.325742861437976e-13 1.984843757235335e-08 0.08511070761503604 5.184246665490711e-13 0.0973222007919916
393.48 0.0 1534.667 0.015308339710539005 6.057152766965583e-13 4.3933558765731495e-08 0.09699572259777946 6.986320622606016e-13 0.11230410624318157
393.52 0.0 1524.083 0.019152923732650196 1.5579883736765312e-12 9.605314185924405e-08 0.11045184527347134 9.402213431201112e-13 0.1296048650617616
393.56 0.0 1514.667 0.023916141633353444 3.957785218000578e-12 2.074327478928904e-07 0.12567402834437721 1.2636609686171168e-12 0.1495903774157
393.6 0.0 1526.583 0.029805633522450845 9.92970033932278e-12 4.424856923072623e-07 0.1428796633015348 1.696094509869521e-12 0.1726857393213037
393.64 0.0 1524.083 0.03707311040848732 2.460479106923169e-11 9.323588953548943e-07 0.16231093324948484 2.2734671103559983e-12 0.19938497604374578
393.68 0.0 1526.417 0.046023051951171706 6.021527500163398e-11 1.940595362834346e-06 0.18423738374670062 3.043312813111691e-12 0.23026237635649374
393.72 0.0 1520.25 0.057022978773486346 1.4554627205271702e-10 3.9898912827685e-06 0.20895872845030847 4.068402823743664e-12 0.26598569726469223
393.76 0.0 1534.583 0.070515555588914 3.474617642289499e-10 8.103409162640975e-06 0.23680790725538875 5.431513678408458e-12 0.30733156660635863
393.8 0.0 1539.75 0.08703281769968768 8.192731498751312e-10 1.6257799239689893e-05 0.26815441552194563 7.2416500141576485e-12 0.3552034918473878
393.84 0.0 1529.083 0.10721285394216012 1.90796578750624e-09 3.2221807446454576e-05 0.30340792388153726 9.642153851177157e-12 0.4106530015487518
393.88 0.0 1530.25 0.13181932424865178 4.388712676922284e-09 6.308691496236495e-05 0.3430222090046187 1.282125689132342e-11 0.4749046245697668
393.92 0.0 1539.0 0.16176424002353254 9.97087163220644e-09 0.00012202175261456408 0.3874994165743368 1.702579177632991e-11 0.5493856883383813
393.96 0.0 1546.917 0.19813449087733367 2.2375017331492715e-08 0.0002331585561622264 0.43739467855213954 2.257898195542435e-11 0.6357623503832317
394.0 0.0 1558.083 0.24222266231240486 4.9594435991389646e-08 0.0004401385110530123 0.4933211076154862 2.990348966457217e-11 0.7359839580632835
394.04 0.0 1561.417 0.29556275611358607 1.0857930775632259e-07 0.0008208415012089351 0.5559551923913711 3.9551232468865095e-11 0.8523388986250251
394.08 0.0 1567.083 0.35997149888980495 2.348070432576059e-07 0.001512409496674007 0.6260426177896631 5.2241899650058415e-11 0.9875267610354271
394.12 0.0 1561.333 0.4375960048721285 5.015690154011675e-07 0.0027531386417568963 0.7044045353368851 6.891263399222767e-11 1.1447541804886985
394.16 0.0 1556.75 0.5309686471677714 1.0583068194133345e-06 0.004951582370708018 0.7919443089131638 9.078202172991566e-11 1.3278655968492448
394.2 0.0 1549.833 0.6430700876983794 2.2057677916459146e-06 0.008798851744939877 0.8896547616881951 1.194323904493502e-10 1.5415259070187384
394.24 0.0 1579.917 0.7774015205471451 4.5413134965892426e-06 0.015448383618282404 0.9986259503092061 1.569154975834336e-10 1.7914803959450458
394.28 0.0 1579.083 0.9380672970076334 9.235982010477611e-06 0.02679935005509946 1.1200534925016343 2.058880581286579e-10 2.084929375752266
394.32 7.333 1580.25 1.1298692239547177 1.8555437588839487e-05 0.04593660117452898 1.2552474741859916 2.6978528060689727e-10 2.431071855022612
394.36 -6.167 1580.25 1.358413961002907 3.682584293002658e-05 0.0778029549138764 1.4056419619489546 3.53042743554409e-10 2.8418957040617108
394.4 6.417 1580.25 1.6302350872392781 7.219957438459797e-05 0.13021025727926125 1.5728051462402117 4.6137966057442353e-10 3.3333226907945153
394.44 7.083 1580.25 1.9529315661808968 0.00013983771641922329 0.21533534440491175 1.7584501399425336 6.021599858218414e-10 3.9268568888469213
394.48 -4.75 1580.25 2.3353245093621355 0.00026756498756128034 0.35189687907718825 1.9644464559720427 7.848520711301908e-10 4.65193541018378
394.52 23.917 1580.25 2.7876343262486594 0.00050577490147043 0.5682692260648925 2.1928321862848263 1.0216129072173163e-09 5.549241514521462
394.56 22.416 1580.251 3.321680552972637 0.0009445311418836948 0.9068588491909771 2.4458269030450235 1.3280296184147592e-09 6.67531083767855
394.6 36.582 1580.251 3.951106877187321 0.0017426674157791444 1.430143690301581 2.725845300733608 1.7240591450136906e-09 8.108838537362349
394.64 10.915 1580.252 4.691634124239346 0.0031765842764804562 2.2288499436955926 3.0355115956229053 2.235217321944278e-09 9.95917225006954
394.68 36.165 1580.252 5.561344244594164 0.005720875755949969 3.4328025978103773 3.37767469624776 2.8940813149481144e-09 12.377542417302333
394.72 43.83 1580.253 6.58099864876224 0.010179576727276835 5.2250197513195005 3.755424155259418 3.742185177200606e-09 15.57162213581062
394.76 70.328 1580.255 7.774394579706712 0.017896617852987434 7.859603455047834 4.172106909328722 4.8324078373967544e-09 19.824001566768665
394.8 66.911 1580.256 9.16876360093662 0.031088184055061405 11.683882418887633 4.6313448094979375 6.231976972707146e-09 25.51507901960923
394.84 96.992 1580.258 10.795216720079612 0.05335954180278668 17.165048675743815 5.137052939560337 8.02624198712268e-09 33.15067788521279
394.88 104.322 1580.261 12.689241173593532 0.09049621773648815 24.921160516808115 5.693458714659822 1.0323405957031348e-08 43.394356633121355
394.92 106.069 1580.264 14.891254481418548 0.15165600355697603 35.75581491697469 6.3051217462292914 1.3260451433306408e-08 57.10384716143996
394.96 136.982 1580.268 17.447222057412198 0.25113589272628617 50.694984295980724 6.976954452722537 1.7010550229915945e-08 75.37029671585229
395.0 178.977 1580.273 20.40934545176309 0.4109480757418713 71.02343507292711 7.714243388177272 2.179231498537875e-08 99.55797201040166
395.04 201.221 1580.279 23.836829229611226 0.6645119467549496 98.3167899898637 8.522671252520011 2.7881333006344674e-08 131.34080244663122
395.08 235.631 1580.286 27.796735585338805 1.061853440438456 134.46368826582986 9.408339538673133 3.562452387661835e-08 172.7306168659048
395.12 327.538 1580.295 32.36493708993159 1.676795013487049 181.6707161171832 10.377791761840411 4.545798535704087e-08 226.09024002790022
395.16 399.611 1580.306 37.627179513261424 2.6167114779699254 242.44098040126246 11.43803720587018 5.7929141779797805e-08 294.12290865629313
395.2 462.848 1580.319 43.68026850734854 4.035505814634504 319.5156403988141 12.596575110333255 7.372419091029557e-08 379.82798990485463
395.24 572.165 1580.335 50.633396144739 6.150505709878628 415.766794100854 13.861419209776288 9.370206561122331e-08 486.41211525894994
395.28 696.728 1580.355 58.60962595716963 9.263968944262574 534.0303994904701 15.241122523595472 1.189363933307067e-07 617.1451170344342
395.32 850.288 1580.379 67.74755831017036 13.78977875478753 676.870143364018 16.744802281166542 1.5076725863146772e-07 775.1522828609097
395.36 1005.84 1580.408 78.20320179525889 20.285665732747415 846.2682509304673 18.382164852029604 1.9086496255335368e-07 963.1392835013681
395.4 1221.64 1580.444 90.15208096858184 29.490861076501947 1043.2481050952804 20.163530535423522 2.413084404224582e-07 1183.0545779170961
395.44 1451.93 1580.487 103.79161638743636 42.36841437294978 1267.446951664864 22.099858046950605 3.0468156195337576e-07 1435.7068407768825
395.48 1724.04 1580.539 119.3438197115343 60.150447477481485 1516.6749686731964 24.202768522858452 3.841912120043188e-07 1720.3720047692618
395.52 2002.9 1580.602 137.05835491091077 84.383325859734 1786.5182682160164 26.48456884441935 4.838118581313661e-07 2034.4445183148923
395.56 2334.32 1580.678 157.2160266839506 116.9680951619777 2070.064478783721 28.958274065993024 6.084622767534915e-07 2373.206875304105
395.6 2653.31 1580.768 180.13276944397887 160.1895795036004 2357.8441278938344 31.637628710806283 7.642212620817047e-07 2729.8041063164414
395.64 3032.13 1580.874 206.16422518413293 216.72535780409243 2638.0802766183488 34.537126678409685 9.58590514607021e-07 3095.5069872435743
395.68 3388.0 1581.0 235.71101679784232 289.62360445801403 2897.3133435166724 37.67202948697097 1.200814538029537e-06 3460.319995460314
395.72 3750.02 1581.146 269.22484578967885 382.23680564408033 3121.411962916891 41.05838255236997 1.5022693105666433e-06 3813.9319984052895
395.76 4112.27 1581.316 307.21557071737436 498.09711114678146 3296.8973857316505 44.713029184662616 1.876933791398923e-06 4146.923098657403
395.8 4448.57 1581.512 350.259456344902 640.7192244093627 3412.4152077822855 48.65362196065632 2.3419610366463885e-06 4452.047512839167
395.84 4757.27 1581.735 399.00882483169175 813.319164678565 3460.1135042589326 52.8986311095311 2.9183689022305043e-06 4725.34012779709
395.88 5044.59 1581.988 454.20339115210345 1018.4430479807147 3436.6634807139653 57.467349526984044 3.6318740844971998e-06 4966.777273005642
395.92 5254.73 1582.272 516.6836275536715 1257.5104004215639 3343.707988106471 62.37989401173231 4.5138976867511475e-06 5180.281914607336
395.96 5452.41 1582.589 587.4065789505107 1530.2923984191868 3187.6390161978807 67.65720229773183 5.602775707938041e-06 5372.995201468086
396.0 5609.89 1582.94 667.4646459644705 1834.3670341827014 2978.753553434568 73.32102543528251 6.9452139507201245e-06 5553.906265962236
396.04 5795.17 1583.326 758.1079687320188 2164.619158987819 2729.969105748603 79.39391505524068 8.598033979595784e-06 5732.0901571217155
396.08 5901.83 1583.748 860.7711870000169 2512.8796975553796 2455.354376221473 85.89920503324261 1.0630265084158517e-05 5914.904476440377
396.12 6045.38 1584.207 977.1055252145829 2867.817687724479 2168.731175083597 92.86098705485757 1.3125646897849086e-05 6106.515388203164
396.16 6206.46 1584.703 1109.0173599762225 3215.200566630825 1882.5432271673876 100.30407956885881 1.6185618592281438e-05 6307.065249528911
396.2 6417.93 1585.238 1258.7146750457835 3538.6105743561825 1607.096580943124 108.25398960490752 1.9932883641241577e-05 6512.6758398828815
396.24 6645.27 1585.813 1428.7630967047673 3820.6402643189863 1350.1868022411184 116.7368669235274 2.451565428498883e-05 6716.327054704054
396.28 6845.82 1586.429 1622.1535238192005 4044.4904070397515 1117.061709772017 125.77944996147987 3.011269731465956e-05 6909.485120705147
396.32 7068.66 1587.088 1842.383703427089 4195.777865094205 910.6327347141901 135.40900303537057 3.693932296309211e-05 7084.203343210177
396.36 7250.71 1587.791 2093.5564101929704 4264.264196424639 731.8397272109969 145.65324426952478 4.525448189316561e-05 7235.313623352613
396.4 7395.21 1588.538 2380.4970774038807 4245.178571508439 580.084434248694 156.54026372389518 5.5369161921241854e-05 7362.300402254071
396.44 7603.17 1589.332 2708.8936276421114 4139.858998673492 453.667578870748 168.0984312122413 6.765630664587474e-05 7470.518704054899
396.48 7706.49 1590.173 3085.4605492556 3955.570937741052 350.18621615273855 180.35629332217647 8.256251306329759e-05 7571.574079034081
396.52 7811.61 1591.061 3518.12739917439 3704.543611114717 266.86741030064184 193.3424591777814 0.00010062180508333393 7682.880980389335
396.56 7919.92 1591.999 4016.2479014416153 3402.4321705818247 200.8293040186115 207.0854745217433 0.00012247182520461251 7826.594973035621
396.6 8056.6 1592.985 4590.817971542631 3066.5150071595904 149.27101847808598 221.6136837393513 0.00014887283811530319 8028.2178297924975
396.64 8264.98 1594.021 5254.676517050129 2713.9461581191717 109.59909995059189 236.95507950221398 0.00018072999836106813 8315.177035352104
396.68 8600.64 1595.109 6022.637200501427 2360.3150646462063 79.50133001770406 253.13713977449012 0.00021911940022669132 8715.590954059226
396.72 9056.17 1596.249 6911.45552692428 2018.6559007567494 56.979574868323695 270.1866520009334 0.0002653185024362773 9257.27791986879
396.76 9722.55 1597.446 7939.4638559110035 1698.9364717083022 40.352770048384706 288.1295243852183 0.000320841604073552 9966.882942894512
396.8 10661.7 1598.703 9125.595885618872 1407.97081034947 28.239745683671945 306.9905842677465 0.00038748114219656194 10868.797413400904
396.84 11893.1 1600.027 10487.365024641786 1149.6513798900323 19.52984481471857 326.7933637267294 0.00046735568697184055 11983.340080428952
396.88 13345.0 1601.423 12037.17366818833 925.3832978630771 13.347477558899298 347.55987265605694 0.000562965627839889 13323.464879231991
396.92 15048.9 1602.903 13776.1927218382 734.6138458978577 9.015074226980865 369.3103597153335 0.0006772576753378456 14889.13267893605
396.96 16900.4 1604.476 15685.18166852977 575.3740520501004 6.01745341677979 392.0630617072473 0.0008136994489124467 16658.637049403344
397.0 18923.3 1606.154 17712.45924766442 444.7759986790326 3.9694480491897934 415.83394210997034 0.0009763655825202435 18577.039612868197
397.04 20780.1 1607.949 19761.389171435378 339.4338877515991 2.5877343317344454 440.63641968085136 0.0011700369582484326 20544.048383236517
397.08 22585.0 1609.873 21683.431444430924 255.7960713267964 1.6671617289634368 466.48108825213546 0.001400314874822058 22407.377166053695
397.12 23862.7 1611.938 23286.46568020125 190.388659470975 1.0614487554944867 493.3754290565453 0.0016737521738864915 23971.29289123644
397.16 24745.5 1614.15 24367.059424589246 139.97957038716442 0.6678472994505965 521.323517151898 0.0019980035835647134 25029.03235743134
397.2 25014.9 1616.516 24764.24566218289 101.67609037605109 0.4152453995864688 550.3257237585841 0.002381997797138294 25416.66510371491
397.24 24741.2 1619.037 24413.817985898007 72.97032621109376 0.2551373158921372 580.3784165768706 0.0028361340858222336 25067.424702135948
397.28 23917.8 1621.712 23372.56701869289 51.746374266449116 0.15490880865955056 611.4736604131361 0.003372506549471501 24035.945334687683
397.32 22505.6 1624.535 21796.771073179916 36.26139582455273 0.09293993352089401 643.5989207133738 0.004005159438515182 22476.728334810803
397.36 20859.9 1627.497 19888.918218433508 25.110655419144866 0.05509898788122079 676.7367728696798 0.004750377335006801 20590.825496087553
397.4 19013.0 1630.588 17843.07963066589 17.184341475070298 0.0322768163160223 710.8646204355368 0.005627014360942909 18571.16649640717
397.44 17000.5 1633.797 15811.026090246278 11.621891587718055 0.018682470692805635 745.9544256452144 0.006656866987933402 16568.62774681689
397.48 15021.2 1637.11 13892.585660066728 7.767724664753477 0.010684771690666624 781.972455881477 0.007865095453764818 14682.344390480102
397.52 13147.7 1640.516 12141.938136720291 5.130797098614151 0.006037739170608775 818.879049967903 0.009280699247820857 12965.963302225227
397.56 11516.6 1644.002 10580.00102740405 3.3492559693846005 0.0033709520650907253 856.6284083667897 0.01093705260753017 11439.992999744896
397.6 9997.27 1647.559 9206.591504141543 2.1606320571610103 0.00185947802448051 895.1684115372906 0.012872506470483084 10103.935279720488
397.64 8687.07 1651.177 8009.80801683616 1.3774542885674337 0.0010134003720159684 934.4404708436754 0.015131063849443656 8945.642086432626
397.68 7586.65 1654.847 6972.3301653153485 0.8678230583399902 0.0005456499144207024 974.3794164877379 0.017763136137109784 7947.595713647479
397.72 6720.1 1658.562 6075.2402929266555 0.5403007204253276 0.00029025642510088296 1014.9134269680642 0.020826388400565984 7090.71513725997
397.76 5988.26 1662.318 5300.130503980789 0.3324163144533785 0.00015253735988428102 1055.9640045337928 0.024386682287496048 6356.451464048683
397.8 5396.56 1666.109 4630.129702662969 0.20209848859398383 7.91934713447213e-05 1097.4460009885538 0.02851912573156355 5727.80640045932
397.84 4874.07 1669.932 4050.297619204821 0.12141404227709768 4.0617545272804686e-05 1139.2676980078184 0.03330923920654124 5189.720081111668
397.88 4478.72 1673.783 3547.6728685041167 0.0720760232510876 2.0579826106189133e-05 1181.3309458533877 0.03885424883028299 4729.114765209411
397.92 4155.84 1677.66 3111.1482023525373 0.04227849848674954 1.0300689300045405e-05 1223.5313639884346 0.04526451715071615 4334.767119657298
397.96 3878.02 1681.561 2731.2721977078227 0.02450450186404781 5.093079857067884e-06 1265.7586066222764 0.05266512294752979 3997.1079790479907
398.0 3613.77 1685.484 2400.0313467878254 0.01403332392641136 2.4875829423124496e-06 1307.8966956310287 0.06119760184221002 3708.003275832206
398.04 3423.49 1689.426 2110.639934577005 0.007940619839964849 1.2001928515123209e-06 1349.8244226149884 0.07102185991285019 3460.543320871939
398.08 3216.19 1693.388 1857.3500572927753 0.004439339830241654 5.719981080038195e-07 1391.4158210670903 0.08231827284413956 3248.852636544538
398.12 3085.38 1697.367 1635.2859732334387 0.0024521306633022606 2.692787974654767e-07 1432.5407087387703 0.09528998338957577 3067.924424355541
398.16 2947.8 1701.363 1440.302782755681 0.0013382009249724121 1.252183162872163e-07 1473.0652993126107 0.11016541006462573 2913.4795858045
398.2 2830.79 1705.374 1268.867467289656 0.0007215110863396485 5.7515647846672575e-08 1512.8528814362305 0.12720098000665916 2781.8482712744953
398.24 2758.6 1709.4 1117.9595615255134 0.00038432649795247715 2.6094629878534004e-08 1551.7645620487885 0.1466840988067157 2669.871192025701
398.28 2671.48 1713.44 984.9886064310848 0.00020224843742297865 1.1693861224931964e-08 1589.6600697631034 0.16893636981679944 2574.8178148241363
398.32 2577.67 1717.494 867.7257079392457 0.00010514525076206682 5.176083559107521e-09 1626.3986128745366 0.19431707494005576 2494.318743039149
398.36 2549.27 1721.56 764.246829478103 5.400153791453594e-05 2.262956594643172e-09 1661.8397853700405 0.22322692818898138 2426.3098957801335
398.4 2513.28 1725.64 672.8857827845588 2.739852272046285e-05 9.77187701525768e-10 1695.8445131454791 0.2561121123254394 2368.9864354418633
398.44 2477.52 1729.731 592.1952046954815 1.3732370644537826e-05 4.167752946736942e-10 1728.2760315246612 0.29346860763980553 2320.7647185605697
398.48 2432.91 1733.835 520.9140976549742 6.799144385070818e-06 1.7556732285952654e-10 1759.0008841472431 0.335846820356314 2280.2508354218935
398.52 2413.05 1737.951 457.94076203200285 3.325421028602986e-06 7.304640385926942e-11 1787.8899323846772 0.38385651623581746 2246.21455425841
398.56 2360.17 1742.078 402.31015940951085 1.6066308874579044e-06 3.001672181040483e-11 1814.8193636803503 0.43817206264766734 2217.5676967591694
398.6 2372.2 1746.215 353.1749213044728 7.667545636884946e-07 1.218240181497625e-11 1839.6716866248896 0.4995379796677864 2193.3461466757967
398.64 2323.22 1750.364 309.7893619866003 3.6146088502445844e-07 4.883193400683664e-12 1862.3367001953613 0.5687747975973565 2172.6948373410246
398.68 2287.98 1754.524 271.4959719848656 1.6831585481685402e-07 1.933180967768496e-12 1882.7124244265774 0.6467852146451132 2154.8551817944062
398.72 2261.97 1758.694 237.71396493722156 7.741797860651843e-08 7.55848988428435e-13 1900.7059798642426 0.7345605443464632 2139.1545054232297
398.76 2237.79 1762.874 207.9295285436529 3.5172740020239716e-08 2.918690059712264e-13 1916.234403483298 0.8331874375742222 2124.997119499698
398.8 2243.02 1767.063 181.68749383367123 1.5783845795842115e-08 1.1130839790958866e-13 1929.2253893421116 0.9438548586889102 2111.856738050256
398.84 2217.4 1771.263 158.58418850021778 6.99610903851498e-09 4.192292705621454e-14 1939.6179430838372 1.0678612894587913 2099.26999288051
398.88 2167.78 1775.472 138.26128194239004 3.062897455939132e-09 1.5593937322991298e-14 1947.362940478592 1.206622127831435 2086.8308445518765
398.92 2160.23 1779.69 120.40046374326398 1.3244503869869673e-09 5.728453643178391e-15 1952.4235815036477 1.361677241417409 2074.1857224896535
398.96 2105.75 1783.917 104.71882506953983 5.656680464954747e-10 2.0782292922254862e-15 1954.7757329616416 1.5346986276679724 2061.0292566594153
399.0 2073.43 1788.153 90.96483512830612 2.3861944753744545e-10 7.445966252697015e-16 1954.4081543030645 1.7274981241509302 2047.1004875557603
399.04 2055.94 1792.396 78.91482331883212 9.941775079662836e-11 2.634616463623254e-16 1951.3226031138538 1.9420351030672303 2032.1794615358524
399.08 2022.1 1796.648 68.36989285786866 4.091021457451794e-11 9.206186228598784e-17 1945.5338186084477 2.1804240742161736 2016.0841355405737
399.12 2009.34 1800.908 59.15320406767888 1.6626669516104465e-11 3.1769142391933917e-17 1937.0693833881621 2.44494211000379 1998.6675295658613
399.16 1962.58 1805.175 51.10757570396652 6.673913084633887e-12 1.0826599026112061e-17 1925.969465638437 2.7380359948408994 1979.815077337251
399.2 1934.05 1809.449 44.09336107796125 2.6457805782090876e-12 3.6436525968520666e-18 1912.286445799003 3.06232898944402 1959.442135866411
399.24 1867.44 1813.73 37.986562626962346 1.0359086099120901e-12 1.2109823650339994e-18 1896.0844335050433 3.4206270881591614 1937.4916232201658
399.28 1835.82 1818.018 32.677154279186006 4.0057133433657007e-13 3.9745895884637914e-19 1877.4386822235326 3.815924634571333 1913.9317611372903
399.32 1782.19 1822.311 28.067585661432748 1.5297683707415977e-13 1.2882439653162128e-19 1856.4349104595635 4.2514091474497295 1888.7539052684463
399.36 1769.56 1826.611 24.071446091297457 5.76973097440596e-14 4.123377556410133e-20 1833.1685396552955 4.730465195556534 1861.9704509421495
399.4 1706.25 1830.916 20.612269523203395 2.1491479976119707e-14 1.3033321800208595e-20 1807.7438599209236 5.256677146254612 1833.6128065903815
399.44 1657.11 1835.226 17.622464300101655 7.90596442543937e-15 4.068198125554266e-21 1780.2731355108754 5.833830599248001 1803.729430410225
399.48 1615.79 1839.54 15.042353796399572 2.87222301799199e-15 1.2539840863225084e-21 1750.8756624779464 6.465912303430387 1772.3839285777763
399.52 1607.97 1843.859 12.819315902657983 1.030512640523662e-15 3.817007001371363e-22 1719.676791201165 7.157108341937264 1739.6532154457605
399.56 1558.15 1848.182 10.907010864555351 3.6513842179124195e-16 1.1473422701608498e-22 1686.8069264991038 7.911800358291681 1705.6257377219508
399.6 1548.49 1852.509 9.26468830084083 1.2776975486863274e-16 3.4056522131481597e-23 1652.4005178187904 8.73455958535033 1670.3997657049815
399.64 1515.08 1856.839 7.8565653317888975 4.415320775929162e-17 9.982586230670429e-24 1616.5950515489023 9.630138428955854 1634.0817553096472
399.68 1480.91 1861.173 6.651268687485186 1.506806788174817e-17 2.8894792348836174e-24 1579.530056871397 10.603459350077408 1596.7847849089596
399.72 1454.82 1865.509 5.621334463625961 5.078219833753234e-18 8.259012529245161e-25 1541.3461357614456 11.659600783271905 1558.6270710083434
399.76 1405.4 1869.849 4.742759875967069 1.6901359442721265e-18 2.331133070074045e-25 1502.1840268001376 12.803779826025345 1519.7305665021302
399.8 1377.73 1874.19 3.994601953292497 5.555020316136157e-19 6.497328089163851e-26 1462.1837114129473 14.041331433351255 1480.219644799591
399.84 1349.8 1878.534 3.358618619041918 1.803023010105964e-19 1.78825629477558e-26 1421.4835700164072 15.377683855597233 1440.2198724910463
399.88 1343.04 1882.88 2.818948057036682 5.779180900067053e-20 4.860158621163274e-27 1380.2195943751672 16.818330065420017 1399.856872497624
399.92 1318.27 1887.227 2.3618226481541096 1.8292732079377495e-20 1.3043536692032182e-27 1338.5246612776984 18.368794932777792 1359.2552788586304
399.96 1266.76 1891.576 1.9753141110412653 5.717893315759223e-21 3.45671111983102e-28 1296.5278714465435 20.034597925629555 1318.5377834832143
400.0 1248.82 1895.926 1.649106788504447 1.764967436429901e-21 9.045908927042435e-29 1254.3539564433283 21.821211139230194 1277.824274371063
400.04 1234.14 1900.277 1.3742962978043767 5.379954012135212e-22 2.337552498796996e-29 1212.1227552231776 23.73401248946466 1237.2310640104467
400.08 1190.62 1904.628 1.143211012539291 1.61942091923913e-22 5.9647087906770536e-30 1169.9487609552423 25.77823394640548 1196.870205914187
400.12 1169.1 1908.98 0.9492540699895298 4.813693057676013e-23 1.5029153921895447e-30 1127.940737774213 27.95890473380423 1156.8488965780068
400.16 1142.42 1913.331 0.7867638037878363 1.4129692636484153e-23 3.739348759495976e-31 1086.2014062672297 30.280789479494032 1117.2689595505115
400.2 1119.4 1917.683 0.6508906901000121 4.09563230701788e-24 9.186970805413172e-32 1044.8271957383204 32.74832137146346 1078.2264077998836
400.24 1078.3 1922.034 0.5374890682021667 1.172307200153395e-24 2.2287554813747687e-32 1003.9080606369087 35.36553045505304 1039.8110801601638
400.28 1027.53 1926.385 0.4430220550450572 3.313542001097383e-25 5.339063268489406e-33 963.5273579841675 38.13596729904909 1002.1063473382616
400.32 997.766 1930.734 0.3644782194637005 9.248525450983293e-26 1.2629295498274447e-33 923.7617821789765 41.062622362835064 965.1888827612753
400.36 984.751 1935.082 0.2992987162524525 2.549059174683048e-26 2.9498741254810847e-34 884.681353217721 44.14784151282159 929.1284934467951
400.4 950.572 1939.428 0.24531370428153168 6.937663362414355e-27 6.803573182801525e-35 846.3494541021723 47.39323826465385 893.9880060711077
400.44 929.144 1943.773 0.2006869870041617 1.8645366768136044e-27 1.5494543799339063e-35 808.822913042296 50.799603466863786 859.823203496164
400.48 910.052 1948.115 0.16386791875698867 4.948249614764135e-28 3.484397156068505e-36 772.152125971001 54.366813291114106 826.6828071808721
400.52 895.545 1952.455 0.13354971680176242 1.2967427393811174e-28 7.737178586804695e-37 736.3812148682939 58.093736552426805 794.6085011375225
400.56 847.04 1956.793 0.10863340764137103 3.3556467744955714e-29 1.6964564696566753e-37 701.5482174387565 61.97814254721979 763.6349933936177
400.6 812.372 1961.128 0.08819671726069052 8.574671881733583e-30 3.6728820824132797e-38 667.6853037855684 66.01661076505587 733.7901112678849
400.64 785.291 1965.459 0.07146728906154229 2.163596844797115e-30 7.851894886629342e-39 634.8190158683515 70.20444399814005 705.094927155553
400.68 748.795 1969.788 0.057799680824403836 5.390778175002154e-31 1.6574646573387423e-39 602.9705257167342 74.53558653585094 677.5639119334095
400.72 744.388 1974.112 0.046655653454890596 1.3262996130356902e-31 3.454740943428395e-40 572.1559085847741 79.00254928503125 651.2051135232603
400.76 702.067 1978.433 0.03758731996743916 3.222149460258629e-32 7.110288649603632e-41 542.3864274664794 83.59634379426245 626.0203585807093
400.8 680.75 1982.75 0.03022277351477593 7.729695828687607e-33 1.444969412608408e-41 513.6688256467054 88.30642727440933 602.0054756946295
400.84 648.188 1987.062 0.024253858666148737 1.8310097968534715e-33 2.8995387439475445e-42 486.0056242249664 93.12066079110701 579.1505388747396
400.88 637.797 1991.37 0.01942579093680952 4.282815411834959e-34 5.74509480408884e-43 459.3954218169805 98.0252828494535 557.4401304573707
400.92 598.577 1995.673 0.015528366129982311 9.891846815904152e-35 1.1239906636686564e-43 433.83319391057614 103.00490058756816 536.8536228642743
400.96 590.446 1999.971 0.012388533708030126 2.2559718812910136e-35 2.1713240644647732e-44 409.3105896169197 108.04250073668906 517.3654788873167
401.0 561.653 2004.264 0.00986413748920113 5.0803919585690124e-36 4.141734534829442e-45 385.81622381979673 113.1194823816467 498.94557033893267
401.04 525.116 2008.551 0.00783865277907402 1.1297100267246428e-36 7.800721905452798e-46 363.33596297699387 118.2157133604637 481.5595149902366
401.08 537.085 2012.832 0.006216771886697876 2.4805157239906013e-37 1.4507130632802024e-46 341.8532030674094 123.30961186962733 465.1690317089234
401.12 495.392 2017.108 0.004920710122824168 5.37800569909639e-38 2.663923324527675e-47 321.34913840640417 128.3782544878588 449.7323136043858
401.16 476.873 2021.377 0.0038871220925718593 1.1513407129006652e-38 4.830084066930968e-48 301.8030202659213 133.39751139532765 435.20441878334157
401.2 484.192 2025.641 0.0030645336219187126 2.433822355305323e-39 8.647284394284561e-49 283.19240443469954 138.34220904923708 421.5376780175585
401.24 458.603 2029.897 0.0024112082239421784 5.080136713664366e-40 1.5286082743195072e-49 265.4933870392974 143.18631998565553 408.6821182331768
401.28 420.019 2034.148 0.0018933788268065876 1.04703826899456e-40 2.668108105105016e-50 248.68082811593771 147.90317876185554 396.58590025662005
401.32 409.026 2038.391 0.0014837857447704572 2.1308333390668312e-41 4.598336463269471e-51 232.72856257652938 152.46572234753145 385.19576870980563
401.36 400.372 2042.628 0.0011604707533496544 4.2818883978706233e-42 7.825057639540997e-52 217.60959835297993 156.84675253490826 374.45751135864157
401.4 393.476 2046.857 0.0009057847916386688 8.496094147733171e-43 1.3148106165865347e-52 203.29630162745076 161.0192171911064 364.31642460334876
401.44 359.338 2051.079 0.0007055734054454515 1.6645643848210481e-43 2.181358821541512e-53 189.76056916811956 164.95650644623598 354.717781187761
401.48 355.374 2055.293 0.0005485096965587792 3.220167069799171e-44 3.573375673455685e-54 176.9739878876753 168.6327592275658 345.60729562493765
401.52 340.167 2059.5 0.0004255493751294877 6.151088386018663e-45 5.7798599921825006e-55 164.90798182650397 172.02317494424966 336.93158232012877
401.56 345.884 2063.699 0.000329486630229535 1.1601670751051742e-45 9.23086641705367e-56 153.53394683657308 175.10432462870057 328.63860095190387
401.6 332.359 2067.891 0.00025459303289696023 2.16064479627515e-46 1.4556385913438643e-56 142.82337330446782 177.85445547932738 320.6780833768281
401.64 312.926 2072.074 0.00019632465044390314 3.97319397051287e-47 2.2664704173171286e-57 132.74795730393777 180.25378255042716 313.0019361790154
401.68 296.168 2076.249 0.00015108505472242995 7.21421378280154e-48 3.484427326960589e-58 123.27970061178961 182.28476131851494 305.56461301535927
401.72 291.084 2080.416 0.00011603401565659335 1.2933927066448367e-48 5.289286637360183e-59 114.39100005531532 183.93233503411966 298.32345112345064
401.76 273.926 2084.574 8.893344182286507e-05 2.289619382676093e-49 7.927689175791754e-60 106.0547266857097 185.18415114913105 291.2389667682826
401.8 278.109 2088.724 6.802361205196619e-05 4.002091406701236e-50 1.1732199478617278e-60 98.24429529191552 186.03074168793916 284.2751050034667
401.84 276.302 2092.865 5.192397923972179e-05 6.907181899733234e-51 1.71433258161266e-61 90.93372478253411 186.46566319267907 277.39943989919243
401.88 232.752 2096.998 3.955385728236256e-05 1.1770755234053568e-51 2.473392553423419e-62 84.09768997064478 186.48559279592502 270.5833223204271
401.92 236.546 2101.121 3.006915661319128e-05 1.9805996160252286e-52 3.5234885930842356e-63 77.71156529957004 186.09037802678688 263.8019733955135
401.96 242.682 2105.235 2.281204096516628e-05 3.290617255337916e-53 4.9560316699073935e-64 71.75146104517302 185.2830391005439 257.0345229577579
402.0 210.242 2109.341 1.7270961477518752e-05 5.398160269440947e-54 6.882975092072256e-65 66.19425252497237 184.06972363419416 250.263993430128
402.04 244.064 2113.436 1.3049004352857277e-05 8.74382221394142e-55 9.438409006186914e-66 61.01760283526848 182.45961492485665 243.47723080912948
402.08 249.394 2117.523 9.838882161836333e-06 1.3984386929549548e-55 1.277913374630896e-66 56.199979625374695 180.46479607859587 236.6647855428527
402.12 213.817 2121.6 7.403221151367789e-06 2.2083685518649434e-56 1.7083766604458094e-67 51.720666403996965 178.10007334046261 229.82074714768072
402.16 203.249 2125.668 5.559059826020996e-06 3.443381454641485e-57 2.2549920140170593e-68 47.559768856458426 175.38276291349268 222.94253732901095
402.2 200.94 2129.727 4.165687970933607e-06 5.301315361589475e-58 2.938902186300275e-69 43.69821663336045 172.33244633291707 216.0306671319655
402.24 185.808 2133.775 3.115128822743908e-06 8.05872875120679e-59 3.781843813970808e-70 40.117761052223955 168.9707000585277 209.0884642258805
402.28 172.103 2137.814 2.3247074985835653e-06 1.2095764224530448e-59 4.805072832235291e-71 36.80096913339214 165.3208053484003 202.12177680649995
402.32 146.491 2141.842 1.7312620759563493e-06 1.7926002666295058e-60 6.02800900151339e-72 33.73121437033954 161.40744467593575 195.13866077753738
402.36 144.556 2145.861 1.28664486657136e-06 2.623109812299102e-61 7.466635500563809e-73 30.89266461337201 157.25639095441537 188.14905685443225
402.4 152.298 2149.869 9.542345685223404e-07 3.789935950825449e-62 9.131723806387195e-74 28.27026742371946 152.8941956506943 181.16446402864833
402.44 135.966 2153.867 7.062385123362791e-07 5.406661414162455e-63 1.1026989618709427e-74 25.849733233424395 148.34788152295187 174.19761546261478
402.48 119.229 2157.854 5.216109287660798e-07 7.615666371564241e-64 1.314731823515455e-75 23.617516624719446 143.64464523112312 167.2621623774535
402.52 107.086 2161.831 3.844503457300378e-07 1.0591747527216463e-64 1.5477222739284415e-76 21.560796021060018 138.81157447146109 160.37237087697144
402.56 120.87 2165.797 2.8276873439631623e-07 1.4544803233457787e-65 1.7989710759469335e-77 19.667452061021603 133.87538360974884 153.54283595353917
402.6 115.164 2169.753 2.0754838833591975e-07 1.972096474985462e-66 2.0645731176029856e-78 17.926044905674456 128.86217106120856 146.7882161744314
402.64 111.136 2173.697 1.5202096660831978e-07 2.640146968821636e-67 2.3394348210391285e-79 16.325790709971155 123.79720091841344 140.12299178040556
402.68 101.369 2177.631 1.111176576721114e-07 3.4898540284962694e-68 2.6173746172395125e-80 14.856537469416121 118.70471058879056 133.56124816932433
402.72 81.113 2181.554 8.105082920248716e-08 4.5547570022954354e-69 2.8913105728939104e-81 13.5087404346367 113.60774549324921 127.11648600893675
402.76 97.702 2185.465 5.8996464802701926e-08 5.869505871648318e-70 3.1535316614618155e-82 12.273437268552218 108.52802121612406 120.80145854367274
402.8 83.384 2189.366 4.285366957054584e-08 7.468198355814078e-71 3.396040946262608e-83 11.142223103841912 103.48581289925966 114.62803604595524
402.84 66.912 2193.255 3.1062965894817666e-08 9.382265594567395e-72 3.610950990020976e-84 10.107225642175942 98.49987114937987 108.60709682261879
402.88 65.617 2197.133 2.246932804097567e-08 1.163795801340934e-72 3.7909050940606454e-85 9.161080421248437 93.5873632839149 102.74844372763266
402.92 68.833 2201.0 1.621918063312953e-08 1.42535370779384e-73 3.929493412678032e-86 8.296906361234702 88.76383837943028 97.06074475688416
402.96 75.978 2204.855 1.1683119230515991e-08 1.7236335417120579e-74 4.021631293976615e-87 7.50828168857051 84.043214306359 91.55149600661264
403.0 46.801 2208.699 8.398064449944098e-09 2.0579900767934869e-75 4.0638687659758783e-88 6.789220322236158 79.43778473171312 86.22700506234735
403.04 33.719 2212.531 6.0240633338796166e-09 2.426148077779774e-76 4.0546049172593646e-89 6.134148795803084 74.9582439412748 81.09239274310195
403.08 34.982 2216.351 4.312104066261786e-09 2.8240128082234062e-77 3.9941886010985255e-90 5.537883777400554 70.61372726741105 76.15161104912372
403.12 48.757 2220.16 3.0801918948988666e-09 3.2455701354971193e-78 3.8848966319163183e-91 4.9956102395432245 66.41186490058996 71.40747514321338
403.16 19.793 2223.957 2.1956070621131406e-09 3.682900344500939e-79 3.730791374081206e-92 4.502860321307395 62.35884690282747 66.86170722633048
403.2 14.842 2227.741 1.5617778114062686e-09 4.1263230795604856e-80 3.537470141840148e-93 4.055492916651934 58.45949732115534 62.51499023936905
403.24 28.736 2231.514 1.1085904969001429e-09 4.56468117296147e-81 3.3117279620227293e-94 3.649674014782156 54.717355410979714 58.36702942687046
403.28 40.893 2235.274 7.852534035928805e-10 4.985759193717286e-82 3.0611620106775094e-95 3.2818578112456316 51.13476211462178 54.416619926652665
403.32 40.394 2239.023 5.55053423705246e-10 5.376819473235883e-83 2.793749752681153e-96 2.948768601911844 47.712950092337195 50.661718694804094
403.36 21.74 2242.76 3.9151242121902594e-10 5.7252255509962625e-84 2.517433220224085e-97 2.6473834661542437 44.452135766086116 47.09951923263187
403.4 19.683 2246.484 2.7557615310749035e-10 6.019111978135839e-85 2.2397391043403795e-98 2.374915740276375 41.351612003785036 43.726527744336984
403.44 29.303 2250.197 1.9356310819556236e-10 6.248051696630708e-86 1.9674589232954434e-99 2.128799277582475 38.409840240217015 40.538639517993055
403.48 16.186 2253.897 1.3567128948164729e-10 6.403668956249015e-87 1.7064062675592717e-100 1.9066734873778215 35.62454099578224 37.531214483295734
403.52 14.583 2257.584 9.489367889063322e-11 6.480147636657336e-88 1.4612599521608805e-101 1.706369141578189 32.99278191299599 34.69915105466907
403.56 17.323 2261.26 6.623234677265442e-11 6.474591987351988e-89 1.2354937968623816e-102 1.5258949345033475 30.51106258116096 32.03695751573054
403.6 23.994 2264.923 4.6130281198694865e-11 6.387208595018526e-90 1.0313865531780278e-103 1.3634247787584026 28.175395559953408 29.53882033875794
403.64 10.676 2268.574 3.206156653207435e-11 6.221293636744462e-91 8.50099847518647e-105 1.2172858178446415 25.98138314174556 27.198668959622264
403.68 -7.879 2272.212 2.223645943609483e-11 5.983026515522209e-92 6.918082899683114e-106 1.0859471342760514 23.92428951000324 25.01023664430153
403.72 5.663 2275.837 1.538963774109834e-11 5.681087891191644e-93 5.558642092297078e-107 0.9680091304518467 21.999108056488517 22.967117186955754
403.76 14.967 2279.45 1.0628515614138385e-11 5.326135022974653e-94 4.409796690838934e-108 0.8621935583263511 20.200623713391018 21.062817271727997
403.8 -6.218 2283.051 7.32483591948247e-12 4.930178612081272e-95 3.454101623716959e-109 0.7673341730100697 18.523470238454916 19.290804411472312
403.84 0.028 2286.639 5.0373702155193745e-12 4.505911841817939e-96 2.6712721015773146e-110 0.6823679847841729 16.962182461893207 17.644550446682416
403.88 0.0 2296.417 3.456926494976242e-12 4.0660435518749265e-97 2.039705227135602e-111 0.60632708359227 15.511243564047497 16.117570647643223
403.92 0.0 2305.333 2.3673166651178988e-12 3.622683613587214e-98 1.537739407186571e-112 0.5383310098787021 14.165127503366453 14.703458513247522
403.96 0.0 2305.167 1.6177154612688904e-12 3.1868203559677146e-99 1.144626849593611e-113 0.4775796456210293 12.918336755639967 13.395916401262614
404.0 0.0 2309.167 1.1031311031181108e-12 2.7679185618999103e-100 8.412222702657417e-115 0.42334659956075193 11.765435558817282 12.188782158379137
404.04 0.0 2280.25 7.506387573088078e-13 2.3736536048441613e-101 6.104119716462042e-116 0.3749730609320433 10.70107888364927 11.076051944582064
404.08 0.0 2284.833 5.096984984409505e-13 2.009784273521755e-102 4.373212449214779e-117 0.3318620964085869 9.72003736968509 10.051899466094186
404.12 0.0 2285.917 3.453614822862176e-13 1.6801551227153798e-103 3.093450474370907e-118 0.2934733655213416 8.817218479708949 9.110691845230635
404.16 0.0 2303.0 2.3351365786406285e-13 1.3868098594752316e-104 2.1604818730289897e-119 0.2593182304208308 7.987684134093603 8.247002364514668
404.2 0.0 2313.083 1.5755354802825906e-13 1.13019097845769e-105 1.4897821478122277e-120 0.22895523655343455 7.226665090487477 7.455620327041069
404.24 0.0 2319.5 1.0607701239194385e-13 9.093978082518283e-107 1.0142835891672732e-121 0.20198594158225763 6.529572334473946 6.73155827605631
404.28 0.0 2323.417 7.126745417575442e-14 7.224751272596528e-108 6.818052528945668e-123 0.1780510706912586 5.892005743804384 6.070056814495714
404.32 0.0 2333.917 4.777907886418507e-14 5.667070422952956e-109 4.525071206987198e-124 0.15682697725630038 5.309760283061511 5.466587260317859
404.36 0.0 2341.5 3.196395830679166e-14 4.388951852732981e-110 2.9652030988958647e-125 0.13802238874244258 4.778829977752836 4.916852366495311
404.4 0.0 2339.083 2.133827421969493e-14 3.356056858068309e-111 1.9184357120583337e-126 0.12137541857618114 4.295409907099473 4.416785325675676
404.44 0.0 2344.833 1.421456865659129e-14 2.5337506977619903e-112 1.2254727528124356e-127 0.10665082564378023 3.855896443757277 3.9625472694010715
404.48 0.0 2330.583 9.448947680613792e-15 1.8887058484603405e-113 7.729003473130298e-129 0.09363750396994507 3.456885956596694 3.5505234605666485
404.52 0.0 2356.833 6.267701159202052e-15 1.3900500544542565e-114 4.812897476814394e-130 0.0821461860296883 3.0951721798065503 3.177318365836245
404.56 0.0 2372.667 4.148660671567133e-15 1.0100945402087905e-115 2.9590535027484415e-131 0.07200734403631452 2.7677424382853317 2.8397497823216504
404.6 0.0 2342.167 2.740198760006832e-15 7.247010359830537e-117 1.796230060343607e-132 0.06306927442298466 2.4717729057083266 2.534842180131314
404.64 0.0 2357.5 1.806052877333539e-15 5.133585749648973e-118 1.0765491839782029e-133 0.05519635159085525 2.204623058021447 2.259819409612304
404.68 0.0 2355.083 1.1878260160857818e-15 3.5904397900688946e-119 6.370424985398846e-135 0.04826743783091847 1.963829471614526 2.0120969094454457
404.72 0.0 2377.083 7.795588672654045e-16 2.479357635479729e-120 3.7219059331188654e-136 0.04217443713509388 1.7470991021621876 1.7892735392972823
404.76 0.0 2368.0 5.10526687189944e-16 1.6904223215989046e-121 2.1469635955547828e-137 0.03682098139294119 1.552302167217146 1.5891231486100876
404.8 0.0 2360.833 3.336269896115125e-16 1.1379301198928159e-122 1.2227737765601964e-138 0.0321212382225447 1.377464743218302 1.4095859814408471
404.84 0.0 2348.25 2.1755889581023031e-16 7.563104790369496e-124 6.875899952623198e-140 0.027998830405259096 1.2207611756760202 1.2487600060812796
404.88 0.0 2329.917 1.4156803641638707e-16 4.963049597241204e-125 3.817462933221632e-141 0.02438585758343806 1.0805063899835587 1.1048922475669969
404.92 0.0 2367.5 9.192338727519788e-17 3.2155917783266796e-126 2.092578740647865e-142 0.021222011538107818 0.9551481796474293 0.9763701911855371
404.96 0.0 2371.167 5.956059639400857e-17 2.057012010438727e-127 1.1325316386745284e-143 0.018453776988192436 0.8432595387095055 0.861713315697698
405.0 0.0 2382.833 3.850915834171617e-17 1.2992005564351451e-128 6.051740386751486e-145 0.01603371044566533 0.7435310958166003 0.7595648062622656


==> figures/data/XPS/fits/10.1-O-XPS-fit.txt <==
BE exp BG TiN N5 N4 satel N2 sum 
393.0 0.0 1225.667 0.019022931218728376 2.868620686399139e-23 6.76975843282354e-17 0.11052140480593456 8.423445289236267e-18 0.129544336024663
393.04 0.0 1232.25 0.022704207223389943 1.0248099222100812e-22 2.0217928970043928e-16 0.12409784745091233 1.226935088788954e-17 0.14680205467430246
393.08 0.0 1247.5 0.027062089115828223 3.6115920049914812e-22 5.956866396809652e-16 0.13924861371669295 1.7842161290244842e-17 0.1663107028325218
393.12 0.0 1243.75 0.03221393707607402 1.2555709083077166e-21 1.7314893212636548e-15 0.1561443971282113 2.590404042242635e-17 0.18835833420428708
393.16 0.0 1236.583 0.03829616411949214 4.305990843120579e-21 4.9653024534343e-15 0.1749729585549798 3.754757211534624e-17 0.21326912267447692
393.2 0.0 1245.583 0.045467099050656254 1.4567881982280563e-20 1.4047492409772295e-14 0.19594066630387916 5.4336372842121405e-17 0.2414077653545495
393.24 0.0 1249.083 0.05391024139319408 4.8619826789253826e-20 3.920870491570737e-14 0.21927415687870186 7.85043990500824e-17 0.2731843982719352
393.28 0.0 1261.0 0.06383795605417586 1.6007605551089836e-19 1.0796929949669392e-13 0.2452221239364739 1.132379610603986e-16 0.30906007999075785
393.32 0.0 1244.417 0.07549566046504579 5.199213839528691e-19 2.9332952986963095e-13 0.2740572432440298 1.6307407421584678e-16 0.3495529037093691
393.36 0.0 1245.75 0.08916656233848082 1.6659032052482745e-18 7.86235686396208e-13 0.3060782416970026 2.3446216562458646e-16 0.3952448040362699
393.4 0.0 1249.667 0.10517701201813096 5.26580947392055e-18 2.079194219331976e-12 0.34161211871070907 3.3655475441631876e-16 0.4467891307309195
393.44 0.0 1252.833 0.12390253969821402 1.6420501212825928e-17 5.42483733954053e-12 0.38101652851831913 4.823185168748598e-16 0.5049190682219584
393.48 0.0 1263.417 0.14577465457922106 5.0514521804687785e-17 1.3964709063056667e-11 0.42468233211610323 6.900928523856773e-16 0.5704569867092897
393.52 0.0 1249.083 0.1712884903319924 1.5330538778463081e-16 3.5467851077132384e-11 0.47303632777535226 9.857724000398258e-16 0.6443248181428137
393.56 0.0 1251.917 0.2010113890913284 4.590001008364507e-16 8.887919845174995e-11 0.5265441691868293 1.4058579971246605e-15 0.7275555583670389
393.6 0.0 1259.333 0.23559252462356625 1.355767704927654e-15 2.1975171212482783e-10 0.5857134804150671 2.0017142419602945e-15 0.8213060052583885
393.64 0.0 1263.417 0.27577367434389105 3.950735694836182e-15 5.360879842651498e-10 0.6510971769129122 2.8455005428753914e-15 0.9268708517928981
393.68 0.0 1264.5 0.3224012595308602 1.1357794454530363e-14 1.2903766693822076e-09 0.7232970018699572 4.038419092035459e-15 1.0456982626912095
393.72 0.0 1259.083 0.3764397834393331 3.2213404432592654e-14 3.0646345272244816e-09 0.8029672871407859 5.722164931596177e-15 1.1794070736447915
393.76 0.0 1261.0 0.4389868080949751 9.013826653421344e-14 7.181711582769863e-09 0.8908189479161736 8.094793629141456e-15 1.3298057631929583
393.8 0.0 1262.25 0.5112896224091743 2.48837147667207e-13 1.6606183341368633e-08 0.9876237201480045 1.1432672708732984e-14 1.4989133591636221
393.84 0.0 1270.25 0.5947637669442558 6.777324218740559e-13 3.788872707276793e-08 1.0942186495157977 1.6120796555214287e-14 1.6889824543494745
393.88 0.0 1273.25 0.6910135942572879 1.8211346951023935e-12 8.530106370335097e-08 1.2115108404268393 2.2694578400716622e-14 1.9025245199870346
393.92 0.0 1282.833 0.801855058322619 4.828035845653266e-12 1.8950002407354825e-07 1.3404824731471672 3.189736423299367e-14 2.1423377209746706
393.96 0.0 1284.5 0.9293409421931816 1.2628375956236328e-11 4.154137348637732e-07 1.4821960966866363 4.475944522215777e-14 2.411537454306226
394.0 0.0 1273.25 1.0757887498999545 3.2589466230143123e-11 8.986194069072476e-07 1.6378002044725044 6.270641551717854e-14 2.713589853024518
394.04 0.0 1281.417 1.2438115067517925 8.297819716710906e-11 1.9182311295844026e-06 1.8085350991495444 8.77075151432207e-14 3.052348524215532
394.08 0.0 1265.75 1.4363517318476025 2.0845493081516822e-10 4.040762818468517e-06 1.9957390520355385 1.2247835847783078e-13 3.432094824854537
394.12 0.0 1266.75 1.6567188679228153 5.166856097211091e-10 8.399828214712837e-06 2.200854761812242 1.7075750339759932e-13 3.8575820300801285
394.16 0.0 1274.833 1.9086304768597029 1.26360497494769e-09 1.7231761059748356e-05 2.4254361159487368 2.3768309717319823e-13 4.334083825833343
394.2 0.0 1265.333 2.1962575345740305 3.0491021793693053e-09 3.4885824743148506e-05 2.671155257132913 3.303049152298053e-13 4.867447680581119
394.24 0.0 1271.417 2.5242741868460055 7.259612197994348e-09 6.970060043402842e-05 2.939809955594805 4.582792447606752e-13 5.464153850301315
394.28 0.0 1284.083 2.897912358390144 1.7054576700293757e-08 0.0001374360386643372 3.233331286651721 6.348102549840948e-13 6.1313810981357415
394.32 -5.834 1282.417 3.323021641529281 3.953302321504684e-08 0.000267454545396605 3.553791611091425 8.779230533364219e-13 6.877080746700003
394.36 4.166 1282.417 3.8061349287289326 9.04224669178531e-08 0.0005136810066478248 3.9034128540771924 1.2121822778828013e-12 7.710061554236452
394.4 6.166 1282.417 4.354540295692621 2.0407781924764728e-07 0.0009737341262312073 4.2845750761735735 1.6710080833290331e-12 8.640089310071916
394.44 25.0 1282.417 4.976359689378286 4.544901672671798e-07 0.0018217973740856633 4.69982532776977 2.2997917015951944e-12 9.678007269014609
394.48 10.916 1282.417 5.680635029115634 9.987774747898225e-07 0.00336420327692368 5.1518867756535425 3.1600792636359484e-12 10.835887006826736
394.52 10.0 1282.417 6.477422390055969 2.1658835553999156e-06 0.006131923992561611 5.643668087762889 4.33518029471169e-12 12.127224567699308
394.56 6.999 1282.418 7.377895007642902 4.634793403261563e-06 0.011031987592282024 6.1782730591598085 5.9376727922102504e-12 13.567204689194334
394.6 23.332 1282.418 8.394455921167992 9.787270841207068e-06 0.01959131043503585 6.759010459062089 8.119428566892934e-12 15.173067477944079
394.64 28.498 1282.419 9.540861165523841 2.0395580592336053e-05 0.03434284685109799 7.3894040753424655 1.1084981589632652e-11 16.96462848330908
394.68 19.247 1282.42 10.832354524913827 4.194317711904362e-05 0.05942683577138993 8.073202929193526 1.5109322674063603e-11 18.965026233070972
394.72 30.08 1282.42 12.285814982980908 8.512265664182047e-05 0.1015109354231587 8.814391628705952 2.0561544308200847e-11 21.201802669787224
394.76 31.661 1282.422 13.919918143425775 0.00017048873195630495 0.1711737858684844 9.617200825932041 2.7936203470641433e-11 23.70846324398619
394.8 52.077 1282.423 15.755313056852511 0.00033699324807046034 0.28494822262045943 10.486117737525325 3.7894848207057574e-11 26.52671601028426
394.84 51.825 1282.425 17.814816077295234 0.0006574009628940591 0.4682832413848568 11.425896684322339 5.132090454762351e-11 29.709653404016645
394.88 52.073 1282.427 20.12362359030956 0.0012657034577601683 0.7597564505382205 12.441569600301865 6.939209384690924e-11 33.3262153446768
394.92 60.821 1282.429 22.709545708704034 0.0024051115894763104 1.2169470333432668 13.538456456060478 9.367581044491382e-11 37.467354309790935
394.96 63.485 1282.432 25.603263328820578 0.004510757950631169 1.9244551970744561 14.722175536533294 1.262545167462365e-10 42.254404820505215
395.0 61.482 1282.435 28.83861128674176 0.008349961615918862 3.0046145497769965 15.9986535069259 1.6989031045732387e-10 47.850229305230464
395.04 105.061 1282.439 32.4528907590813 0.015256325928731171 4.631469193057521 17.374135194862696 2.282405175782858e-10 54.47375147315849
395.08 112.307 1282.443 36.487214527703266 0.02751414486726044 7.048550461959164 18.85519301063092 3.061396303836218e-10 62.41847214546675
395.12 115.635 1282.448 40.98688928391943 0.04897933545975381 10.590854242233924 20.44873592097975 4.0996735121907456e-10 72.07545878300283
395.16 121.796 1282.454 46.001839800505756 0.08606586003979406 15.711146528112135 22.162017885359894 5.481281842070665e-10 83.96107007456571
395.2 147.706 1282.461 51.587080566994565 0.14928649067222258 23.010265263868284 24.002645656822196 7.316752696585225e-10 98.74927797908894
395.24 165.114 1282.469 57.80324138556772 0.25561838691946326 33.27039283933234 25.978585842877727 9.751203965942929e-10 117.30783845567237
395.28 180.355 1282.478 64.7171544868202 0.4320718545708613 47.48930466659221 28.09817111463722 1.2974838789623694e-09 140.73670212391798
395.32 213.012 1282.488 72.40251197675815 0.7209784589762598 66.9123308476281 30.370105445606967 1.7236528929551672e-09 170.40592673069312
395.36 253.418 1282.499 80.94060390299994 1.1876837236595823 93.05720757191787 32.80346825429556 2.2861357594373566e-09 207.98896345515908
395.4 295.07 1282.513 90.42114897352339 1.9315270299809526 127.72520159095906 35.40771731788693 3.0273235289288078e-09 255.48559491537765
395.44 346.472 1282.528 100.94323202442585 3.101207240109119 172.99000115400335 38.192690317151566 4.002400343325883e-09 315.2271307396923
395.48 423.204 1282.546 112.61636477575534 4.915847088474016 231.154125798167 41.16860486589033 5.283081965376849e-09 389.8549425335697
395.52 478.101 1282.566 125.56168930926556 7.693248909109019 304.6614079953893 44.34605687163419 6.962409508313687e-09 482.26240309236044
395.56 587.91 1282.59 139.9133471342932 11.886927839400505 395.9540195383213 47.736017067815915 9.160885137414578e-09 595.4903115889919
395.6 723.465 1282.618 155.82004078177852 18.133444993860053 507.2643425487642 51.34982555152991 1.2034311273501554e-08 732.5676538879669
395.64 878.267 1282.65 173.44681970447766 27.311249172502187 640.3367008030249 55.1991841554726 1.5783788191749766e-08 896.2939538512611
395.68 1066.98 1282.689 192.97712800647182 40.6115578072964 796.0826383451115 59.296146477404925 2.066844127042878e-08 1088.967470656953
395.72 1290.1 1282.735 214.6151583479151 59.62063707431577 974.1869336504387 63.653105385943164 2.7021593872196375e-08 1312.0758344856345
395.76 1520.54 1282.79 238.58856446912253 86.41104395439986 1172.7000215425912 68.28277781785822 3.527128148171412e-08 1565.9824078192432
395.8 1813.81 1282.855 265.15159437505315 123.63684975049551 1387.6745719516266 73.1981866790009 4.5966225240145036e-08 1849.6612028021425
395.84 2138.32 1282.932 294.5887175720123 174.6244964289026 1612.9257233510948 78.41263965899894 5.980865807314706e-08 2160.5515770708175
395.88 2491.39 1283.024 327.2188331299014 243.446744994057 1840.0087170670517 83.93970476930573 7.769573590430918e-08 2494.6140000380115
395.92 2859.78 1283.133 363.4001610357349 334.9622915029161 2058.5044020355595 89.7931824142688 1.0077168410812134e-07 2846.6600370892506
395.96 3211.41 1283.262 403.53593758398733 454.79838382808487 2256.6719814741355 95.98707380717863 1.3049334241216687e-07 3210.9933768238798
396.0 3605.42 1283.412 448.08105661541265 609.2487894463359 2422.4641689094356 102.5355455465352 1.687124003639886e-07 3582.3295606864313
396.04 4013.75 1283.587 497.54982233534207 805.0557482052959 2544.8090694323837 109.45289017304943 2.1777838476395328e-07 3956.8675303638497
396.08 4364.63 1283.789 552.5250059992785 1049.0435967394408 2614.96810745141 116.75348253542985 2.806673994664334e-07 4333.290193006226
396.12 4734.65 1284.021 613.6684272218457 1347.5756520893924 2627.7153331302256 124.45173180224816 3.6114276165363015e-07 4713.411144604855
396.16 5125.97 1284.285 681.7333094589187 1705.8173314673106 2582.084552183422 132.56202896898333 4.639550687213616e-07 5102.19722254259
396.2 5470.17 1284.584 757.5786852891365 2126.8103238332164 2481.510748676685 141.0986897240871 5.950909156903706e-07 5506.9984481182155
396.24 5920.91 1284.92 842.1861450397506 2610.397533334822 2333.331932648028 150.07589255490072 7.620815230339734e-07 5935.991504339583
396.28 6367.45 1285.297 936.6792227709518 3152.0874299612087 2147.769291575944 159.5076119944909 9.74384998017074e-07 6396.043557276981
396.32 6844.95 1285.717 1042.3456811838948 3742.006506715534 1936.6138186818096 169.40754693446468 1.2438589203387108e-06 6890.373554759562
396.36 7372.98 1286.183 1160.6628663968488 4364.150364329135 1711.8830843279618 179.7890439551388 1.5853435104211272e-06 7416.485360594428
396.4 7939.97 1286.7 1293.3261142515128 4996.189321602314 1484.6726632602135 190.66501565583317 2.017379917818415e-06 7964.853116787254
396.44 8554.23 1287.27 1442.27983772692 5610.086675872314 1264.3405234080835 202.04785400219043 2.5630932882574627e-06 8518.7548935726
396.48 9088.27 1287.899 1609.7503101409443 6173.717452713964 1058.0663298529075 213.9493387460116 3.251276382554799e-06 9055.483434705104
396.52 9618.91 1288.59 1798.2781276098808 6653.514025150254 870.7501434720832 226.3805410163873 4.117716805244138e-06 9548.922841366324
396.56 9963.65 1289.346 2010.7466559789623 7017.922937645743 705.1696311854362 239.3517222277156 5.20681955896467e-06 9973.190952244675
396.6 10330.0 1290.169 2250.4001052259873 7241.1887855432005 562.3006667164269 252.87222850181087 6.57358690765696e-06 10306.761792561012
396.64 10549.4 1291.063 2520.840756986276 7306.77927036471 441.7141761502479 266.9503808579907 8.286029677843145e-06 10536.284592645254
396.68 10669.1 1292.029 2825.988684383257 7209.729798300831 341.98165146334685 281.59336148525904 1.0428098462577949e-05 10659.293506060792
396.72 10658.7 1293.067 3169.9783481136565 6957.368790033525 261.04435315092456 296.8070964758132 1.3103240071243268e-05 10685.19860087716
396.76 10586.7 1294.177 3556.9541646833536 6568.25042370263 196.52156384543645 312.5961354691376 1.643870439357422e-05 10634.32230413926
396.8 10498.3 1295.36 3990.7116692771874 6069.548734955816 145.94896974625246 328.9635287290257 2.059075007551091e-05 10535.172923299033
396.84 10346.6 1296.613 4474.114343427545 5493.504310743831 106.94893487819809 345.9107022531853 2.575092455511194e-05 10420.478317053683
396.88 10332.4 1297.937 5008.204937722339 4873.654819021491 77.34073809540708 363.4373315966871 3.215362566190953e-05 10322.63785858955
396.92 10297.5 1299.331 5590.938465405306 4241.5062156760505 55.201794662378255 381.54121517287587 4.0085188795854486e-05 10269.1877310018
396.96 10261.0 1300.795 6215.517997690408 3624.078474401773 38.891523018354626 400.2181478824625 4.989478640442684e-05 10278.706192887783
397.0 10460.1 1302.328 6868.451550276452 3042.489978706411 27.048720976016742 419.4617960078985 6.200747588078637e-05 10357.452107974254
397.04 10546.8 1303.932 7527.703260988895 2511.5155664098875 18.57175152723564 439.2635743976885 7.69397890138462e-05 10497.054230263493
397.08 10739.5 1305.607 8161.671920236834 2039.9098528051823 12.588975257816324 459.61252705293396 9.531832172756443e-05 10673.78337067109
397.12 10907.8 1307.355 8730.057702540817 1631.2333285513168 8.42500875210523 480.49521231257984 0.00011790185814146449 10850.211370058676
397.16 10947.4 1309.177 9187.656104011943 1284.9317115862561 5.566715728248043 501.89559391523136 0.0001456076491597165 10980.050270849328
397.2 10869.2 1311.073 9491.356100348741 997.4694769789442 3.631439015358217 523.7949392925519 0.00017954256414709442 11016.252135178158
397.24 10854.9 1313.042 9609.051371310039 763.3811001369833 2.3388839953714977 546.1717265179836 0.00022103994617143905 10920.943303000324
397.28 10615.8 1315.084 9527.524074907858 576.1619356394457 1.4872552727167283 569.0015613951018 0.00027170312828365804 10674.175098918251
397.32 10244.1 1317.198 9255.976875264834 428.966911556605 0.9336927545692615 592.2571062208 0.00033345671196666064 10278.134919253522
397.36 9769.45 1319.381 8823.556672673563 315.1174293797272 0.5787050817655401 615.9080217934128 0.0004086068708933482 9755.16123753534
397.4 9214.2 1321.63 8272.041275262083 228.4364349510068 0.35410941124211814 639.9209242588863 0.0004999121252705236 9140.753243795343
397.44 8562.23 1323.941 7646.859990629597 163.44132962586195 0.21391225301264133 664.2593583905292 0.0006106662361336113 8474.775201565237
397.48 7894.27 1326.309 6989.593553150913 115.42715727477102 0.12756818910683093 688.8837888813006 0.000744795096884621 7794.032812291188
397.52 7181.27 1328.73 6333.576581002168 80.4708722266625 0.07510134748050859 713.751611189612 0.0009069697530448034 7127.8750727356755
397.56 6544.72 1331.199 5702.56156686949 55.383429597833896 0.04364570042395227 738.8171834152315 0.0011027379625130882 6496.8069283209425
397.6 5926.46 1333.711 5111.480153998403 37.631340823845086 0.025038784185367133 764.0318805918437 0.0013386770194473091 5913.169752875297
397.64 5342.4 1336.263 4568.206653884245 25.244126363779323 0.014179228919436597 789.3441726655069 0.001622570906999265 5382.810754713358
397.68 4866.98 1338.849 4075.5213750545136 16.719329797017213 0.007925911184819973 814.6997272793519 0.0019636152191494613 4906.950321657287
397.72 4461.11 1341.468 3632.840601972609 10.93272032264217 0.0043731330596866996 840.0415383063 0.0023726537012516255 4483.821606388312
397.76 4047.63 1344.116 3237.5576674598556 7.058106131360246 0.0023816224653788907 865.3100808629373 0.0028624507037907283 4109.931098527322
397.8 3725.63 1346.79 2885.9962983241694 4.498790979732195 0.0012802061072324966 890.4434932961899 0.003448004325062561 3780.943310810524
397.84 3392.85 1349.487 2574.0435666807675 2.831041194310057 0.000679209643905884 915.3777863638624 0.004146905536393935 3492.2572203541204
397.88 3149.21 1352.207 2297.544144922645 1.7588660164432253 0.0003556601601552508 940.047079532331 0.00497974913801068 3239.3554258807176
397.92 2969.64 1354.946 2052.528542630033 1.0788169117677997 0.00018380813321820672 964.3838639877022 0.0059706029837951775 3017.99737794062
397.96 2773.21 1357.704 1835.3317690087836 0.6532545595206973 9.37525992354775e-05 988.3192916109174 0.007147542537518334 2824.3115564743584
398.0 2648.69 1360.479 1642.6429479676103 0.3905057992842551 4.719350384469049e-05 1011.7834887996728 0.008543258479007056 2654.8255330185502
398.04 2515.31 1363.271 1471.5134941700414 0.23044803205440179 2.344514550270044e-05 1034.7058936401547 0.010195745762620036 2506.460055033159
398.08 2377.84 1366.078 1319.3419242142509 0.13424831059724726 1.1494423862436652e-05 1057.01561454491 0.01214908323761957 2376.50394764742
398.12 2280.18 1368.899 1183.846735986485 0.07720130058059006 5.561309653296404e-06 1078.6418080835845 0.014454313664214884 2262.5802052456243
398.16 2190.77 1371.733 1063.034342537926 0.04382379129014934 2.6553075644212525e-06 1099.5140733509893 0.017170434692584093 2162.609412770206
398.2 2100.75 1374.581 955.1661575282446 0.02455581828062644 1.251102887605363e-06 1119.562859849647 0.020365512105689276 2074.773939959381
398.24 2028.39 1377.441 858.7270995579023 0.013581498226855988 5.81707234826723e-07 1138.7198855173503 0.02411792734855876 1997.4846850825352
398.28 1956.6 1380.313 772.3966529121167 0.0074144606062831395 2.66896085470676e-07 1156.9185612155104 0.02851777206359396 1929.3511466271932
398.32 1882.06 1383.195 695.0229444573546 0.003995213851917747 1.2083689014570778e-07 1174.0944177194554 0.0336684030078414 1869.1550259145067
398.36 1831.58 1386.089 625.5999049894567 0.002124805928561478 5.398461440300936e-08 1190.185531022208 0.03968817132512355 1815.827249042903
398.4 1773.09 1388.992 563.2473698693068 0.001115341053805006 2.3798377799554855e-08 1205.1329415916048 0.04671234066368395 1768.4281391664274
398.44 1721.93 1391.905 507.19386868692646 0.0005778244859679921 1.0352031182486534e-08 1218.8810631083034 0.054895209043913894 1726.1304048391116
398.48 1676.01 1394.828 456.7618128344363 0.0002954438411217483 4.443230518702109e-09 1231.3780761684513 0.06441244966484237 1688.2045969008368
398.52 1657.49 1397.759 411.3547856917143 0.0001490856561833909 1.8817484740408485e-09 1242.5763024634014 0.07546368596318949 1654.0067009286167
398.56 1642.88 1400.699 370.4466556948289 7.42455013825714e-05 7.863363397145856e-10 1252.4325550510557 0.08827531617143176 1622.9675603083438
398.6 1590.1 1403.648 333.57225763365193 3.6489633541657824e-05 3.2421563284418104e-10 1260.9084605124624 0.10310360232642499 1594.5838582383985
398.64 1557.39 1406.605 300.31941610260253 1.769807015338671e-05 1.3189652527882804e-10 1267.9707490419871 0.12023803811944032 1568.410420880911
398.68 1534.85 1409.57 270.3221137118969 8.47094026652865e-06 5.2942165157000285e-11 1273.5915088461884 0.14000500910876187 1544.0536360381873
398.72 1529.71 1412.542 243.25463364593728 4.001097433187925e-06 2.096690348164401e-11 1277.7484016225187 0.1627717575935945 1521.165811027168
398.76 1524.64 1415.522 218.82653058446573 1.8649242496627587e-06 8.192691884632557e-12 1280.4248363474094 0.18895066282632425 1499.4403194596339
398.8 1495.49 1418.509 196.77830559484264 8.577699650873899e-07 3.158452193981003e-12 1281.6100991155893 0.21900384516724467 1478.6074094133724
398.84 1464.75 1421.504 176.87767937994383 3.8931514356036693e-07 1.2013599094677928e-12 1281.299437330221 0.2534481002113855 1458.4305651996926
398.88 1460.99 1424.505 158.91637441390833 1.7435968281616383e-07 4.5083645804701787e-13 1279.4940971352303 0.2928601657893975 1438.703331889288
398.92 1431.82 1427.513 142.707330282689 7.70546534865022e-08 1.6691987628408715e-13 1276.201313595327 0.337882321003567 1419.2465262760743
398.96 1395.06 1430.528 128.08228824640256 3.360111121749878e-08 6.09728375971199e-14 1271.4342537535442 0.38922831205995734 1399.9057703456078
399.0 1416.78 1433.549 114.88969094074628 1.445787706747995e-08 2.197355940428601e-14 1265.2119133176798 0.4476895945357916 1380.54929386742
399.04 1399.92 1436.576 102.99285148914011 6.138268667159368e-09 7.812616681978769e-15 1257.5589683335545 0.5141418758297616 1361.0659617046626
399.08 1368.72 1439.61 92.26835333771673 2.571415718576246e-09 2.7404462285825535e-15 1248.5055837817029 0.589551934833821 1341.3634890568246
399.12 1347.35 1442.649 82.60464805537367 1.062865915733586e-09 9.483559971921015e-16 1238.0871815743951 0.6749846882858268 1321.3668143191176
399.16 1334.56 1445.694 73.9008233333483 4.3347033801208483e-10 3.237752388005605e-16 1226.344170921138 0.7716104647771365 1301.0166047196967
399.2 1302.26 1448.745 66.06551762251428 1.7442555680677188e-10 1.0905231453797893e-16 1213.321644463575 0.8807124379674608 1280.2678745242313
399.24 1268.45 1451.8 59.01596138898043 6.925098617989115e-11 3.623615850288935e-17 1199.0690439490622 1.0036941601664087 1259.0886994982782
399.28 1232.64 1454.861 52.67712795460651 2.712703720413177e-11 1.1878524783951467e-17 1183.6397995097439 1.1420871260701544 1237.4590145904476
399.32 1239.16 1457.926 46.98097940835695 1.048419095983781e-11 3.841431901781226e-18 1167.0909468364387 1.2975582840977884 1215.3694845289037
399.36 1200.59 1460.996 41.865795203034324 3.997784642249991e-12 1.2255507775791069e-18 1149.482726685013 1.4719173994468486 1192.820439287498
399.4 1156.01 1464.071 37.27557285057228 1.5040133123168349e-12 3.8572196835403565e-19 1130.878171223333 1.6671241587489984 1169.8208682326558
399.44 1142.68 1467.149 33.15949165217963 5.582488234069289e-13 1.1976220045207503e-19 1111.3426817253235 1.885294891074467 1146.387468268578
399.48 1116.77 1470.231 29.471431689779024 2.0442969290923444e-13 3.668301313478815e-20 1090.9436020462185 2.1287087641061224 1122.5437425001037
399.52 1091.27 1473.316 26.169541399426183 7.385781596001948e-14 1.1084284569365659e-20 1069.7497921745771 2.3998132976942173 1098.3191468716975
399.56 1054.85 1476.405 23.215847976916173 2.6325807142313282e-14 3.304040988836116e-21 1047.8312059604586 2.701229019825538 1073.7482829572004
399.6 1035.67 1479.496 20.575905655761396 9.257553329299618e-15 9.715742861172211e-22 1025.258476870475 3.035753072490911 1048.8701355987275
399.64 996.826 1482.591 18.218477569951354 3.2117127762813568e-15 2.8183649194021386e-22 1002.1025153267179 3.4063615572388786 1023.7273544539081
399.68 976.145 1485.688 16.11524748684803 1.0992586509076412e-15 8.065047481783556e-23 978.4341208586745 3.8162103925898228 998.3655787381124
399.72 946.963 1488.787 14.240558184089979 3.7117837999458663e-16 2.2766855561403006e-23 954.3236119412609 4.2686344382938355 972.8328045636447
399.76 905.029 1491.888 12.57117366145723 1.2364655221552115e-16 6.339917166985712e-24 929.840476016152 4.767144625030027 947.1787943026393
399.8 909.842 1494.991 11.086062735358418 4.063450538789273e-17 1.741592593534844e-24 905.0530418085991 5.315422812950845 921.4545273569083
399.84 871.404 1498.096 9.766201868807132 1.317403262020753e-17 4.719436104390868e-25 880.028175662935 5.917314089007043 895.7116916207492
399.88 844.382 1501.201 8.594395351271512 4.213573094485503e-18 1.2615729380316286e-25 854.8310032335461 6.576816201845966 870.0022147866636
399.92 831.025 1504.308 7.555111167403859 1.3294980607969608e-18 3.3266839161673485e-26 829.524657495064 7.298065824805757 844.3778344872737
399.96 802.667 1507.416 6.634331086521304 4.1383544221153926e-19 8.653382304014003e-27 804.1700536743829 8.085321333019946 818.8897060939241
400.0 766.809 1510.524 5.819413670949553 1.270772926631536e-19 2.220412834480257e-27 778.8256913695462 8.942941780564814 793.5880468210606
400.04 731.617 1513.633 5.098969044681742 3.849515726484373e-20 5.620221153435183e-28 753.5474838059637 9.875361768922033 768.5218146195675
400.08 724.925 1516.742 4.462744387719085 1.1503758733320852e-20 1.403276712384436e-28 728.3886138919851 10.8870619098023 743.7384201895065
400.12 687.65 1519.85 3.9015192289209093 3.391303617907725e-21 3.456224219864325e-29 703.399416478609 11.982534604558795 719.2834703120889
400.16 672.374 1522.959 3.4070097035390625 9.862445389261996e-22 8.397067848319171e-30 678.6272860003472 13.166244890243325 695.2005405941296
400.2 656.017 1526.066 2.971781022969023 2.8293809997917524e-22 2.0124222081897657e-30 654.1166084765964 14.442586140060719 671.5309756396261
400.24 621.409 1529.174 2.589167475450555 8.007280707289976e-23 4.757456101579663e-31 629.908716688088 15.815830454684555 648.3137146182232
400.28 602.303 1532.28 2.2531993389222182 2.2354422305129434e-23 1.109413197877038e-31 606.0418672075085 17.290073641974132 625.5851401884048
400.32 604.033 1535.384 1.9585361422774656 6.156369256516906e-24 2.551957010804336e-32 582.5512378558371 18.869174757368736 603.3789487554833
400.36 593.012 1538.488 1.7004057600313511 1.672502495995742e-24 5.790466331004278e-33 559.4689440790767 20.556690266535536 581.7260401056435
400.4 561.493 1541.59 1.474548868698549 4.4821660198146955e-25 1.2960226591096513e-33 536.8240726851393 22.35580299711789 560.6544245509557
400.44 548.559 1544.691 1.277168331892923 1.1849126938195493e-25 2.8613386138898803e-34 514.6427313525026 24.26924616808019 540.1891458524756
400.48 535.793 1547.79 1.104883115873214 3.0900126927349146e-26 6.231352160681984e-35 492.94811231423347 26.29922292388951 520.3522183539962
400.52 513.28 1550.887 0.9546863685553403 7.948917151314908e-27 1.338599065634712e-35 471.7605686312904 28.44732195669647 501.16257695654224
400.56 514.851 1553.982 0.8239073233779863 2.017101805814349e-27 2.8364344623807434e-36 451.0977014978354 30.714429972061804 482.63603879327513
400.6 486.259 1557.074 0.710176715210555 5.0491491105383655e-28 5.928541506345194e-37 430.9744570636026 33.10064194162597 464.7852757204391
400.64 445.753 1560.164 0.6113954190727061 1.2467447234530121e-28 1.2222913577567376e-37 411.4032313121266 35.6051702874422 447.6197970186415
400.68 433.665 1563.252 0.5257060440842933 3.036717005486517e-29 2.4857205276479595e-38 392.3939815990299 38.22625435419049 431.1459419973047
400.72 436.581 1566.336 0.4514672349980747 7.296205558386608e-30 4.986312360023544e-39 373.9543435270856 40.96107174319264 415.3668825052763
400.76 415.249 1569.418 0.38723045208715884 1.7292361798396435e-30 9.866321315059447e-40 356.0897519127118 43.805653300612164 400.28263566541114
400.8 376.671 1572.496 0.3317190172374793 4.042729400707679e-31 1.9256555880881455e-40 338.80356468237756 46.7548037642445 385.8900874638596
400.84 378.512 1575.571 0.2838092299574698 9.323023311204828e-32 3.707221842962324e-41 322.0971886232648 49.80203027078887 372.1830281240111
400.88 389.774 1578.643 0.2425133717817707 2.1207978355109032e-32 7.039862518633135e-42 305.9702059989972 52.939481098707844 359.15220046948684
400.92 382.622 1581.711 0.2069644313187132 4.758837526323142e-33 1.318634651913752e-42 290.42050113016825 56.157897159000356 346.78536272048734
400.96 370.725 1584.775 0.17640239503906865 1.0533199802481994e-33 2.4362877317995308e-43 275.4443861247722 59.44657883594548 335.0673673557568
401.0 348.081 1587.836 0.15016196091165607 2.2997274632530704e-34 4.439924295961104e-44 261.03672502951594 62.79337080815447 323.98025779858204
401.04 316.774 1590.893 0.12766154320937445 4.952766144894732e-35 7.981133408863933e-45 247.19105575541712 66.18466743419559 313.5033847328221
401.08 318.888 1593.945 0.10839344729200631 1.0521399270328355e-35 1.4151247910717767e-45 233.8997092099846 69.60544115358633 303.6135438108629
401.12 311.423 1596.994 0.09191510296781633 2.2047140296002166e-36 2.4749432020177554e-46 221.15392514472498 73.03929612086216 294.28513636855496
401.16 310.045 1600.038 0.07784125418075154 4.557041658141966e-37 4.269482579641649e-47 208.94396429858867 76.46854894847336 285.4903545012428
401.2 298.923 1603.077 0.06583701130172155 9.291046040205819e-38 7.264805115816616e-48 197.25921648518263 79.87433797709437 277.1993914735787
401.24 290.804 1606.113 0.05561168025554626 1.8685126569000198e-38 1.2193001400871027e-48 186.08830433542036 83.23676191722335 269.38067793289923
401.28 290.024 1609.143 0.04691329011780017 3.706604577741829e-39 2.018526464985889e-49 175.41918246607162 86.53504801769623 262.00114377388564
401.32 281.831 1612.169 0.03952374769729248 7.252775617344323e-40 3.2960568511015647e-50 165.23923189842318 89.74774912510277 255.02650477122324
401.36 269.227 1615.19 0.03325455400882357 1.399841962535171e-40 5.308729916660393e-51 155.53534960195742 92.85296811981301 248.42157227577928
401.4 246.46 1618.207 0.027943023460036086 2.66501459882632e-41 8.433765942651659e-52 146.2940330824695 95.82860727529233 242.15058338122185
401.44 239.865 1621.218 0.02344895205334209 5.0045502336123206e-42 1.3215595376480689e-52 137.5014599756911 98.65263911901013 236.17754804675457
401.48 227.943 1624.224 0.019651685961084794 9.269887625591482e-43 2.042610281754076e-53 129.14356264434252 101.3033944151924 230.46660874549602
401.52 224.025 1627.225 0.016447546493165374 1.693662778946126e-43 3.113990006987884e-54 121.2060978091323 103.75986198616798 224.98240734179345
401.56 217.53 1630.22 0.013747571764376342 3.0522604987759803e-44 4.682536587992681e-55 113.67471127372951 106.00199428730554 219.6904531327994
401.6 220.123 1633.21 0.011475539304957049 5.425722402063077e-45 6.945072211704826e-56 106.53499782923387 108.01101199895972 214.55748536749854
401.64 213.223 1636.194 0.009566237464109437 9.513362068892952e-46 1.0160225420212331e-56 99.77255644554612 109.76970044281589 209.5518231258261
401.68 212.994 1639.173 0.007963956753435222 1.645319116415637e-46 1.4660888689383944e-57 93.37304087636075 111.26269040873277 204.64369524184696
401.72 218.604 1642.146 0.006621175285237023 2.806758985441618e-47 2.086637559187194e-58 87.32220582053138 112.47671602205595 199.80554301787257
401.76 192.304 1645.113 0.0054974151990361455 4.722785006631592e-48 2.9292937400281887e-59 81.60594879564727 113.40084260806643 195.01228881891274
401.8 181.842 1648.075 0.00455824945746492 7.838420164717134e-49 4.0560885344723623e-60 76.21034789077106 114.02665812262171 190.24156426285023
401.84 174.22 1651.03 0.0037744406477372367 1.2832032834122483e-49 5.53961980988956e-61 71.12169557378962 114.3484226033556 185.47389261779296
401.88 173.938 1653.979 0.003121195464619478 2.0720403601040464e-50 7.462424795937956e-62 66.3265287350103 114.36317122462953 180.69282115510444
401.92 180.994 1656.923 0.002577520391906788 3.30016813301473e-51 9.915323850921882e-63 61.81165515359934 114.07076786720722 175.88500054119848
401.96 163.473 1659.86 0.0021256657573574898 5.184517288414689e-52 1.2994519725138822e-63 57.56417657586819 113.47390758324372 171.04020982486927
402.0 149.626 1662.791 0.0017506468260689368 8.033675856905399e-53 1.6797298119207026e-64 53.57150859597238 112.57806788183228 166.15132712463074
402.04 146.368 1665.715 0.0014398319333423237 1.2278726518860583e-53 2.1416277294574794e-65 49.821397529468044 111.39141030855309 161.2142476699545
402.08 134.034 1668.633 0.0011825888535496422 1.851078058948644e-54 2.6932296174581953e-66 46.3019344687222 109.92463527221405 156.2277523297898
402.12 122.206 1671.544 0.0009699816689043619 2.7525034954196903e-55 3.340620457260353e-67 43.00156670697765 108.19079441607504 151.19333110472158
402.16 150.884 1674.449 0.0007945113529690382 4.0370314497781992e-56 4.087001146461806e-68 39.90910671455458 106.2050659809163 146.11496720682385
402.2 143.57 1677.347 0.0006498941291177117 5.840188634573792e-57 4.931803620704147e-69 37.01373884644601 103.98449951740368 140.99888825797882
402.24 128.095 1680.238 0.0005308724141371567 8.3333860065116e-58 5.869886660447516e-70 34.30502395591988 101.54773694471244 135.85329177304646
402.28 125.294 1683.123 0.000433053821024458 1.1728579376111162e-58 6.8909027790903984e-71 31.772902083361117 98.91471730656049 130.68805244374263
402.32 109.249 1686.001 0.0003527742814669381 1.6281635573478714e-59 7.978927997866584e-72 29.40769338361444 96.10637264609657 125.51441880399248
402.36 91.212 1688.871 0.00028698186543147633 2.229352707716472e-60 9.11243710799721e-73 27.200097449073397 93.14432222437685 120.34470665531568
402.4 111.598 1691.735 0.00023313832999049004 3.0108361017752278e-61 1.0264686334561211e-73 25.14119117902017 90.05057187179811 115.19199618914827
402.44 94.576 1694.591 0.00018913582865849658 4.01072120758607e-62 1.1404533810936556e-74 23.222425339093327 86.84722462722567 110.06983910214765
402.48 91.059 1697.441 0.00015322656214521055 5.269680995280512e-63 1.2497688294207612e-75 21.43561994782018 83.55620803025806 104.99198120464038
402.52 85.634 1700.283 0.00012396345706268844 6.829236325155194e-64 1.3508332041642969e-76 19.77295862005148 80.19902253602378 99.97210511953232
402.56 82.883 1703.117 0.00010015022574535322 8.729420341787123e-65 1.4401019876614607e-77 18.22698199015552 76.7965145671848 95.02359670756607
402.6 91.973 1705.944 8.079939244889009e-05 1.1005850593792343e-65 1.514271890154689e-78 16.790580330750014 73.3686767488092 90.15933787895166
402.64 74.236 1708.764 6.50970728445959e-05 1.368630660037467e-66 1.5704827501036003e-79 15.45698547567703 69.93447692806129 85.39152750081116
402.68 71.923 1711.577 5.237346856229848e-05 1.6786991665757865e-67 1.6065002521599737e-80 14.219762149063847 66.51171669569263 80.73153121822503
402.72 72.952 1714.381 4.2078189813113414e-05 2.0308739309080547e-68 1.6208632210604205e-81 13.07279879549091 63.11691932537451 76.18976019905523
402.76 75.572 1717.178 3.375964975524287e-05 2.423349569984508e-69 1.6129819637804086e-82 12.010297999579134 59.765246348050454 71.77557810727934
402.8 52.282 1719.968 2.7047886844537484e-05 2.852145769072822e-70 1.5831784361796866e-83 11.026766576873197 56.47044139289076 67.49723501765081
402.84 52.667 1722.75 2.164026823640112e-05 3.3109259604989214e-71 1.5326644213568092e-84 10.117005411594207 53.24479945788909 63.36182650975153
402.88 45.226 1725.524 1.7289610416573804e-05 3.7909571560546925e-72 1.4634597809470786e-85 9.276099110703797 50.09915942017452 59.37527582048874
402.92 46.128 1728.289 1.3794324437592955e-05 4.281239307803795e-73 1.378258465854152e-86 8.49940553794077 47.04291735333252 55.54233668559773
402.96 46.785 1731.048 1.0990254010836597e-05 4.768819952631483e-74 1.280254672535896e-87 7.782545285794325 44.08405807612724 51.866614352175574
403.0 51.952 1733.798 8.743926648231784e-06 5.239293428446959e-75 1.1729447656964437e-88 7.121391138051021 41.22920230327375 48.35060218525142
403.04 52.293 1736.54 6.946982285159438e-06 5.677465195480304e-76 1.0599220279483759e-89 6.512057570421101 38.483666790757106 44.995731308160494
403.08 45.393 1739.274 5.5115814173350995e-06 6.0681428695729455e-77 9.44680863063697e-91 5.950890331856172 35.85153495230558 41.80243079574316
403.12 27.167 1742.0 4.3666266833656186e-06 6.396998887848478e-78 8.304449426556464e-92 5.434456144589299 33.33573555714256 38.770196068358544
403.16 20.449 1744.718 3.4546588335792683e-06 6.651437644840202e-79 7.200303256665019e-93 4.9595325565714985 30.93812728928691 35.897663300517245
403.2 28.573 1747.427 2.7293108504716237e-06 6.821394406082052e-80 6.157503147256548e-94 4.523097975864008 28.659587144179895 33.18268784935475
403.24 24.704 1750.129 2.153223238109783e-06 6.899995519940743e-81 5.193643160114043e-95 4.122321912727444 26.50010084962131 30.622424915571994
403.28 27.511 1752.822 1.6963397052543315e-06 6.88401960230869e-82 4.32068779971473e-96 3.7545554515552415 24.45885371607376 28.213410863968708
403.32 40.826 1755.507 1.3345160854445236e-06 6.774116573046201e-83 3.54524856307255e-97 3.417321971433456 22.534320539325037 25.951643845274578
403.36 47.067 1758.183 1.0483867588336494e-06 6.574763789199411e-84 2.869149843736989e-98 3.1083081310352023 20.72435339103421 23.832662570456172
403.4 26.566 1760.851 8.22442401391357e-07 6.293963400936396e-85 2.2901937578867954e-99 2.8253551306526 19.026266334897496 21.851622287992498
403.44 19.906 1763.511 6.442808754538512e-07 5.942709442252604e-86 1.8030318634867523e-100 2.5664502615407963 17.436916295526146 20.003367201347817
403.48 21.504 1766.163 5.039997375542233e-07 5.534274115623254e-87 1.4000594675641026e-101 2.3297187503126384 15.952779481105956 18.282498735418333
403.52 19.694 1768.806 3.9370438491858913e-07 5.083377801460635e-88 1.0722627061191322e-102 2.1134159038891043 14.570022918318399 16.68343921591189
403.56 0.81 1771.44 3.071104695239822e-07 4.60531493337933e-89 8.099669402808553e-104 1.9159195584976987 13.284570798471497 15.200490664079666
403.6 0.351 1774.066 2.392230297106971e-07 4.115107488576961e-90 6.034544551659481e-105 1.7357228343748377 12.092165457111921 13.827888530709789
403.64 6.984 1776.683 1.8607795241157436e-07 3.6267499869858525e-91 4.434376458130606e-106 1.571427196167669 10.988422916060147 12.559850298305768
403.68 5.458 1779.292 1.445339926111525e-07 3.152596045478404e-92 3.213891617789455e-107 1.421735817558284 9.968883007742564 11.39061896983484
403.72 4.525 1781.892 1.121057321737478e-07 2.702918818761487e-93 2.2974192236854103e-108 1.2854472473121474 9.029054177717136 10.314501537135015
403.76 8.934 1784.483 8.682963470419994e-08 2.2856585015559405e-94 1.6197925114914468e-109 1.1614493727803894 8.164453123587712 9.325902583197736
403.8 -6.565 1787.065 6.715681131190535e-08 1.9063518216011602e-95 1.1263889844334047e-110 1.0487136758689144 7.370639478419282 8.419353221445007
403.84 -0.056 1789.639 5.1867308238976565e-08 1.5682230811123395e-96 7.725507829800656e-112 0.9462897755969143 6.6432457854294285 7.589535612893651
403.88 0.0 1798.833 4.0001706626858355e-08 1.2724051538283364e-97 5.226068291641746e-113 0.8533002505977108 5.978003039413591 6.831303330013008
403.92 0.0 1801.333 3.0806625073248e-08 1.0182525475392107e-98 3.486842214913615e-114 0.7689357342756525 5.370762090411643 6.13969785549392
403.96 0.0 1793.25 2.3691368583120346e-08 8.037071295011251e-100 2.2945549081850953e-115 0.6924502747835286 4.817511217471199 5.509961515946096
404.0 0.0 1793.417 1.819349924579688e-08 6.256797403502633e-101 1.4892696383048322e-116 0.6231569515490533 4.3143901863181275 4.93754715606068
404.04 0.0 1788.917 1.3951536200651581e-08 4.804166509936534e-102 9.533595431696004e-118 0.5604237397275543 3.857701105158732 4.418124858837823
404.08 0.0 1800.083 1.0683343177737556e-08 3.6382742453309034e-103 6.01933322104594e-119 0.5036696136881701 3.4439163886619077 3.947586013033421
404.12 0.0 1806.0 8.169045978926494e-09 2.7175902391298426e-104 3.7484189528986344e-120 0.45236088045276623 3.069684132283628 3.5220450209054404
404.16 0.0 1812.083 6.237551953513019e-09 2.0020891872938988e-105 2.302267196901767e-121 0.4060077338836454 2.73183118817381 3.1378389282950074
404.2 0.0 1800.0 4.755928904106475e-09 1.4547672573418106e-106 1.3946684619608154e-122 0.3641610203536712 2.4273642206222132 2.7915252457318136
404.24 0.0 1799.0 3.621050215790317e-09 1.0425911111466435e-107 8.332852308921184e-124 0.32640920662999223 2.15346900397787 2.479878214228912
404.28 0.0 1798.167 2.7530331215312596e-09 7.369612883561859e-109 4.910476502203161e-125 0.29237554074683475 1.9075082096693823 2.1998837531692503
404.32 0.0 1806.167 2.0900934527231373e-09 5.1378952903422256e-110 2.854043839729214e-126 0.2617153967297386 1.6870179118113269 1.9487333106311588
404.36 0.0 1805.833 1.5845175092559635e-09 3.532933811429188e-111 1.636079853531893e-127 0.2341137941638608 1.4897030233248982 1.7238168190732766
404.4 0.0 1801.083 1.1995135125165666e-09 2.3960462525919476e-112 9.25028290861452e-129 0.209283083756931 1.3134318567703707 1.522714941726815
404.44 0.0 1808.75 9.067544820284502e-10 1.6027438056108512e-113 5.158364240747777e-130 0.18696079023913267 1.156229986529862 1.343190777675749
404.48 0.0 1821.667 6.844637405661661e-10 1.0574065670866802e-114 2.8371041491312643e-131 0.1669076041562688 1.0162735717612763 1.1831811766020088
404.52 0.0 1819.417 5.159255793994745e-10 6.880637248637847e-116 1.5390213752141175e-132 0.1489055143468403 0.8918822828605989 1.0407877977233648
404.56 0.0 1814.25 3.883285024912669e-10 4.415947110980788e-117 8.23417212937457e-134 0.1327560731467926 0.7815119581797663 0.9142680317148874
404.6 0.0 1820.833 2.9186820535166184e-10 2.7952933375096727e-118 4.3451119276523736e-135 0.11827878663120923 0.6837471025383447 0.8020258894614222
404.64 0.0 1830.167 2.1905306953918545e-10 1.7451751746948108e-119 2.26145294021271e-136 0.1053096224779321 0.5972933247279256 0.7026029474249108
404.68 0.0 1832.167 1.6416730262073587e-10 1.0746290181923812e-120 1.1608591432267063e-137 0.09369962832293563 0.5209697978064299 0.6146694262935328
404.72 0.0 1834.167 1.2285659591792422e-10 6.526581912773924e-122 5.8772844541325715e-139 0.08331365376645676 0.45370181353471734 0.5370154674240307
404.76 0.0 1842.333 9.180884540836409e-11 3.909493630533445e-123 2.9348028855470623e-140 0.07402916948080382 0.39451349084110965 0.46854266041372233
404.8 0.0 1831.833 6.850851390779226e-11 2.309736898234477e-124 1.4453933058227834e-141 0.0657351771646029 0.3425206877191958 0.40825586495230726
404.84 0.0 1836.417 5.104794762100317e-11 1.3458963063400782e-125 7.02098184260744e-143 0.05833120438060154 0.2969241564467807 0.35525536087843024
404.88 0.0 1850.5 3.798267013157585e-11 7.735129351649366e-127 3.363676389264939e-144 0.05172637860379364 0.25700297343811773 0.30872935207989405
404.92 0.0 1849.583 2.8220578804164132e-11 4.3846028022529557e-128 1.589406367575922e-145 0.04583857509351111 0.22210826738288383 0.26794684250461553
404.96 0.0 1863.25 2.0937234521247786e-11 2.451316790536085e-129 7.407299696112363e-147 0.040593633483667436 0.19165726252893714 0.23225089603354182
405.0 0.0 1865.917 1.5511202023862257e-11 1.3516832788819554e-130 3.404779201165892e-148 0.035924638260886925 0.16512764800103988 0.201052286277438


==> figures/data/XPS/fits/11.3-O-XPS-fit.txt <==
BE exp BG TiN N5 N4 satel N2 sum 
393.0 0.0 1324.083 0.029853818898090478 8.461092061121223e-24 2.4616028341657665e-17 0.33903064854951515 1.0318264960111001e-18 0.36888446744760567
393.04 0.0 1335.75 0.03532759772416113 3.110426750213263e-23 7.550374131802759e-17 0.3763235199532901 1.5320614454700331e-18 0.41165111767745133
393.08 0.0 1322.667 0.041753121838978176 1.1276247382220634e-22 2.284032027435179e-16 0.41746543653152635 2.2709216219681518e-18 0.45921855837050474
393.12 0.0 1322.833 0.04928626050385076 4.0314595848542397e-22 6.814314879495686e-16 0.46282470018374916 3.3603513611147657e-18 0.5121109606876006
393.16 0.0 1321.0 0.058106715566908655 1.421396447346078e-21 2.0050798022117757e-15 0.5128016963106347 4.963910562222877e-18 0.5709084118775454
393.2 0.0 1322.417 0.06842138318076793 4.942259055850806e-21 5.818805686369732e-15 0.567831361270576 7.320151194901041e-18 0.6362527444513497
393.24 0.0 1337.333 0.08046814561791883 1.6947099625707697e-20 1.6654521441787136e-14 0.6283858072848986 1.0776385866698509e-17 0.708853952902834
393.28 0.0 1317.167 0.0945201418360225 5.730957080818918e-20 4.701431053915406e-14 0.6949771117599175 1.583737973374143e-17 0.789497253595987
393.32 0.0 1302.833 0.11089057011462043 1.911275085066155e-19 1.3089745875770927e-13 0.7681602780072748 2.323543336418862e-17 0.8790508481220262
393.36 0.0 1321.0 0.12993808110602525 6.286167608040399e-19 3.594507007873617e-13 0.8485363743132107 3.4031070664028776e-17 0.9784744554195954
393.4 0.0 1319.5 0.15207282503863712 2.0390034186865413e-18 9.73550102155102e-13 0.9367558582457229 4.975743421568224e-17 1.0888286832853336
393.44 0.0 1327.417 0.17776322259696217 6.522615762589485e-18 2.600711301005583e-12 1.033522092974486 7.262698450678655e-17 1.2112853155740488
393.48 0.0 1324.75 0.2075435352020801 2.0577858190708216e-17 6.852436267742283e-12 1.1395950622174211 1.0582684798738181e-16 1.3471385974263537
393.52 0.0 1328.667 0.24202231705263164 6.402592370193853e-17 1.7808247849674245e-11 1.255795290217204 1.5394006582660763e-16 1.4978176072876441
393.56 0.0 1323.417 0.2818918383813727 1.964679485042441e-16 4.5648358268940794e-11 1.3830079728748965 2.2354531878749427e-16 1.664899811301918
393.6 0.0 1336.25 0.3279385769649304 5.9458055725134e-16 1.1541480952677118e-10 1.5221873258301086 3.2406919107966157e-16 1.8501259029104546
393.64 0.0 1338.583 0.3810548830263913 1.7746629896653737e-15 2.8782937047530616e-10 1.674361154875625 4.689951091348672e-16 2.055416038189848
393.68 0.0 1358.75 0.4422519313215729 5.22408744373726e-15 7.080286489224955e-10 1.8406356536096784 6.775750998415711e-16 2.282887585639286
393.72 0.0 1333.833 0.5126740834423491 1.5166927432458724e-14 1.7179631818698737e-09 2.0222004326666134 9.772490813022658e-16 2.5348745178269416
393.76 0.0 1346.333 0.5936147932518444 4.342909556932708e-14 4.111776540248494e-09 2.220333784225676 1.4070578988158312e-15 2.813948581589342
393.8 0.0 1334.833 0.6865341989324757 1.2264884476503558e-13 9.707408751558886e-09 2.436408184753043 2.0224495095888465e-15 3.1229423933930525
393.84 0.0 1326.167 0.793078556445193 3.4162469381937876e-13 2.2606900531790998e-08 2.6718960380929437 2.9020346221642015e-15 3.464974617145382
393.88 0.0 1339.167 0.9151016813445906 9.385164895079483e-13 5.1933616857375905e-08 2.9283756600931037 4.157065172078725e-15 3.8434773933722535
393.92 0.0 1350.833 1.054688578938739 2.5429937376245807e-12 1.1768798331280848e-07 3.207537504881277 5.9447087609238466e-15 4.262226201510549
393.96 0.0 1328.917 1.2141814568530198 6.79615717567863e-12 2.6308620165606354e-07 3.511190631758511 8.486605286207265e-15 4.725372351704538
394.0 0.0 1343.75 1.3962083292491483 1.7914324210583922e-11 5.801670348524264e-07 3.8412694103735974 1.2094760209972923e-14 5.237478319807707
394.04 0.0 1345.25 1.6037144384225355 4.657583360773047e-11 1.2621295260980522e-06 4.199840460421738 1.720760898959726e-14 5.803556161020392
394.08 0.0 1353.75 1.8399967374300465 1.1943964083533915e-10 2.7086807979740804e-06 4.58910982056867 2.4440156035957058e-14 6.429109266798978
394.12 0.0 1363.667 2.108741696969475 3.0211243483040274e-10 5.734850980858989e-06 5.011430339596359 3.465355322298241e-14 7.120177771718962
394.16 0.0 1353.833 2.4140667211967757 7.537472759666981e-10 1.1978556844167334e-05 5.469309280923026 4.905147792913638e-14 7.883387981430443
394.2 0.0 1337.833 2.7605654808229887 1.8549188264193808e-09 2.46838460241142e-05 5.965416129673946 6.931338812291404e-14 8.726006296197946
394.24 0.0 1350.583 3.153357497986776 4.5026812053589615e-09 5.018284989133963e-05 6.502590589317626 9.777842660996291e-14 9.655998274657072
394.28 0.0 1353.083 3.598142346470506 1.0781270780070606e-08 0.00010065618071617596 7.083850752567819 1.3769875973394741e-13 10.68209376600045
394.32 0.25 1353.583 4.101258863307855 2.5464004077052377e-08 0.00019919432415343535 7.712401428804392 1.9358792485379393e-13 11.813859511900597
394.36 0.25 1353.583 4.669749804198515 5.9326284582907483e-08 0.00038893219036301814 8.391642607580732 2.7169893687160535e-13 13.061781403296166
394.4 14.0 1353.583 5.311432416162219 1.3634438567725804e-07 0.0007492738006098351 9.12517803501248 3.8067928185295564e-13 14.437359861320076
394.44 18.417 1353.583 6.034975447183043 3.091029715539945e-07 0.0014242509339911825 9.916823876826827 5.324665897856381e-13 15.953223884047365
394.48 19.083 1353.584 6.849983165174004 6.912757133675553e-07 0.0026712936207937735 10.770617438681452 7.435111688941191e-13 17.623272588752705
394.52 31.999 1353.584 7.767087018503551 1.525064591809263e-06 0.004943743997874297 11.6908259110503 1.0364416091856952e-12 19.462858198617354
394.56 7.582 1353.585 8.798045638720783 3.3191040094755715e-06 0.009028172697152122 12.68195510242955 1.4423298469836381e-12 21.489032232952937
394.6 32.915 1353.585 9.955853964498557 7.126171776857575e-06 0.016269109279570426 13.748758120918561 2.00376575594524e-12 23.72088832087047
394.64 41.497 1353.586 11.25486235590862 1.5093914529418138e-05 0.028930662236321406 14.89624396040419 2.7790228799510096e-12 26.180052072466438
394.68 54.58 1353.587 12.710906671814596 3.1540262174949495e-05 0.05076850771888453 16.12968594351255 3.8476921136941145e-12 28.89139266331205
394.72 22.328 1353.589 14.341450402823309 6.502111810277383e-05 0.0879189757793669 17.454629969291485 5.318286527112714e-12 31.884064369017583
394.76 44.409 1353.591 16.165740090638202 0.00013224445566897822 0.15025667047116095 18.876902509285845 7.338488012057143e-12 35.19303151485822
394.8 64.907 1353.593 18.20497542483498 0.00026536453577958024 0.2534302074360728 20.402618291132878 1.0108927920684318e-11 38.86128928794982
394.84 50.405 1353.595 20.48249559388743 0.0005253629019168865 0.4218584339778362 22.038187604166527 1.390168619609533e-11 42.94306699494761
394.88 62.735 1353.598 23.023983683203404 0.0010262095649482296 0.6930564860488521 23.790323156846537 1.9085078551077887e-11 47.508389535682824
394.92 80.566 1353.601 25.857691163767072 0.0019777989920132127 1.1237590422895136 25.666046410856428 2.61568074231696e-11 52.64947441593118
394.96 88.895 1353.605 29.014684807375723 0.003761033945692492 1.7984097447134262 27.672693311892164 3.578821648325338e-11 58.4895488979628
395.0 101.39 1353.61 32.52911870498991 0.00705701753780884 2.8406776358812547 29.817919332081 4.888325788604943e-11 65.19477269053887
395.04 91.302 1353.615 36.43853446215285 0.013065741410735176 4.428722571277902 32.109703733907 6.665691743547186e-11 72.99002650881515
395.08 118.296 1353.621 40.78419310984244 0.023870204405512397 6.814931541548242 34.556352960531704 9.073932412731447e-11 82.17934781641863
395.12 134.54 1353.627 45.61144281189621 0.043032633574714214 10.3507459663426 37.166503052272226 1.2331369816800153e-10 93.17172446420905
395.16 137.532 1353.635 50.970127085567064 0.07655438353507983 15.516945298690992 39.949120983975625 1.6729879494538596e-10 106.51274775193606
395.2 163.606 1353.644 56.91503899653838 0.1343950565569581 22.959285241390624 42.913504813204895 2.2658974688118267e-10 122.92222410791744
395.24 185.764 1353.653 63.506427662957265 0.23283506871195975 33.52864591681742 46.069282524266974 3.0637540140934295e-10 143.33719117306
395.28 201.669 1353.664 70.8105644284967 0.39808524562206565 48.32376634316192 49.42640944846665 4.135556696406572e-10 168.9588254661609
395.32 232.99 1353.677 78.90037727020135 0.6717024396653397 68.73318181675485 52.99516413672699 5.572893769312526e-10 201.30042566390583
395.36 276.976 1353.691 87.85616342469541 1.1185649299556453 96.47112799225967 56.78614255634892 7.49712074550242e-10 242.23199890400934
395.4 336.376 1353.707 97.76639188739634 1.8383945257272958 133.5999731843137 60.810250480145314 1.0068747755364427e-09 294.0150100785895
395.44 375.607 1353.726 108.72860940853472 2.9820755315731997 182.52931917093855 65.07869393264953 1.3499693041470113e-09 359.31869804504595
395.48 458.753 1353.747 120.85046593365288 4.774294503525512 245.97952759351116 69.60296755517189 1.8069247605379686e-09 441.2072555876683
395.52 547.562 1353.771 134.25087818098623 7.54427368683773 326.89551556504824 74.39484074928342 2.4144835841027947e-09 543.0855081845701
395.56 670.784 1353.799 149.0613532905386 11.766539223242567 428.2958790674553 79.46634145643786 3.2208962068789013e-09 668.5901130408952
395.6 829.085 1353.832 165.42749831276328 18.11367171133173 553.0436761957584 84.82973743041853 4.289412017260348e-09 821.4145836545613
395.64 999.296 1353.871 183.51074583706705 27.522722729124084 703.5297418098941 90.49751485930636 5.702793415804834e-09 1005.0607252410944
395.68 1220.83 1353.917 203.49033141611812 41.276309948977136 881.2686065573677 96.48235419422844 7.56914176468369e-09 1222.5176021242605
395.72 1465.95 1353.971 225.56556476772786 61.098165924957854 1086.4222643723842 102.79710304388115 1.0029402266867285e-08 1475.8830981189806
395.76 1730.96 1354.036 249.95844419762528 89.26094030910991 1317.2888124706603 109.45474599694931 1.3267013290139683e-08 1765.9629429876118
395.8 2055.22 1354.113 276.9166724652426 128.701179591307 1569.8203735070485 116.46837123849795 1.7520289348451186e-08 2091.906596819617
395.84 2432.46 1354.205 306.717142610352 183.13251010046676 1837.2637596118636 123.85113383191437 2.3098281994310698e-08 2450.9645461776954
395.88 2803.27 1354.314 339.66997427447984 257.1430923290902 2110.0399871295153 131.61621554538624 3.040105678577868e-08 2838.4692693088728
395.92 3251.98 1354.442 376.12319496998185 356.2575092607202 2375.982720950949 139.77678111006395 3.994556649012978e-08 3248.1402063316605
395.96 3701.57 1354.594 416.4681767182463 486.9367410205862 2621.026972928926 148.34593080809896 5.239860204618839e-08 3672.777821528256
396.0 4125.81 1354.771 461.14595652235397 656.4834426690231 2830.3681655009805 157.33664930082722 6.861867727152625e-08 4105.334214061803
396.04 4558.35 1354.978 510.6545890954055 872.8145271169817 2990.0014520131817 166.7617506218234 8.970916758640222e-08 4540.232318937101
396.08 5022.87 1355.217 565.5577016114328 1144.0608140841712 3088.425964987241 176.6338192765974 1.1708559741526091e-07 4974.678300076528
396.12 5425.26 1355.492 626.4944418497947 1477.9567197277079 3118.20174656018 186.9651474094453 1.5256067995930133e-07 5409.618055699689
396.16 5849.78 1355.804 694.1910308468393 1880.9948605225643 3077.0260349743867 197.76766801947306 1.9845158633214567e-07 5849.979594561715
396.2 6282.01 1356.158 769.4741453136148 2357.344780355037 2968.076847182112 209.05288423237192 2.577149942760341e-07 6303.948657340851
396.24 6768.78 1356.557 853.28635729851 2907.575329111924 2799.540081910885 220.83179466107904 3.3411678263802953e-07 6781.233563316514
396.28 7239.5 1357.003 946.7038384755664 3527.278334140886 2583.435048283922 233.11481491815857 4.3244484775200785e-07 7290.532036250977
396.32 7815.42 1357.5 1050.9564772505335 4205.7645972609225 2334.010490966659 245.91169537604574 5.587754830694609e-07 7836.643261412936
396.36 8435.53 1358.053 1167.4504319319328 4925.0816035634925 2066.0477033277866 259.23143530612026 7.208061567051615e-07 8417.811174850138
396.4 9030.76 1358.665 1297.79291077453 5659.664294610653 1793.3713069089351 273.08219356730643 9.282704296220295e-07 9023.910706789695
396.44 9655.16 1359.34 1443.8185651685287 6376.943069983743 1527.763394155116 287.47119605621435 1.1934542824941572e-06 9635.996226557056
396.48 10206.9 1360.084 1607.6162072585473 7039.158968690705 1278.3514027572796 302.4046401757638 1.5318373829568082e-06 10227.531220414134
396.52 10769.9 1360.9 1791.5534706978021 7606.447837315868 1051.4351386050735 317.88759662775846 1.9628879695667893e-06 10767.32404520939
396.56 11263.9 1361.792 1998.2953083497066 8040.961057451698 850.6542413638591 333.9239088852515 2.5110462217116246e-06 11223.834518561562
396.6 11575.8 1362.763 2230.8095612426 8311.452903008852 677.3747955263656 350.51609075411324 3.206938421840909e-06 11570.153353738871
396.64 11814.1 1363.815 2492.3488364977957 8397.499249122888 531.1817391227096 367.665222489985 4.088873126377953e-06 11788.695051322251
396.68 11851.0 1364.951 2786.3921125134616 8292.4477602466 410.3881405426294 385.37084599460695 5.204681210355166e-06 11874.598864501979
396.72 11819.1 1366.171 3116.521373089679 8004.410006083935 312.5016232089848 403.63085967571044 6.6139743465551e-06 11837.063868672283
396.76 11697.6 1367.474 3486.197963723893 7555.05373738345 234.6148704117684 422.44141361701276 8.390911579120503e-06 11698.307993527034
396.8 11481.5 1368.859 3898.3909576034844 6976.488996642091 173.70786427246856 441.796805766764 1.0627581564563002e-05 11490.384634912389
396.84 11201.3 1370.325 4354.9983978264845 6306.9709807942145 126.8636481747586 461.68937991601956 1.3438129251064469e-05 11250.522420149606
396.88 11039.8 1371.87 4855.998739225766 5586.324969472492 91.40775348680073 482.1094263010935 1.696378078903881e-05 11015.840905449933
396.92 10793.5 1373.492 5398.2878729369895 4851.909138770636 64.98535103512516 503.04508572415415 2.1378949925948083e-05 10818.227469845855
396.96 10655.7 1375.19 5974.219338069164 4135.652453711988 45.591053448708344 524.482258146184 2.689864373445354e-05 10679.94513027469
397.0 10660.4 1376.963 6570.000043428694 3462.367153116772 31.56527145262621 546.4045167610161 3.378742604341866e-05 10610.337018546536
397.04 10686.4 1378.811 7164.318498925394 2849.2498928730156 21.568999691119735 568.7930286101328 4.237024427506358e-05 10603.930462469907
397.08 10648.8 1380.734 7727.864320902297 2306.3092919855044 14.546494276195402 591.626482844048 5.304548053605988e-05 10640.346643053525
397.12 10723.8 1382.732 8224.598128734737 1837.3936891466271 9.682904864166726 614.8810277735778 6.63006518784429e-05 10686.55581681976
397.16 10689.9 1384.804 8615.488731583313 1441.512362488646 6.361772169740798 638.5302178840702 8.273125887650078e-05 10701.89316685703
397.2 10578.7 1386.952 8864.693350083473 1114.2083800295645 4.125511421078027 662.5449720065092 0.0001030633674289911 10645.572316603992
397.24 10438.7 1389.173 8946.882846714981 848.819866576528 2.640606007226214 686.8935438470265 0.00012818060749918516 10485.23699132637
397.28 10172.2 1391.468 8853.267468054943 637.5386414077561 1.668214529106619 711.5415060718532 0.00015915638600066639 10204.015989220046
397.32 9767.84 1393.834 8593.841620458392 472.2315296066046 1.0402004068541824 736.4517491270439 0.00019729224102435874 9803.565296891136
397.36 9285.4 1396.267 8194.837485121587 345.0282424145841 0.6401647657865754 761.584495935587 0.0002441634130227549 9302.090632400957
397.4 8769.9 1398.766 7692.530093999603 248.70264043416063 0.38883716186099665 786.8973335642922 0.00030167287751865226 8728.519206832794
397.44 8169.93 1401.325 7125.920948239927 176.88505915975284 0.2330965016506204 812.345262880972 0.00037211527561153057 8115.384738897578
397.48 7523.39 1403.941 6530.693539423299 124.14591022553351 0.13790685453102494 837.8807671321747 0.0004582523953784167 7492.858581887934
397.52 6936.64 1406.609 5935.648837811402 85.98813396822442 0.08052073603319371 863.4539002619933 0.0005634021016858344 6885.1719561797545
397.56 6347.26 1409.325 5361.576475210842 58.78067404899362 0.046397097470833135 889.0123956597967 0.000691542886505861 6309.416633559988
397.6 5831.0 1412.085 4821.818976679042 39.658659070709064 0.026383010308417085 914.5017958717863 0.0008474365192000311 5776.006662068366
397.64 5328.87 1414.884 4323.675883641393 26.409502211761502 0.014804630232170109 939.8656036382546 0.0010367716190680682 5289.9668308932605
397.68 4832.45 1417.72 3870.0072039350102 17.358308518322723 0.008197845569643881 965.0454544229624 0.0012663313533865742 4852.420431053219
397.72 4435.33 1420.589 3460.6764690154296 11.261125855488855 0.004479403926304489 989.9813103871202 0.0015441888857675727 4461.92492885085
397.76 4058.6 1423.487 3093.6926298693097 7.210783028350506 0.0024151748491020027 1014.6116755296448 0.0018799346643935636 4115.519383536818
397.8 3726.25 1426.413 2766.039181553785 4.557279528745189 0.0012849153420272145 1038.8738314668133 0.0022849401497281813 3809.4738624048355
397.84 3478.22 1429.363 2474.2373788950636 2.842797561529477 0.0006745093776772017 1062.704093063694 0.002772663138577761 3539.7877166928038
397.88 3264.91 1432.336 2214.7064555935203 1.7502338132574509 0.0003493648518965653 1086.0380828602738 0.0033590004474056932 3302.498480632351
397.92 3085.67 1435.33 1983.9793678103222 1.0635250592997325 0.00017854127523596696 1108.811022956348 0.004062694373446469 3093.8581570616184
397.96 2887.99 1438.345 1778.8209446332176 0.6378105144146944 9.002372788009654e-05 1130.9580427421329 0.0049058000578161105 2910.421793713551
398.0 2752.79 1441.378 1596.2829861793023 0.3775009418378194 4.4784249966980834e-05 1152.4145005839357 0.0059142216297874885 2749.0809467109552
398.04 2589.15 1444.428 1433.7203981844207 0.22050402085136694 2.1980363080047354e-05 1173.1163173054713 0.0071183258141794565 2607.064359816921
398.08 2457.01 1447.495 1288.7844972435523 0.12710906062766644 1.0643322882869636e-05 1193.0003190503144 0.00855364253166833 2481.920489640349
398.12 2362.17 1450.577 1159.403936556547 0.07230815742758559 5.084453545140302e-06 1212.004586872492 0.01026166291049233 2371.491098333831
398.16 2278.58 1453.674 1043.759807371142 0.040591779921310724 2.3962279407625814e-06 1230.0688101885337 0.012290746051757942 2273.881502481877
398.2 2172.88 1456.784 940.2588843391719 0.02248630905948185 1.1140922845002602e-06 1247.134641040514 0.014697146841792666 2187.430709949679
398.24 2106.26 1459.908 847.5073078045629 0.012291840216120306 5.109943053067698e-07 1263.1460459687132 0.01754617807378312 2110.68319230256
398.28 2037.87 1463.044 764.285936582204 0.006630157024817916 2.3120952751349408e-07 1278.0496521816904 0.02091352111527084 2042.363132673244
398.32 1982.72 1466.192 689.5279514198344 0.00352881281027413 1.0320086363990939e-07 1291.7950846447732 0.024886700323373544 1981.3514516809419
398.36 1919.4 1469.352 622.2988986762061 0.0018531956603318324 4.544041470341195e-08 1304.3352906861237 0.029566737347656927 1926.6656093407785
398.4 1851.14 1472.523 561.7791400272125 0.0009602669165286725 1.9736776977859477e-08 1315.6268487496984 0.035070002351386825 1877.4420190659157
398.44 1830.63 1475.704 507.24855447113487 0.000490943090595932 8.456273963070456e-09 1325.630258003895 0.041530280000387436 1832.9208337065772
398.48 1785.44 1478.895 458.07328296069073 0.0002476449964730226 3.573919846606111e-09 1334.3102056470268 0.04910106878740394 1792.4328373250753
398.52 1781.65 1482.096 413.6942877834757 0.00012324751946524824 1.489936722757004e-09 1341.635808934867 0.057958132847129314 1755.3881781001992
398.56 1723.78 1485.307 373.6175020829732 6.051573681336477e-05 6.126925451809272e-10 1347.5808291885664 0.06830232583626594 1721.2666941137254
398.6 1690.89 1488.528 337.4053595809332 2.9315110638447375e-05 2.4852141731130634e-10 1352.1238553219193 0.08036270666441321 1689.609606924876
398.64 1666.58 1491.757 304.66951451873024 1.4010049427665973e-05 9.943204857477734e-11 1355.2484547508036 0.09439996682104865 1660.0123832465038
398.68 1648.17 1494.995 275.0645834769042 6.605486870897459e-06 3.9239671156572665e-11 1356.9432899088877 0.11071018870125077 1632.1185901800193
398.72 1613.84 1498.242 248.28276201098632 3.0724118018144073e-06 1.5274112245686628e-11 1357.2021989874586 0.12962895363538907 1605.6145930245073
398.76 1571.84 1501.496 224.0491888825665 1.409795411596391e-06 5.864265841972277e-12 1356.0242399360632 0.1515358172186694 1580.2249660456496
398.8 1562.74 1504.759 202.1179485769883 6.381573087767179e-07 2.2207207043219325e-12 1353.4136971969617 0.1768591679514065 1555.7085055800608
398.84 1540.3 1508.03 182.26861862852095 2.849623926836703e-07 8.294545113563448e-13 1349.380051092679 0.2060814830755743 1531.8547514892389
398.88 1540.19 1511.307 164.30328206377837 1.2552461507652314e-07 3.055662702420066e-13 1343.9379102334744 0.23974499275971706 1508.4809374155375
398.92 1479.91 1514.593 148.04393717186505 5.45438052425394e-08 1.1102696530434695e-13 1337.1069077526013 0.27845776036571446 1485.429302739376
398.96 1498.95 1517.885 133.33024699830906 2.337927379538321e-08 3.978852932941302e-14 1328.9115626030605 0.32290018235994594 1462.5647098071088
399.0 1482.57 1521.185 120.01757964793524 9.885069620752133e-09 1.4063387416983956e-14 1319.381107553159 0.3738319064251346 1439.7725191174043
399.04 1462.93 1524.491 107.97529786255157 4.122739296996446e-09 4.9025387043138894e-15 1308.5492858922082 0.432099160415329 1416.956682919298
399.08 1434.36 1527.804 97.08526259631388 1.6960706359438401e-09 1.6855734325614245e-15 1296.4541191952515 0.4986424779014992 1394.0380242711628
399.12 1410.88 1531.123 87.24052061015043 6.88253790527636e-10 5.715661694526451e-16 1283.1376487925672 0.5745047981004948 1370.9526742015064
399.16 1398.05 1534.448 78.34415058878122 2.754829869796392e-10 1.9114999471476013e-16 1268.6456538406737 0.6608399089007395 1347.650644338631
399.2 1344.89 1537.779 70.30824607485805 1.0876208147522837e-10 6.304749767658996e-17 1253.0273490929635 0.7589211914336417 1324.094516359364
399.24 1319.63 1541.116 63.05301672259378 4.2353765565065995e-11 2.0508984695568722e-17 1236.3350656194086 0.8701506131269219 1300.2582329551717
399.28 1300.21 1544.458 56.50599208766803 1.626798407860886e-11 6.5796116665665925e-18 1218.6239178238725 0.9960679033760855 1276.1259778149329
399.32 1275.78 1547.806 50.601314468651395 6.163085648157335e-12 2.081772670977781e-18 1199.951460154022 1.1383598318577408 1251.6911344545374
399.36 1253.01 1551.157 45.279109264035604 2.3029321208988347e-12 6.49591778563039e-19 1180.3773368971013 1.2988694940473386 1226.9553156551865
399.4 1207.82 1554.514 40.484922961050756 8.487472970310915e-13 1.9990296468936007e-19 1159.9629284025063 1.4796054917303585 1201.9274568552883
399.44 1175.71 1557.875 36.16922027605272 3.08521908071973e-13 6.066900257441939e-20 1138.77099697718 1.6827508782064826 1176.6229681314394
399.48 1148.26 1561.24 32.286933158856996 1.1061145143147381e-13 1.815853744324401e-20 1116.8653355633912 1.910671718554284 1151.0629404408028
399.52 1123.31 1564.608 28.79705538797061 3.911262127791159e-14 5.359926459283065e-21 1094.3104221349563 2.165925094842819 1125.2734026177698
399.56 1102.44 1567.98 25.662277348130683 1.3640581973263729e-14 1.5602650767561831e-21 1071.1710825448679 2.4512663646486477 1099.2846262576472
399.6 1073.14 1571.355 22.84865631838246 4.6918545315471904e-15 4.479166899747197e-22 1047.5121643277341 2.769655458846954 1073.1304761049635
399.64 1034.43 1574.732 20.325318227719734 1.591653287993556e-15 1.2680990590255628e-22 1023.3982237095579 3.124261981619551 1046.8478039188972
399.68 987.22 1578.113 18.064187372781518 5.325267627887672e-16 3.5404954179921465e-23 998.8932278134339 3.5184688521996472 1020.4758840384151
399.72 937.921 1581.496 16.039741051619323 1.757196343844367e-16 9.748273856486667e-24 974.0602737755308 3.9558742044114266 994.0558890315616
399.76 932.37 1584.88 14.228786460915202 5.718498062817911e-17 2.646928451390224e-24 948.9613262061355 4.440291236976998 967.6304039040277
399.8 907.567 1588.266 12.610257541342222 1.835369664911602e-17 7.087702928737821e-25 923.6569741532791 4.975745685289493 941.2429773799107
399.84 878.096 1591.654 11.165029745056335 5.809545359620782e-18 1.871611555545327e-25 898.2062084531359 5.56647056448773 914.93770876268
399.88 858.791 1595.042 9.875750947743434 1.81357284400286e-18 4.8738367146909164e-26 872.6662200854136 6.216897814898892 888.7588688480558
399.92 843.235 1598.432 8.72668694148655 5.583408985128412e-19 1.2516112827035755e-26 847.092219901295 6.931646464900481 862.7505533076821
399.96 802.345 1601.822 7.703580128616455 1.6952465195579434e-19 3.1696363794389754e-27 821.5372798517583 7.715506914013384 836.9563668943881
400.0 767.87 1605.213 6.793520195467131 5.0761301520101084e-20 7.915697448434694e-28 796.0521956248012 8.573420931407005 811.4191367516754
400.04 745.229 1608.604 5.984825681973329 1.4989828515136606e-20 1.9494272764095203e-28 770.6853703984184 9.510456963170341 786.1806530435621
400.08 733.755 1611.995 5.266935481554619 4.365381901278118e-21 4.734361138133754e-29 745.4827192337322 10.531780346928747 761.2814350622155
400.12 704.697 1615.386 4.630309408512896 1.2537391643451224e-21 1.1338370595899387e-29 720.4875934730827 11.642618045923655 736.7605209275192
400.16 672.224 1618.776 4.066337059394844 3.5509886724995033e-22 2.67777019656473e-30 695.7407243685401 12.848217538075914 712.6552789660109
400.2 663.335 1622.165 3.5672542724352456 9.918508457177828e-23 6.2363123864188205e-31 671.2801850470915 14.153799530437832 689.0012388499646
400.24 651.114 1625.553 3.1260665570421637 2.7320984237802087e-23 1.4322303507687675e-31 647.1413698221926 15.564504217353436 665.8319405965882
400.28 613.81 1628.94 2.736478924648422 7.421593641829074e-24 3.243597271624853e-32 623.356989783757 17.085330863431434 643.1787995718367
400.32 598.674 1632.326 2.3928316043785403 1.988139645231471e-24 7.243836658686004e-33 599.9570835387941 18.721070571911397 621.070985715084
400.36 592.123 1635.71 2.0900411729753556 5.2522279333851055e-25 1.5952791969838235e-33 576.9690419358818 20.476232196637756 599.5353153054949
400.4 573.324 1639.093 1.823546669059193 1.3683126654105984e-25 3.4644139761453764e-34 554.4176455803114 22.35496147367403 578.5961537230446
400.44 557.777 1642.473 1.5892602979351755 3.515364969356176e-26 7.419021316566352e-35 532.3251139384594 24.36095358762059 558.2753278240151
400.48 549.481 1645.852 1.3835223653819162 8.906293993156906e-27 1.566700473908792e-35 510.7111648338844 26.497359549297144 538.5920467485635
400.52 515.189 1649.228 1.2030601077176093 2.2251713278546017e-27 3.262470872091619e-36 489.59308315278344 28.766686946315303 519.5628302068163
400.56 499.648 1652.602 1.0449501114359694 5.482366216608444e-28 6.699269464238689e-37 468.9857976037571 31.170695836019373 501.20144355121244
400.6 500.444 1655.973 0.9065840391949155 1.3320151718160363e-28 1.3565232415700838e-37 448.9019644121895 33.71029078076968 483.5188392321541
400.64 494.825 1659.342 0.7856374002699862 3.191429599218069e-29 2.7086001659442703e-38 429.35205687168644 36.38541027687575 466.5231045488322
400.68 484.46 1662.707 0.6800411230510958 7.540407262353721e-30 5.333095249827205e-39 410.3444597249267 39.19491509739099 450.2194159453688
400.72 435.347 1666.07 0.5879557049806756 1.756856480343344e-30 1.0354508588395441e-39 391.88556740022244 42.136477351244146 434.61000045644727
400.76 443.32 1669.43 0.5077477317122332 4.036530739292736e-31 1.982413828055424e-40 373.9798851870247 45.206472350719224 419.69410526945614
400.8 444.464 1672.786 0.43796857239109116 9.145539475998726e-32 3.7425947413379564e-41 356.6301324946879 48.3998756677513 405.4679767348303
400.84 430.612 1676.138 0.37733507195099963 2.0433280823312175e-32 6.967291100497568e-42 339.83734740072424 51.71016803710861 391.9248505097838
400.88 414.429 1679.488 0.32471207430572135 4.5018731133114236e-33 1.2789890044181507e-42 323.6009917566362 55.12925101921572 379.05495485015757
400.92 388.25 1682.833 0.2790966224055262 9.780779387445778e-34 2.3151568669890585e-43 307.91905618350484 58.647376552326726 366.84552935823706
400.96 386.408 1686.175 0.2396036923902444 2.0954508167175623e-34 4.132414428541426e-44 292.78816435021434 62.25309368778083 355.2808617303854
401.0 374.405 1689.512 0.20545332959498927 4.426944088296143e-35 7.273379523516969e-45 278.2036759888874 65.93321589465144 344.34234521313385
401.04 355.988 1692.845 0.17595906399979186 9.222569804640117e-36 1.2623409859959277e-45 264.15978816112585 69.67281232325709 334.0085595483828
401.08 345.576 1696.174 0.1505174919162154 1.8946109223440273e-36 2.160350958260595e-46 250.64963434508965 73.4552263121027 324.25537814910854
401.12 327.334 1699.499 0.12859891932066583 3.838019223335043e-37 3.645677841896309e-47 237.66538096860842 77.26212419177872 315.0561040797078
401.16 319.182 1702.818 0.1097389703092323 7.666765115736912e-38 6.066494351520076e-48 225.19832106536433 81.07357706720084 306.3816371028744
401.2 304.45 1706.133 0.09353107169825715 1.510198316046329e-38 9.954100769240662e-49 213.23896477972195 84.86817773477898 298.2006735861992
401.24 317.474 1709.443 0.07961973186056938 2.933401774837561e-39 1.6105351546293428e-49 201.7771264923789 88.62319420708535 290.4799404313248
401.28 306.584 1712.749 0.06769453849313208 5.618544490616879e-40 2.569458201039349e-50 190.80200838197246 92.31476047576896 283.18446339623455
401.32 290.368 1716.049 0.05748480618315767 1.0611817873184537e-40 4.042176990887834e-51 180.3022802771425 95.91810415353613 276.2778692368618
401.36 290.739 1719.344 0.048754810401114915 1.976370896415993e-41 6.2703355036923315e-52 170.26615569128046 99.40780951687788 269.72272001855947
401.4 278.117 1722.633 0.041299549917466066 3.6296006422307564e-42 9.591073027663343e-53 160.68146396510946 102.75811325421219 263.4808767692391
401.44 282.665 1725.918 0.03494098463911488 6.572945361726298e-43 1.4465847343185554e-53 151.53571847363403 105.9432289492302 257.5138884075034
401.48 241.886 1729.197 0.029524700507532614 1.1737377269036969e-43 2.1513948746951998e-54 142.81618088186323 108.93769504832424 251.78340063069498
401.52 245.363 1732.47 0.024916957412171616 2.0667648522621438e-44 3.154970327216389e-55 134.50992145850728 111.71673983345265 246.25157824937207
401.56 226.263 1735.737 0.021002080068027153 3.5885512295189304e-45 4.562140597174773e-56 126.60387547970531 114.25665581247169 240.88153337224503
401.6 220.084 1738.999 0.01768015550095294 6.144045921187684e-46 6.504885283099422e-57 119.08489577473831 116.53517501544519 235.63775094568445
401.64 242.329 1742.254 0.0148650041952762 1.0372803079685952e-46 9.14550255973621e-58 111.93980148291098 118.5318360124288 230.48650249953505
401.68 237.996 1745.504 0.01248239510169496 1.7268052826505353e-47 1.267861593145638e-58 105.15542310638843 120.22833310288364 225.39623860437376
401.72 214.67 1748.747 0.010468477594294104 2.8346233151591745e-48 1.733132817664092e-59 98.71864395688164 121.6088381147406 220.33795054921654
401.76 197.266 1751.984 0.008768406119082264 4.58829471690039e-49 2.3360760653441882e-60 92.61643810498609 122.66028562045666 215.28549213156185
401.8 209.452 1755.215 0.007335135707635167 7.3233611588777e-50 3.1048216969632456e-61 86.83590495059535 123.37261313582735 210.21585322213033
401.84 194.143 1758.44 0.006128368752082698 1.1525825551219905e-50 4.068931035358274e-62 81.36430054041894 123.73894900019897 205.10937790936998
401.88 200.759 1761.658 0.005113635465691248 1.788691071217233e-51 5.257961633968385e-63 76.18906576442666 123.7557421056971 199.94992150558943
401.92 195.381 1764.869 0.004261492300155034 2.7371564622381438e-52 6.69957675664477e-64 71.29785156813948 123.42282938787567 194.7249424483153
401.96 176.009 1768.074 0.0035468242688001094 4.130134456818975e-53 8.417238905210468e-65 66.67854132058335 122.74343893217267 189.4255270770248
402.0 160.894 1771.273 0.0029482386468859902 6.145091450165814e-54 1.0427585159918798e-65 62.319270480169905 121.72412859708476 184.04634731590156
402.04 157.203 1774.464 0.0024475388975163147 9.01553343464181e-55 1.2737644511520065e-66 58.208443701825324 120.37466210642448 178.5855533471473
402.08 168.102 1777.648 0.002029268915601168 1.3042257287781292e-55 1.5342116746265234e-67 54.33474952866014 118.70782651912732 173.04460531670307
402.12 161.424 1780.826 0.0016803188035162291 1.8604230364499703e-56 1.822097971752839e-68 50.687172810937746 116.73919675251626 167.42804988225754
402.16 166.587 1783.996 0.001389584400532239 2.616782519047913e-57 2.1337717481314748e-69 47.255004993607955 114.48685433330157 161.74324891131005
402.2 144.758 1787.159 0.0011476736932578286 3.6292752502773835e-58 2.4638457330090304e-70 44.02785241138752 111.97106871762287 156.00006880270365
402.24 139.768 1790.315 0.0009466540451949625 4.9632703515021975e-59 2.8052263495304806e-71 40.99564272781326 109.21395031692538 150.21053969878383
402.28 133.453 1793.464 0.000779834908348806 6.692850271062649e-60 3.1492757705101026e-72 38.14862965145162 106.23908477308733 144.3884942594473
402.32 109.645 1796.605 0.0006415813264857809 8.899156725111299e-61 3.486112569177598e-73 35.477396058654314 103.07115804956729 138.54919568954807
402.36 116.011 1799.739 0.0005271541153899478 1.1667574919114881e-61 3.805043359720219e-74 32.97285564847924 99.73558157246275 132.70896437505738
402.4 140.802 1802.865 0.0004325731170155603 1.5083626771444363e-62 4.0951033449790137e-75 30.626253250853306 96.25812600923443 126.88481183320475
402.44 114.349 1805.984 0.0003545003780710549 1.9227545353254972e-63 4.345670033371964e-76 28.42916390465532 92.66457137073526 121.09408977576865
402.48 89.405 1809.095 0.00029014050501507987 2.4167640937680536e-64 4.5471034335951984e-77 26.37349081763582 88.98038002790248 115.35416098604333
402.52 110.302 1812.198 0.00023715580200582768 2.9952735835254995e-65 4.69135947296765e-78 24.451462315124097 85.23039801515624 109.68209748608234
402.56 98.957 1815.293 0.0001935941108823188 3.660412551627302e-66 4.772522426823011e-79 22.655627879585637 81.43858871416792 104.09441018786444
402.6 91.787 1818.38 0.0001578275471967012 4.4107695835729766e-67 4.7872072964205495e-80 20.978853378036412 77.6278017340163 98.6068129395999
402.64 95.29 1821.46 0.0001285005677115628 5.240696432296762e-68 4.734794002596707e-81 19.41431556918491 73.81957857884396 93.23402264859658
402.68 82.886 1824.531 0.00010448601630797521 6.139788994891307e-69 4.617470816909487e-82 17.955495977188342 70.03399556449816 87.9895960277028
402.72 80.739 1827.594 8.484798024603268e-05 7.092628592398064e-70 4.440082791838085e-83 16.596174213870302 66.28954344216584 82.88580250401638
402.76 64.768 1830.649 6.881045019762722e-05 8.078855700190261e-71 4.209799820316756e-84 15.330420826222626 62.60304233025846 77.93353196693128
402.8 59.387 1833.696 5.57309181510455e-05 9.073626172409242e-72 3.935636017006906e-85 14.152589741188844 58.98958985676043 73.14223532886743
402.84 58.016 1836.734 4.507816960892695e-05 1.004846815565057e-72 3.627865302805373e-86 13.05731037492953 55.46253987423644 68.51989532733558
402.88 69.653 1839.764 3.641363265862603e-05 1.0972518974472863e-73 3.297385900772285e-87 12.039479469039664 52.03350872314757 64.0730246058199
402.92 58.631 1842.786 2.9375738449554844e-05 1.1814079433971424e-74 2.9550882072953926e-88 11.094252711738056 48.71240577557739 59.806687863053895
402.96 53.034 1845.799 2.3666827111502332e-05 1.2542383351997558e-75 2.611276323129204e-89 10.21703619755672 45.50748487481507 55.724544739198905
403.0 65.53 1848.803 1.9042201752066955e-05 1.3129448150793569e-76 2.27518433683089e-90 9.40347777486695 42.42541328001129 51.82891009707999
403.04 50.118 1851.799 1.5300992260180267e-05 1.3551852914970562e-77 1.9546157567636467e-91 8.64945832647969 39.47135481006325 48.120828437535195
403.08 39.797 1854.786 1.2278541441520647e-05 1.379228701741504e-78 1.6557201221720118e-92 7.951083024601431 36.64906403850987 44.60015934165274
403.12 41.735 1857.765 9.840069602559702e-06 1.3840726761154168e-79 1.3829066535654868e-93 7.304672597708304 33.960988604148426 41.26567104192633
403.16 38.932 1860.735 7.875411035843408e-06 1.3695128606563832e-80 1.1388824517008519e-94 6.706754643314008 31.40837695366339 38.115139472388435
403.2 40.137 1863.696 6.294647778665763e-06 1.3361572175867797e-81 9.247934075738625e-96 6.1540550171770665 28.99138910842162 35.14545042024647
403.24 31.102 1866.648 5.024493256334342e-06 1.2853839091266034e-82 7.404402795799306e-97 5.643489326292611 26.709208335674624 32.35270268646049
403.28 28.242 1869.591 4.005301623188796e-06 1.21924683062041e-83 5.8454040621550446e-98 5.172154549956182 24.560151894123106 29.73231044938091
403.32 26.808 1872.525 3.1885983418272933e-06 1.1403378167121265e-84 4.550068509310617e-99 4.737320810284841 22.541779306944875 27.27910330582806
403.36 14.799 1875.451 2.535044283666193e-06 1.0516183992746587e-85 3.4922067295672387e-100 4.336423310915775 20.650996886046713 24.98742273200677
403.4 19.55 1878.367 2.0127598175347703e-06 9.562363103397912e-87 2.6427755582879374e-101 3.9670544600280944 18.884157484218655 22.851213957006568
403.44 3.726 1881.274 1.595947347279856e-06 8.573424854532732e-88 1.971962570948123e-102 3.626956191490621 17.23715468457568 20.864112472013645
403.48 10.828 1884.172 1.2637608838378718e-06 7.579231648518028e-89 1.4508243260084335e-103 3.314012495728365 15.705510846879505 19.019524606368755
403.52 21.023 1887.06 9.993797681717681e-07 6.606590711419181e-90 1.0524670204206699e-104 3.026242169839608 14.284458617294437 17.310701786513814
403.56 9.977 1889.94 7.892508368938603e-07 5.678199955051337e-91 7.527996412608224e-106 2.761791794616027 12.969015672014011 15.730808255880875
403.6 -0.06 1892.81 6.224693469019217e-07 4.811989782414892e-92 5.309178051892072e-107 2.518928944369142 11.754052606398924 14.272982173237413
403.64 -11.004 1895.671 4.902740246120562e-07 4.020861636304918e-93 3.69191675024677e-108 2.2960356338521546 10.634354000916126 12.930390125042305
403.68 5.728 1898.522 3.856358297962097e-07 3.3127881662656764e-94 2.5313545473082455e-109 2.091602005110808 9.604672794816514 11.696275185563152
403.72 -6.864 1901.364 3.029235521188634e-07 2.691212565391249e-95 1.7113162561213517e-110 1.9042202557581909 8.659778179568217 10.56399873824996
403.76 1.053 1904.197 2.3763229984089507e-07 2.155667796140535e-96 1.1407317999131624e-111 1.7325788089489405 7.794497288336191 9.527076334917432
403.8 1.147 1907.02 1.8616338810778465e-07 1.7025303585851716e-97 7.497432318139861e-113 1.5754567242444069 7.003751007142796 8.57920791755059
403.84 -2.5 1909.833 1.4564616797175932e-07 1.325826827398822e-98 4.858666100457778e-114 1.4317183475782012 6.282584269362187 7.714302762586556
403.88 0.0 1914.0 1.1379402397151056e-07 1.0180224593239484e-99 3.104536821472303e-115 1.3003081976499238 5.626191219600915 6.926499531044863
403.92 0.0 1906.25 8.878816451621105e-08 7.707370785526082e-101 1.9559223337215865e-116 1.1802460853133423 5.029935647523038 6.210181821624545
403.96 0.0 1897.0 6.918398343051128e-08 5.753514386142444e-102 1.215013766087592e-117 1.070622461833416 4.489367098053063 5.559989629070462
404.0 0.0 1903.0 5.383572322944998e-08 4.234849082090312e-103 7.441926382611532e-119 0.9705939913030218 4.000233063226102 4.970827108364848
404.04 0.0 1911.917 4.1835954968605545e-08 3.073407781746391e-104 4.4943190353633846e-120 0.8793793419996603 3.558487653846551 4.4378670376821665
404.08 0.0 1917.5 3.246703436881561e-08 2.199275740931694e-105 2.676187678953583e-121 0.7962551910262884 3.1602971372202924 3.9565523607136153
404.12 0.0 1904.667 2.51622232266458e-08 1.551730042007068e-106 1.571242296779261e-122 0.7205524362236478 2.802042711587938 3.522595172973809
404.16 0.0 1902.083 1.947459885115649e-08 1.079516743981489e-107 9.095853793628997e-124 0.6516526090451351 2.480320869322294 3.131973497842028
404.2 0.0 1915.833 1.5052229071192892e-08 7.404897892856367e-109 5.191792025498901e-125 0.588984481847586 2.191941680248918 2.780926177148733
404.24 0.0 1913.417 1.1618380105777283e-08 5.0082383944944597e-110 2.9218936517623237e-126 0.5320208628755073 1.933925304312161 2.4659461788060484
404.28 0.0 1906.917 8.955760810177444e-09 3.339849478257821e-111 1.6213792932723564e-127 0.4802755720873754 1.7034970197639379 2.183772600807074
404.32 0.0 1915.25 6.893999066127405e-09 2.196061688495869e-112 8.871105419972986e-129 0.43330059088773015 1.4980810295973446 1.9313816273790738
404.36 0.0 1930.25 5.2997022957652155e-09 1.4237629224697595e-113 4.785678970777514e-130 0.39068337879318904 1.3152932855339332 1.7059766696268246
404.4 0.0 1932.667 4.0685807889175444e-09 9.101355744096143e-115 2.5455515410693133e-131 0.3520443500536359 1.1529335457681267 1.5049778998903434
404.44 0.0 1904.333 3.1192151422930586e-09 5.736533547597967e-116 1.3350346792196203e-132 0.3170345032841572 1.0089768602254385 1.326011366628811
404.48 0.0 1911.917 2.3881320616883457e-09 3.56506780876872e-117 6.903595407901805e-134 0.28533319722429284 0.8815646554756658 1.1668978550880906
404.52 0.0 1933.917 1.8259197282242247e-09 2.1845431966787677e-118 3.519897859900135e-135 0.25664606582807464 0.7689955708430353 1.0256416384970297
404.56 0.0 1918.833 1.3941678741275223e-09 1.3198599268723692e-119 1.769524396873715e-136 0.23070306600151544 0.6697161778161721 0.9004192452118553
404.6 0.0 1933.583 1.0630611066828062e-09 7.86265457188929e-121 8.771111483046095e-138 0.20725665143581154 0.5823116966525604 0.7895683491514331
404.64 0.0 1923.0 8.094888667016405e-10 4.6183248955611446e-122 4.286710081837574e-139 0.18608006613300201 0.505496807159436 0.6915768741019269
404.68 0.0 1952.417 6.15563346751991e-10 2.6746902142025884e-123 2.0656884598417061e-140 0.16696575138627232 0.43810663505711744 0.6050723870589532
404.72 0.0 1946.25 4.674590571358222e-10 1.5273409949521409e-124 9.814690090281017e-142 0.14972386015354583 0.37908798108381525 0.5288118417048201
404.76 0.0 1932.083 3.545055976300533e-10 8.599472986821651e-126 4.597897064762653e-143 0.1341808729491293 0.32749084707432247 0.46167172037795734
404.8 0.0 1950.083 2.6847944943105516e-10 4.773981924363724e-127 2.1237951043687942e-144 0.12017830957397121 0.2824603016157719 0.40263861145822255
404.84 0.0 1959.083 2.0305195659280537e-10 2.613139595189713e-128 9.672450992772329e-146 0.10757153120604 0.24322871749868016 0.3508002489077721
404.88 0.0 1958.75 1.533596952609634e-10 1.4103183639264507e-129 4.3434102137970506e-147 0.09622862757723645 0.2091084039893958 0.30533703171999194
404.92 0.0 1956.417 1.1567059684956607e-10 7.504888214711685e-131 1.9230712919953563e-148 0.08602938417285352 0.17948464889538665 0.26551403318391076
404.96 0.0 1953.417 8.712487231640597e-11 3.9377090182965297e-132 8.395179525451668e-150 0.07686432459847807 0.15380917839627745 0.2306735030818804
405.0 0.0 1966.0 6.553427996221544e-11 2.0371131401029197e-133 3.6135535909369006e-151 0.06863382347013479 0.13159403661140193 0.200227860147071


==> figures/data/XPS/fits/11.6-O-XPS-fit.txt <==
BE exp BG TiN N5 N4 satel N2 sum 
393.0 0.0 1337.083 0.041014464036377624 1.718280476266574e-24 7.688288194741097e-18 0.14881673261519057 7.154251579607887e-19 0.1898311966515682
393.04 0.0 1333.25 0.048347466177260004 6.5439471049037725e-24 2.4302178355411452e-17 0.16676630764765774 1.0662992455837872e-18 0.21511377382491775
393.08 0.0 1332.583 0.05692280381764683 2.4567731907626197e-23 7.573083100689692e-17 0.18675718985732295 1.5865107882664218e-18 0.24367999367496987
393.12 0.0 1334.917 0.06693853088995802 9.092262362507691e-23 2.32656557203391e-16 0.20900608255407452 2.3564385584567545e-18 0.27594461344403276
393.16 0.0 1323.417 0.07862214288441986 3.317130657479386e-22 7.046543207942424e-16 0.2337508529898356 3.4939646383767234e-18 0.31237299587425615
393.2 0.0 1348.417 0.09223460778556793 1.1929963080412364e-21 2.1040617826412753e-15 0.261252390318711 5.1716641790685834e-18 0.353486998104281
393.24 0.0 1334.75 0.10807489646542831 4.229643546466197e-21 6.193923198970028e-15 0.2917966040992152 7.641729972502624e-18 0.3998715005646497
393.28 0.0 1324.167 0.12648506708022497 1.4782874846224092e-20 1.7976354890111196e-14 0.32569657163764376 1.1272046043031107e-17 0.45218163871788675
393.32 0.0 1335.667 0.1478559630509201 5.0933894117769214e-20 5.143628486377612e-14 0.36329484272645346 1.659830165846276e-17 0.511150805777425
393.36 0.0 1335.833 0.1726335896046044 1.7300162178114289e-19 1.4510202566267768e-13 0.40496591056392 2.4399140252398272e-17 0.5775995001686696
393.4 0.0 1342.583 0.20132623963748475 5.792837165222931e-19 4.035684390093214e-13 0.451118857856181 3.580432618879292e-17 0.6524450974940693
393.44 0.0 1323.583 0.23451244584689346 1.9121983665047465e-18 1.1066360275429933e-12 0.5022001872872739 5.245015063583335e-17 0.736712633135274
393.48 0.0 1325.333 0.2728498426939175 6.222684009887221e-18 2.9918547369110413e-12 0.5586968456973875 7.670229725089979e-17 0.8315466883942969
393.52 0.0 1335.75 0.31708502882506934 1.9963125250954138e-17 7.97496232061477e-12 0.6211394514306894 1.1197486432971668e-16 0.9382244802637337
393.56 0.0 1333.5 0.3680645281240105 6.313761629477574e-17 2.0959152658504617e-11 0.6901057343908509 1.6318619174884343e-16 1.058170262535821
393.6 0.0 1333.0 0.4267469556149393 1.968609972603565e-16 5.431007691948638e-11 0.7662241983737126 2.3740896121065584e-16 1.1929711540429624
393.64 0.0 1344.417 0.49421650303387094 6.051264171328506e-16 1.3875657554464887e-10 0.850178015228769 3.4479566445875444e-16 1.3443945184013977
393.68 0.0 1354.25 0.5716978680555973 1.833794492266585e-15 3.495410667130269e-10 0.9427091603200495 4.998936560303653e-16 1.51440702872519
393.72 0.0 1338.667 0.6605727609616715 5.478688767674184e-15 8.681994911071189e-10 1.0446227986123156 7.235103513937102e-16 1.7051955604421927
393.76 0.0 1351.833 0.7623981330132833 1.6137171628964633e-14 2.126292132161501e-09 1.1567919304958751 1.0453538508016746e-15 1.919190065635468
393.8 0.0 1348.333 0.878926282005443 4.6860460708138316e-14 5.134687584041114e-09 1.2801623061651268 1.5077644742314888e-15 2.1590885933053054
393.84 0.0 1359.833 1.012127002503193 1.3415834305800764e-13 1.2226400408704364e-08 1.4157576169825186 2.170978175107408e-15 2.427884631712248
393.88 0.0 1371.667 1.1642119611888047 3.7867321681106505e-13 2.8706664352234326e-08 1.5646849717886946 3.1205370170778594e-15 2.7288969616845455
393.92 0.0 1339.0 1.3376614916597311 1.0537829617380997e-12 6.646188117634312e-08 1.7281406655298408 4.477703305309375e-15 3.0658022236525113
393.96 0.0 1351.5 1.5352540180638379 2.8912222902591926e-12 1.5173116722234254e-07 1.9074162468910587 6.4140678236078555e-15 3.4426704166889612
394.0 0.0 1347.167 1.7600983332497289 7.820953698072414e-12 3.415827819360321e-07 2.1039048908063442 9.172003447269898e-15 3.864003565646685
394.04 0.0 1352.083 2.0156689748327565 2.0858842719344582e-11 7.583036233082519e-07 2.319108080772502 1.3093250215962005e-14 4.334777813929754
394.08 0.0 1355.25 2.3058449619372228 5.4850105599402885e-11 1.6600589951722954e-06 2.554642604820922 1.8658790748401346e-14 4.860489226872009
394.12 0.0 1360.167 2.634952176583794 1.422086963203081e-10 3.5838073525594037e-06 2.812247867766253 2.6544372527602667e-14 5.447203628299635
394.16 0.0 1363.833 3.0078096970442902 3.6353071121156575e-10 7.629820474546694e-06 3.0937935209623793 3.769767376665211e-14 6.101610848190711
394.2 0.0 1356.417 3.4297804163245096 9.162781590687356e-10 1.6019191037023823e-05 3.4012874092521965 5.344535138842626e-14 6.831083845684075
394.24 0.0 1354.583 3.9068263076100003 2.277141612422379e-09 3.3168955549801264e-05 3.7368838330587053 7.564126778417767e-14 7.643743311901472
394.28 0.0 1363.917 4.445568730500445 5.580005327111341e-09 6.773242357124627e-05 4.102892121645132 1.0687135648207492e-13 8.54852859014926
394.32 -5.445 1366.528 5.05335420772638 1.3482382672763737e-08 0.0001364093009064378 4.501785511475693 1.5073624399710746e-13 9.555276141985512
394.36 8.055 1366.528 5.738326142324156 3.212121397214599e-08 0.00027094624744732586 4.936210321265056 2.1224041663189338e-13 10.674807441958086
394.4 18.555 1366.528 6.509502990813758 7.545995394795748e-08 0.0005307910901939817 5.408995412799303 2.983271035499178e-13 11.919029270163506
394.44 11.222 1366.528 7.376863459504913 1.7480210234975513e-07 0.0010255935042250196 5.923161923840777 4.1861207127787097e-13 13.301051151652437
394.48 13.555 1366.528 8.351439349734767 3.9929031637201714e-07 0.001954556193887677 6.481933256441389 5.863884293833328e-13 14.835327561660945
394.52 36.888 1366.529 9.44541674481848 8.993932774797193e-07 0.003674114605690176 7.088745300785034 8.19999980457567e-13 16.5378370596033
394.56 42.554 1366.529 10.672246308054657 1.997727295699524e-06 0.006812389943298352 7.747256871195719 1.1447147963577848e-12 18.426317566922116
394.6 31.47 1366.53 12.046763548955427 4.375782333836534e-06 0.012459465281314407 8.461360327224918 1.59527646212386e-12 20.520587717245586
394.64 30.052 1366.531 13.58532001589178 9.451824713253689e-06 0.022478298735065388 9.235192348781947 2.2193716242998144e-12 22.843000115235725
394.68 45.717 1366.533 15.305926489623706 2.013371071257192e-05 0.04000393921173036 10.073144830016298 3.0823341547498203e-12 25.41909539256553
394.72 60.549 1366.534 17.22840938640209 4.2294925463624875e-05 0.07023095733410015 10.97987585215853 4.273515029385175e-12 28.278558490824462
394.76 60.714 1366.536 19.374581734558205 8.76228395550292e-05 0.12163320152691362 11.960320690798842 5.914891633898923e-12 31.456623249729432
394.8 53.128 1366.539 21.768430268073477 0.00017902745547423968 0.2078186407067198 13.019702808032392 8.172682056019128e-12 34.99613074427623
394.84 49.541 1366.542 24.43632038882909 0.0003607481768786526 0.35029708098559537 14.163544774609013 1.1272983921412999e-11 38.95052299261185
394.88 48.288 1366.545 27.40722099104473 0.0007169354751864212 0.582530443908046 15.397679061738717 1.5522792933472986e-11 43.3881474321822
394.92 68.784 1366.549 30.712951422079158 0.0014052608297617966 0.955741945889762 16.728258636333656 2.1338198806843034e-11 48.39835726515368
394.96 81.03 1366.553 34.38845318066754 0.002716718072554903 1.5470755928594013 18.161767287521105 2.9282138626617646e-11 54.100012779149885
395.0 95.11 1366.557 38.472089334021504 0.0051802779326199444 2.4708084342767282 19.70502960595202 4.011485243446935e-11 60.653107652222985
395.04 109.604 1366.563 43.005975078707586 0.009743001624316381 3.8934042731665746 21.3652205309485 5.4861188143488636e-11 68.27434288450185
395.08 109.764 1366.569 48.03634338791722 0.018074834421487645 6.053227940101877 23.149874373921616 7.490021381135896e-11 77.25752053643711
395.12 144.924 1366.576 53.6139502921639 0.03307566264884577 9.285670845430104 25.066893219596608 1.0208430638180452e-10 87.99959001994155
395.16 159.249 1366.584 59.79452504727582 0.059704418336114264 14.054215973613855 27.12455459957636 1.3889711480461705e-10 101.03300003894104
395.2 162.74 1366.593 66.63927127114273 0.10631125215429026 20.98752737816081 29.33151832573308 1.8866269264896698e-10 117.06462822737956
395.24 189.23 1366.603 74.21542609991506 0.18674030418255788 30.921912182592607 31.6968323636555 2.5582185362508783e-10 137.02091095060155
395.28 211.469 1366.614 82.59688555126836 0.32358931274287484 44.94739945574404 34.22993761911338 3.462966686942727e-10 162.09781193921492
395.32 243.956 1366.627 91.86490561760485 0.5531700469696683 64.45415075253968 36.94067150337276 4.679703086905283e-10 193.8128979209549
395.36 302.525 1366.642 102.10889018023424 0.9329156482228821 91.1739339978593 39.83927013580876 6.313175391699497e-10 234.05500996275651
395.4 326.674 1366.659 113.42727868153946 1.5522289841099077 127.20898569480882 42.93636903535206 8.502315984292129e-10 285.12486239666043
395.44 382.655 1366.678 125.92854866440601 2.5480546449594943 175.03787824361982 46.2430021452548 1.143106572370948e-09 349.7574836993833
395.48 488.467 1366.7 139.73235084805987 4.1267695869677326 237.4852585003896 49.77059902894714 1.5342515248602193e-09 431.11497796589856
395.52 561.942 1366.725 154.97079742818076 6.59429053215539 317.63998192786937 53.53098006849145 2.0557345609923263e-09 532.7360499587527
395.56 679.829 1366.754 171.78992784899265 10.396534717193711 418.70493992537604 57.53634949103433 2.749782963467836e-09 658.4277519853465
395.6 810.462 1366.788 190.3513804952541 16.172461214219993 543.7627841695619 61.79928604312919 3.6719011403421565e-09 812.085911925837
395.64 965.005 1366.828 210.83430370762193 24.82174738118285 695.4461413737193 66.33273112803072 4.8949133446635095e-09 997.4349235954497
395.68 1191.21 1366.874 233.43754536606065 37.5885698934608 875.5103885716856 71.14997421670793 6.514195452716909e-09 1217.6864780544292
395.72 1439.65 1366.929 258.3821671651565 56.161782828836245 1084.3231968171556 76.26463533988725 8.654432602511676e-09 1475.1317821596901
395.76 1747.67 1366.994 285.9143377919798 82.78981737601852 1320.3087654932258 81.6906444661601 1.1478331025875045e-08 1770.7035651388626
395.8 2074.6 1367.072 316.30866869304657 120.40567086079346 1579.4151224477205 87.4422175696458 1.519782769481133e-08 2103.571679586404
395.84 2438.09 1367.164 349.8720671760139 172.75324334900753 1854.7059506803794 93.53382919051482 2.008848629810187e-08 2470.865090416004
395.88 2855.81 1367.273 386.94819442141744 244.50093850651854 2136.2052702783203 99.98018129320805 2.650794977758919e-08 2867.634584525973
395.92 3293.02 1367.402 427.9226307287936 341.3219452915132 2411.1300525465904 106.7961682295452 3.491954704484501e-08 3287.170796831362
395.96 3702.53 1367.554 473.2288670779003 469.9132782664113 2664.616103658776 113.99683761890235 4.592243543068173e-08 3721.755086667912
396.0 4209.1 1367.733 523.3552607725014 637.9181635241835 2880.9644126539138 121.59734696382353 6.029001417294415e-08 4163.835183974713
396.04 4646.23 1367.941 578.8531132224321 853.7099173693738 3045.311623316703 129.61291582798188 7.901878402273072e-08 4607.487569815509
396.08 5083.15 1368.182 640.3460490223213 1125.9919646804706 3145.4863279599676 138.05877341460314 1.0339037355583652e-07 5049.883115180753
396.12 5505.29 1368.458 708.5408958549679 1463.1708145806629 3173.7024105412356 146.95010139665223 1.3505012793090762e-07 5492.364222508568
396.16 5947.39 1368.774 784.2402816232378 1872.4702886287853 3127.7169797876527 156.30197186624025 1.761064895877786e-07 5940.729522082022
396.2 6397.12 1369.131 868.3571738782384 2358.7804228566197 3011.1742051635883 166.1292802902327 2.2925642767685218e-07 6404.441082417935
396.24 6901.3 1369.533 961.9315792484342 2923.277545587554 2833.0489661747847 176.44667338110557 2.9794343592532875e-07 6894.704764689823
396.28 7378.02 1369.984 1066.1495845587933 3561.915674210264 2606.328873548306 187.26847181784075 3.8655616770214527e-07 7421.662604521761
396.32 7951.18 1370.487 1182.3648365690399 4263.971559412735 2346.2466175550467 198.6085877816062 5.006776727472196e-07 7991.191601819105
396.36 8580.2 1371.046 1312.1223922076836 5010.915708430468 2068.4396741324244 210.48043730345583 6.473975146214082e-07 8601.95821272143
396.4 9231.26 1371.665 1457.1845770269754 5775.956044911456 1787.3655307586873 222.89684745942338 8.357018674776585e-07 9243.403000992244
396.44 9905.07 1372.349 1619.5579917109308 6524.622203281147 1515.1772321739834 235.86995848942985 1.0769601174172667e-06 9895.227386732451
396.48 10552.3 1373.103 1801.5199926226303 7216.6823132468135 1261.122668087995 249.4111209623037 1.3855306484897717e-06 10528.736096305274
396.52 11132.1 1373.931 2005.6416771647362 7809.477141972106 1031.4169595814012 263.53078816012015 1.7795135192057584e-06 11110.066568657878
396.56 11620.1 1374.837 2234.8023910387205 8262.424650010993 829.4712999076057 278.2384039096007 2.2816838004320624e-06 11604.936747148604
396.6 11995.7 1375.825 2492.187716367361 8542.061900653614 656.3420747117545 293.54228614785745 2.920646647154485e-06 11984.133980801234
396.64 12258.1 1376.897 2781.2583781624826 8626.684645632364 511.27716769920397 309.4495065745115 3.732263945853158e-06 12228.669701800827
396.68 12374.1 1378.056 3105.6710466427826 8509.568935101734 392.26581947648754 325.9657668103943 4.761412885553704e-06 12333.47157279281
396.72 12269.9 1379.301 3469.1232188849117 8200.001346009141 296.5314692273721 343.0952715559883 6.064149357343975e-06 12308.751311741562
396.76 12146.7 1380.633 3875.0832630497225 7721.860059861925 220.93606225803015 360.8405993205105 7.710364057488634e-06 12178.719992200551
396.8 11902.9 1382.05 4326.35448567652 7110.100542113794 162.28618232671346 379.20257137276695 9.787036972630726e-06 11977.943791276832
396.84 11706.9 1383.551 4824.412437210315 6405.980080276802 117.54577701840758 398.18011964889877 1.2402217044931938e-05 11746.118426556643
396.88 11524.4 1385.133 5368.455966963083 5652.04518151155 83.96834267282544 417.770154439798 1.568987880456758e-05 11522.239661277135
396.92 11354.3 1386.797 5954.140365662893 4887.783790809325 59.164845631321185 437.9674327682113 1.981583724968398e-05 11339.056454687588
396.96 11240.0 1388.54 6572.0391399913615 4146.514101236148 41.12393754451178 458.7644284567133 2.4984936971615882e-05 11218.441632213671
397.0 11229.0 1390.362 7206.036084490229 3453.6966903674133 28.199446463408034 480.15120497656414 3.144977228355852e-05 11168.083457747387
397.04 11256.9 1392.262 7832.08970318808 2826.5422361196443 19.077631233108654 502.115292255997 3.952124283893742e-05 11179.824902318074
397.08 11264.7 1394.241 8418.085080294086 2274.602287865044 12.73391329051999 524.6415687133141 4.958130496234423e-05 11230.062899744269
397.12 11316.3 1396.299 8925.630631460368 1800.9730971411345 8.386146769823421 547.7121498613312 6.209834382650819e-05 11282.702087331
397.16 11255.0 1398.436 9314.401755293407 1403.7754308162414 5.449176191004085 571.3062849058019 7.7645666994491e-05 11294.932724852124
397.2 11112.4 1400.652 9548.773137942773 1077.6523550290271 3.4935571382944133 595.4002628298184 9.692370715200478e-05 11225.319409863621
397.24 10957.2 1402.945 9605.189564833141 815.1169351480833 2.20989250488098 619.967329514158 0.00012078662267480574 11042.483842786887
397.28 10690.7 1405.315 9477.741328463353 607.6614208874582 1.3792277798552943 644.9776174903999 0.0001502741007647566 10731.759744895167
397.32 10315.4 1407.759 9179.64577300961 446.5997642628994 0.849289482594735 670.3980899577615 0.00018664930116347452 10297.493103362165
397.36 9754.81 1410.275 8739.979032571035 323.65523787192495 0.5159674438704043 696.1925007090796 0.00023144403099187094 9760.342970039941
397.4 9218.81 1412.858 8197.080851933906 231.32752660218281 0.3092619331298133 722.321371610913 0.00028651241532122196 9151.039298592546
397.44 8562.33 1415.506 7591.205657030941 163.0833530052601 0.18287664944691193 748.7419892579263 0.00035409452605812377 8503.2142300381
397.48 7896.54 1418.213 6958.671463900064 113.41572423041988 0.10668592332309157 775.4084223746453 0.00043689165618595964 7847.602733320108
397.52 7275.44 1420.974 6328.538322615414 77.81274980204871 0.061399119112450065 802.2715614659952 0.000538155180052285 7208.68457115775
397.56 6702.38 1423.786 5721.666449291407 52.67026114706986 0.034858780144679094 829.2791821167272 0.0006617912260367282 6603.651413126575
397.6 6051.69 1426.643 5151.387456954555 35.174931494837274 0.01952297655207572 856.3760332102584 0.0008124837084922337 6042.958757119912
397.64 5522.21 1429.542 4624.955420057331 23.17735662609519 0.010785802612208519 883.5039511783721 0.0009958386242957269 5531.648509503036
397.68 5044.02 1432.478 4145.165290378775 15.0682307341025 0.005877875214030204 910.6020012006771 0.0012185529186364385 5070.842618741687
397.72 4583.55 1435.448 3711.798953331836 9.665609862019512 0.003159648192094999 937.6066460495095 0.0014886116677486386 4659.075857503225
397.76 4200.8 1438.45 3322.7681163358784 6.117341145696171 0.0016753161579199569 964.4519430224371 0.001815517815986733 4293.340891337985
397.8 3935.1 1441.479 2974.945698522463 3.8199520776966605 0.0008761610435978873 991.0697691186075 0.0022105592435395925 3969.8385064390536
397.84 3630.3 1444.534 2664.732725121695 2.353468142753702 0.00045194949201892413 1017.3900743017783 0.0026871185315261383 3684.47940663425
397.88 3381.8 1447.613 2388.4228281777655 1.4305593471134925 0.0002299347572705152 1043.341162355003 0.0032610314351500798 3433.1980408460745
397.92 3168.29 1450.714 2142.4220904846256 0.8579094008545154 0.00011537676248013937 1068.849998468346 0.003951000774327286 3212.134064731363
397.96 2978.91 1453.835 1923.3706399167236 0.5075805870439872 5.709809347521222e-05 1093.8425423237038 0.004779073205547527 3017.7255989987702
398.0 2818.94 1456.976 1728.2003533684922 0.29626890931805827 2.7867963410242383e-05 1118.2441050474736 0.005771187148433852 2846.746526380396
398.04 2695.61 1460.135 1554.1527722897404 0.170597925367254 1.3414063201541186e-05 1141.9797280034654 0.006957801004391414 2696.310069433641
398.08 2554.11 1463.31 1398.7734774744565 0.09690738584089299 6.36763819025128e-06 1164.9745810013726 0.008374611720513396 2563.8533468410287
398.12 2442.42 1466.501 1259.8935215654392 0.05430305421340637 2.9809249130871057e-06 1187.1543771051183 0.010063374715547477 2447.1122680804115
398.16 2357.46 1469.707 1135.6046208817343 0.03001681884573464 1.376164409214086e-06 1208.4458008515028 0.01207283719070269 2344.0925127654377
398.2 2261.32 1472.928 1024.2322015095456 0.01636692026186491 6.265107315870979e-07 1228.7769463409716 0.01445979788891919 2253.039975195178
398.24 2188.17 1476.162 924.3086941473391 0.008802786574104814 2.812666032784608e-07 1248.077761345001 0.017290307431971744 2172.4125488676127
398.28 2112.59 1479.409 834.5483881755339 0.004669963437325616 1.2451799047836074e-07 1266.280493299806 0.020641024443227268 2100.8541925877385
398.32 2038.91 1482.669 753.8244809138052 0.0024436348750849855 5.435799085024325e-08 1283.320132831879 0.02460074374008065 2037.1716581786575
398.36 1985.64 1485.94 681.1485504204222 0.001261183707219748 2.3399435164158356e-08 1299.1348502914677 0.029272113935259105 1980.3139340329321
398.4 1922.11 1489.223 615.6524435092794 0.0006419918847621912 9.932340623404047e-09 1313.6664206677092 0.03477356279944331 1929.354279741605
398.44 1876.48 1492.516 556.5724415670851 0.0003223146944413617 4.15715185684921e-09 1326.8606322238886 0.0412414496828014 1883.4746375595082
398.48 1846.1 1495.82 503.2355039764498 0.00015959547587779592 1.7156640502863675e-09 1338.6676742310142 0.04883246514106745 1841.9521702697966
398.52 1788.2 1499.135 455.0473659942509 7.793665604423827e-05 6.981599494431829e-10 1349.042499294591 0.05772629862927036 1804.1476695248252
398.56 1766.21 1502.459 411.4822680021282 3.753485966122744e-05 2.8012919794416666e-10 1357.945155962603 0.06812859567421098 1769.495590095545
398.6 1739.12 1505.792 372.0741056318239 1.7827525716204433e-05 1.1082487176585578e-10 1365.341087573287 0.08027422627282026 1737.4954852590204
398.64 1711.2 1509.134 336.40880893670584 8.35030416902807e-06 4.323011086984196e-11 1371.2013936460512 0.09443088634021907 1707.7046418194448
398.68 1697.76 1512.486 304.1177796863784 3.857096074706866e-06 1.662649616204369e-11 1375.5030505321217 0.11090305379472411 1679.7317371294077
398.72 1673.07 1515.846 274.8722367790418 1.7569436173976648e-06 6.304862188946487e-12 1378.2290885181246 0.13003632026016418 1653.2313633743765
398.76 1645.79 1519.215 248.3783394940769 7.891997563450904e-07 2.357253579469867e-12 1379.3687231070126 0.1522221183266617 1627.899285508618
398.8 1636.16 1522.592 224.37297626581625 3.495752037222388e-07 8.689371896831062e-13 1378.9174387763046 0.17790286277018202 1603.4683182544672
398.84 1606.11 1525.977 202.6201226315334 1.526904667728574e-07 3.158039293187072e-13 1376.8770241234129 0.2075775220178892 1579.7047244296548
398.88 1566.88 1529.37 182.90768599343775 6.576490083494683e-08 1.1315912330386571e-13 1373.2555579392688 0.24180763338604747 1556.4050516318575
398.92 1539.81 1532.77 165.04476695514225 2.793064201532701e-08 3.997610712746401e-14 1368.0673463921498 0.28122377212547367 1533.3933371473481
398.96 1552.49 1536.178 148.85927741158596 1.169677029042149e-08 1.3923436106451496e-14 1361.3328121406014 0.3265324800111973 1510.5186220438952
399.0 1512.41 1539.593 134.19586448524612 4.829957539861633e-09 4.7810534896028646e-15 1353.0783368149455 0.37852365401647564 1487.6527249590379
399.04 1479.98 1543.015 120.9140969963337 1.966560021779532e-09 1.618558520627841e-15 1343.3360588989253 0.4380783894353446 1464.6882342866609
399.08 1460.64 1546.443 108.88687761043833 7.894999022168766e-10 5.402034287873835e-16 1332.143629594405 0.5061772645795162 1441.5366844702123
399.12 1461.37 1549.878 97.99904928735162 3.125162293544935e-10 1.7774893523953086e-16 1319.5439297534558 0.5839090457861233 1418.126888086906
399.16 1424.76 1553.319 88.14616930114366 1.2197294872975142e-10 5.765993491273175e-17 1305.5847514040584 0.6724797818577255 1394.4034004871817
399.2 1406.48 1556.766 79.23342803964407 4.693749830075643e-11 1.8439773857400233e-17 1290.3184477702491 0.7732222461449357 1370.3250980560852
399.24 1386.78 1560.219 71.17469313039285 1.780889670489632e-11 5.8136418529645355e-18 1273.8015559908258 0.8876056722012909 1345.8638547934377
399.28 1345.49 1563.677 63.89166227067479 6.662084157665934e-12 1.8069628898221933e-18 1256.0943969680452 1.0172457152415317 1321.0033049539684
399.32 1302.44 1567.141 57.313110540246996 2.45716750244023e-12 5.536758753498252e-19 1237.2606569266145 1.1639145564839377 1295.7376820233478
399.36 1276.72 1570.61 51.37422001465832 8.935248629807126e-13 1.672494116804483e-19 1217.3669553370448 1.3295510508099888 1270.070726402514
399.4 1247.5 1574.083 46.015981228562666 3.203476792991289e-13 4.9805067947666103e-20 1196.4824038533957 1.5162708000604574 1244.0146558820193
399.44 1215.77 1577.56 41.184657511864096 1.1323366389048734e-13 1.4621091994314682e-20 1174.6781608418532 1.7263760146961482 1217.5891943684137
399.48 1181.54 1581.042 36.831304475353356 3.946069119724011e-14 4.231368922293945e-21 1152.0269859357456 1.9623650055540491 1190.8206554166532
399.52 1159.22 1584.527 32.9113379907433 1.355767478584736e-14 1.2071864076381349e-21 1128.6027988504975 2.226941125118116 1163.741077966359
399.56 1122.23 1588.016 29.384144921555155 4.5923343950832866e-15 3.3951406598275247e-22 1104.4802464384888 2.5230209542013617 1136.3874123142455
399.6 1081.24 1591.507 26.212731639371196 1.533578665364011e-15 9.413018149149239e-23 1079.73428166442 2.8537415053925437 1108.8007548091837
399.64 1056.83 1595.002 23.36340602488623 5.048931574391394e-16 2.57267827112961e-23 1054.4397578446255 3.222466189291899 1081.0256300588037
399.68 1032.83 1598.499 20.80548922234785 1.6387417083218342e-16 6.931470098547575e-24 1028.6710411302818 3.6327892636973083 1053.109319616327
399.72 1007.67 1601.999 18.511053903245724 5.243677279381884e-17 1.8409687733715657e-24 1002.5016438304036 4.088538459882992 1025.1012361935323
399.76 969.583 1605.5 16.4546862127812 1.654141899617342e-17 4.819995614373117e-25 976.0038807740292 4.593775454378349 997.0523424411888
399.8 935.746 1609.004 14.613268931282951 5.144201377601052e-18 1.2440104751579361e-25 949.2485505128061 5.152793829670768 969.0146132737598
399.84 907.574 1612.509 12.965783690700434 1.5771343088527938e-18 3.165021627777387e-26 922.3046427696825 5.770114143663416 941.0405406040462
399.88 873.069 1616.014 11.493130351085231 4.766747370635695e-19 7.93784674121373e-27 895.2390731525335 6.450475706251667 913.1826792098705
399.92 859.229 1619.521 10.177961870154494 1.4202854459134956e-19 1.96245770357063e-27 868.1164457838013 7.19882464275558 885.4932322967113
399.96 841.138 1623.029 9.004533195450387 4.1718297186010084e-20 4.782640152502249e-28 840.9988441457912 8.020297809258611 858.0236751505001
400.0 808.546 1626.537 7.958562878351522 1.2080152533623148e-20 1.1489554684618538e-28 813.9456501176807 8.920202115066711 830.8244151110988
400.04 773.622 1630.045 7.027106255800449 3.448345083532968e-21 2.720853203819322e-29 787.0133908827829 9.903988803811124 803.9444859423945
400.08 740.614 1633.553 6.198439172496913 9.703738945602552e-22 6.351434578007297e-30 760.2556131157077 10.977222248537617 777.4312745367422
400.12 716.439 1637.061 5.461951326414691 2.6918773460210274e-22 1.4615099400455211e-30 733.7227836232429 12.145542828834566 751.3302777784921
400.16 687.599 1640.568 4.808048416106799 7.361341669890551e-23 3.3150753986894254e-31 707.4622154075461 13.414623481356362 725.6848873050092
400.2 687.259 1644.074 4.228062351486362 1.984458681597486e-23 7.412167889105008e-32 681.5180179455642 14.790119550775197 700.5361998478259
400.24 661.838 1647.579 3.71416886246056 5.273614990804854e-24 1.633638019829976e-32 655.9310703369971 16.277611617964528 675.9228508174223
400.28 621.5 1651.083 3.259311903365155 1.3815099332710778e-24 3.5491450564832166e-33 630.7390158603407 17.882541048120803 651.8808688118268
400.32 616.498 1654.585 2.857134306921125 3.567605738351208e-25 7.600595545747275e-34 605.9762763908578 19.61013808559936 628.4435487833783
400.36 591.497 1658.086 2.5019141906039057 9.081864561113587e-26 1.6044497144725103e-34 581.6740850784173 21.4653424261456 605.6413416951668
400.4 560.998 1661.585 2.1885066616829443 2.2790121655888448e-26 3.33855015814483e-35 557.8605356476758 23.452716323216837 583.5017586325755
400.44 554.586 1665.081 1.9122904057108658 5.637543484905406e-27 6.847652848719561e-36 534.5606466730833 25.576350434440123 562.0492875132343
400.48 529.842 1668.575 1.6691187775128296 1.3746845111395765e-27 1.3844470762339715e-36 511.79643918966514 27.839762788518733 541.3053207556967
400.52 524.766 1672.067 1.4552750443640665 3.3043369834709284e-28 2.7590563232781484e-37 489.587026025688 30.245791452966937 521.2880925230189
400.56 514.944 1675.556 1.2674314585778732 7.829465444915135e-29 5.419923782607593e-38 467.948711285381 32.79648170888096 502.0126244528398
400.6 506.707 1679.043 1.1026118615452989 1.8287096572448326e-29 1.0494772969442428e-38 446.89509846380156 35.49296879009002 483.4906791154369
400.64 496.641 1682.526 0.9581575437473882 4.210374172373651e-30 2.003083488517066e-39 426.437205739634 38.335357518782715 465.7307208021641
400.68 458.077 1686.006 0.8316961057286143 9.555609200286174e-31 3.7685136665695115e-40 406.5835870656712 41.32260046467769 448.7378836360775
400.72 460.517 1689.483 0.7211130837105075 2.1377470958834707e-31 6.988518375526545e-41 387.34045775631046 44.45237656556638 432.5139474055874
400.76 426.126 1692.957 0.6245261206665683 4.714255041496389e-32 1.2774474985236806e-41 368.71182335508445 47.720972467100125 417.05732194285116
400.8 419.74 1696.427 0.5402614794737828 1.0247719071235668e-32 2.3016692971438693e-42 350.69961065369625 51.12316916003573 402.36304129320575
400.84 430.69 1699.893 0.4668327093411554 2.1958231409206093e-33 4.087744210986622e-43 333.30379982337155 54.65213680318859 388.42276933590125
400.88 414.062 1703.355 0.40292129023028345 4.637908438844595e-34 7.155903155082003e-44 316.5225567083272 58.2993409069106 375.22481890546806
400.92 394.769 1706.814 0.3473590925518204 9.656068591413433e-35 1.2347646999406252e-44 300.35236442180087 62.05446329878258 362.7541868131353
400.96 397.149 1710.268 0.2991125011159197 1.9816666367887416e-35 2.100109988696844e-45 284.78815347136606 65.90534148360383 350.9926074560858
401.0 370.615 1713.718 0.2572680632379989 4.008775129538153e-36 3.520765160023896e-46 269.8234297264623 69.83793012319722 339.9186279128975
401.04 354.669 1717.164 0.22101953110550554 7.99360022455757e-37 5.817928445885166e-47 255.450399623283 73.8362883779723 329.50770753236077
401.08 366.812 1720.605 0.1896561780588776 1.5711643089789984e-37 9.476219933015555e-48 241.6600920803491 77.88259675072001 319.732345009128
401.12 319.792 1724.041 0.16255227738411518 3.044024095479882e-38 1.5213757307342768e-48 228.442476673536 81.95720683334278 310.5622357842629
401.16 306.027 1727.473 0.13915764059134786 5.813273349869502e-39 2.407529455933744e-49 215.78657768985772 86.0387269620469 301.96446229249597
401.2 314.018 1730.899 0.11898912000257605 1.0943052598038414e-39 3.7552573334338365e-50 203.6805837449489 90.10414622249212 293.9037190874436
401.24 313.013 1734.32 0.10162298782713891 2.0304871415130783e-40 5.773510733755151e-51 192.11195271133263 94.12899850548669 286.34257420464644
401.28 295.931 1737.736 0.08668811079014978 3.713684226184156e-41 8.749266872943183e-52 181.06751176149803 98.08756739677163 279.24176726905984
401.32 293.353 1741.147 0.07385984582379615 6.695016590966735e-42 1.3068748748099702e-52 170.53355238163724 101.95313160116619 272.5605438286272
401.36 284.531 1744.552 0.062854588360077 1.1897050475238525e-42 1.9240939570923723e-53 160.4959202606499 105.698249372029 266.257024221039
401.4 289.298 1747.952 0.05342491039259045 2.0838523452933788e-43 2.792207854194479e-54 150.94010000155197 109.29507907564681 260.2886039875914
401.44 263.904 1751.346 0.045355230729397976 3.597771916628258e-44 3.993904809731275e-55 141.85129464214063 112.7157316107025 254.61238148357253
401.48 236.766 1754.734 0.03845796475418786 6.122635883732644e-45 5.630869749941355e-56 133.21450000671243 115.93264898259174 249.18560695405836
401.52 241.383 1758.117 0.032570105567881896 1.0270236741805478e-45 7.824928619831767e-57 125.01457394136428 118.91900196698356 243.9661460139157
401.56 246.757 1761.493 0.027550192615355438 1.698082598931185e-46 1.0717950754295711e-57 117.23630051313482 121.64909855887944 238.91294926462962
401.6 251.137 1764.863 0.02327562782742585 2.7674044852838743e-47 1.4470014034018198e-58 109.8644492770361 124.09879386811164 233.98651877297516
401.64 233.19 1768.227 0.019640302943160874 4.4455049536359205e-48 1.9255346391838283e-59 102.8838297352608 126.24589136236811 229.14936140057208
401.68 209.665 1771.585 0.016552505037960914 7.038876763832984e-49 2.525563465563314e-60 96.27934113064354 128.07052493888804 224.36641857456954
401.72 193.897 1774.936 0.013933070383168579 1.0985469543760494e-49 3.265045189127162e-61 90.03601773102854 129.55551127752997 219.60546207894168
401.76 202.219 1778.281 0.011713759618232712 1.6899198176456017e-50 4.160480296928022e-62 84.13906977291892 130.68666232332745 214.8374458558646
401.8 197.048 1781.619 0.009835829841369088 2.5623887270768644e-51 5.225411808455234e-63 78.57392024263162 131.45304857526233 210.03680464773532
401.84 206.967 1784.95 0.008248781632759812 3.82961062307732e-52 6.468741292325873e-64 73.32623768050405 131.8472051040998 205.18169156623662
401.88 181.642 1788.275 0.006909261229340319 5.641494567782744e-53 7.892974313912672e-65 68.38196519877512 131.86527384341832 200.25414830342277
401.92 183.49 1791.593 0.005780100085579341 8.191491014809496e-54 9.492545635985657e-66 63.72734590773117 131.50707762740217 195.2402036352189
401.96 169.179 1794.904 0.004829475892531535 1.1723580456483693e-54 1.1252402447856845e-66 59.3489449461729 130.77612359884355 190.12989802090897
402.0 169.293 1798.207 0.004030180800619946 1.653809227435432e-55 1.3147035929263528e-67 55.23366831297214 129.679535877591 184.91723437136378
402.04 171.746 1801.504 0.003358984111483324 2.299522750561371e-56 1.5140142252899507e-68 51.368778695584446 128.22791965198104 179.60005733167696
402.08 168.04 1804.793 0.0027960780821845088 3.1514941565228225e-57 1.7185060538997143e-69 47.74190848921731 126.43516102145922 174.17986558875873
402.12 170.257 1808.076 0.0023245967319361635 4.25717153211096e-58 1.9226077288349775e-70 44.34107019751314 124.31816887335023 168.66156366759532
402.16 164.4 1811.35 0.0019301986673672226 5.668276219094282e-59 2.1200608170918565e-71 41.154664401699044 121.89656673085418 163.0531613312206
402.2 160.549 1814.618 0.0016007059569706492 7.438844037719513e-60 2.304217624452263e-72 38.17148548039091 119.19234379357113 157.365429979919
402.24 141.372 1817.878 0.0013257919979495292 9.622410585114987e-61 2.4684011356169836e-73 35.380725257121156 116.22947526175972 151.61152631087882
402.28 128.702 1821.131 0.0010967121377762304 1.2268337122623933e-61 2.6063011064277477e-74 32.77197474684435 113.03352247245256 145.8065939314347
402.32 121.791 1824.376 0.0009060715465299079 1.5417370922637804e-62 2.7123741324684305e-75 30.335224166311722 109.63122338650217 139.9673536243604
402.36 137.137 1827.613 0.0007476254921095563 1.9096649209291e-63 2.782212578683495e-76 28.060861366849906 106.05008358161375 134.11169257395576
402.4 129.075 1830.842 0.000616107755733098 2.331447758971395e-64 2.8128482287360677e-77 25.93966884102222 102.3179771762133 128.25826212499126
402.44 109.687 1834.063 0.0005070834463926166 2.8055326382160835e-65 2.8029615214272346e-78 23.962819447755297 98.46276609715194 122.42609262835363
402.48 87.223 1837.277 0.0004168229361943177 3.327557293951855e-66 2.7529758245971824e-79 22.121870993328745 94.51194488244373 116.63423269870867
402.52 104.518 1840.482 0.00034219404943280695 3.890055606965854e-67 2.665027362136764e-80 20.40875979831394 90.49231685358409 110.90141884594746
402.56 103.988 1843.679 0.00028057000204493996 4.4823483988408114e-68 2.5428137707292344e-81 18.81579337338147 86.42970607400603 105.24578001738955
402.6 111.465 1846.868 0.00022975090952494193 5.09066402020888e-69 2.3913362466835587e-82 17.335642319657143 82.34870809729962 99.68458016786629
402.64 96.952 1850.048 0.00018789696484891705 5.6985161854587084e-70 2.2165603355122218e-83 15.961331562091653 78.27248115837834 94.23400061743484
402.68 76.112 1853.221 0.00015347163746415839 6.287343306474375e-71 2.0250273951420991e-84 14.686231017327525 74.22257821950478 88.90896270846977
402.72 77.948 1856.385 0.0001251934635866174 6.837386355000021e-72 1.8234518746558618e-85 13.504045790624536 70.21881918456857 83.7229901686567
402.76 53.127 1859.54 0.00010199519023959421 7.328754170956495e-73 1.6183386093331776e-86 12.408805989607073 66.27920166125745 78.68810964605476
402.8 52.48 1862.687 8.298920366724494e-05 7.742599821935814e-74 1.4156497209826306e-87 11.394856236093037 62.41984789311338 73.81478711841008
402.84 74.258 1865.825 6.743831968002956e-05 8.062312812365392e-75 1.2205432822627402e-88 10.456844950901404 58.654984902558944 69.11189729178002
402.88 53.713 1868.954 5.473114158777213e-05 8.274622760168054e-76 1.0371968158989849e-89 9.589713480356876 54.99695447491108 64.58672268640954
402.92 51.425 1872.075 4.4361302855405126e-05 8.370512583143792e-77 8.68719224289384e-91 8.788685127395118 51.4562493598698 60.244978848567776
402.96 52.897 1875.186 3.591000844749758e-05 8.345853683298774e-78 7.171460610166689e-92 8.049254144445767 48.04157195265085 56.09086200710506
403.0 57.294 1878.289 2.903137278403055e-05 8.201700790847623e-79 5.835060938004322e-93 7.367174739926489 44.75991172313492 52.12711549443419
403.04 33.117 1881.383 2.3440124886060483e-05 7.944217130348991e-80 4.6794244466856614e-94 6.738450145037944 41.61663776657846 48.355111351741286
403.08 33.699 1884.468 1.890131405242079e-05 7.584237306779988e-81 3.698694193552089e-95 6.159321782649457 38.61560303296098 44.77494371692449
403.12 46.873 1887.544 1.5221703526076754e-05 7.136511110203924e-82 2.8814629257611443e-96 5.626258575485694 35.75925703464864 41.38553083183786
403.16 37.222 1890.611 1.2242586186113928e-05 6.618701774560027e-83 2.21251365215196e-97 5.135946426471636 33.04876411538452 38.18472278444234
403.2 26.332 1893.668 9.833796316826204e-06 6.050233412307126e-84 1.674429580060436e-98 4.685277899987047 30.484124671903665 35.16941240568703
403.24 17.784 1896.716 7.888725821679696e-06 5.451092082521703e-85 1.2489801010530035e-99 4.271342128976049 28.06429703955027 32.33564705725214
403.28 17.745 1899.755 6.32018262534987e-06 4.840682614099004e-86 9.182301674951438e-101 3.891414969278441 25.787318073652298 29.678739363113365
403.32 22.882 1902.785 5.056954108107035e-06 4.2368299690951835e-87 6.653569666622992e-102 3.5429494192011806 23.650420770257448 27.193375246412735
403.36 30.278 1905.805 4.04095982748789e-06 3.654992087306133e-88 4.751871482615592e-103 3.2235663192943345 21.65014756682514 24.8737179270793
403.4 4.351 1908.816 3.224896012086612e-06 3.1077242279549688e-89 3.3448851269509954e-104 2.931045344410866 19.782458240049635 22.713506809356513
403.44 27.182 1911.818 2.570289806949651e-06 2.604406598211243e-90 2.3206197993758338e-105 2.663316297523209 18.042831571612346 20.70615043942536
403.48 8.94 1914.81 2.045894396337451e-06 2.1512210614603613e-91 1.5868386502651948e-106 2.418450712356841 16.426360181008132 18.84481293925937
403.52 12.541 1917.792 1.626367263941734e-06 1.751341754534362e-92 1.0694667029484516e-107 2.1946537696903174 14.927838126999058 17.12249352305664
403.56 -9.098 1920.765 1.2911832644774156e-06 1.4052902749053194e-93 7.1040698193100195e-109 1.9902565301825847 13.541841056040456 15.532098877406305
403.6 9.355 1923.728 1.0237421257813943e-06 1.1113993397426216e-94 4.651064570248591e-110 1.8037084847761127 12.2627988277662 14.06650833628444
403.64 28.235 1926.682 8.106366946404062e-07 8.663290254110977e-96 3.0012519394853703e-111 1.6335704220872336 11.0850606756525 12.718631908376429
403.68 6.541 1929.626 6.41053869802397e-07 6.655856049605652e-97 1.9087859188222575e-112 1.478507610746728 10.002953067080647 11.481461318881244
403.72 7.439 1932.561 5.062848928530414e-07 5.040028513001916e-98 1.1965102570581212e-113 1.3372832933558658 9.010830512839846 10.348114312480604
403.76 5.015 1935.485 3.993256298752213e-07 3.761575483672435e-99 7.392304000332051e-115 1.2087524875736428 8.103119643634093 9.311872530533366
403.8 9.933 1938.4 3.145507921668661e-07 2.767030758762897e-100 4.501395353701568e-116 1.091856088857059 7.27435692247288 8.366213325880732
403.84 1.694 1941.306 2.474488136135679e-07 2.0061588487606542e-101 2.701582332423718e-117 0.9856152685077025 6.519220398728019 7.504835914684535
403.88 0.0 1932.583 1.9440641159338918e-07 1.4335851249942892e-102 1.5980587133337988e-118 0.8891261599293394 5.832555934015321 6.721682288351072
403.92 0.0 1924.5 1.5253378069085297e-07 1.0096903573706176e-103 9.316879943516145e-120 0.801554825382955 5.209398343806003 6.010953321722739
403.96 0.0 1944.5 1.195229660978515e-07 7.009050790867856e-105 5.353666125005183e-121 0.722132494995983 4.6449879031862 5.367120517705149
404.0 0.0 1932.0 9.353328903357624e-08 4.79552552527156e-106 3.0320395357890444e-122 0.6501510693659533 4.134782662196443 4.784933825095686
404.04 0.0 1944.167 7.309879431687579e-08 3.233843051978082e-107 1.692470111375377e-123 0.5849588767657666 3.674467006898514 4.259425956763075
404.08 0.0 1938.75 5.705359794949269e-08 2.1493499717936144e-108 9.311282643955361e-125 0.5259566757055806 3.2599568879900263 3.785913620749205
404.12 0.0 1955.75 4.447176187169269e-08 1.4079931378146878e-109 5.0489393232373034e-126 0.47259389343530933 2.8874021205534723 3.3599960584605437
404.16 0.0 1933.0 3.461894054446696e-08 9.090732687184945e-111 2.698315459733964e-127 0.424365090864787 2.5531861372680402 2.977551262751768
404.2 0.0 1964.75 2.6913552034820705e-08 5.78498091759827e-112 1.4213041107318624e-128 0.3808066443316999 2.2539235539791798 2.634730225224432
404.24 0.0 1959.583 2.0895643545767858e-08 3.628352044290558e-113 7.378750367879345e-130 0.34149363465983673 1.9864558816717302 2.3279495372272105
404.28 0.0 1948.583 1.620196348408151e-08 2.2429578096601056e-114 3.775547485196712e-131 0.3060369340086667 1.7478456931901654 2.0538826434007955
404.32 0.0 1969.583 1.2546032254634885e-08 1.3665853087289467e-115 1.904049214606611e-132 0.274080481115567 1.5353695270267367 1.809450020688336
404.36 0.0 1978.917 9.702232887572446e-09 8.206464766917529e-117 9.46405640111379e-134 0.24529873567528918 1.3465097846336052 1.5918085300111273
404.4 0.0 1949.917 7.493129385266033e-09 4.857121360450377e-118 4.636360465758702e-135 0.21939430277133282 1.1789458522919318 1.398340162556394
404.44 0.0 1951.583 5.779372827183825e-09 2.8333814970857905e-119 2.2386056785969285e-136 0.19609571847736187 1.0305446539563492 1.226640378213084
404.48 0.0 1965.5 4.45167900879367e-09 1.6290491115281096e-120 1.0653157628161992e-137 0.17515538797198607 0.899350817867503 1.074506210291168
404.52 0.0 1965.25 3.424461857165888e-09 9.231368811472145e-122 4.9966538519135956e-139 0.15634766775505562 0.7835766172796061 0.9399242884591237
404.56 0.0 1969.417 2.630788304723537e-09 5.155853958348398e-123 2.3098307139807904e-140 0.13946708381687783 0.6815918245298679 0.821058910977534
404.6 0.0 1988.5 2.0183862096607124e-09 2.8381639202685957e-124 1.0523999902634354e-141 0.12432667788688277 0.5919135979514275 0.7162402778566965
404.64 0.0 1982.417 1.5464901625062505e-09 1.5398431679474125e-125 4.7258631019181225e-143 0.11075647417309233 0.5131965028626325 0.623952978582215
404.68 0.0 1977.833 1.1833529738138575e-09 8.234124757886149e-127 2.0916108255489307e-144 0.09860205929732806 0.44422275108907955 0.5428248115697606
404.72 0.0 1985.75 9.042852323443146e-10 4.339704153156914e-128 9.123886928193269e-146 0.08772326842859514 0.38389272817589004 0.4716159975087704
404.76 0.0 1983.5 6.901131388961381e-10 2.2542616768110717e-129 3.9226359727140936e-147 0.07799297091685906 0.3312158636094559 0.40920883521642804
404.8 0.0 1985.583 5.259671503504121e-10 1.1541170398986352e-130 1.6621685066083522e-148 0.06929594903087215 0.28530188695881653 0.3545978365156558
404.84 0.0 1983.917 4.0033186478104797e-10 5.82366654768825e-132 6.941780168261239e-150 0.06152786370323517 0.24535250180385035 0.3068803659074174
404.88 0.0 1971.5 3.043018987569451e-10 2.8963035209820443e-133 2.857361993098944e-151 0.054594301482379246 0.21065349957945498 0.2652478013661361
404.92 0.0 1990.417 2.30999948439594e-10 1.4196862489666114e-134 1.1591992989363486e-152 0.048409897184616836 0.18056732696644126 0.22897722438205803
404.96 0.0 2007.083 1.7512235122667016e-10 6.8586907239608084e-136 4.6349946280593804e-154 0.04289752702616449 0.15452611310954817 0.197423640310835
405.0 0.0 2011.667 1.3258473150405617e-10 3.2658062518613305e-137 1.826579092482963e-155 0.037987567296579344 0.13202515667135775 0.17001272410052182


==> figures/data/XPS/fits/16.5-O-XPS-fit.txt <==
BE exp BG TiN N5 N4 satel N2 sum 
393.0 0.0 1309.083 0.12126003290454322 3.0900071568204983e-24 7.980639920687762e-18 0.5194269285083053 2.689618806408887e-17 0.6406869614128485
393.04 0.0 1322.417 0.13953812098420815 1.159682874143876e-23 2.508519358421432e-17 0.5749177500974021 3.897667998169462e-17 0.7144558710816102
393.08 0.0 1306.0 0.16041375226366944 4.291218926645453e-23 7.774806881982723e-17 0.6359522726688612 5.639271416407896e-17 0.7963660249325308
393.12 0.0 1308.25 0.18423209953087036 1.5656179977276582e-22 2.3760588301970386e-16 0.7030414790875845 8.146017193800205e-17 0.8872735786184552
393.16 0.0 1316.167 0.21138076263710653 5.631923428671893e-22 7.160169559763831e-16 0.7767389058656398 1.174821663678801e-16 0.9881196685027471
393.2 0.0 1317.75 0.24229452177345234 1.9975407233462703e-21 2.127605876472802e-15 0.8576437288030595 1.6916207318833021e-16 1.0999382505765143
393.24 0.0 1306.083 0.27746056628286986 6.985616402863545e-21 6.233961839710789e-15 0.9464040283469854 2.4318602388320837e-16 1.2238645946298619
393.28 0.0 1328.917 0.3174242402958604 2.4087199711806087e-20 1.8011323354880213e-14 1.0437202410184643 3.4904298820093556e-16 1.3611444813143432
393.32 0.0 1331.583 0.36279534948828884 8.189223969463814e-20 5.1314392537227866e-14 1.150348803079707 5.001773847848106e-16 1.5131441525680476
393.36 0.0 1317.333 0.414255076453333 2.745215754245174e-19 1.441612468724182e-13 1.2671059923731953 7.156062883441279e-16 1.6813610688266731
393.4 0.0 1309.083 0.4725635555795619 9.073817376508822e-19 3.993718492349374e-13 1.3948719739779503 1.0221846285950817e-15 1.8674355295579126
393.44 0.0 1315.917 0.5385681619402561 2.9572361353329965e-18 1.0910129281396976e-12 1.534595054967531 1.4577726008981402e-15 2.0731632169088794
393.48 0.0 1321.917 0.6132125725499241 9.503138900547898e-18 2.9390702024592783e-12 1.6872961531283326 2.0756570620365103e-15 2.300508725681198
393.52 0.0 1320.833 0.6975466624564338 3.0111751929752287e-17 7.807677579673564e-12 1.8540734840031128 2.9507128121390366e-15 2.5516201464673576
393.56 0.0 1319.833 0.7927373025299627 9.40796530244407e-17 2.0453612075047718e-11 2.0361074700420616 4.1879737447284325e-15 2.828844772592482
393.6 0.0 1319.0 0.9000801305183949 2.898338348640288e-16 5.283952874115509e-11 2.234665874979528 5.934536029330611e-15 3.1347460055507685
393.64 0.0 1319.167 1.0210123720016826 8.804388693228719e-16 1.346149647709852e-10 2.4511091658078916 8.396060344927273e-15 3.4721215379441985
393.68 0.0 1325.333 1.157126793325364 2.6372374692122284e-15 3.382035130438395e-10 2.6868961038647017 1.1859610908722369e-14 3.844022897528284
393.72 0.0 1330.667 1.3101868744819498 7.789371868338787e-15 8.37950401695833e-10 2.9435895655958824 1.6725210422556663e-14 4.253776440915807
393.76 0.0 1325.833 1.4821432962991277 2.2686222330189064e-14 2.0474777252268904e-09 3.222862592507315 2.3549362369630858e-14 4.705005890853967
393.8 0.0 1305.083 1.675151843235682 6.515263242434302e-14 4.9338526157494865e-09 3.526504668636367 3.310497633020106e-14 5.201656516806
393.84 0.0 1329.917 1.891592830667254 1.8450808490470388e-13 1.1725325710662671e-08 3.8564282225799094 4.6463736762663486e-14 5.74802106497272
393.88 0.0 1324.25 2.1340921738628515 5.15247890928741e-13 2.7481552853969128e-08 4.214675349713081 6.510912639763872e-14 6.348767551058066
393.92 0.0 1342.5 2.405544224976024 1.4188559375766032e-12 6.352450702679106e-08 4.6034247486610775 9.109124623295519e-14 7.008969037163118
393.96 0.0 1333.5 2.7091365144767785 3.85288143773145e-12 1.4482092463907054e-07 5.024998864426109 1.2723852406111552e-13 7.734135523727793
394.0 0.0 1343.5 3.0483765446149937 1.0317213091629181e-11 3.256250732007998e-07 5.481871228731177 1.7744671712997138e-13 8.530248098981739
394.04 0.0 1343.0 3.427120794925278 2.7244125118070847e-11 7.221171251708291e-07 5.9766739861676355 2.470727496733908e-13 9.40379550323753
394.08 0.0 1323.417 3.8496061136515562 7.094495112169692e-11 1.579456827767703e-06 6.512205592628061 3.4347048946518174e-13 10.361813285807733
394.12 0.0 1331.833 4.320483684463819 1.8218511761397314e-10 3.4074184197787843e-06 7.09143867021339 4.767183621124387e-13 11.41192576227829
394.16 0.0 1327.583 4.844855775237173 4.613726629324159e-10 7.25050598282172e-06 7.717528000363294 6.606057877289903e-13 12.562391026568484
394.2 0.0 1338.167 5.42831549526566 1.1522410240151491e-09 1.5217528603298356e-05 8.393818634382413 9.13968199245665e-13 13.822149348329832
394.24 0.0 1359.667 6.076989809369028 2.837869775344958e-09 3.150365927005554e-05 9.123854097754094 1.262490702935525e-12 15.200875413621525
394.28 0.0 1344.667 6.797586082339638 6.892941207847335e-09 6.43320401165879e-05 9.911384661699115 1.7411406827560925e-12 16.70903508297355
394.32 -0.833 1343.333 7.597442455541694 1.6511449298463602e-08 0.00012958411444675638 10.760375652378253 2.3974429924837927e-12 18.35794770854824
394.36 -0.5 1343.333 8.484582389601671 3.9006776119478485e-08 0.00025747987231321956 11.675015764818998 3.2958819576260178e-12 20.159855673303056
394.4 21.084 1343.333 9.467773743786754 9.088142056762775e-08 0.0005046742337860955 12.65972534527602 4.523807618565243e-12 22.128003854182502
394.44 25.667 1343.333 10.556592804351306 2.0883174133691497e-07 0.000975809047403315 13.719164602107316 6.199346515220366e-12 24.276733424343966
394.48 19.333 1343.334 11.761493721723026 4.7327183879924425e-07 0.0018612907576573004 14.858241701489144 8.48197897765409e-12 26.62159718725015
394.52 19.333 1343.334 13.093883870831073 1.057850271757526e-06 0.0035024290896361276 16.082120700423697 1.1586657199069906e-11 29.179508058206263
394.56 20.832 1343.335 14.56620571106513 2.332083018406979e-06 0.006501904087657496 17.39622926539942 1.5802616673480455e-11 31.96893921265103
394.6 36.664 1343.336 16.192025793600898 5.070808525848467e-06 0.011907988186582005 18.80626612085485 2.1518397709816624e-11 35.01020497347237
394.64 37.413 1343.337 17.986131645573103 1.08750487973371e-05 0.021516597942938503 20.31820816731357 2.9255069259664894e-11 38.32586728590766
394.68 45.412 1343.338 19.964637354272508 2.3004546662305343e-05 0.038358099476866185 21.93831720455955 3.9710267127514464e-11 41.9413356628953
394.72 42.077 1343.34 22.145098782195824 4.799903954438668e-05 0.06746830674727936 23.67314619065198 5.381646504040446e-11 45.88576127868845
394.76 53.575 1343.342 24.54663946762274 9.878614542332357e-05 0.11708811159981176 25.52954496298692 7.281794421939048e-11 50.193371328427716
394.8 43.739 1343.344 27.19008840774202 0.00020054538108852486 0.20049659064940428 27.514665342835155 9.837228432358061e-11 54.90545088670604
394.84 50.82 1343.347 30.09813108531231 0.00040159769767779847 0.3387607887224081 29.635965539993336 1.326839544022203e-10 60.07325901185842
394.88 62.9 1343.35 33.29547528898027 0.0007933060665396999 0.5647830540159384 31.90121376948209 1.786798495033511e-10 65.76226541872352
394.92 87.396 1343.354 36.8090334951868 0.0015458619885895509 0.9291428264450852 34.31849098726663 2.4023954013435177e-10 72.05821317112735
394.96 88.392 1343.358 40.66812383149694 0.0029716023771917594 1.5083592482233932 36.896192647356564 3.2249675964917054e-10 79.07564732977659
395.0 104.304 1343.363 44.90469193188461 0.005635216928708361 2.4163330148265993 39.64302937783506 4.322334790014492e-10 86.96968954190721
395.04 110.381 1343.369 49.55355633080086 0.010542430121390653 3.8198413872109422 42.568026468743334 5.783940999436257e-10 95.95196661745491
395.08 126.207 1343.376 54.65268043229092 0.01945769539138132 5.959029453359068 45.680522060384384 7.727552032963142e-10 106.3116896421985
395.12 136.034 1343.383 60.24347454124003 0.035430174034169815 9.173821032588636 48.99016391623593 1.0307963796073403e-09 118.44288966512957
395.16 154.441 1343.392 66.3711319666095 0.06364982315558136 13.937007608581231 52.50690466060569 1.372830524466408e-09 132.87869406032482
395.2 179.599 1343.401 73.08500381335486 0.11281688095673968 20.894393431941285 56.24099535753928 1.8254683254527447e-09 150.33320948561763
395.24 207.087 1343.413 80.43901778392618 0.19729448841621816 30.911699050853983 60.20297730398375 2.4235124091210547e-09 171.75098862960365
395.28 223.075 1343.425 88.49214712861516 0.34043232040401566 45.12686972517241 64.4036719072073 3.212402885997917e-09 198.3631210846113
395.32 250.893 1343.44 97.30893683587564 0.579605448049873 65.00492260951897 68.85416851418582 4.251369237668767e-09 231.74763341188168
395.36 305.127 1343.456 106.96009525981975 0.9737121913119738 92.39044514556586 73.5658100584345 5.6174853818554764e-09 273.89006266074955
395.4 337.359 1343.474 117.52316067010467 1.6141186803002563 129.55032409020956 78.55017638879569 7.41087749709995e-09 327.23777983682106
395.44 419.087 1343.496 129.0832537068478 2.6403206052020383 179.1963203686954 83.81906514395384 9.7614004691959e-09 394.7389598344605
395.48 520.397 1343.52 141.73392846513866 4.261897617836468 244.4739171442629 89.38447003670166 1.283718194517486e-08 479.8542132767769
395.52 620.785 1343.548 155.57813695890235 6.78863053185006 328.900848236427 95.25855641338525 1.6855537020671637e-08 586.5261721574202
395.56 727.502 1343.581 170.7293240642217 10.670881888412412 436.2365026527569 101.45363395600121 2.2096886546213053e-08 719.0903425834891
395.6 883.463 1343.62 187.31267276647858 16.552425865538968 570.2629600767193 107.98212639775811 2.892247405023909e-08 882.1101851354174
395.64 1040.92 1343.665 205.46652268554953 25.33774229636092 734.4610743824677 114.85653812777214 3.779687784154578e-08 1080.1218775299471
395.68 1300.45 1343.718 225.34398848014166 38.275217885015834 931.5724745266126 122.08941756634891 4.931656512143638e-08 1317.2810985074357
395.72 1598.39 1343.781 247.11480888911777 57.05655278743351 1163.0524605630571 129.6933171997707 6.424604504551075e-08 1596.917139503625
395.76 1923.14 1343.856 270.9674618990965 83.93076099050742 1428.441111301995 137.68075017290818 8.35635611557508e-08 1921.0200844480705
395.8 2267.39 1343.945 297.1115868589661 121.82828754953816 1724.7108460077607 146.06414334862055 1.0851873684600826e-07 2289.7148638734043
395.84 2692.86 1344.052 325.78076029059264 174.48678628264074 2045.685874182494 154.85578675564082 1.4070517034301951e-07 2700.8092076520734
395.88 3157.24 1344.179 357.2356786122134 246.5649286503315 2381.665640939181 164.0677793618907 1.8215169197735634e-07 3149.534027745768
395.92 3629.75 1344.33 391.7678078398733 343.72431330334746 2719.40797728774 173.7119711265039 2.3543687502587714e-07 3628.6120697929014
395.96 4130.07 1344.509 429.7035672701494 472.65241314803137 3042.6206233303055 183.79990130378707 3.0383246663576476e-07 4128.776505356105
396.0 4654.45 1344.719 471.40912063378215 640.9921752306781 3333.0543028963593 194.34273299364972 3.914827185853105e-07 4639.798332145952
396.04 5161.95 1344.964 517.2958533549228 857.1375070871916 3572.1782736339756 205.35118395726514 5.036281982254699e-07 5151.962818536983
396.08 5641.5 1345.248 567.8266169086701 1129.8502172214655 3743.2635242570077 216.83545374404238 6.468846066406125e-07 5657.775812778071
396.12 6157.34 1345.575 623.5228185512417 1467.6556012688777 3833.5413669386035 228.8051472052875 8.295894936753908e-07 6153.5249347936
396.16 6625.88 1345.949 684.9724233621462 1877.9842208096072 3836.0085841152913 241.26919450239103 1.0622326207481826e-06 6640.234423851668
396.2 7109.38 1346.372 752.8389101654494 2366.050654442042 3750.471225127252 254.235767753226 1.3579891801359019e-06 7123.5965588459585
396.24 7646.4 1346.85 827.871175281864 2933.500308861017 3583.574035716724 267.7121944983291 1.7333792489786978e-06 7612.657716091314
396.28 8103.03 1347.386 910.9142959441859 3576.9155193634347 3347.8082193458904 281.7048682096076 2.2090818732325698e-06 8117.3429050722
396.32 8673.02 1347.983 1002.9209304413981 4286.350797922496 3059.738641393867 296.2191561091161 2.8109382002470254e-06 8645.229528677817
396.36 9220.27 1348.645 1104.962918106636 5044.15494257703 2737.853182949111 311.2593046113293 3.5711852944678786e-06 9198.230351815291
396.4 9747.62 1349.378 1218.2423109723666 5824.413661119015 2400.465390617084 326.8283427530193 4.529970895954421e-06 9769.949709991455
396.44 10322.1 1350.184 1344.100566364143 6593.375837958781 2064.0102276512516 342.9279840263029 5.737209668060438e-06 10344.414621737687
396.48 10866.8 1351.068 1484.0238818617997 7311.166830827534 1741.9169465384691 359.5585270847651 7.254853721249423e-06 10896.666193567422
396.52 11368.9 1352.035 1639.6415632113471 7934.90824501375 1444.085903106527 376.71875584951636 9.159664732739632e-06 11395.354476340806
396.56 11840.5 1353.087 1812.7127609588465 8423.05442501047 1176.8808706946336 394.40583959935 1.1546592196063631e-05 11807.053907809892
396.6 12136.8 1354.229 2005.0947595442472 8740.379788856526 943.4898514877277 412.61523368810873 1.453288267850068e-05 12101.579648109493
396.64 12262.1 1355.463 2218.68314176799 8862.729783281944 744.4980876642913 431.3405815925748 1.826306895068901e-05 12257.251612569868
396.68 12250.9 1356.79 2455.310571516949 8780.52950518274 578.5393718689386 450.57361905299325 2.2915016066855837e-05 12264.953090536637
396.72 12165.4 1358.209 2716.586889921936 8500.227808599611 442.9280895273248 470.30408112687616 2.87072345824418e-05 12130.046897882981
396.76 11857.0 1359.72 3003.659507867876 8043.3214191178595 334.2118152517061 490.51961303437037 3.590770985426567e-05 11871.712391179522
396.8 11529.2 1361.321 3316.8715165403296 7443.200316309 248.61565222243465 511.2056857270561 4.4844541630134114e-05 11519.893215643362
396.84 11064.9 1363.009 3655.298963040593 6740.56366495608 182.37232567269467 532.3455171625815 5.59187408614812e-05 11110.580526750691
396.88 10654.4 1364.78 4016.1639271178587 5978.401329037139 131.94657079723711 553.9200003143889 6.96195919430757e-05 10680.431896886215
396.92 10243.8 1366.632 4394.153850915329 5197.472080029822 94.17012745078708 575.90763898399 8.654305960097002e-05 10261.703783922987
396.96 9925.11 1368.56 4780.736924506989 4432.916886196183 66.30653458248588 598.2844925173453 0.0001074138017565078 9878.244945216806
397.0 9554.94 1370.564 5163.648002364985 3712.269081866028 46.06460993276575 621.0241305496754 0.000133111444372751 9543.005957824897
397.04 9265.28 1372.639 5526.810700097491 3054.7940006633457 31.577358808188638 644.0975989167152 0.00016470188317886054 9257.279823187622
397.08 9035.89 1374.784 5851.009732498455 2471.8804758119736 21.360060873871888 667.4733978734422 0.0002034745020664834 9011.723870532245
397.12 8811.75 1376.997 6115.556172974241 1968.1244506693733 14.258093167999398 691.1174737496252 0.0002509863408204412 8789.05644154758
397.16 8554.31 1379.275 6300.931221021087 1542.760240724171 9.392064073870594 714.9932251462747 0.0003091144078177832 8568.077060079811
397.2 8284.88 1381.618 6391.9746499562425 1191.1648792641 6.105273029742893 739.061524736994 0.0003801175187098375 8328.306707104599
397.24 7989.64 1384.023 6380.7786173569575 906.24858671857 3.9164604505810674 763.2807576793685 0.00046670925235784024 8054.2248889147295
397.28 7727.01 1386.488 6268.332260135109 679.6259135622018 2.479272611759752 787.6068775653993 0.0005721438530615102 7738.044896018323
397.32 7408.07 1389.01 6064.311075059804 502.52619741939674 1.5487870129531789 811.9934807461285 0.0007003171761949245 7380.380240555458
397.36 7028.33 1391.588 5785.090990479534 366.4460663438616 0.9547490110049864 836.3918997489664 0.0008558850756536538 6988.884561468443
397.4 6600.78 1394.217 5450.706937454621 263.57301096418814 0.5807760655896839 860.7513163733469 0.0010444019690865121 6575.613085259714
397.44 6177.19 1396.896 5081.7226470970045 187.02160372626463 0.3486109565753002 885.0188948942431 0.0012724826938365435 6154.1130291567815
397.48 5733.21 1399.62 4696.778075111492 130.92699265689518 0.206479194891634 909.1399356284759 0.0015479911860359942 5737.053030582941
397.52 5338.53 1402.387 4311.150062601814 90.43744467515548 0.1206713313523565 933.0580489260716 0.0018802599805753586 5334.768107794374
397.56 4969.89 1405.192 3936.268214245212 61.64170421643851 0.06958469234831244 956.7153494366031 0.002280345043793616 4954.697132935646
397.6 4591.97 1408.035 3579.913592231467 41.459689475761095 0.039590791888457266 980.0526702730525 0.002761321016723834 4601.468304093186
397.64 4282.51 1410.91 3246.789382602738 27.51781448336738 0.022224629457110574 1003.0097964554221 0.0033386225673813583 4277.342556793553
397.68 3964.77 1413.817 2939.2162396112262 18.02372707220673 0.012309027520003672 1025.5257167631069 0.004030438228338931 3982.782022912288
397.72 3679.17 1416.752 2657.797787408169 11.649845931180748 0.006725908110146301 1047.5388928649877 0.004858163832786452 3716.9981102762804
397.76 3455.79 1419.713 2401.981690659707 7.4308675060668214 0.0036258124513803805 1068.9875443329088 0.005846923459975103 3478.4095752345943
397.8 3243.63 1422.699 2170.4951494675806 4.677338884747554 0.001928307978948609 1089.809947879281 0.007026166660153378 3264.9913907062487
397.84 3080.04 1425.708 1961.6627805890057 2.905308926599743 0.0010117047202810034 1109.944748900219 0.008430351649842556 3074.5222804721943
397.88 2913.26 1428.738 1773.6270309778522 1.7807893979059024 0.000523633445424801 1129.331283156901 0.010099725149589808 2904.7497268912543
397.92 2750.21 1431.789 1604.4936891729133 1.0770874435446534 0.0002673544251428319 1147.909906191099 0.012081210575673348 2753.4930313725577
397.96 2626.48 1434.858 1452.4228066454043 0.6428328028114658 0.00013465553929665325 1165.6223278572481 0.01442941739121793 2618.7025313783943
398.0 2518.81 1437.945 1315.6814456291402 0.3785677643997402 6.690039069020553e-05 1182.411949162203 0.017207785565058344 2498.489237241699
398.04 2412.78 1441.05 1192.6706802531805 0.219976960453138 3.278624590227622e-05 1198.2241984439029 0.02048988027128345 2391.135378324054
398.08 2315.83 1444.171 1081.935844722156 0.1261211412087524 1.584910161746556e-05 1213.0068637955558 0.02436085317925118 2295.0932063612013
398.12 2217.69 1447.307 982.1663212317385 0.0713451965966251 7.557168895555896e-06 1226.7104185551218 0.028919087920647003 2208.9770116285467
398.16 2130.13 1450.457 892.189148752842 0.039819584953792675 3.554242136547476e-06 1239.288336636619 0.034278048562240024 2131.551586577219
398.2 2053.21 1453.622 810.9592907639677 0.02192668120582825 1.6487714606967522e-06 1250.697394482746 0.04056835114267546 2061.7191819278337
398.24 2009.87 1456.8 737.5483930435585 0.011911937763237674 7.5438303801345e-07 1260.8979564680178 0.04794007952717069 1998.5062022832496
398.28 1932.59 1459.99 671.1331754018481 0.006384319191161885 3.404348984423622e-07 1269.8542406810789 0.05656536797072817 1941.0503661105238
398.32 1869.39 1463.193 610.9841413216423 0.003375662039246611 1.5152346711029812e-07 1277.5345621638558 0.06664127382996896 1888.5887205728907
398.36 1819.76 1466.407 556.454987586931 0.0017607807573470167 6.651546063999153e-08 1283.9115508811444 0.07839296479139339 1840.4466922801396
398.4 1778.78 1469.632 506.97290197023625 0.0009060320952253236 2.8797556608147168e-08 1288.9623419378318 0.09207724575422475 1796.028227214715
398.44 1709.55 1472.868 462.0298156123807 0.00045990078211144815 1.229625049904991e-08 1292.6687358461927 0.10798645107453875 1754.8069978227263
398.48 1703.05 1476.115 421.1746033925274 0.00023028070640800585 5.178067457125411e-09 1295.0173269703048 0.12645272819794037 1716.3186133769148
398.52 1643.21 1479.371 384.0061836685176 0.00011374037505401933 2.150476898478026e-09 1295.9995986326937 0.14785273872884816 1680.1537487824658
398.56 1604.78 1482.637 350.1674470218538 5.5414906511237686e-05 8.807816954395258e-10 1295.6119837534093 0.1726128026462724 1645.9520989936966
398.6 1566.42 1485.912 319.33993455849907 2.6630838207735027e-05 3.5576461393357255e-10 1293.8558902978025 0.20121451061741874 1613.3970659981128
398.64 1546.05 1489.196 291.23918494750876 1.2623537428491186e-05 1.4171405640086562e-10 1290.7376912284938 0.23420082811483217 1582.2110896277964
398.68 1535.51 1492.489 265.6106725016249 5.902110240307774e-06 5.5669042526129214e-11 1286.2686790817825 0.27218271323483345 1552.1515401988079
398.72 1496.54 1495.79 242.2262641400901 2.721797757335723e-06 2.1565539407244994e-11 1280.464985711494 0.3158462676694584 1523.0070988410728
398.76 1507.48 1499.099 220.88112971876546 1.2379959605149874e-06 8.238495942506228e-12 1273.34746815574 0.36596043712110926 1494.594559549631
398.8 1465.25 1502.416 201.39104716680018 5.55380028345453e-07 3.1036448526852083e-12 1264.9415619772767 0.42338527347951377 1466.7559949729396
398.84 1458.26 1505.741 183.5900506556472 2.4573216879141464e-07 1.152997043871072e-12 1255.2771037989096 0.4890807662193157 1439.3562354665094
398.88 1436.34 1509.073 167.32837638381562 1.0723284070922059e-07 4.2238862492306604e-13 1244.388125094642 0.5641162446368897 1412.2806178303276
398.92 1391.84 1512.413 152.47066636451822 4.6151009733551146e-08 1.5258786102059822e-13 1232.312619601032 0.6496803456249844 1385.4329663573264
398.96 1389.07 1515.76 138.8943958025083 1.9589168001833897e-08 5.4356007858691435e-14 1219.092286974501 0.7470915336092153 1358.7337743302076
399.0 1357.72 1519.114 126.48849425061682 8.200232632637027e-09 1.9093744071671492e-14 1204.7722555377882 0.857809149935971 1332.1185589465413
399.04 1357.69 1522.474 115.152134774333 3.3853687456688867e-09 6.613737100018426e-15 1189.4007871285062 0.9834449583305077 1305.536366864555
399.08 1319.83 1525.841 104.7936688715293 1.3783193281342689e-09 2.2589752735814474e-15 1173.0289671829503 1.1257751409601444 1278.948411196818
399.12 1307.29 1529.214 95.32968794770743 5.534168820774377e-10 7.60818910498704e-16 1155.71038326031 1.2867526860558518 1252.3268238946268
399.16 1269.66 1532.593 86.68419478616526 2.1913334849051698e-10 2.5266963801342533e-16 1137.5007952355566 1.4685200929129336 1225.6535101148538
399.2 1230.36 1535.978 78.78787072829202 8.556833262741738e-11 8.274152703193324e-17 1118.4578003648196 1.6734223033644426 1198.9190933965617
399.24 1200.13 1539.367 71.57742623958572 3.295045156388909e-11 2.671711750172514e-17 1098.6404963597122 1.904019750448316 1172.1219423497791
399.28 1173.32 1542.762 64.99502422287912 1.2512633740884902e-11 8.506447902242647e-18 1078.1091454984087 2.163101394970753 1145.267271116271
399.32 1170.42 1546.162 58.98776688937542 4.6856589102644634e-12 2.6705243905137155e-18 1056.9248426547922 2.453697599025994 1118.3663071431984
399.36 1134.27 1549.566 53.507238244546535 1.7303057838425958e-12 8.266690526250358e-19 1035.1491899508294 2.7790926622613052 1091.435520857639
399.4 1105.44 1552.974 48.509095316357175 6.300878709938233e-13 2.5231954934735938e-19 1012.8439805308143 3.1428368219119194 1064.495912669084
399.44 1081.03 1556.387 43.952702174531254 2.2625668396251727e-13 7.593667177135928e-20 990.0708937299984 3.5487574914171294 1037.572353395947
399.48 1034.53 1559.803 39.80080158170978 8.011611067354164e-14 2.2533626124211643e-20 966.891203666135 4.000969484954558 1010.6929747327994
399.52 1015.19 1563.222 36.019219799074214 2.7973877969844475e-14 6.593059376428241e-21 943.3655030257773 4.503883946707484 983.888606771559
399.56 958.105 1566.645 32.576600656564125 9.631551154548751e-15 1.902027765373178e-21 919.5534435554495 5.062215674321918 957.1922598863355
399.6 917.763 1570.07 29.444165504071734 3.2699944941488e-15 5.410262531155324e-22 895.5134945031907 5.680988496172892 930.6386485034353
399.64 882.336 1573.497 26.595496096636648 1.094716427829981e-15 1.5173619117507735e-22 871.3027199927297 6.365538332153433 904.2637544215198
399.68 845.906 1576.927 24.006337843926303 3.6137390719828386e-16 4.1959196810183205e-23 846.9765760573232 7.12151353813366 878.1044274393831
399.72 806.31 1580.357 21.654421180128566 1.1762762031335886e-16 1.144010910234912e-23 822.5887278139339 7.954872105621595 852.1980210996841
399.76 790.543 1583.79 19.5192990921179 3.775340433263752e-17 3.0753610117951267e-24 798.1908870237642 8.871875261171224 826.5820613770533
399.8 761.527 1587.223 17.58219908783479 1.1947973214946486e-17 8.151226603286772e-25 773.8326700675166 9.879076985405895 801.2939461407572
399.84 737.594 1590.656 15.825888098148976 3.728385355939729e-18 2.130143190862086e-25 749.5614761622736 10.983308950101202 776.3706732105238
399.88 722.742 1594.091 14.234548988649006 1.1471837586414485e-18 5.488475121598621e-26 725.42238546269 12.19166035465074 751.8485948059897
399.92 712.392 1597.525 12.793667516991992 3.48039172995813e-19 1.3942794515513734e-26 701.4580765275682 13.511452131367651 727.7631961759278
399.96 650.29 1600.96 11.489928709433217 1.0411267173861155e-19 3.4922183208286364e-27 677.7087624874518 14.950204984015706 704.1488961809008
400.0 642.606 1604.394 10.311121750332763 3.070837565389357e-20 8.623918348825553e-28 654.212145126682 16.51560072684776 681.0388676038625
400.04 614.339 1607.828 9.246052582892649 8.930698546447781e-21 2.0997030626726924e-28 631.0033859897522 18.215436403985265 658.4648749766301
400.08 582.989 1611.261 8.284463510313838 2.5608666558376485e-21 5.04033586111204e-29 608.1150935366805 20.057570692935364 636.4571277399297
400.12 597.307 1614.693 7.416959165916001 7.240342991206319e-22 1.1929103819461346e-29 585.5773253073224 22.049862133070718 615.0441466063091
400.16 543.709 1618.124 6.634938289939394 2.0183650331096353e-22 2.7835648816863057e-30 563.4176040063057 24.200098772090794 594.252641068336
400.2 548.696 1621.554 5.9305308111423525 5.547617530626881e-23 6.403811669486089e-31 541.6609463874871 26.515918892939624 574.1073960915692
400.24 542.768 1624.982 5.296539784182353 1.5034099663798524e-23 1.4525060503487713e-31 520.3299038007992 29.004722572241185 554.6311661572228
400.28 504.425 1628.408 4.7263877800128915 4.0170792993845335e-24 3.2481651967929633e-32 499.44461326104033 31.673573931317264 535.8445749723705
400.32 506.334 1631.833 4.214067367042425 1.058287006318073e-24 7.161394992035251e-33 479.0228579059587 34.529094074402295 517.7660193474035
400.36 498.662 1635.255 3.7540953564447515 2.748872968523846e-25 1.5566649484575124e-33 459.0801357322404 37.577344867179704 500.41157595586486
400.4 506.158 1638.675 3.341470516257486 7.03982964078895e-26 3.3360253078637876e-34 439.62973552523124 40.82370389454603 483.79490993603474
400.44 464.324 1642.093 2.971634486505919 1.7775592214727734e-26 7.048535736837298e-35 420.6828189360799 44.27273115005602 467.92718457264186
400.48 466.658 1645.509 2.640435651915816 4.425258926589233e-27 1.4682587407730855e-35 402.24850770327305 47.928028251868966 452.81697160705784
400.52 445.495 1648.922 2.3440957502891524 1.0861861296021949e-27 3.0153600439802196e-36 384.3339750634797 51.79209125111736 438.47016206488627
400.56 422.418 1652.332 2.0791790137189508 2.628567309842683e-28 6.1053062233346e-37 366.94454045021655 55.866158396956955 424.88987786089245
400.6 415.427 1655.74 1.842563656783154 6.271647039651963e-29 1.218726503670434e-37 350.08376663467453 60.150054546159005 412.07638483761673
400.64 407.106 1659.144 1.6314155409746418 1.475333447487985e-29 2.398470881289531e-38 333.75355852034687 64.64203425027175 400.02700831159325
400.68 409.122 1662.545 1.443163858164504 3.42171080513118e-30 4.653620083146531e-39 317.9542628629674 69.33862591412506 388.736052635257
400.72 383.391 1665.942 1.27547868802945 7.824191081876078e-31 8.901733686422186e-40 302.68476824678896 74.23447978871943 378.1947267235379
400.76 386.497 1669.336 1.1262502952924605 1.763913039200766e-31 1.6787437570594586e-40 287.94260470692245 79.32222292973066 368.3910779319456
400.8 369.273 1672.727 0.9935700425044742 3.92062268299781e-32 3.1211837257380907e-41 273.7240424465361 84.59232460740257 359.30993709644315
400.84 368.553 1676.114 0.8757128030417816 8.591553485129056e-33 5.721084474343118e-42 260.0241891547393 90.03297598050209 350.9328779382832
400.88 367.086 1679.497 0.7711207671310005 1.856204295089387e-33 1.0338570837605662e-42 246.8370854855455 95.6299881295717 343.2381943822482
400.92 351.541 1682.876 0.6783885411621727 3.9538115137005965e-34 1.8418947780727214e-43 234.15579831256 101.36671276289688 336.20089961661904
400.96 347.249 1686.251 0.5962494473587234 8.303113703230759e-35 3.2351196674372814e-44 221.972511423667 107.2239900430454 329.7927509140711
401.0 342.045 1689.622 0.5235629371522386 1.7190938941360088e-35 5.6019108410083025e-45 210.2786133688176 113.18012800897675 323.9823043149466
401.04 334.179 1692.988 0.4593030373987472 3.509058312180331e-36 9.563160616886798e-46 199.06478221930772 119.21091796713927 318.73500322384575
401.08 338.65 1696.35 0.4025477539323073 7.061756910795084e-37 1.609478757291532e-46 188.32106703898103 125.28968997314374 314.0133047660571
401.12 329.959 1699.708 0.3524693619353192 1.4010865973169283e-37 2.6704640494736776e-47 178.0369659078613 131.3874121035884 309.77684737338495
401.16 320.938 1703.062 0.30832551724248586 2.7406028468998753e-38 4.368225760509204e-48 168.20150037532807 137.4728366107441 305.98266250331466
401.2 310.172 1706.411 0.2694511270240645 5.285122318304206e-39 7.04432611011163e-49 158.80328625330662 143.5126952514992 302.5854326318299
401.24 316.662 1709.755 0.2352509223483301 1.0048256731690634e-39 1.1199253368626103e-49 149.83060069126205 149.47194508347943 299.5377966970898
401.28 315.656 1713.094 0.20519267892098048 1.8834413375554455e-40 1.7553072517191497e-50 141.2714455028548 155.31406483368977 296.7907030154655
401.32 312.238 1716.429 0.17880103586369836 3.480472034548723e-41 2.7122575134308e-51 133.11360673907808 161.00140058680066 294.29380836174244
401.36 301.824 1719.759 0.1556518657491581 6.340855819941703e-42 4.131632125552417e-52 125.34471052620961 166.49555804071161 291.9959204326704
401.4 298.75 1723.083 0.1353671522614686 1.1388861574036465e-42 6.204754333838074e-53 117.95227520654173 171.7578369809884 289.8454793397916
401.44 297.597 1726.403 0.11761033482293554 2.0166684654914583e-43 9.186266552467961e-54 110.92375983827185 176.7497019867483 287.7910721598431
401.48 294.782 1729.718 0.10208208232554077 3.5205419976965874e-44 1.3408009290082805e-54 104.24660912663397 181.43328176578592 285.78197297474543
401.52 291.223 1733.027 0.08851646074099995 6.059049142482071e-45 1.9292996462509966e-55 97.90829487173038 185.77188800061387 283.76869933308524
401.56 283.252 1736.331 0.07667746186773385 1.0280599912908801e-45 2.7368091968400956e-56 91.89635403052021 189.73054324859214 281.7035747409801
401.6 270.453 1739.63 0.06635586281219616 1.7196917757277746e-46 3.827349781809214e-57 86.19842350026262 193.2765063590858 279.54128572216064
401.64 280.744 1742.923 0.05736638800408659 2.835959979266976e-47 5.276670110313108e-58 80.80227173867036 196.37978312376933 277.2394212504438
401.68 277.789 1746.211 0.04954514761797424 4.610691688249324e-48 7.171817998248424e-59 75.69582734291815 199.01360952726267 274.7589820177988
401.72 262.84 1749.493 0.04274732822229684 7.390056522186873e-49 9.609603905863972e-60 70.86720471482114 201.15489506392666 272.0648471069701
401.76 267.398 1752.769 0.03684511330691784 1.1677351170294477e-49 1.2693693919796517e-60 66.30472694320207 202.78461416111472 269.12618621762374
401.8 263.793 1756.04 0.031725813058679206 1.819093626166945e-50 1.653013018060106e-61 61.99694603739067 203.88813480308474 265.9168066535341
401.84 249.028 1759.305 0.02729018436467548 2.793695951118681e-51 2.122118655103708e-62 57.9326606474102 204.45547496077648 262.41542579255133
401.88 236.186 1762.564 0.023450923530548746 4.2297613093718295e-52 2.6857626048489993e-63 54.100931406861775 204.48147935087368 258.605861681266
401.92 229.601 1765.816 0.02013131561149234 6.313417281052188e-53 3.350962718012851e-64 50.49109403465545 203.96591129808775 254.4771366483547
401.96 216.02 1769.063 0.017264025569959415 9.290184388569303e-54 4.121687280871079e-65 47.09277033042962 202.9134569618414 250.02349131784098
402.0 221.78 1772.303 0.014790017702213472 1.3477045204960848e-54 4.997852264467144e-66 43.89587719706191 201.3336418009367 245.24430901570082
402.04 237.463 1775.537 0.012657590919176778 1.927413384621208e-55 5.97439868586882e-67 40.890633821391674 199.24066176811263 240.14395318042347
402.08 238.318 1778.765 0.010821518530039462 2.7174666723925195e-56 7.040554804950409e-68 38.06756714137845 196.65313423053544 234.73152289044393
402.12 212.931 1781.986 0.009242282164148609 3.777131484297863e-57 8.179390797529147e-69 35.41751572483614 193.5937758900308 229.0205338970311
402.16 231.049 1785.201 0.007885390381450062 5.1756853278973925e-58 9.36776379709202e-70 32.931632181260234 190.08901693058104 223.02853450222273
402.2 210.507 1788.41 0.006720773368267981 6.991669428689172e-59 1.0576727568810007e-70 30.601384224246246 186.16856217307202 216.77666717068652
402.24 192.472 1791.611 0.005722245897451762 9.311090745604777e-60 1.1772444239841604e-71 28.41855449792565 181.8649111166421 210.2891878604652
402.28 180.693 1794.807 0.004867031453387572 1.222436433133549e-60 1.2917588241353944e-72 26.375239276443217 177.21284936664716 203.59295567454376
402.32 197.922 1797.995 0.004135341086744827 1.5821857824622227e-61 1.3973179714150457e-73 24.463846140837827 172.2489240923973 196.71690557432186
402.36 169.741 1801.176 0.0035100011747589877 2.018801240968255e-62 1.4900732421111856e-74 22.677090733190813 167.0109158504692 189.69151658483477
402.4 173.317 1804.35 0.0029761248234401994 2.539416742555807e-63 1.566455672022798e-75 21.007992682983858 161.53731839766544 182.54828720547275
402.44 183.15 1807.517 0.0025208221618892176 3.14903996864967e-64 1.6234028072496635e-76 19.449870795923633 155.86683706646315 175.31922868454868
402.48 170.656 1810.677 0.002132945248847509 3.8496886381492605e-65 1.6585621111042368e-77 17.996337590666286 150.03791495884144 168.0363854947566
402.52 177.337 1813.83 0.001802863740774349 4.6395487869843684e-66 1.6704521285367687e-78 16.641293264023602 144.08829471142357 160.73139083918795
402.56 163.107 1816.976 0.0015222678620548573 5.512239450900621e-67 1.6585660283009603e-79 15.378919160549948 138.05462197637146 153.43506340478348
402.6 138.636 1820.114 0.001283995574076475 6.4562759293788704e-68 1.6234074394062848e-80 14.203670817712588 131.97209512303394 146.1770499363206
402.64 159.172 1823.245 0.00108188116350818 7.454821864554126e-69 1.5664550511279987e-81 13.11027065319699 125.87416406198585 138.98551659634634
402.68 151.131 1826.369 0.0009106227636827512 8.485806931852744e-70 1.490059444002859e-82 12.093700356450332 119.79227958288499 131.886890562099
402.72 145.765 1829.485 0.0007656665888226992 9.52246161820209e-71 1.3972821825876257e-83 11.149193042171728 113.75569322406356 124.90565193282411
402.76 111.657 1832.593 0.0006431059011946165 1.0534284700919405e-71 1.2916925158818056e-84 10.272225219157892 107.7913064865963 118.06417481165539
402.8 108.974 1835.693 0.0005395929482250838 1.1488415797564103e-72 1.1771404740965333e-85 9.458508623836249 101.92356718893275 111.38261540571722
402.84 94.631 1838.786 0.0004522623020940559 1.2351339481656152e-73 1.0575263738503211e-86 8.703981963836014 96.17440993772738 104.87884416386548
402.88 105.129 1841.871 0.00037866421017813956 1.3090804740305837e-74 9.365857197671979e-88 8.00480261308703 90.56323706498655 98.56841834228376
402.92 95.553 1844.947 0.00031670672267143716 1.367781001728988e-75 8.177054964464913e-89 7.357338296337695 85.10693594316092 92.46459094622129
402.96 90.484 1848.016 0.0002646055053282986 1.4088485045984098e-76 7.0378340077210856e-90 6.75815879742055 79.81992832180157 86.57835172472744
403.0 76.174 1851.076 0.00022084037205923065 1.4305699819637849e-77 5.971363396507757e-91 6.204027722300584 74.71424721459553 80.91849577726818
403.04 68.039 1854.128 0.0001841176854194164 1.4320249697860574e-78 4.99459216618934e-92 5.691894344766789 69.7996368815702 75.4917153440224
403.08 65.246 1857.171 0.00015333787413269418 1.4131502418148767e-79 4.118302876978249e-93 5.218885559605666 65.08367157582565 70.30271047330544
403.12 49.211 1860.206 0.00012756740686524224 1.3747443641904922e-80 3.34755665328833e-94 4.782297965285805 60.57188893577391 65.35431446846658
403.16 69.85 1863.233 0.00010601464157149483 1.3184116466342575e-81 2.6824317034428415e-95 4.379590095509022 56.26793418089037 60.64763029104097
403.2 64.916 1866.251 8.800904087009701e-05 1.2464509720608907e-82 2.1189474489253202e-96 4.008374816461189 52.17371159222433 56.18217441772639
403.24 68.573 1869.26 7.298330697663029e-05 1.16170023922114e-83 1.6500692413832702e-97 3.6664119042685854 48.28954011181275 51.95602499938831
403.28 49.072 1872.261 6.0458045544929864e-05 1.0673510791659312e-84 1.2667016061059933e-98 3.3516008149735192 44.61431026241999 47.96597153543905
403.32 44.496 1875.254 5.002861710498361e-05 9.667506650027116e-86 9.585976238778145e-100 3.061973657289392 41.14563995845711 44.207663644363606
403.36 12.846 1878.237 4.135387832032955e-05 8.632076442717118e-87 7.151348771519787e-101 2.7956883765338394 37.88002714129194 40.6757568717041
403.4 21.372 1881.211 3.414655363962726e-05 7.598175757118404e-88 5.2593111876880775e-102 2.5510221563671904 34.81299751866178 37.36405382158261
403.44 32.823 1884.177 2.8165011653753824e-05 6.593200841404489e-89 3.812929667976678e-103 2.3263650433736274 31.939246013959885 34.265639222345165
403.48 26.2 1887.133 2.3206250098133305e-05 5.639957706870894e-90 2.7250687344356047e-104 2.120213798046097 29.25277083213047 31.373007836426666
403.52 29.252 1890.081 1.909991942078322e-05 4.756063296897307e-91 1.9199264660317102e-105 1.9311659743811311 26.746999322468604 28.678184396769154
403.56 14.231 1893.019 1.5703237584177418e-05 3.9537691795901854e-92 1.3334598066551086e-106 1.7579142290756393 24.414905063888018 26.172834996201242
403.6 29.884 1895.949 1.2896668654428797e-05 3.240160928776644e-93 9.129840701841117e-108 1.5992408602076937 22.249115814607375 23.848369571483722
403.64 24.714 1898.869 1.0580255088319027e-05 2.6176592652010815e-94 6.162176688102121e-109 1.4540125742791474 20.242012156349272 21.69603531088351
403.68 22.137 1901.78 8.670508756021312e-06 2.0847337644889416e-95 4.1000817311370834e-110 1.321175479612406 18.38581682446417 19.707000974585334
403.72 5.9 1904.683 7.097778900942276e-06 1.6367363565580296e-96 2.6892925598638014e-111 1.199750303297773 16.672674851145665 17.87243225222234
403.76 7.175 1907.575 5.804026675696945e-06 1.2667683355944089e-97 1.7388835850030583e-112 1.0888278281812034 15.094724761013573 16.183558393221453
403.8 1.708 1910.459 4.7409458163376315e-06 9.665085746185103e-99 1.1083824542307086e-113 0.987564545773999 13.644161149033586 14.6317304357534
403.84 2.167 1913.333 3.868377612928674e-06 7.269490492280204e-100 6.96458452403288e-115 0.8951785204323025 12.31328904186769 13.208471430677607
403.88 0.0 1912.333 3.1529757698363944e-06 5.390036365383716e-101 4.3140679839771816e-116 0.8109454596929216 11.09457049744373 11.90551911011242
403.92 0.0 1933.0 2.5670831709610157e-06 3.9397493699663684e-102 2.634296912827474e-117 0.7341949852744674 9.980663936091652 10.71486148844929
403.96 0.0 1931.917 2.087788103199502e-06 2.8387973553793317e-103 1.5857261875746789e-118 0.6643070989248953 8.964456721567144 9.628765908280142
404.0 0.0 1902.583 1.6961322605107493e-06 2.0164562886975556e-104 9.409730498411394e-120 0.6007088370422686 8.03909152393479 8.63980205710932
404.04 0.0 1909.75 1.3764469516057616e-06 1.4119898821275926e-105 5.504418680711e-121 0.5428711077909835 7.1979870000552735 7.740859484293209
404.08 0.0 1918.167 1.115797455058309e-06 9.746808727787679e-107 3.174174540102811e-122 0.49030570428070347 6.43485332295767 6.9251601430358285
404.12 0.0 1933.167 9.035184841289585e-07 6.632559069275335e-108 1.804409064737755e-123 0.4425624872722366 5.743703080207194 6.186266470997914
404.16 0.0 1924.583 7.308263076375102e-07 4.449255803860787e-109 1.0111692076239726e-124 0.3992267308104303 5.118858044663351 5.518085506300089
404.2 0.0 1935.333 5.904952821368532e-07 2.9422592508933116e-110 5.585950733344966e-126 0.359916624157179 4.554952299943776 4.914869514596237
404.24 0.0 1933.083 4.76588436166703e-07 1.9180572268125425e-111 3.0419676315726608e-127 0.32428092340902437 4.046932178557419 4.37121357855488
404.28 0.0 1918.083 3.8423335448699877e-07 1.232619403814028e-112 1.6330372627982494e-128 0.29199674622352767 3.5900534438418026 3.8820505742986846
404.32 0.0 1921.0 3.094359780479027e-07 7.808776865826015e-114 8.642142400739004e-130 0.2627675031444105 3.179876118327988 3.4426439309083765
404.36 0.0 1918.667 2.4892609800646426e-07 4.876669917938588e-115 4.508482215888619e-131 0.23632095910993334 2.812257331712858 3.048578539748889
404.4 0.0 1938.833 2.0002930871837765e-07 3.002270427094462e-116 2.318583429199684e-132 0.21240741883907754 2.4833425316668536 2.6957501505352397
404.44 0.0 1938.083 1.6056102077038075e-07 1.8220576915716393e-117 1.175434208636537e-133 0.19079802992302353 2.189555370870954 2.380353561354998
404.48 0.0 1949.167 1.2873884269864456e-07 1.0900842861585805e-118 5.874311408294606e-135 0.17128319759593066 1.9275865542642048 2.0988698805989783
404.52 0.0 1963.75 1.0311023797965217e-07 6.429000355079516e-120 2.893999553029145e-136 0.15367110531830577 1.694381901844928 1.8480531102734719
404.56 0.0 1971.083 8.249286845773902e-08 3.737765180841229e-121 1.4054733777967895e-137 0.13778633547835553 1.4871298547997056 1.6249162727709296
404.6 0.0 1944.333 6.592546055718778e-08 2.1422273218300479e-122 6.728670716085803e-139 0.12346858469654438 1.3032486263993046 1.4267172770213095
404.64 0.0 1957.083 5.2627388405707775e-08 1.210330157512905e-123 3.175544739868716e-140 0.1105714684050618 1.1403731741688938 1.250944695201344
404.68 0.0 1969.833 4.1965468633571085e-08 6.741036896973006e-125 1.4773701759186066e-141 0.09896140956700075 0.996342146445761 1.0953035979782304
404.72 0.0 1947.25 3.342671387740899e-08 3.701126202746621e-126 6.775516015038104e-143 0.08851660659597312 0.8691849346257957 0.9577015746484827
404.76 0.0 1956.667 2.659600339734067e-08 2.003204183893083e-127 3.0632130917911293e-144 0.07912607573481814 0.7571089422206545 0.836235044551476
404.8 0.0 1963.167 2.1137806090406435e-08 1.0688099174831617e-128 1.3651917580596382e-145 0.07068876335194663 0.6584871633285979 0.7291759478183506
404.84 0.0 1953.333 1.6781238977036616e-08 5.62159382451317e-130 5.997794109036972e-147 0.06311272381296901 0.5718461462316805 0.6349588868258885
404.88 0.0 1966.083 1.3307867560460892e-08 2.914754537750999e-131 2.597590761819281e-148 0.056314358782857454 0.4958544025446046 0.5521687746353297
404.92 0.0 1962.833 1.0541757221092849e-08 1.4897995946683916e-132 1.1089986767534907e-149 0.050217714010500535 0.4293113086235768 0.47952903317583456
404.96 0.0 1989.167 8.341370317118067e-09 7.506489235092657e-134 4.6673705662008604e-151 0.04475382983988931 0.37113653370808836 0.41589037188934797
405.0 0.0 1995.417 6.592974718389782e-09 3.728454447301333e-135 1.9363967175733747e-152 0.0398601418820592 0.3203600184710274 0.36022016694606135


==> figures/data/XPS/fits/16.8-O-XPS-fit.txt <==
BE exp BG TiN N5 N4 satel N2 sum 
393.0 0.0 1232.25 0.2735959922372662 6.135588452965445e-25 2.1240441289838826e-18 0.15238683719344726 1.2565649688622275e-16 0.4259828294307136
393.04 0.0 1221.167 0.3104975216998696 2.3845499034319645e-24 6.892288539537724e-18 0.17074973008706926 1.796971055053134e-16 0.481247251786939
393.08 0.0 1230.25 0.3520757915963495 9.133566193283309e-24 2.2043359670667855e-17 0.19119614196443607 2.5658260519551735e-16 0.5432719335607858
393.12 0.0 1233.667 0.3988827469365148 3.4479437452393845e-23 6.948796267848387e-17 0.21394633939617402 3.6579979677545047e-16 0.6128290863326892
393.16 0.0 1229.417 0.45153028301996073 1.2828264513361147e-22 2.159046333627949e-16 0.23924195280570854 5.207028529716094e-16 0.69077223582567
393.2 0.0 1238.417 0.5106961455656981 4.703983260463223e-22 6.612081237157855e-16 0.26734783063971534 7.400598290107182e-16 0.7780439762054149
393.24 0.0 1226.5 0.5771303464586476 1.7000277292476305e-21 1.9959129088363576e-15 0.2985540309626066 1.0502053136351671e-15 0.8756843774212572
393.28 0.0 1241.833 0.6516621342583689 6.055373544587263e-21 5.9384848160641325e-15 0.3331779582318287 1.488031858900783e-15 0.984840092490205
393.32 0.0 1247.417 0.7352075612103663 2.1258027369128696e-20 1.7415821315470362e-14 0.37156665320176324 2.105140171817262e-15 1.106774214412149
393.36 0.0 1220.917 0.8287776912623726 7.355370299515231e-20 5.0344291302586e-14 0.41409924406720805 2.973587439390876e-15 1.2428769353296338
393.4 0.0 1216.5 0.9334874965547203 2.5083505237906425e-19 1.4344925947387488e-13 0.46118956709745285 4.1938360632089476e-15 1.3946770636523207
393.44 0.0 1242.833 1.0505654930280244 8.430952513237426e-19 4.028952801123378e-13 0.5132889651157335 5.905726974750079e-15 1.5638544581441667
393.48 0.0 1247.0 1.1813641692083425 2.79301011033283e-18 1.1154136727908416e-12 0.5708892722465327 8.303603423124867e-15 1.7522534414559987
393.52 0.0 1232.583 1.3273712659218957 9.119659485336972e-18 3.0439249220232123e-12 0.6345259933812223 1.165712067440844e-14 1.9618972593061734
393.56 0.0 1227.083 1.4902219686784002 2.9349309178168184e-17 8.188239292728449e-12 0.7047816867893701 1.6339831999864406e-14 2.195003655475975
393.6 0.0 1239.917 1.671712078792703 9.309648443772839e-17 2.1712524545308804e-11 0.782289558227903 2.28683919591119e-14 2.454001637042341
393.64 0.0 1245.417 1.8738122340384702 2.9106360786532837e-16 5.675421017029567e-11 0.8677372747690181 3.195623153443428e-14 2.7415495088642747
393.68 0.0 1258.5 2.098683254777968 8.969432398531085e-16 1.4623749702030933e-10 0.9618710063662058 4.458692583846749e-14 3.0605542612904566
393.72 0.0 1244.0 2.3486926971615225 2.7243803830726462e-15 3.714474853252694e-10 1.0654997029053705 6.211431334465416e-14 3.414192400438405
393.76 0.0 1243.5 2.6264327012140125 8.156421814402363e-15 9.300781124610529e-10 1.1794996141407637 8.639889464874519e-14 3.805932316284949
393.8 0.0 1247.167 2.9347392284763965 2.4069346390487082e-14 2.295779939889361e-09 1.304819059475221 1.1999334931044595e-13 4.239558290247541
393.84 0.0 1247.917 3.2767127914560876 7.001083598444443e-14 5.586446366870759e-09 1.4424834540117615 1.6639444031573787e-13 4.719196251054532
393.88 0.0 1250.917 3.65574078557843 2.007272643580498e-13 1.3401131957202895e-08 1.5936005966767912 2.303844959015926e-13 5.249341395656784
393.92 0.0 1240.0 4.07552154368248 5.672722341364615e-13 3.1692314661138317e-08 1.7593662254624514 3.1849355442563576e-13 5.834887800838132
393.96 0.0 1241.5 4.540090243589893 1.5802464014235944e-12 7.388894160502986e-08 1.9410698439843976 4.3962377039173047e-13 6.481160161465252
394.0 0.0 1253.417 5.053846810962864 4.339207551687281e-12 1.6983397308237016e-07 2.140100822557518 6.058916508853269e-13 7.1939478033593005
394.04 0.0 1246.083 5.621585972782368 1.1744992096923663e-11 3.848541796320768e-07 2.3579547758677615 8.337622265583302e-13 7.979541133516888
394.08 0.0 1246.167 6.248529631535606 3.1336915406476386e-11 8.598080265224709e-07 2.596240218058664 1.145573807030288e-12 8.844770709434778
394.12 0.0 1251.083 6.940361746774722 8.241868058437266e-11 1.893859842332786e-06 2.8566854946254545 1.5715844185972933e-12 9.79704913534401
394.16 0.0 1262.333 7.703265929407298 2.1368095893394805e-10 4.11285034490209e-06 3.141145988926654 2.1527138401158805e-12 10.84441603140013
394.2 0.0 1265.917 8.543965975227165 5.461120776059773e-10 8.806324256420278e-06 3.45161159938192 2.9442115541375515e-12 11.995586381482397
394.24 0.0 1259.0 9.469769588058746 1.3758742874433686e-09 1.8591369589334504e-05 3.7902144814869683 4.020555090981397e-12 13.260002662295197
394.28 0.0 1271.917 10.488615569926703 3.4171352127990886e-09 3.869916484183232e-05 4.159237046657055 5.481980580872958e-12 14.647891319171215
394.32 4.694 1269.556 11.609124786372384 8.366380886730831e-09 7.94280952617769e-05 4.561120207615902 7.463174857751296e-12 16.170324430457395
394.36 -7.056 1269.556 12.840655249766712 2.019347194321812e-08 0.00016074527140102834 4.998471857506844 1.014482524169645e-11 17.839287872748574
394.4 1.111 1269.556 14.193361703075762 4.804943750825449e-08 0.0003207770056568506 5.474075567205549 1.376894085607787e-11 19.667758095350177
394.44 6.694 1269.556 15.67826013144471 1.1271347883210907e-07 0.0006312174292928237 5.990899482357201 1.8659143059459674e-11 21.669790943963342
394.48 17.111 1269.556 17.3072976801156 2.6066345998320044e-07 0.0012248291969195924 6.552105398494283 2.524749162658555e-11 23.86062816849551
394.52 22.527 1269.556 19.09342851552377 5.943030789766185e-07 0.0023437065180803517 7.161057989220325 3.4109892491998396e-11 26.25683080559936
394.56 1.361 1269.556 21.05069623279808 1.335876626179678e-06 0.004422549513616106 7.82133415880517 4.6012753906109816e-11 28.876454277039503
394.6 16.36 1269.557 23.194323488658924 2.9604828870432645e-06 0.008229905353766838 8.536732486675568 6.197436128006892e-11 31.73928884123312
394.64 19.86 1269.557 25.540809625301343 6.468508470363114e-06 0.015103609355300973 9.311282727214737 8.33454784863753e-11 34.867202430463195
394.68 19.359 1269.558 28.10803714964251 1.3934743499699142e-05 0.027336424134735523 10.149255323931351 1.1191502068118609e-10 38.28464283256401
394.72 26.774 1269.559 30.915388045326477 2.9597509271637483e-05 0.04879655251255528 11.055170892483726 1.5004836430745205e-10 42.01938508798208
394.76 33.023 1269.56 33.983871024313416 6.198421868985073e-05 0.08590818334676771 12.03380962227476 2.0086806962931549e-10 46.1036508143545
394.8 53.356 1269.561 37.336260972911916 0.00012799281706522565 0.1491726993503057 13.090220541273547 2.6848962375376887e-10 50.57578220662132
394.84 48.937 1269.563 40.99725201682078 0.000260601906846668 0.2554847040011439 14.229730583458462 3.5832843653274313e-10 55.482727906545556
394.88 52.185 1269.565 44.993625824587085 0.0005231984339656492 0.4315908728693896 15.457953392861933 4.774989508059045e-10 60.883693289229875
394.92 60.6 1269.567 49.35443699206311 0.001035766288453529 0.7191541587783756 16.780797792448652 6.353326296563138e-10 66.85542471021392
394.96 79.18 1269.57 54.11121760735284 0.002021964540933304 1.1820179671814854 18.204475840286985 8.440490923896485e-10 73.4997333802063
395.0 87.343 1269.574 59.29820339058025 0.0038923506420419063 1.916405936389573 19.735510389400453 1.1196242080901697e-09 80.95401206813195
395.04 89.672 1269.578 64.95258414211546 0.00738903203827908 3.0649262862116387 21.380742061505327 1.48291104605641e-09 89.40564152335362
395.08 101.334 1269.583 71.11478162368196 0.013832831613340037 4.83534803470622 23.147335538606033 1.961084881127807e-09 99.11129803056863
395.12 116.579 1269.588 77.82875844647536 0.02553839458031773 7.52513919135839 25.042785069980223 2.5895027738997235e-09 110.4222211049838
395.16 134.072 1269.595 85.14236205880358 0.046499284779761355 11.552648718332497 27.074919085626185 3.4140926032984304e-09 123.8164291509561
395.2 143.481 1269.602 93.10770852369555 0.08349885153118357 17.4955036167131 29.25190380084475 4.494417076417139e-09 139.938614797279
395.24 183.806 1269.611 101.78161146599376 0.14787942244284794 26.136195704261127 31.582245690112227 5.907596729223954e-09 159.64793228871753
395.28 212.046 1269.621 111.2260623633925 0.25830896839476053 38.513857807288275 34.074792702000686 7.753324176372336e-09 184.07302184882954
395.32 235.868 1269.632 121.50876927324413 0.44502777517717723 55.97978773223475 36.73873408075504 1.0160262226846048e-08 214.67231887157135
395.36 271.521 1269.646 132.70376214343185 0.7562438041973799 80.25230229776558 39.583598653876706 1.3294193851879605e-08 253.29590691256573
395.4 332.006 1269.661 144.89207407429518 1.2675772680812558 113.46396980083796 42.61925143941532 1.7368385926141008e-08 302.2428725999981
395.44 401.154 1269.679 158.162509299935 2.095729423587531 158.19123406286354 45.855888421045464 2.265674551000598e-08 364.3053612300883
395.48 454.467 1269.7 172.61251026772078 3.4178545954578867 217.45308881332403 49.30402933388368 2.9510492508675018e-08 442.78748303989687
395.52 546.443 1269.724 188.34913804146692 5.498419803110094 294.66215471208704 52.97450829950559 3.837925230077001e-08 541.4842208945488
395.56 679.997 1269.753 205.4901823626114 8.725594020982944 393.50887707594114 56.87846214448449 4.983769423662407e-08 664.6031156538577
395.6 824.797 1269.786 224.1654201028605 13.659343307733826 517.7585609110333 61.027316233416414 6.461911630151776e-08 816.6106406196632
395.64 999.757 1269.826 244.51804355507426 21.093311450852795 670.9429535637046 65.43276764501121 8.365771426365979e-08 1001.9870762983006
395.68 1220.46 1269.874 266.7062830506439 32.132097086097836 855.9348427889349 70.10676551809823 1.0814168921629119e-07 1224.8799885519165
395.72 1487.74 1269.93 290.9052517647076 48.284524276141376 1074.4076849215926 75.06148839382624 1.3957985736881614e-07 1488.6589494958478
395.76 1778.75 1269.998 317.3090442537481 71.57174811962058 1326.2044459561232 80.3093183811788 1.798850504273308e-07 1795.3945568905558
395.8 2132.0 1270.079 346.1331241996446 104.64633945149602 1608.6713300625845 85.86281197477436 2.3147835813184783e-07 2145.313605919978
395.84 2504.91 1270.177 377.61704088921687 150.91467886180854 1916.0509171781086 91.7346673574132 2.974191954458673e-07 2536.3173045839667
395.88 2939.37 1270.293 412.02751792183614 214.64995896803896 2239.0688162286942 97.93768802531251 3.815673100940094e-07 2963.683981525449
395.92 3422.4 1270.431 449.661961141566 301.0768830893517 2564.875381494694 104.4847425806025 4.88784222767266e-07 3420.098968794998
395.96 3916.15 1270.596 490.8524352626292 416.4020247856047 2877.5006388453758 111.38872054519835 6.251832612752161e-07 3896.1438200639914
396.0 4393.46 1270.79 535.9701591860917 567.7563884959843 3158.9265905273896 118.66248406122352 7.984393691524378e-07 4381.315623069128
396.04 4895.73 1271.017 585.4305672156914 763.0100916644232 3390.7661229752885 126.31881535690155 1.0181723072279828e-06 4865.525598230477
396.08 5361.14 1271.281 639.6989751929082 1010.415040754599 3556.3743105270405 134.37035987350106 1.296419804225487e-06 5340.858687644469
396.12 5795.66 1271.585 699.296873884022 1318.032592430007 3643.04983049975 142.8295649678996 1.648220744567813e-06 5803.208863429899
396.16 6245.48 1271.933 764.8088422049541 1692.912985019593 3643.878979505885 151.70861412755826 2.0923327196857037e-06 6253.309422950323
396.2 6678.25 1272.329 836.8900234008836 2140.0160657713805 3558.7947426848114 161.01935666051932 2.652113343723294e-06 6696.7201911697075
396.24 7114.98 1272.774 916.274028466163 2660.902904779896 3394.587243148258 170.7732328516758 3.356600797780545e-06 7142.5374126025945
396.28 7605.56 1273.274 1003.7810091248087 3252.288216958418 3163.8629096500326 180.98119460903877 4.24183629592778e-06 7600.913334584134
396.32 8092.0 1273.831 1100.3254581565552 3904.6228106318545 2883.2117196860218 191.65362166052765 5.352479766885486e-06 8079.813615487439
396.36 8595.55 1274.449 1206.923020763952 4600.963968049965 2571.008247205356 202.80023340128264 6.743780255419212e-06 8581.695476164336
396.4 9102.79 1275.131 1324.6952004906987 5316.467664111156 2245.294965516425 214.42999653652214 8.483974642157184e-06 9100.887835138778
396.44 9620.45 1275.883 1454.8702689281326 6018.863727854187 1922.092911663028 226.5510287128727 1.0657202575788375e-05 9622.377947815423
396.48 10122.3 1276.706 1598.777880241274 6670.209090831726 1614.317266416697 239.17049838359316 1.3367042370491377e-05 10122.474749240333
396.52 10561.6 1277.607 1757.8337807534695 7230.020058204174 1331.3113736084567 252.29452121025355 1.6740792459359234e-05 10571.459750517146
396.56 10920.2 1278.587 1933.509523919092 7659.564382007763 1078.896645170844 265.92805336375267 2.0934646284951997e-05 10937.898625396097
396.6 11204.6 1279.649 2127.280214025164 7926.713795838047 859.7807048709901 280.0747821521854 2.6139935789588805e-05 11193.849523026323
396.64 11348.4 1280.795 2340.541052721687 8010.448371043753 674.16193402761 294.737014471984 3.2590650551102915e-05 11319.888404855685
396.68 11322.1 1282.027 2574.4810786182784 7904.017267027949 520.3956249682388 309.91556365005715 4.0572476783445316e-05 11308.809574837
396.72 11154.6 1283.345 2829.9005488743883 7615.987844615652 395.6264430910891 325.6096353193598 5.0433643661874e-05 11167.124522334134
396.76 10871.9 1284.746 3106.9580847421444 7168.917033516685 296.33083937053647 341.8167130481299 6.259791461014443e-05 10914.02273327541
396.8 10568.5 1286.229 3404.8370507762033 6595.981056910684 218.74471688477828 358.5324445214827 7.758011927367947e-05 10578.095346673268
396.84 10230.6 1287.792 3721.330814082527 5936.375572594747 159.173999750765 375.75052915399704 9.600468898097854e-05 10192.631011586724
396.88 9781.99 1289.431 4052.3675494556956 5230.487051893852 114.19944858751916 393.462608092852 0.00011862773576643418 9790.516776657652
396.92 9403.53 1291.144 4391.530666951492 4515.715842719548 80.79393418168266 411.6581576488484 0.000146363303813157 9399.698747864873
396.96 9053.9 1292.928 4729.680570082184 3823.5052850792626 56.37244776041107 430.3243872707874 0.00018031452393450792 9039.88287050717
397.0 8725.22 1294.779 5054.837925888074 3177.752486084146 38.79416779846149 449.4461432510351 0.00022181051803632685 8720.830944832234
397.04 8423.8 1296.696 5352.523519182621 2594.469267203728 26.33328998583057 469.00581941804853 0.00027245003312397306 8442.332168240262
397.08 8192.91 1298.676 5606.72552716976 2082.383903588676 17.63202655386967 488.98327613345475 0.0003341529352183343 8195.725067598696
397.12 7972.53 1300.717 5801.542215221618 1644.1217776534077 11.645823559008214 509.35576896288933 0.0004092208645394556 7966.665994617788
397.16 7739.68 1302.818 5923.321940627049 1277.6384246640796 7.587801229485852 530.0978884313788 0.0005004085466706165 7738.64655536054
397.2 7509.44 1304.976 5962.860511871361 977.6576202398093 4.87687817684958 551.1815123036649 0.0006110074724311735 7496.577133599158
397.24 7206.06 1307.191 5917.056092310616 736.9556059958433 3.092053588917995 572.5757718430336 0.0007449439042808574 7229.680268682315
397.28 6907.71 1309.459 5789.4969364954395 547.4098684958857 1.9338705165385275 594.247033498987 0.0009068934417926314 6933.088615900291
397.32 6602.72 1311.778 5589.782840424025 400.7887337128759 1.193100429930729 616.1588974527732 0.0011024146857056625 6607.924674434291
397.36 6277.02 1314.147 5331.80962380427 289.29581851213925 0.7260860958261502 638.272214404412 0.001338104881976684 6260.105080921529
397.4 5913.61 1316.561 5031.556295869918 205.90432599916682 0.43586475963595867 660.545121919548 0.0016217808068595104 5898.443230329077
397.44 5526.31 1319.02 4704.969746679877 144.52470888066648 0.25808216099497655 682.9331015613783 0.001962688574048963 5532.687601971491
397.48 5225.31 1321.519 4366.369123915265 100.04955553560168 0.15072879094899358 705.3890579143801 0.0023717465080217185 5171.960837902704
397.52 4834.36 1324.057 4027.5287467126564 68.31507694464472 0.08682712082127494 727.8634204612174 0.0028618257364673165 4823.796933065077
397.56 4486.04 1326.629 3697.3786448157202 46.01177741725876 0.04933148851878862 750.3042690987882 0.003448073711473995 4493.747470893997
397.6 4187.43 1329.235 3382.1471041635964 30.569456767464132 0.02764338471617089 772.6574838762245 0.004148286476053227 4185.405836478478
397.64 3893.71 1331.871 3085.7512475786693 20.03465329553693 0.015277240324920296 794.8669193072099 0.004983336151443708 3900.673080757892
397.68 3613.05 1334.534 2810.27922641985 12.95255926797268 0.008326718364584061 816.8746033496791 0.0059776608326643195 3640.1206934166994
397.72 3392.03 1337.224 2556.4623407243644 8.260557051144575 0.004475760314003151 838.6209608622096 0.007159824845741863 3403.355494222878
397.76 3176.14 1339.938 2324.0841558358397 5.196851674894091 0.002372535049517539 860.0450610407117 0.008563158139964845 3189.3370042446354
397.8 2971.41 1342.674 2112.307963423479 3.225101390078906 0.0012402248711786393 881.0848880122069 0.010226484461434074 2996.629419535098
397.84 2822.74 1345.432 1919.9240122102242 1.9742922110608878 0.0006393219052232448 901.6776334212844 0.012194948878255748 2823.588772113353
397.88 2651.54 1348.209 1745.527474661318 1.1921640243893188 0.00032498231144600947 921.7600094944364 0.014520956199947366 2668.4944941186554
397.92 2558.5 1351.004 1587.6410978229594 0.7100804456105163 0.00016289613528621538 941.268580709872 0.017265232849164258 2529.6371871074266
397.96 2409.02 1353.817 1444.795982268841 0.41717254583479907 8.051243953961044e-05 960.1401118480433 0.02049802579705361 2405.373845200956
398.0 2291.02 1356.646 1315.5819279876891 0.24174062376971858 3.923800079120959e-05 978.3119298519605 0.02430045325596734 2294.1599381546757
398.04 2197.01 1359.49 1198.6763979198129 0.13816501508664555 1.8855292583645027e-05 995.7222965977858 0.02876602292513796 2194.5656444109027
398.08 2121.4 1362.35 1092.8589226176803 0.07788425275046115 8.933740679505898e-06 1012.3107893723109 0.034002334694053706 2105.2816075111764
398.12 2049.61 1365.223 997.0159125449635 0.04330049492545632 4.17348171197521e-06 1028.0186855805339 0.040132985809369935 2025.1180357797139
398.16 1956.39 1368.11 910.139393784862 0.023741941993674034 1.922297210625768e-06 1042.7893479735778 0.04729969758685946 1952.9997853203176
398.2 1895.57 1371.009 831.322096900782 0.01283832718790608 8.7295415654906e-07 1056.5686065016594 0.05566468377965317 1887.9592072863632
398.24 1806.91 1373.921 759.7505400624563 0.006846336899858893 3.908440771127109e-07 1069.305132763594 0.06541328167317942 1829.1279328354674
398.28 1779.99 1376.843 694.6971880548538 0.003600432995156061 1.725239611302397e-07 1080.9508029512667 0.07675686783864785 1775.7283484794782
398.32 1729.89 1379.777 635.5123794068021 0.00186718389711642 7.507960073075167e-08 1091.461045179139 0.08993608120992679 1727.065227926128
398.36 1664.11 1382.722 581.6164475383379 0.0009548713594060394 3.2211745108091984e-08 1100.7951671464714 0.10522437671616455 1682.5177939650966
398.4 1631.49 1385.677 532.4922827246024 0.00048152391179357367 1.3624472231868003e-08 1108.916660209066 0.122931933067948 1641.5323564042728
398.44 1587.19 1388.642 487.6784634869247 0.00023943970345532837 5.681092590461045e-09 1115.7934761346821 0.14340993841183708 1603.6155890054033
398.48 1567.05 1391.616 446.7630097739944 0.00011740056610872294 2.335310516057562e-09 1121.39827308287 0.16705527739040654 1568.328455537156
398.52 1515.23 1394.599 409.3777625683852 5.675846485495227e-05 9.463505910888928e-10 1125.7086276819457 0.19431564262089293 1535.2807626523631
398.56 1481.24 1397.591 375.1933659723129 2.705630753580953e-05 3.7804928252412386e-10 1128.707210467575 0.22569509267648247 1504.12629858925
398.6 1456.99 1400.592 343.9148119031805 1.2716721636503402e-05 1.488772046913623e-10 1130.3819223934229 0.2617600772609886 1474.558507090735
398.64 1455.73 1403.6 315.2774998289843 5.893077731987421e-06 5.779444656934308e-11 1130.7259906160493 0.3031459483466669 1446.3066422865156
398.68 1410.63 1406.617 289.04376149189636 2.6925355679943837e-06 2.2116530968379972e-11 1129.7380222839324 0.3505639735243833 1419.132350441911
398.72 1367.11 1409.642 264.99980128218084 1.2129005628593274e-06 8.342879365240414e-12 1127.4220156144247 0.4048088646259288 1392.8266269741403
398.76 1342.74 1412.674 242.9530054963922 5.386738454754525e-07 3.102260162321957e-12 1123.7873281108948 0.46676683074738123 1367.2071009767114
398.8 1344.87 1415.713 222.72957727147062 2.3586107303527352e-07 1.1371013383883466e-12 1118.8486023437274 0.5374241600481554 1342.1156040111084
398.84 1317.91 1418.759 204.17245796539288 1.018144330074801e-07 4.1084158585735895e-13 1112.6256502818276 0.6178763290484444 1317.4159846780838
398.88 1298.44 1421.812 187.139499806102 4.332897175399553e-08 1.4631862732862093e-13 1105.1432977036395 0.7093376315237784 1292.9921351845944
398.92 1277.3 1424.871 171.50185854725166 1.817845145677144e-08 5.136540382197046e-14 1096.4311907286583 0.8131513114085391 1268.746200605497
398.96 1262.98 1427.937 157.14257852875468 7.518627985397484e-09 1.7773938677647548e-14 1086.523566980598 0.9308001753150651 1244.5969456921862
399.0 1221.32 1431.009 143.95534589031217 3.065614141492732e-09 6.0622617189724855e-15 1075.4589943143956 1.0639176502598064 1220.4782578580332
399.04 1221.58 1434.087 131.8433887033153 1.2322185922283342e-09 2.0380742507045297e-15 1063.2800804029696 1.214299240907128 1196.3377683484243
399.08 1212.33 1437.17 120.7185054748515 4.882517380885801e-10 6.753611070965366e-16 1050.0331567798846 1.3839143280397566 1172.135576583264
399.12 1194.99 1440.259 110.50020585508555 1.9071296429730622e-10 2.2058671053733865e-16 1035.7679411680695 1.574918235977676 1147.8430652593236
399.16 1168.15 1443.354 101.11494946808179 7.343309132694988e-11 7.101441919004233e-17 1020.5371820891269 1.789664481267536 1123.4417960385495
399.2 1142.71 1446.453 92.49547061353861 2.7872348688849497e-11 2.2533797490481398e-17 1004.3962898416161 2.030717098135663 1098.9224775533182
399.24 1082.11 1449.558 84.58017818160828 1.0428471198217223e-11 7.04757569165412e-18 987.4029579627554 2.3008629179123874 1074.2839990622865
399.28 1085.83 1452.667 77.31262151024188 3.84616919386395e-12 2.1724990186527997e-18 969.616779247603 2.603123659924098 1049.5325244177727
399.32 1043.3 1455.78 70.64101411947027 1.3982740033415493e-12 6.600714807643515e-19 951.0988602963766 2.9407676702661085 1024.6806420861144
399.36 1026.02 1458.897 64.51780830377196 5.010810728766653e-13 1.9766557712148998e-19 931.9114384026477 3.3173211224310117 999.7465678288512
399.4 1005.4 1462.018 58.89931447037594 1.7699921488434908e-13 5.834142907273285e-20 912.1175043840952 3.7365784701523976 974.7533973246237
399.44 955.274 1465.143 53.74535989842645 6.162802662675361e-14 1.6971739477081086e-20 891.7804347052204 4.202611918094831 949.7284065217417
399.48 914.979 1468.271 49.018982275922525 2.1150705425573636e-14 4.866047479377144e-21 870.9636359523997 4.719779650403355 924.7023978787256
399.52 891.349 1471.401 44.686153962573755 7.154962340324721e-15 1.3750690795641307e-21 849.7302044036691 5.292732530862303 899.709090897105
399.56 868.133 1474.534 40.71553343995715 2.3857344557915357e-15 3.8297326129517257e-22 828.1426030987977 5.926418961736615 874.7845555004916
399.6 820.748 1477.669 37.07824085550486 7.840894060952672e-16 1.0512494946612668e-22 806.2623584649535 6.626087561665722 849.9666868821241
399.64 818.861 1480.806 33.747654953249075 2.540003979753554e-16 2.844030674006429e-23 784.1497781966355 7.397287296685874 825.2947204465703
399.68 780.222 1483.945 30.699229020260454 8.110081973286403e-17 7.583185308580633e-24 761.8636917348267 8.245864672987308 800.8087854280744
399.72 752.997 1487.086 27.910323769656408 2.5523189382220578e-17 1.9927638291342458e-24 739.4612143431953 9.177957575998306 776.54949568885
399.76 721.44 1490.227 25.36005533496136 7.916995801463366e-18 5.161128609577673e-25 716.9975354439085 10.199985318515555 752.5575760973854
399.8 695.13 1493.37 23.02915677190101 2.4204642863029733e-18 1.3173955609380049e-25 694.5257315594224 11.318634441533717 728.8735227728572
399.84 672.07 1496.513 20.899851656393786 7.293682466112841e-19 3.3141213876944617e-26 672.0966039107597 12.540839796107173 705.5372953632607
399.88 638.927 1499.656 18.955738535423624 2.1662179084219383e-19 8.216737670426361e-27 649.7585404498665 13.87376042403098 682.588039409321
399.92 637.868 1502.799 17.181685134295506 6.341059734989932e-20 2.0077395518684073e-27 627.5574018599069 15.324749750240358 660.0638367444428
399.96 619.974 1505.943 15.563731351648782 1.8294617796849086e-20 4.834933109143144e-28 605.5364308378137 16.901319602134016 638.0014817915965
400.0 602.831 1509.086 14.089000185635578 5.2021646512581616e-21 1.1474848471401598e-28 583.7361837852038 18.611097581542957 616.4362815523823
400.04 568.604 1512.229 12.745615832533668 1.457946689381907e-21 2.683954456328465e-29 562.1944838729174 20.461777335439002 595.4018770408901
400.08 554.379 1515.371 11.522628284681891 4.0271110720274833e-22 6.186903830581627e-30 540.9463943109026 22.461061303306312 574.9300838988909
400.12 527.321 1518.512 10.409943829738767 1.096320852025903e-22 1.405529682257684e-30 520.0242105504586 24.616595563861466 555.0507499440588
400.16 509.68 1521.653 9.39826091903826 2.941518618073398e-23 3.146831919820102e-31 499.4574700661309 26.935896463414032 535.7916274485832
400.2 504.041 1524.792 8.479010930487657 7.778452691552867e-24 6.943403747885102e-32 479.27297830823625 29.426268784465787 517.1782580231898
400.24 499.238 1527.929 7.6443034021752005 2.0272177662139832e-24 1.509854713538181e-32 459.4948493846829 32.09471530771343 499.2338680945715
400.28 471.518 1531.065 6.886875357372503 5.207042474814453e-25 3.235640958413659e-33 440.14456001791467 34.94783773541309 481.97927311070026
400.32 464.134 1534.199 6.200044380738625 1.3181455757049414e-25 6.8335521315582216e-34 421.24101532719214 37.99172908083768 465.43278878876845
400.36 446.335 1537.332 5.577665140072947 3.2886317149886925e-26 1.4223037513928287e-34 402.800625009386 41.23185778825394 449.6101479377129
400.4 445.121 1540.462 5.014089078278363 8.08620669276614e-27 2.917403665637149e-35 384.83738852518525 44.67294403235146 434.52442163581503
400.44 423.577 1543.59 4.504127027037646 1.9595229154948034e-27 5.897361113321648e-36 367.3629879456632 48.31882885529594 420.18594382799677
400.48 417.534 1546.716 4.043014517366705 4.679829120828184e-28 1.1748290712036809e-36 350.3868871708654 52.172337034094674 406.6022387223268
400.52 393.661 1549.839 3.626379583121141 1.1014938175001775e-28 2.3064613516068575e-37 333.91643629604124 56.235134830111406 393.7779507092738
400.56 409.207 1552.96 3.2502128720938654 2.5550822120865513e-29 4.4624258523203835e-38 317.9569799725431 60.507584054289076 381.714776898926
400.6 394.922 1556.078 2.9108398957799775 5.8411291995566276e-30 8.508402141836034e-39 302.5119686854996 64.98859418348422 370.4114027647638
400.64 373.806 1559.194 2.6048952634822475 1.3160011938886789e-30 1.598733320948465e-39 287.58307194782554 69.67547458117103 359.86344179247885
400.68 359.944 1562.306 2.3292987594553667 2.9220103598069694e-31 2.9604242658588486e-40 273.17029249049756 74.56378920334805 350.06338045330097
400.72 355.585 1565.415 2.0812331333878555 6.393986554248909e-32 5.402325015800572e-41 259.27208060914484 79.64721650064072 341.00053024317344
400.76 327.812 1568.521 1.8581234848857877 1.3788744587785906e-32 9.715277895469189e-42 245.88544790608927 84.91741755089647 332.66098894187155
400.8 338.543 1571.624 1.6576181319349648 2.9304840189079007e-33 1.7217753203860837e-42 233.0060797457905 90.36391576088695 325.02761363861237
400.84 325.86 1574.723 1.477570861673247 6.13782111985152e-34 3.0070694062690106e-43 220.62844581771614 95.97399174795578 318.0800084273452
400.88 343.765 1577.818 1.3160244693265972 1.26691649559973e-34 5.175533976699531e-44 208.7459082734144 101.73259723716852 311.7945299799095
400.92 327.923 1580.91 1.1711954979855026 2.577147864015747e-35 8.778304718271517e-45 197.35082697576138 107.62229196846788 306.14431444221475
400.96 318.252 1583.998 1.0414600980542639 5.1663876340314226e-36 1.4672664183943378e-45 186.43466146399027 113.6232076845086 301.0993292465531
401.0 317.917 1587.083 0.9253409308281948 1.020680222585525e-36 2.4168473646263327e-46 175.9880693015561 119.71304324248081 296.6264534748651
401.04 304.087 1590.163 0.8214950457728714 1.9872214123527356e-37 3.9231100692757253e-47 166.00100053261335 125.86709474426021 292.68959032264644
401.08 300.177 1593.24 0.728702665762881 3.8129005724974833e-38 6.275551692059142e-48 156.46278802716418 132.0583242908251 289.2498149837522
401.12 309.521 1596.312 0.6458568188483327 7.209683727320229e-39 9.892649501512574e-49 147.36223354588572 138.25747052305888 286.26556088779296
401.16 318.702 1599.381 0.5719537590829901 1.3434680189314084e-39 1.5367803183615148e-49 138.68768940198038 144.43320350113035 283.6928466621937
401.2 302.805 1602.445 0.5060841226112424 2.467105606276532e-40 2.352602730376798e-50 130.42713563934294 150.55232569275668 281.48554545471086
401.24 292.912 1605.505 0.44742476861428226 4.464741981763876e-41 3.549132748386671e-51 122.56825268503098 156.5800198872074 279.59569734085267
401.28 296.106 1608.561 0.39523125787536195 7.962549871812717e-42 5.276329987371667e-52 115.09848946846279 162.48014373721202 277.97386446355017
401.32 262.555 1611.612 0.34883092466765286 1.399439471614645e-42 7.729954695029357e-53 108.00512703014877 168.2155693743127 276.56952732912913
401.36 262.341 1614.659 0.30761650042654853 2.4238248400422585e-43 1.1159802138500105e-53 101.27533767063038 173.74856517324142 275.33151934429833
401.4 278.966 1617.701 0.27104025024295136 4.1370667890880666e-44 1.5877051593481966e-54 94.89623971360359 179.04121529959787 274.20849526344443
401.44 273.344 1620.739 0.23860858563792264 6.958683296203642e-45 2.2259546751062413e-55 88.8549479783692 184.05587121111927 273.14942777512636
401.48 270.312 1623.771 0.2098771193545604 1.1534636760459619e-45 3.075354447065011e-56 83.13862007453926 188.7556278563677 272.10412505026153
401.52 258.368 1626.799 0.18444613004501367 1.8841790951280763e-46 4.1870269020926153e-57 77.73449864679446 193.10481599110315 271.02376076794263
401.56 283.845 1629.822 0.161956406752794 3.033059724791211e-47 5.6175554548666134e-58 72.62994971030743 197.06950088030266 269.8614069973629
401.6 272.826 1632.841 0.1420854449972422 4.8114879460389395e-48 7.427101712400565e-59 67.8124972276471 200.61797674174503 268.5725594143894
401.64 272.729 1635.854 0.12454396806733926 7.521711231568048e-49 9.676562759607989e-60 63.269854085871856 203.7212456786479 267.1156437325871
401.68 269.721 1638.862 0.10907274883522995 1.1587557419229015e-49 1.2423729214188597e-60 58.98994963888067 206.35346959738132 265.4524919850972
401.72 253.801 1641.866 0.09543970900854547 1.7591558784518031e-50 1.5718508441377664e-61 54.960953984428265 208.49238375212855 263.54877744556535
401.76 264.803 1644.864 0.08343727426116357 2.631801568099797e-51 1.9597405564701322e-62 51.171299147822246 210.11966112305407 261.37439754513747
401.8 254.476 1647.857 0.07287996512079406 3.880052302619664e-52 2.4077596281366315e-63 47.60969734584034 211.2212178184628 258.90379512942394
401.84 259.572 1650.845 0.06360220485069132 5.637114870004339e-53 2.915106300644894e-64 44.26515650444629 211.78745107305505 256.11620978235203
401.88 244.339 1653.828 0.05545632684630403 8.070683523283137e-54 3.4779378403948236e-65 41.126993202640875 211.8134031488512 252.99585267833837
401.92 214.862 1656.805 0.04831076528095339 1.1386681056908859e-54 4.0889785293097695e-66 38.18484321299545 211.2988464668945 249.53200044517092
401.96 230.556 1659.777 0.04204841387790219 1.5831304183619101e-55 4.737321869653141e-67 35.42866980620821 210.24828752347105 245.71900574355715
402.0 227.174 1662.743 0.03656513876546794 2.1690433809042987e-56 5.408483007997257e-68 32.84876998351484 208.67088947796648 241.5562246002468
402.04 224.38 1665.703 0.031768432388006224 2.928539677246094e-57 6.084740126892093e-69 30.435778796435063 206.58031563796607 237.04786286678913
402.08 216.759 1668.658 0.027576196401880977 3.8964100422810154e-58 6.745778452299165e-70 28.180671908371927 203.9944983073718 232.20274641214561
402.12 229.56 1671.607 0.02391564238510335 5.1086742795255765e-59 7.369619786830761e-71 26.07476654737839 200.93533950836454 227.03402169812802
402.16 209.867 1674.55 0.02072230003382816 6.600565665806179e-60 7.933787522720212e-72 24.109720993713136 197.42835185321746 221.55879514696443
402.2 208.513 1677.487 0.01793912331101507 8.403938364099359e-61 8.41662615317678e-73 22.277532739766933 193.50224925954515 215.7977211226231
402.24 209.081 1680.419 0.015515685755003351 1.054417758571068e-61 8.798669845517663e-74 20.57053545385345 189.18849822616122 209.77454936576967
402.28 209.073 1683.344 0.013407456850248108 1.3036773443472488e-62 9.063940623341157e-75 18.981394873020513 184.52084099190404 203.5156433217748
402.32 197.404 1686.263 0.011575152011387679 1.5883803041011744e-63 9.201055888312784e-76 17.503103743529245 179.53480208490987 197.0494809804505
402.36 189.906 1689.177 0.00998414933770646 1.9070639781733038e-64 9.204038408215315e-77 16.12897592131871 174.26718955548384 190.40614962614026
402.4 191.334 1692.083 0.008603966859340631 2.2563260936108585e-65 9.072748476237041e-78 14.852639738173503 168.75560160890998 183.61684531394283
402.44 176.266 1694.984 0.007407794522012104 2.630654123524076e-66 8.812894710332651e-79 13.668030732976705 163.03794846915784 176.71338699665657
402.48 167.205 1697.878 0.006372075645231498 3.022389131378149e-67 8.435622334966294e-80 12.569383841068754 157.1519981724671 169.72775408918108
402.52 164.651 1700.766 0.005476133041885921 3.421851984583507e-68 7.956720318370788e-81 11.55122512845179 151.13495367927405 162.69165494076773
402.56 145.353 1703.647 0.0047018354069656345 3.81764687962646e-69 7.395525950818392e-82 10.608363151526685 145.0230672735828 155.63613226051643
402.6 151.478 1706.522 0.004033299971577121 4.1971401920812246e-70 6.773632694459336e-83 9.735880017098875 138.85129675610517 148.59121007317563
402.64 134.111 1709.389 0.003456627777215213 4.547093480226763e-71 6.1135213044325365e-84 8.929122211585256 132.65300649104668 141.58558533040915
402.68 128.75 1712.25 0.002959668256359238 4.854410364407454e-72 5.437234171438345e-85 8.183691262824789 126.45971498830968 134.64636591939083
402.72 118.896 1715.104 0.0025318101104050863 5.106940601337198e-73 4.765199463683507e-86 7.495434292522466 120.30088943371832 127.7988555363512
402.76 120.382 1717.951 0.002163795756423986 5.294273491220287e-74 4.115287628930587e-87 6.860434512181288 114.20378645030162 121.06638475823934
402.8 110.543 1720.79 0.0018475568718774652 5.408448779543037e-75 3.5021520731882285e-88 6.275001710487801 108.19333740465754 114.47018667201722
402.84 94.627 1723.623 0.0015760688026575389 5.444517516228063e-76 2.9368728163068078e-89 5.735662775422218 102.2920757737138 108.02931461793868
402.88 88.635 1726.448 0.001343221816131735 5.400897832103221e-77 2.4268909148712063e-90 5.239152289881222 96.52010346062441 101.76059897232176
402.92 91.734 1729.266 0.0011437073786881584 5.279490000357126e-78 1.9761959276711544e-91 4.782403235430883 90.89509248988172 95.67863943269128
402.96 92.507 1732.076 0.0009729178178239384 5.0855391226851795e-79 1.5857109606886394e-92 4.362537834781561 85.43231820837471 89.79582896097409
403.0 93.621 1734.879 0.000826857893445176 4.827259265206502e-80 1.2538107881123973e-93 3.9768585598629915 80.14471995780606 84.1224053755625
403.04 99.326 1737.674 0.0007020669528764148 4.51525657286933e-81 9.769078297264836e-95 3.6228393288622662 75.04298514588888 78.66652654170402
403.08 77.121 1740.462 0.0005955504802550468 4.1618077995047594e-82 7.500469784414046e-96 3.298116912293034 70.13565271025696 73.43436517303026
403.12 81.424 1743.243 0.0005047199745858524 3.780062536722824e-83 5.67461376902278e-97 3.000482565126348 65.42923212140647 68.4302194065074
403.16 64.152 1746.015 0.0004273402027300746 3.3832410135279013e-84 4.2305496821256994e-98 2.7278738991753673 60.928334289946314 63.65663552932441
403.2 68.22 1748.78 0.0003614829749481084 2.983894689030516e-85 3.1079185717525257e-99 2.4783670072931767 56.63581101162165 59.11453950188977
403.24 47.212 1751.538 0.0003054866821931935 2.5932851339532107e-86 2.2498548385098416e-100 2.2501688485408784 52.552899885792804 54.80337422101588
403.28 51.13 1754.287 0.0002579209169738858 2.2209199362266627e-87 1.604911536031613e-101 2.04160990126477 48.67937196490017 50.72123978708191
403.32 55.222 1757.028 0.0002175555740368479 1.8742651199538575e-88 1.1281299725580694e-102 1.851137088985367 45.013679722193054 46.86503436675246
403.36 39.655 1759.762 0.0001833338940907502 1.558634457978398e-89 7.814088485214894e-104 1.677306982176896 41.553103253640835 43.23059356971182
403.4 29.513 1762.487 0.00015434897394410915 1.2772393821948834e-90 5.3334517859138554e-105 1.518779277330729 38.29389294855909 39.81282657486376
403.44 17.046 1765.204 0.00012982332039514398 1.0313706299374738e-91 3.587145580389364e-106 1.3743105532057989 35.231407167278505 36.6058475438047
403.48 25.004 1767.913 0.00010909107354798989 8.206752000241354e-93 2.3773872797413617e-107 1.2427483028223327 32.360243748066075 33.60310114196196
403.52 35.22 1770.613 9.15825684650576e-05 6.434897234364384e-94 1.5526047042420488e-108 1.1230252385535795 29.674364426679272 30.797481247801315
403.56 10.861 1773.306 7.681094268545303e-05 4.971933928532802e-95 9.991521407229216e-110 1.0141538666199856 27.167211488988293 28.181442166550966
403.6 8.843 1775.99 6.436053158484006e-05 3.785490717805464e-96 6.335951543193604e-111 0.9152213263636176 24.831816188872146 25.74710187576735
403.64 27.668 1778.665 5.38768242320356e-05 2.8400880743502395e-97 3.959144105958787e-112 0.825384488873306 22.66089865017615 23.486337015873687
403.68 8.25 1781.333 4.505777968663709e-05 2.0996838304221573e-98 2.4378094413979126e-113 0.7438653088471707 20.646959133826066 21.390869500452922
403.72 0.925 1783.992 3.764632791899681e-05 1.5296362410832894e-99 1.4791319920728363e-114 0.6699464229951875 18.782360689987726 19.452344759310833
403.76 -3.809 1786.642 3.1423901030913245e-05 1.0980807754760277e-100 8.843467599397501e-116 0.6029669877965794 17.059403331921864 17.662401743619473
403.8 2.549 1789.284 2.6204859496622778e-05 7.767691645135737e-102 5.2101051216963795e-117 0.5423187490358937 15.470389964769858 16.01273491866525
403.84 -1.584 1791.917 2.183169498514684e-05 5.414532166722175e-103 3.0246726603312067e-118 0.4874423352294002 14.007684380405761 14.495148547330146
403.88 0.0 1793.583 1.8170906200750595e-05 3.719125927079127e-104 1.7302865693162848e-119 0.4378237668146192 12.663761690547256 13.101603628268077
403.92 0.0 1787.917 1.510945730035663e-05 2.51728002598303e-105 9.753606277085124e-121 0.39299117281381296 11.431251616605422 11.824257898876535
403.96 0.0 1802.917 1.2551740004825552e-05 1.6789300335667216e-106 5.417759249118096e-122 0.3525117065730687 10.3029750875724 10.655499345885474
404.0 0.0 1802.917 1.0416970688917232e-05 1.1034275265726005e-107 2.9653861554882873e-123 0.31598865213349503 9.271974618731647 9.58797368783583
404.04 0.0 1826.333 8.636962666709351e-06 7.14603118416141e-109 1.5993726228210892e-124 0.283058712792618 8.331538955407838 8.614606305163123
404.08 0.0 1822.167 7.154221725169397e-06 4.5603230813323464e-110 8.50011279657465e-126 0.253389473459726 7.475222468892 7.728619096573452
404.12 0.0 1804.75 5.920319823869789e-06 2.867712877323055e-111 4.451497486942678e-127 0.22667702849721602 6.696859787541638 6.923542736358678
404.16 0.0 1801.417 4.894507885384042e-06 1.7769893028725058e-112 2.2971733830489041e-128 0.20264376686110167 5.99057613595047 6.193224797319457
404.2 0.0 1816.25 4.042533849202782e-06 1.0850326305049097e-113 1.1681198599815921e-129 0.18103630650442804 5.350793840150534 5.531834189188811
404.24 0.0 1806.083 3.3356367417769868e-06 6.528439346882356e-115 5.853111831610947e-131 0.1616235701862206 4.772235438123368 4.9338623439463305
404.28 0.0 1803.75 2.749691506223523e-06 3.870653465806013e-116 2.8899598834656315e-132 0.14419499502796354 4.249923813225997 4.394121557945466
404.32 0.0 1802.583 2.2644828084768156e-06 2.261347524398559e-117 1.4060545925050546e-133 0.1285588683767753 3.7791797442737045 3.907740877133288
404.36 0.0 1802.417 1.8630890554957466e-06 1.3018417378871118e-118 6.740897614506357e-135 0.11454078276912512 3.3556172407300955 3.470159886588276
404.4 0.0 1820.583 1.5313604813670443e-06 7.385105438505009e-120 3.1844780628210713e-136 0.10198220303261418 2.9751370051528996 3.077120739545995
404.44 0.0 1814.75 1.2574774286059567e-06 4.128217834002839e-121 1.482393774777819e-137 0.09073913881870554 2.6339183383930234 2.7246587346891573
404.48 0.0 1812.917 1.0315769183804185e-06 2.27392260930586e-122 6.799758741468813e-139 0.08068091612020875 2.3284097763564997 2.409091724053627
404.52 0.0 1815.167 8.45437303557942e-07 1.2342288625724417e-123 3.0734619345524926e-140 0.07168904159240493 2.0553187207954853 2.1270086078251937
404.56 0.0 1819.75 6.922122665584256e-07 6.601193141519906e-125 1.3688832261064022e-141 0.06365615376512361 1.8116003009214794 1.8752571468988695
404.6 0.0 1822.5 5.662066899963725e-07 3.479010076865885e-126 6.00771070290047e-143 0.05648505550137279 1.5944456778192717 1.6509312995273344
404.64 0.0 1811.833 4.6268801843459204e-07 1.806738188829104e-127 2.598097755610483e-144 0.050087822325172705 1.401269979884436 1.451358264897627
404.68 0.0 1801.5 3.777276674256663e-07 9.2457222170716e-129 1.1071479337740602e-145 0.044384981506432004 1.2297000349790195 1.274085394213119
404.72 0.0 1818.583 3.0806784165748877e-07 4.66221533836799e-130 4.648997740624318e-147 0.03930475705167397 1.0775620437702746 1.1168671088897903
404.76 0.0 1846.833 2.510098152056921e-07 2.316591625265055e-131 1.9236070460966053e-148 0.03478237600541754 0.9428693188671939 0.9776519458824267
404.8 0.0 1839.333 2.043203191386186e-07 1.134258645393005e-132 7.842897807714069e-150 0.030759431717717934 0.8238101959597022 0.8545698319977393
404.84 0.0 1852.583 1.661531885272045e-07 5.47242701153135e-134 3.150937280188294e-151 0.02718329997720935 0.7187362061891218 0.7459196723195197
404.88 0.0 1855.5 1.349838540599227e-07 2.6016742852414725e-135 1.2474001757280279e-152 0.024006604145497337 0.6261505834377075 0.6501573225670588
404.92 0.0 1853.667 1.0955463319530187e-07 1.2187952247769843e-136 4.866027064093046e-154 0.021186725658044667 0.5446971661170594 0.5658840013297373
404.96 0.0 1851.583 8.882909097540797e-08 5.626175114221951e-138 1.8704485005998335e-155 0.018685356477234086 0.4731497402894964 0.49183518559582146
405.0 0.0 1846.667 7.19540089915608e-08 2.559176506815094e-139 7.084665457947087e-157 0.016468090295889335 0.4104018595579757 0.42687002180787403


==> figures/data/XPS/fits/17.6-O-XPS-fit.txt <==
BE exp BG TiN N5 N4 satel N2 sum 
393.0 0.0 1264.25 0.3379869282585109 1.4398165949189915e-24 4.129077033754152e-18 0.25002192074105056 9.88157901573234e-17 0.5880088489995615
393.04 0.0 1285.333 0.38226006278772134 5.500679923167708e-24 1.3205624538016846e-17 0.27886023356457007 1.4183684547013662e-16 0.6611202963522915
393.08 0.0 1275.333 0.4319778648145568 2.0715304855694944e-23 4.1635249593121497e-17 0.31082217819435315 2.0327058386066677e-16 0.7428000430089102
393.12 0.0 1265.0 0.48776321647158916 7.690137209539065e-23 1.2940846636825784e-16 0.3462218079926629 2.9085925430852924e-16 0.8339850244642525
393.16 0.0 1273.917 0.5503045020931896 2.814146919143018e-22 3.9652139342768467e-16 0.38540197840355145 4.1554135012031677e-16 0.9357064804967419
393.2 0.0 1267.5 0.6203618417337688 1.015153092131903e-21 1.1977776437749558e-15 0.4287366872963 5.92746152886494e-16 1.0490985290300707
393.24 0.0 1277.917 0.6987738511112369 3.609862481698698e-21 3.566931493270814e-15 0.47663357436195497 8.4420225737756e-16 1.1754074254731963
393.28 0.0 1292.833 0.786464966713956 1.2653959180472575e-20 1.0471906971048484e-14 0.5295365872770122 1.2004599452069567e-15 1.31600155399098
393.32 0.0 1287.583 0.8844533773458592 4.3726150284105687e-20 3.030908313638296e-14 0.5879288224142663 1.7044033205360182e-15 1.4723821997601574
393.36 0.0 1283.583 0.9938596060901194 1.4894898966573274e-19 8.64847508068945e-14 0.6523355479034569 2.4161324449052854e-15 1.6461951539936652
393.4 0.0 1287.5 1.1159157895890424 5.001703296500657e-19 2.4329311739412865e-13 0.7233274168324181 3.4197385751229216e-15 1.8392432064217072
393.44 0.0 1287.0 1.2519757046678779 1.655712611866704e-18 6.747573412201855e-13 0.8015238783144221 4.832690914306987e-15 2.0534995829829796
393.48 0.0 1277.417 1.4035255957121635 5.403079560470512e-18 1.8450028013488888e-12 0.8875967940319472 6.818819810204742e-15 2.2911223897459623
393.52 0.0 1286.75 1.5721958598766104 1.7381607467737187e-17 4.9737312111796226e-12 0.9822742676973268 9.606244406155039e-15 2.554470127578921
393.56 0.0 1292.5 1.7597736511784718 5.512309198802991e-17 1.3219282094608614e-11 1.0863446946319741 1.3512086470730574e-14 2.8461183458236787
393.6 0.0 1290.083 1.9682164688627235 1.7233569597739261e-16 3.464003112258231e-11 1.2006610383592138 1.8976482331439774e-14 3.1688775072565964
393.64 0.0 1287.917 2.1996668001728086 5.311510412621165e-16 8.949489342698305e-11 1.3261453407276989 2.6609312991063778e-14 3.5258121409900296
393.68 0.0 1287.583 2.4564678928524413 1.6138573379502957e-15 2.2796738812794753e-10 1.4637934716146455 3.725430092104866e-14 3.9202613646950932
393.72 0.0 1286.417 2.741180738418728 4.834146964189194e-15 5.725412312405823e-10 1.6146801237031922 5.207678070469324e-14 4.355860862694518
393.76 0.0 1281.0 3.0566023535639424 1.4275310696190217e-14 1.4177696193428279e-09 1.7799640571831472 7.268368637692325e-14 4.836566412164946
393.8 0.0 1294.25 3.405785454014671 4.155907054376775e-14 3.461584143854739e-09 1.9608935984660203 1.0128730634369715e-13 5.366679055942418
393.84 0.0 1283.25 3.792059622917797 1.1927907643411527e-13 8.333359698778661e-09 2.158812396138807 1.4092839679900717e-13 5.950872027390225
393.88 0.0 1283.25 4.219054084455223 3.375084649390539e-13 1.9780955380494548e-08 2.3751654364067343 1.9577966099544978e-13 6.594219540643445
393.92 0.0 1283.833 4.690722202969801 9.415230152770163e-13 4.6298019344756106e-08 2.61150531915164 2.715578505450653e-13 7.302227568420674
393.96 0.0 1299.667 5.211367838651325 2.589447607698152e-12 1.0684935798216916e-07 2.869498794503859 3.7608242872462384e-13 8.080866740007508
394.0 0.0 1312.75 5.785673702842788 7.0212983111883596e-12 2.431545267107729e-07 3.1509335584321874 5.200316493442812e-13 8.936607504437044
394.04 0.0 1300.583 6.4187318695217215 1.877008219412739e-11 5.456329210554319e-07 3.457725304320861 7.179640945096678e-13 9.87645771949499
394.08 0.0 1297.333 7.116076614708361 4.9471818773414604e-11 1.2073512050320204e-06 3.7919250258228305 9.89696555570891e-13 10.908002847932858
394.12 0.0 1299.667 7.883719772622928 1.2855743472400213e-10 2.6344433686883937e-06 4.155726564415377 1.362159437058071e-12 12.039448971611593
394.16 0.0 1316.75 8.728188816678944 3.293737411894487e-10 5.668575360775212e-06 4.551474393055834 1.8718909741353295e-12 13.279668878641385
394.2 0.0 1303.583 9.656567895188473 8.320285255925667e-10 1.2028090525416113e-05 4.981671625145684 2.5683845644278686e-12 14.63825154925928
394.24 0.0 1316.667 10.676542076233279 2.0722880736959517e-09 2.5168963887305177e-05 5.448988235611355 3.518573447093439e-12 16.125555482884327
394.28 0.0 1314.0 11.796445083991037 5.088972458999855e-09 5.193837346080534e-05 5.956269478327372 4.812829050737618e-12 17.752766505785658
394.32 0.917 1314.583 13.02531084040602 1.2322071639356712e-08 0.00010569987551798319 6.5065444813564035 6.572970377823734e-12 19.531961033966585
394.36 -0.333 1314.583 14.372929161792554 2.9418248904102823e-08 0.0002121449970532688 7.103034998468816 8.96294061360915e-12 21.476176334685636
394.4 7.25 1314.583 15.849906000650689 6.925248921984783e-08 0.0004199259004070154 7.749164292260188 1.2203015152410934e-11 23.59949028807598
394.44 22.75 1314.583 17.467728669058808 1.6074804052645744e-07 0.0008197921134415183 8.448566120773698 1.6588677158950374e-11 25.917114742710577
394.48 10.749 1314.584 19.23883653244774 3.679206794014416e-07 0.0015784686566449211 9.205093795930036 2.2515651622767155e-11 28.44550916497762
394.52 17.416 1314.584 21.17669772229889 8.303623442852448e-07 0.0029976406368684167 10.022829278281828 3.0513051056590266e-11 31.202525471610446
394.56 23.499 1314.584 23.295892484209457 1.8479618796544986e-06 0.0056149389637827896 10.906092268563054 4.1287186911610806e-11 34.207601539739464
394.6 18.165 1314.585 25.61220385518279 4.055435712017461e-06 0.010373925113198682 11.859449252264952 5.5779380642255925e-11 37.48203108805244
394.64 30.414 1314.586 28.142716452374827 8.776244025529403e-06 0.018905349626377237 12.887722449060993 7.524211857486897e-11 41.049353027381464
394.68 29.913 1314.587 30.905924256217666 1.8728987348624447e-05 0.03398450601071106 13.995998614232505 1.0133920095570375e-10 44.93592610554957
394.72 23.412 1314.588 33.921848385883884 3.9415079052659365e-05 0.06026193526550184 15.189637634399565 1.362772213888693e-10 49.17178737076428
394.76 51.327 1314.59 37.212165996654406 8.180151723192726e-05 0.10541012269767158 16.47428085487813 1.829778846286231e-10 53.79193877593042
394.8 52.159 1314.591 40.80035157905055 0.0001674248090066443 0.18189045795669984 17.85585907074705 2.453034632370144e-10 58.838268532808605
394.84 58.406 1314.594 44.71183211167832 0.0003379455276336841 0.30962565132735803 19.34060010833374 3.283512777462649e-10 64.3623958171954
394.88 74.654 1314.596 48.97415771704951 0.0006727462292001939 0.5199650323664772 20.935035918388788 4.38837676505304e-10 70.4298314144728
394.92 94.233 1314.6 53.617189695318594 0.0013208182320418754 0.8614534783174939 22.64600909647805 5.855978625166145e-10 77.12597308893177
394.96 106.063 1314.604 58.67330807032866 0.0025575956291784612 1.408054977349512 24.480678740492014 7.802354078706124e-10 84.5645993845796
395.0 91.809 1314.608 64.17764107965597 0.0048845871530009185 2.270628768839122 26.446525549289806 1.0379648421154684e-09 92.89967998597585
395.04 109.136 1314.614 70.16831938196268 0.00920113460042263 3.612590686050034 28.551356060622926 1.3787028383878077e-09 102.34146726461476
395.08 109.38 1314.62 76.68675814780741 0.017095550030022676 5.670784403955937 30.80330592068287 1.828478925002105e-09 113.17794402430472
395.12 134.872 1314.628 83.77797065134462 0.03133024591198178 8.78259249212578 33.21084207169998 2.4212561625322346e-09 125.80273546350362
395.16 147.281 1314.636 91.49091749961524 0.056636264891235896 13.420175635204021 35.78276373822542 3.2012768962104207e-09 140.75049314113718
395.2 182.938 1314.645 99.8788962339547 0.10099192782281412 20.232364689083926 38.52820208715466 4.22607982471737e-09 158.7404549422422
395.24 200.094 1314.656 108.99997672551547 0.17764428309656147 30.094056094405403 41.45661843097277 5.570373836599962e-09 180.72829553956058
395.28 222.082 1314.668 118.9174885782069 0.30824750942524365 44.16188196036202 44.57780083841616 7.331003356880975e-09 207.96541889374132
395.32 269.65 1314.683 129.70056766324763 0.5276462177259267 63.933352654424596 47.9018590119206 9.633301792190068e-09 242.06342555695207
395.36 300.634 1314.699 141.42476995556441 0.891029134860201 91.30453647870412 51.43921728639078 1.2639207111057874e-08 285.0595528681587
395.4 368.45 1314.717 154.17276204523458 1.4844217764995418 128.6186326304555 55.20060559989703 1.6557610396508553e-08 339.47642206864424
395.44 419.678 1314.739 168.03509907546564 2.4397705496171596 178.6945813315684 59.19704828312932 2.16575289616986e-08 408.36649926143804
395.48 496.737 1314.763 183.1111024362481 3.956179476540801 244.82134483591352 63.43985051140575 2.8284845960943144e-08 495.32847728839306
395.52 616.625 1314.792 199.50985134338958 6.32916256221958 330.70008769647757 67.94058226089734 3.6883545243391865e-08 604.4796838998676
395.56 738.508 1314.825 217.35130447756939 9.990016110948032 440.3138581482643 72.71105960912841 4.802260187875395e-08 740.3662383939326
395.6 898.553 1314.864 236.7675701693531 15.557514996849969 577.7035501353888 77.76332321927235 6.242997554572633e-08 907.7919585832942
395.64 1090.17 1314.91 257.9043462095714 23.903982119108786 746.631347619525 83.10961384849205 8.103550820949774e-08 1111.5492898777327
395.68 1352.04 1314.965 280.92255324312083 36.2372246391767 950.120369636304 88.76234472215883 1.0502496423422527e-07 1356.0424923457854
395.72 1638.72 1315.03 306.00018885716906 54.198697304216616 1189.8739361593618 94.7340706188464 1.359079884168834e-07 1644.8068930755019
395.76 1952.23 1315.107 333.33443286111316 79.9763452074381 1465.6016021013602 101.03745351578176 1.7560341725566188e-07 1979.9498338612968
395.8 2359.72 1315.2 363.1440377859418 116.4276984847992 1774.3124598212962 107.68522465045642 2.2654618737272746e-07 2361.5694209690396
395.84 2785.36 1315.311 395.67204214997315 167.20477485641302 2109.67694361619 114.69014286207367 2.9182107395136687e-07 2787.2439037764707
395.88 3237.81 1315.444 431.1888472842612 236.86710861049744 2461.5993698790116 122.06494908682704 3.75329699095721e-07 3251.7202752359276
395.92 3739.48 1315.602 469.9957010562724 330.9628313678654 2816.171146951243 129.82231689261448 4.819987202745134e-07 3746.9519967499937
395.96 4298.79 1315.789 512.4286330247711 456.0504856916822 3156.169568640634 137.9747989537571 6.180388962202573e-07 4262.623486928884
396.0 4814.66 1316.009 558.8628843881559 619.6268211784109 3462.209159944102 146.53476938290532 7.912668956720363e-07 4787.233635684841
396.04 5322.9 1316.266 609.7178710453483 829.9193743792374 3714.5314218863236 155.51436185689198 1.0115043388907835e-06 5309.683030179305
396.08 5816.68 1316.565 665.4627069263071 1095.4990136702895 3895.2479923990104 164.9254034960733 1.2910717324828096e-06 5821.135117782752
396.12 6305.76 1316.909 726.6222941578097 1424.6695150662958 3990.6773246301605 174.77934448187693 1.645398780334804e-06 6316.748479981542
396.16 6793.87 1317.302 793.7839517973332 1824.602201772539 3993.305624004148 185.08718342588628 2.0937771516575042e-06 6796.778963093683
396.2 7240.25 1317.748 867.6044988425018 2300.2080211909993 3902.9231370346497 195.85938853614846 2.6602873070923397e-06 7266.595048264588
396.24 7727.92 1318.25 948.8176200612875 2852.781443462298 3726.656453329732 207.10581466149154 3.37493759618733e-06 7735.361334889746
396.28 8217.69 1318.811 1038.2412108560375 3478.512926785556 3477.8886908574605 218.83561633358863 4.275061743530862e-06 8213.478449107704
396.32 8726.06 1319.437 1136.7842003303092 4167.047611387351 3174.3336874420697 231.0571569697389 5.407030268409158e-06 8709.222661536498
396.36 9217.54 1320.13 1245.4520632565407 4900.357066712949 2835.707443172785 243.77791444482935 6.828342603119824e-06 9225.294494415446
396.4 9777.28 1320.894 1365.3498162441579 5652.26543172791 2481.4688055037864 257.0043832919045 8.610179999904265e-06 9756.088445377938
396.44 10266.8 1321.735 1497.6807055814268 6388.994488764769 2128.99782011191 270.74197384396143 1.0840515105418853e-05 10286.414999142582
396.48 10777.5 1322.655 1643.7379791899955 7071.019956660598 1792.4069607531594 284.9949086868549 1.3627892748906371e-05 10792.1598189185
396.52 11250.7 1323.658 1804.8860336161883 7656.329841383064 1482.0078912730423 299.76611685444095 1.710601851099049e-05 11242.989900232753
396.56 11648.9 1324.749 1982.5257886956686 8104.849642245697 1204.3318806615578 315.0571262604608 2.143931755761766e-05 11606.7644593027
396.6 11847.2 1325.929 2178.0373558956194 8383.416820960607 962.5406322255711 330.86795492832414 2.6829656658067196e-05 11854.86279083978
396.64 11935.7 1327.202 2392.691016125311 8470.37980718036 757.0568121450073 347.19700164966787 3.3524457961951394e-05 11967.324670624803
396.68 11970.4 1328.567 2627.5154915115845 8358.815322001192 586.2699887980756 364.0409367730318 4.1826474785528075e-05 11936.64178091036
396.72 11743.1 1330.025 2883.1111245401676 8057.591081992758 447.2143727163429 381.3945938962347 5.210554825398229e-05 11769.311225251051
396.76 11466.9 1331.573 3159.396089446026 7590.007540887754 336.15573729124327 399.2508633094757 6.481272017802048e-05 11484.810295747218
396.8 11110.0 1333.21 3455.2781963501143 6990.358146500156 249.05876028687194 417.6005881079993 8.049714314603008e-05 11112.295771742285
396.84 10694.2 1334.933 3768.2561669445013 6299.227362429519 181.9302930116206 436.4324639641339 9.98263047570095e-05 10685.846386176081
396.88 10233.8 1336.739 4093.975941839383 5558.538926647557 131.04922684967113 455.7329436179449 0.00012361017061752823 10239.297162564726
396.92 9808.21 1338.624 4425.802144856676 4807.250228234757 93.10148902554857 475.4861472090113 0.0001528299517392941 9801.640162155943
396.96 9421.0 1340.584 4754.5106285316115 4078.2636519465996 65.24135379003629 495.6737796327435 0.0001886723180320997 9393.689602573308
397.0 9036.38 1342.617 5068.254348654853 3396.7442603965337 45.099572029339996 516.2750561564409 0.00023257001257977197 9026.37346980718
397.04 8709.95 1344.719 5352.977575284538 2779.720414731101 30.756265838271013 537.2666375745221 0.00028624997338597466 8700.721179678405
397.08 8403.94 1346.889 5593.417226109631 2236.6594295661785 20.693152082319017 558.6225762172078 0.00035179024253413925 8409.39273576558
397.12 8110.46 1349.123 5774.704240413569 1770.6523061632213 13.736141881037122 580.3142741482163 0.0004316871396493638 8139.407394293184
397.16 7873.33 1351.419 5884.367646038145 1379.8735662185334 8.996127054960184 602.310454895092 0.0005289343997964999 7875.548323141131
397.2 7600.56 1353.776 5914.318737695391 1059.0602908233259 5.813025178213017 624.5771500489385 0.0006471162282936926 7603.769850862097
397.24 7304.81 1356.19 5862.275449395661 800.8435644186239 3.705989306516643 647.0777020441097 0.0007905165093162883 7313.903495681421
397.28 6986.01 1358.661 5732.182966440849 596.8444711404316 2.3310851214326656 669.7727843834671 0.000964246724732178 7001.1322713329055
397.32 6640.65 1361.185 5533.491722284503 438.5065848807519 1.4466336591765014 692.6204405098669 0.0011743954976053323 6666.066555729796
397.36 6326.32 1363.759 5279.529039580933 317.67649921204224 0.8857235414786658 715.5761424340553 0.001428203074558807 6313.668832971584
397.4 5994.2 1366.382 4985.457872998343 226.96637037429605 0.5350180245090198 738.5928701182538 0.0017342645061707994 5951.553865779908
397.44 5632.62 1369.05 4666.348737391998 159.9420567103175 0.31883036854686986 761.6212124761136 0.0021027657782007733 5588.232939712753
397.48 5224.91 1371.76 4335.73139262247 111.18145890016675 0.18743976295203452 784.6094906868533 0.0025457576921529682 5231.712327730133
397.52 4913.99 1374.51 4004.760975730838 76.24356444465049 0.10870857457961905 807.5039043339262 0.0030774728948241674 4888.620230556889
397.56 4555.29 1377.297 3681.9419828492796 51.582043667957166 0.06219491123062998 830.2487006642666 0.0037146921161657263 4563.83863678485
397.6 4248.8 1380.117 3373.253570896618 34.42978446472212 0.03510133733947983 852.7863670267202 0.004477166395918606 4260.509300891796
397.64 3982.95 1382.97 3082.503107966112 22.67358730795213 0.01954154816395664 875.0578462892912 0.005388102864585522 3980.259471214384
397.68 3687.98 1385.851 2811.7672227856483 14.731982269585803 0.010731230885326107 897.0027747540098 0.006474722495309882 3723.5191857626246
397.72 3487.74 1388.76 2561.827560351693 9.444045055080272 0.005812785034821275 918.559741791235 0.007768899161524379 3489.8449288822044
397.76 3266.47 1391.694 2332.551785847187 5.973221072208315 0.003105647697360311 939.6665701056678 0.009307890321392839 3278.203990563082
397.8 3041.68 1394.653 2123.2013625786135 3.727418001014719 0.0016366001018347375 960.2606152261554 0.011135170703524922 3087.2021675765895
397.84 2889.29 1397.632 1932.6661708607385 2.294827032722885 0.0008506382682087589 980.2790824881462 0.013301381487615263 2915.2542324013634
397.88 2755.45 1400.633 1759.635150249943 1.3938822015214192 0.0004360627364618291 999.659359457183 0.015865408655603066 2760.7046933800398
397.92 2612.93 1403.653 1602.7152643038723 0.8352706992102555 0.000220467607314931 1018.3393614266478 0.0188956054286224 2621.909012502766
397.96 2498.06 1406.692 1460.5109246375503 0.4937913456520572 0.00010993163375403084 1036.2578873253929 0.0224711749963274 2497.285184415225
398.0 2424.84 1409.748 1331.674369077216 0.2879812288858007 5.405965603276398e-05 1053.3549830919478 0.026683731078850522 2385.3440711887847
398.04 2318.18 1412.82 1214.9354075225922 0.1656831791625649 2.6217271753779798e-05 1069.5723093221716 0.03163905522670728 2284.705065296425
398.08 2229.42 1415.909 1109.1169530923687 0.0940318596552073 1.2538816668560625e-05 1084.8535097828355 0.037459071146572556 2194.101966344823
398.12 2127.9 1419.013 1013.1410609939057 0.05264325570279908 5.9138725510260025e-06 1099.144577209056 0.04428405772349197 2112.3825714302607
398.16 2042.37 1422.131 926.0288540803281 0.029071692230154236 2.7505878737753984e-06 1112.3942126769552 0.052275123772601906 2038.504416323874
398.2 1975.74 1425.262 846.8966959008866 0.015836039385671078 1.261564125787437e-06 1124.5541747692253 0.06161696887194315 1971.5283249399336
398.24 1929.68 1428.407 774.950224428044 0.008508646868036417 5.705789542445262e-07 1135.5796147331343 0.07252095587353097 1910.610869334499
398.28 1868.77 1431.564 709.4773236205903 0.004509218291129273 2.544704846855574e-07 1145.4293938729568 0.08522852183046059 1854.9964554881392
398.32 1808.1 1434.733 649.8407330487108 0.0023569927687813494 1.1190957297449561e-07 1154.0663795235894 0.10001495507699973 1804.0094846320555
398.36 1750.0 1437.914 595.4707352392841 0.0012151254569388434 4.852866807818596e-08 1161.4577161178652 0.11719356701227118 1757.0468600981471
398.4 1696.56 1441.106 545.858183194953 0.000617845360671872 2.075029246479509e-08 1167.5750680890797 0.13712028772226237 1713.5709894378658
398.44 1645.11 1444.308 500.54801212891704 0.00030983071471662663 8.748597455846098e-09 1172.3948316368562 0.16019871487401022 1673.1033523201106
398.48 1618.15 1447.52 459.13330192733207 0.00015323065445601428 3.636929490198684e-09 1175.8983127269748 0.18688564527370558 1635.218653533872
398.52 1569.26 1450.742 421.24990740597303 7.4736740041188e-05 1.4907597555907525e-09 1178.0718690880049 0.21769711803460828 1599.5395483502434
398.56 1512.86 1453.973 386.571643042124 3.59485225413814e-05 6.024917148550681e-10 1178.9070144023644 0.2532149973796926 1565.731908390993
398.6 1490.12 1457.213 354.8059912301931 1.7052094666387212e-05 2.4008202887913983e-10 1178.400483359662 0.29409412163536197 1533.5005857638255
398.64 1499.96 1460.461 325.6902938788772 7.976564887201944e-06 9.432527749474287e-11 1176.5542567364769 0.3410700428783667 1502.5856286348915
398.68 1451.53 1463.718 298.988383362661 3.6794890993595414e-06 3.653854895255214e-11 1173.3755461794124 0.3949673788899741 1472.758900600489
398.72 1427.85 1466.983 274.4876084356369 1.6737278549459206e-06 1.3954823532534392e-11 1168.8767388875854 0.45670879546352616 1443.8210577924276
398.76 1409.08 1470.256 251.9962123564193 7.507587474144086e-07 5.254634413030247e-12 1163.0753029058967 0.5273246326132277 1415.5988406456934
398.8 1393.21 1473.537 231.34102326421296 3.3206797047985425e-07 1.9507480898591785e-12 1155.9936542417076 0.6079631827418159 1387.9426410207323
398.84 1347.34 1476.825 212.36542019909461 1.448297093442791e-07 7.139963421988501e-13 1147.6589874950498 0.6999016222489396 1360.7243094612238
398.88 1329.46 1480.12 194.92754170203273 6.228532287241591e-08 2.576455426758146e-13 1138.1030721365382 0.8045575903063192 1333.8351714911628
398.92 1336.83 1483.422 178.89870743543167 2.6412208573397642e-08 9.165940121463293e-14 1127.3620169709516 0.9235013994764579 1307.184225832272
398.96 1302.6 1486.731 164.162026592207 1.1043543200025376e-08 3.214808894106268e-14 1115.476005678934 1.0584688524352444 1280.6965011346197
399.0 1286.79 1490.046 150.6111699439292 4.552928967463926e-09 1.1116120163028586e-14 1102.4890066307398 1.2113746271597035 1254.3115512063819
399.04 1269.13 1493.368 138.1492851803219 1.8507436238277677e-09 3.789374462350694e-15 1088.448460408954 1.384326179486096 1227.9820717706127
399.08 1222.39 1496.696 126.68803770737607 7.417695933851488e-10 1.2734868156981063e-15 1073.4049486584597 1.5796380968564494 1201.672624463434
399.12 1221.64 1500.029 116.14676130944076 2.931256349696321e-10 4.219204332678915e-16 1057.4118480018867 1.7998468202685085 1175.3584561318892
399.16 1177.22 1503.368 106.45170505723007 1.1420770585874757e-10 1.3780738544026317e-16 1040.5249728162555 2.047725632883537 1149.0244035064834
399.2 1150.54 1506.712 97.53536458076498 4.387214373834655e-11 4.437281904746847e-17 1022.8022106628332 2.326299793399256 1122.6638750370414
399.24 1139.19 1510.061 89.33588734823317 1.6616108956282567e-11 1.4085134898083996e-17 1004.303154102036 2.6388616701207543 1096.2779031204066
399.28 1126.34 1513.415 81.79654292040432 6.204577158236122e-12 4.407592487663304e-18 985.0887325110928 2.9889857076872337 1069.8742611391906
399.32 1047.56 1516.774 74.86525030792909 2.284193809866864e-12 1.3596757745445447e-18 965.2208473584392 3.380543032691303 1043.4666406990618
399.36 1048.36 1520.136 68.49415556748492 8.290625327973359e-13 4.134851814286815e-19 944.7620141847146 3.8177154769742736 1017.0738852291747
399.4 1002.25 1523.503 62.6392536486339 2.966682237685786e-13 1.2395739953868098e-19 923.7750142967876 4.305008768396717 990.7192767138185
399.44 971.211 1526.872 57.26004926551155 1.0465985962480591e-13 3.663280880576117e-20 902.3225589104679 4.847264608438859 964.4298727844184
399.48 923.672 1530.245 52.31925222939409 3.640078475505061e-14 1.0672119002846661e-20 880.4669681829903 5.449671324340192 938.2358917367246
399.52 895.796 1533.621 47.78250325322954 1.2481278334315089e-14 3.0648644983072364e-21 858.2698672648855 6.117772750926441 912.1701432690415
399.56 876.168 1536.999 43.618126739415366 4.219116138890886e-15 8.67660157493458e-22 835.7919011815032 6.857474964069782 886.2675028849884
399.6 832.538 1540.379 39.79690749673571 1.4060296297020931e-15 2.421382737238886e-22 813.0924700311463 7.675050454343458 860.5644279822254
399.64 831.239 1543.761 36.291888710298494 4.619283874714923e-16 6.661167605203033e-23 790.2294856651378 8.577139296382809 835.0985136718191
399.68 799.688 1547.145 33.078188817544195 1.4960935056506567e-16 1.8063762103613728e-23 767.2591507029655 9.570746837254001 809.9080863577636
399.72 768.22 1550.53 30.132835229905528 4.7768714658200585e-17 4.828751211775155e-24 744.2357604350275 10.663237396514244 785.0318330614472
399.76 727.251 1553.916 27.434613089267966 1.5035782539054976e-17 1.2724131738268483e-24 721.2115278801742 11.862323442453512 760.5084644118957
399.8 688.03 1557.303 24.96392746625756 4.6655538650802205e-18 3.3051118894365993e-25 698.2364320011144 13.176049684046406 736.3764091514184
399.84 673.393 1560.69 22.702677597360363 1.4271584582829313e-18 8.462660111454085e-26 675.3580888376699 14.612771497554457 712.6735379325847
399.88 655.505 1564.078 20.63414192368255 4.3035833206676754e-19 2.1359370510975417e-26 652.621645097306 16.18112709175384 689.4369141127424
399.92 642.951 1567.466 18.74287283935848 1.27930639628363e-19 5.314090782920174e-27 630.0696935495994 17.890002807516186 666.7025691964741
399.96 634.147 1570.853 17.014600184236457 3.748889597203476e-20 1.3032467833647052e-27 607.7422094003831 19.748490947803596 644.5053005324231
400.0 600.593 1574.24 15.436142626583853 1.0829587728219822e-20 3.1505021455270107e-28 585.676506678773 21.765839544327186 622.878488849684
400.04 581.373 1577.627 13.995326178739257 3.083897517249115e-21 7.507349344099062e-29 563.9072135515686 23.95139348917896 601.8539332194867
400.08 572.488 1581.012 12.68090917377975 8.656938133250802e-22 1.763378529399583e-29 542.4662653841813 26.314526495662314 581.4617010536233
400.12 540.686 1584.397 11.482513106075059 2.39553625327213e-22 4.082770264385117e-30 521.3829142966154 28.864563404166493 561.7299908068569
400.16 530.22 1587.78 10.390558804182497 6.534509635527258e-23 9.317797056841823e-31 500.6837539130755 31.61069241863011 542.6850051358881
400.2 504.588 1591.162 9.396207462113312 1.7570855583131805e-23 2.096133512460579e-31 480.3927579729473 34.5618669492456 524.3508323843062
400.24 481.624 1594.543 8.491306105707725 4.6573659320498085e-24 4.64804738434415e-32 460.5313314598738 37.72669684956112 506.74933441514264
400.28 493.329 1597.921 7.668337115409902 1.216895591023977e-24 1.0159366406130672e-32 441.1183729100563 41.11332897352728 489.90003899899347
400.32 461.702 1601.298 6.920371465926224 3.1342222681668466e-25 2.1887984417628574e-33 422.1703465787186 44.72931714255603 473.8200351872008
400.36 441.578 1604.672 6.24102537789761 7.957338960889133e-26 4.648219444638579e-34 403.70136317651946 48.58148180560918 458.52387036002625
400.4 428.206 1608.044 5.624420107142483 1.9914327504550223e-26 9.729888224346697e-35 385.7232679280738 52.67575989913677 444.0234479343531
400.44 437.004 1611.413 5.065144623995397 4.912712331064579e-27 2.0075582713144724e-35 368.2457347565175 57.0170456684342 430.3279250489471
400.48 427.053 1614.78 4.558220959052303 1.1946292906043382e-27 4.082876913678147e-36 351.27636545592657 61.60902349850874 417.4436099134876
400.52 423.856 1618.144 4.09907201266491 2.8635145954290156e-28 8.184666799011001e-37 334.8207927762835 66.45399412024034 405.37385890918875
400.56 414.244 1621.506 3.6834916442022814 6.765788089340423e-29 1.6172274718280337e-37 318.8827864140847 71.55269590417709 394.11897396246405
400.6 399.553 1624.864 3.3076168736372957 1.5757543155328828e-29 3.149745305828497e-38 303.4643609721768 76.90412332691213 383.67610117272625
400.64 383.197 1628.22 2.9679020426989675 3.617496866855297e-30 6.046622360646755e-39 288.56588502397926 82.50534508878998 374.0391321554682
400.68 395.428 1631.572 2.6610947959311706 8.186077082067545e-31 1.144148046689205e-39 274.1861904906903 88.35132476917761 365.19861005579907
400.72 383.912 1634.921 2.384213753655892 1.825954738544879e-31 2.133941384417408e-40 260.32268161251324 94.4347473180753 357.1416426842444
400.76 373.066 1638.267 2.1345277592448655 4.014664365936515e-32 3.9229482116918777e-41 246.97144286577978 100.74585508895741 349.85182571398207
400.8 368.141 1641.609 1.9095365924427607 8.700658403189573e-33 7.10839344199539e-42 234.12734524807965 107.2722975025772 343.3091793430996
400.84 366.969 1644.948 1.7069530488499691 1.858648446727157e-33 1.2695743101353115e-42 221.78415042081463 113.9989987788832 337.4901022485478
400.88 357.217 1648.283 1.5246862931891527 3.913661899396981e-34 2.234969474314751e-43 209.93461226256537 120.90804846508611 332.3673470208406
400.92 328.303 1651.614 1.3608264007862696 8.122859900741607e-35 3.8780276969935977e-44 198.57057544917257 127.97861969959305 327.91002154955186
400.96 334.392 1654.941 1.2136300078192053 1.6617778010428526e-35 6.632467331624447e-45 187.6830707336041 135.1869202626242 324.0836210040475
401.0 345.069 1658.264 1.0815069964680228 3.350996948770976e-36 1.1180553867463728e-45 177.262406653947 142.50618144881076 320.85009509922577
401.04 338.75 1661.583 0.963008146166158 6.6605637455405876e-37 1.857695835861022e-46 167.29825744877482 149.90668963197248 318.1679552269135
401.08 345.269 1664.898 0.8568136867719127 1.3049162584527625e-37 3.0423425561489794e-47 157.7797470060226 157.35586505482547 315.99242574762
401.12 339.708 1668.209 0.761722693720589 2.5199263045894123e-38 4.910921337433484e-48 148.6955287154997 164.8183918459402 314.2756432551605
401.16 324.151 1671.516 0.6766432691058667 4.7965111602136646e-39 7.813369591465653e-49 140.03386113503416 172.25640252866452 312.96690693280453
401.2 331.599 1674.818 0.6005834562194619 8.999003163093392e-40 1.225274700612722e-49 131.78267941619703 179.6297193336607 312.01298220607714
401.24 306.551 1678.116 0.5326428383951444 1.6641543576998592e-40 1.8938582669720954e-50 123.92966246875615 186.8961534577003 311.3584587648516
401.28 300.841 1681.409 0.47200477607300106 3.0333464983246045e-41 2.8852244921037036e-51 116.46229587243343 194.01186203820444 310.94616268671086
401.32 310.22 1684.697 0.41792923885159483 5.449775775996751e-42 4.3324056235372926e-52 109.36793057039131 200.93176105885433 310.71762086809724
401.36 304.852 1687.981 0.36974619196231223 9.650780716947978e-43 6.41202532590468e-53 102.63383740267624 207.60999070133124 310.6135742959698
401.4 305.907 1691.26 0.3268494990819694 1.6845057317619529e-43 9.353566402367793e-54 96.24725755752617 214.00042786362204 310.5745349202302
401.44 318.716 1694.534 0.2886913057326503 2.89806300184689e-44 1.3448517415526217e-54 90.19544903641815 220.05723873685406 310.54137907900486
401.48 321.279 1697.804 0.254776869703434 4.914366147039809e-45 1.9058383298992137e-55 84.46572924372242 225.73546254544806 310.4559686588739
401.52 302.182 1701.068 0.22465980698319826 8.21392349628514e-46 2.66202108496109e-56 79.0455138242697 230.99161589156407 310.26178952281697
401.56 298.089 1704.328 0.19793772363172568 1.3531824855119223e-46 3.664797992339633e-57 73.92235188288996 235.78430569046753 309.9045952969892
401.6 298.75 1707.583 0.17424820584196993 2.197271845333707e-47 4.972800656169102e-58 69.08395772842938 240.0748375258369 309.33304346010823
401.64 290.168 1710.832 0.15326514216936254 3.516673743520672e-48 6.6506466756328914e-59 64.51823929119519 243.82780547355307 308.49930990691763
401.68 296.091 1714.076 0.13469535353436485 5.5475395526664215e-49 8.766735203822052e-60 60.213323367958196 247.01164910729705 307.3596678287896
401.72 304.935 1717.315 0.11827550814455502 8.625573301758136e-50 1.1389967181823484e-60 56.157577852049684 249.59916356107593 305.8750169212702
401.76 307.868 1720.549 0.10376929993900756 1.3218859281648596e-50 1.458535564014008e-61 52.33963110799125 251.56794921077645 304.01134961870673
401.8 309.722 1723.778 0.09096487053731676 1.9967222807132755e-51 1.840860795009581e-62 48.74838865110688 252.90078875047755 301.7401422721217
401.84 307.666 1727.001 0.07967245598004499 2.9727491961423065e-52 2.2899904405089134e-63 45.37304729228147 253.58594115315708 299.0386609014186
401.88 295.448 1730.219 0.06972224078109072 4.362295294012546e-53 2.8077253131066232e-64 42.20310690661059 253.61734416372505 295.8901733111167
401.92 295.818 1733.432 0.06096240298099118 6.30938913283712e-54 3.392995126566733e-65 39.2283799828731 252.99471949243525 292.2840618782893
401.96 281.194 1736.639 0.05325733499300468 8.994444008262175e-55 4.041280348348352e-66 36.43899910763375 251.72357765425124 288.215834096878
402.0 272.327 1739.84 0.046486026077494615 1.2637914040063415e-55 4.7441816766887835e-67 33.82542253447493 249.81512231321315 283.6870308737656
402.04 270.297 1743.036 0.04054059326493537 1.7502087893005155e-56 5.489208279925619e-68 31.378437984789176 247.2860569107578 278.7050354888119
402.08 258.691 1746.226 0.03532494847696431 2.3890049555050476e-57 6.259846134056421e-69 29.089164821958743 244.1582991528088 273.28278892324454
402.12 261.84 1749.41 0.0307535904713822 3.214077311731161e-58 7.035948524891067e-70 26.94905473597297 240.45861148023596 267.4384198066803
402.16 251.495 1752.588 0.02675051106212915 4.261937053340106e-59 7.794463005592576e-71 24.94989107031584 236.21815784425908 261.19479942563703
402.2 251.74 1755.76 0.023248205841526683 5.570171473626552e-60 8.510475250137504e-72 23.08378691742897 231.47199886756243 254.57903399083293
402.24 222.991 1758.926 0.020186780362029217 7.175304088837314e-61 9.158514053818972e-73 21.34318210352029 226.25853873536533 247.62190761924765
402.28 225.581 1762.086 0.01751314341974936 9.110069150277598e-62 9.714027808382783e-74 19.720839177716954 220.61893789851445 240.35729021965113
402.32 226.428 1765.239 0.015180279724237973 1.1400189416342261e-62 1.015491595301353e-74 18.209838514639774 214.59650588166642 232.82152467603044
402.36 234.031 1768.386 0.013146594840824574 1.4060828774291004e-63 1.0462983468744546e-75 16.803572633741197 208.2360882007861 225.05280742936813
402.4 224.391 1771.526 0.011375325854242013 1.709297546465543e-64 1.0625185437239147e-76 15.495739832744626 201.58346065310707 217.09057581170595
402.44 187.673 1774.66 0.009834011727982267 2.0480085519338715e-65 1.0634543146246638e-77 14.280337226780768 194.6847431181174 208.97491435662616
402.48 205.63 1777.787 0.008494017824060923 2.41853663321017e-66 1.0490642114346868e-78 13.15165327904464 187.58584357880682 200.74599087567552
402.52 203.676 1780.907 0.007330109504527608 2.815009422793003e-67 1.0199662515811855e-79 12.104259903086767 180.33194142443048 192.4435314370218
402.56 182.312 1784.021 0.0063200701610078795 3.2293327439951496e-68 9.773938896669841e-81 11.133004211364922 172.96701731722388 184.1063415987498
402.6 193.289 1787.128 0.005444359413243726 3.651329208149295e-69 9.231092888647067e-82 10.23299997927263 165.53343507798255 175.7718794166684
402.64 185.773 1790.227 0.004685807583717345 4.069058554001825e-70 8.5928238901885e-83 9.399618888581504 158.0715792438811 167.47588394004632
402.68 156.597 1793.32 0.004029342894682361 4.469316919850853e-71 7.883473295713447e-84 8.628481609207233 150.6195502409625 159.2520611930644
402.72 141.177 1796.406 0.0034617481476764754 4.838292809958815e-72 7.128494336782923e-85 7.915448773316137 143.21291754350216 151.13182806496596
402.76 135.599 1799.484 0.0029714439353904424 5.16233825622388e-73 6.352960576240028e-86 7.256611891067559 135.88452980041868 143.14411313542163
402.8 133.446 1802.554 0.002548295703129702 5.4287972090246915e-74 5.580232402767808e-87 6.648284252830641 128.66437972020822 135.315212268742
402.84 133.632 1805.618 0.0021834422233174837 5.626822021167179e-75 4.830875285507484e-88 6.086991858423496 121.57952053170843 127.66869583235524
402.88 108.91 1808.673 0.0018691432729235704 5.748104978951904e-76 4.121890233401015e-89 5.569464409818226 114.65403007958153 120.22536363267268
402.92 121.196 1811.721 0.0015986445117083452 5.787456242853507e-77 3.4662806780609912e-90 5.092626399939902 107.90901806448329 113.0032431089349
402.96 106.156 1814.761 0.001366057749860979 5.743172195123716e-78 2.872945545074839e-91 4.653588326488356 101.36267158193094 106.01762596616916
403.0 94.957 1817.793 0.0011662549682814871 5.617157769707264e-79 2.3468594896024165e-92 4.249638056301615 95.03033393354883 99.28113824481873
403.04 80.1 1820.817 0.0009947746144516466 5.4147905261974855e-80 1.889480771751987e-93 3.8782323625430286 88.9246116558064 92.80383879296389
403.08 85.834 1823.833 0.0008477388426536481 5.14453998203239e-81 1.4993161965582478e-94 3.5369886539529762 83.05550481069635 86.59334120349197
403.12 78.909 1826.841 0.0007217805002605813 4.817379751166828e-82 1.172570692048384e-95 3.2236769126001374 77.43055578653012 80.65495447963052
403.16 78.076 1829.841 0.0006139787828717954 4.4460493314592625e-83 9.038150489534899e-97 2.936211853938132 72.055012141014 74.991837973735
403.2 79.75 1832.833 0.0005218025911168725 4.0442346448345297e-84 6.866169526399975e-98 2.672645320526874 66.931999361418 69.60516648453599
403.24 56.767 1835.816 0.00044306072187349626 3.625740431039537e-85 5.140952495117437e-99 2.431158918543982 62.062699799094396 64.49430177836025
403.28 45.542 1838.791 0.00037585811722293857 3.2037232925735147e-86 3.7937304842115525e-100 2.2100569041407216 57.44653444013363 59.65696720239158
403.32 57.909 1841.758 0.00031855747646420427 2.7900426909626314e-87 2.7591980669861512e-101 2.0077593247899297 53.08134458617221 55.0894224684386
403.36 54.701 1844.716 0.00026974561064325157 2.394770504855265e-88 1.97784616011579e-102 1.8227954190625297 48.96357092831996 50.786636092993135
403.4 50.168 1847.665 0.0002282039859661797 2.025880399387117e-89 1.3973174494776282e-103 1.653797276679416 45.0884278920856 46.74245337275098
403.44 34.561 1850.606 0.00019288296279371743 1.6891188507993564e-90 9.729495414087798e-105 1.4994937592770672 41.45007150631137 42.949758148551226
403.48 37.879 1853.538 0.00016287929121747792 1.3880425475917684e-91 6.676947127705539e-106 1.3587046810458994 38.04175939845119 39.40062695878831
403.52 24.788 1856.462 0.00013741647303363392 1.1241937802881942e-92 4.5160388416032553e-107 1.2303352472530718 34.856001838814706 36.08647450254081
403.56 18.624 1859.376 0.00011582764375386617 8.973772977192599e-94 3.0104349232119802e-108 1.1133707476547285 31.88470304611174 32.99818962141022
403.6 20.635 1862.282 9.754066757777076e-05 7.059991138767757e-95 1.977845656847244e-109 1.0068715009080353 29.119292224548843 30.126261266124455
403.64 12.988 1865.179 8.206517341875826e-05 5.474293690235811e-96 1.2806984155492251e-110 0.9099680453086373 26.55084402913954 27.460894139621598
403.68 -1.4 1868.067 6.898129151703218e-05 4.1835655427699136e-97 8.173205345484548e-112 0.8218565705093477 24.170188352066905 24.992113903867768
403.72 12.304 1870.946 5.792987824199341e-05 3.1510790703741984e-98 5.1407769454065134e-113 0.7417945842979896 21.968009489965464 22.709862004141694
403.76 11.685 1873.815 4.860404171105382e-05 2.3391924958363045e-99 3.1868063567491114e-114 0.6690968080233067 19.934934891808098 20.604080303873115
403.8 15.491 1876.676 4.074180313344928e-05 1.7114580667025276e-100 1.9470311910038243e-115 0.6031312938602131 18.061613802062052 18.664785837725397
403.84 -9.695 1879.528 3.4119748598365605e-05 1.2341271611275356e-101 1.1724119120881997e-116 0.5433157567810393 16.33878620583914 16.882136082368778
403.88 0.0 1876.583 2.854754361730936e-05 8.770949642375271e-103 6.957887114410446e-118 0.48911411384350195 14.757342554238969 15.246485215626087
403.92 0.0 1889.333 2.386319833015247e-05 6.143644826680535e-104 4.069716376962681e-119 0.440033223223644 13.308374801551128 13.748431887973103
403.96 0.0 1880.167 1.9928985097525524e-05 4.241291095734081e-105 2.3460663413811096e-120 0.39561981528833345 11.98321932310486 12.378859067378292
404.0 0.0 1901.75 1.662792241945832e-05 2.885773785057555e-106 1.3329246118420342e-121 0.35545760793023495 10.773492305956175 11.128966541808829
404.04 0.0 1897.917 1.3860749910171088e-05 1.9351669576373255e-107 7.463796943870342e-123 0.31916459836077243 9.67111821589009 9.990296675000772
404.08 0.0 1874.417 1.1543328576214666e-05 1.2789874509590697e-108 4.119103979184416e-124 0.28639052357148514 8.66835194528704 8.9547540121871
404.12 0.0 1887.917 9.604409029107925e-06 8.331161481232491e-110 2.2404444928878879e-125 0.25681448173090987 7.757795239046012 8.01461932518595
404.16 0.0 1884.833 7.983717639058502e-06 5.348549133062425e-111 1.2010301323970473e-126 0.23014270687253932 6.932407981315114 7.162558671905292
404.2 0.0 1904.333 6.630317116269696e-06 3.3842102908129007e-112 6.345439229124075e-128 0.20610648934691442 6.185514905647161 6.391628025311192
404.24 0.0 1906.083 5.501203692226291e-06 2.110422259905864e-113 3.3041316178235067e-129 0.18446023465674985 5.510808266678316 5.695274002538758
404.28 0.0 1891.75 4.560108055781123e-06 1.2970950312468466e-114 1.695667312374454e-130 0.16497965346041377 4.902346983464005 5.067331197032474
404.32 0.0 1883.917 3.7764715592967106e-06 7.857138522062291e-116 8.576526156830096e-132 0.14746007571361192 4.354552734155937 4.502016586341108
404.36 0.0 1895.0 3.1245730214166657e-06 4.690800504622912e-117 4.275328059231817e-133 0.13171488212212 3.8622034496898694 3.993921456385011
404.4 0.0 1913.25 2.58278477983271e-06 2.760064435093629e-118 2.1004605963151014e-134 0.11757404629086746 3.420424621083036 3.538001250158683
404.44 0.0 1906.833 2.1329395478335375e-06 1.6005931433166099e-119 1.0170598374163119e-135 0.10488278118009703 3.0246788016019597 3.1295637157216047
404.48 0.0 1889.333 1.7597921537059978e-06 9.14812160115776e-121 4.853613091396368e-137 0.09350028371129196 2.6707536518310726 2.7642556953345183
404.52 0.0 1900.0 1.4505624379831432e-06 5.153139825907283e-122 2.282812789523901e-138 0.08329857160287041 2.3547488430027466 2.4380488651680547
404.56 0.0 1916.333 1.1945474906703773e-06 2.860887137332765e-123 1.058185366097269e-139 0.07416140675770509 2.073062102223689 2.1472247035288845
404.6 0.0 1894.333 9.827930647549947e-07 1.5653739634802229e-124 4.8343638531034235e-141 0.06598329976775913 1.8223746526723248 1.8883589352331487
404.64 0.0 1918.083 8.078154352802855e-07 8.441582223589308e-126 2.176721493776682e-142 0.058668590344456276 1.5996362726781803 1.658305670838072
404.68 0.0 1925.833 6.633662130847801e-07 4.486604221504422e-127 9.659444893824113e-144 0.05213059872640647 1.4020501700210763 1.4541814321136959
404.72 0.0 1923.917 5.442336936276532e-07 2.350171820926248e-128 4.2246143512476494e-145 0.04629084335624852 1.2270578418818312 1.2733492294717734
404.76 0.0 1935.417 4.460752458980576e-07 1.213302833427262e-129 1.8209893080749371e-146 0.04107832035495224 1.072324066725641 1.1134028331558392
404.8 0.0 1923.0 3.6527604335763985e-07 6.17342746437257e-131 7.735937935276965e-148 0.03642884055467892 0.9357221520667744 0.9721513578974967
404.84 0.0 1921.417 2.988301249356408e-07 3.095785265973362e-132 3.2389455359953415e-149 0.03228442007852599 0.8153195415323201 0.847604260440971
404.88 0.0 1931.333 2.442403639862497e-07 1.5300388309115923e-133 1.336531614078168e-150 0.028592720676707106 0.7093638659067716 0.7379568308238427
404.92 0.0 1942.083 1.994344296950473e-07 7.452826788865238e-135 5.435501071900155e-152 0.025306536244118348 0.6162695058847999 0.6415762415633479
404.96 0.0 1930.0 1.6269425989604664e-07 3.5778848799044455e-136 2.1786352877381905e-153 0.02238332215203098 0.5346047189955107 0.5569882038418015
405.0 0.0 1938.833 1.325969364566074e-07 1.692849187209631e-137 8.606249276305617e-155 0.019784764227797975 0.46307936955975953 0.482864266384494


==> figures/data/XPS/fits/18.5-O-XPS-fit.txt <==
BE exp BG TiN N5 N4 satel N2 sum 
393.0 0.0 1308.0 0.2631881688117082 3.997262946860329e-24 8.900835485835397e-18 0.5883496857218563 1.2753253169432318e-17 0.8515378545335646
393.04 0.0 1313.583 0.2985308126106538 1.4975145765196176e-23 2.8001529539402256e-17 0.6509088175801873 1.8643671461210264e-17 0.9494396301908411
393.08 0.0 1324.583 0.33833244757645986 5.531389484576237e-23 8.685962573269813e-17 0.7196788808616087 2.7210018129217693e-17 1.0580113284380688
393.12 0.0 1312.0 0.3831168622894077 2.0144398877649528e-22 2.6566992169641722e-16 0.7952275196454711 3.964726911262427e-17 1.1783443819348791
393.16 0.0 1309.417 0.43346446057837723 7.233248547136627e-22 8.012317936593919e-16 0.878169082029536 5.767464273021835e-17 1.311633542607914
393.2 0.0 1323.083 0.4900178051568132 2.5607881130934996e-21 2.382695450383669e-15 0.9691679433582623 8.37613878519616e-17 1.4591857485150779
393.24 0.0 1317.917 0.5534876432016053 8.93876101471384e-21 6.986775745086782e-15 1.0689420161659007 1.2144797163703217e-16 1.6224296593675132
393.28 0.0 1322.167 0.6246594502873497 3.076427925031018e-20 2.020163059458912e-14 1.1782664526652857 1.7580217762890682e-16 1.8029259029526559
393.32 0.0 1321.417 0.7044005314970498 1.0439610287888302e-19 5.759714610669383e-14 1.2979775453323334 2.5406565079850498e-16 2.0023780768294412
393.36 0.0 1319.167 0.7936677210949239 3.4929503508767937e-19 1.6192880533206344e-13 1.4289768307799373 3.6656881144801077e-16 2.2226445518750237
393.4 0.0 1326.333 0.893515724903261 1.1523214905455453e-18 4.4891041747422193e-13 1.572235401706389 5.280232710364077e-16 2.4657511266100993
393.44 0.0 1335.417 1.0051061524753222 3.748268158747207e-18 1.227189508801834e-12 1.7287984312089275 7.593443197847261e-16 2.7339045836854776
393.48 0.0 1329.833 1.1297172893341556 1.202170575915249e-17 3.3081413285954387e-12 1.8997899131837668 1.0902163961323211e-15 3.0295072025212315
393.52 0.0 1317.0 1.268754662982655 3.801743181701308e-17 8.793893191653873e-12 2.0864176218874007 1.5626981154806676e-15 3.355172284878851
393.56 0.0 1320.0 1.4237624601024075 1.1854509344376602e-16 2.3051936798128963e-11 2.2899782929867083 2.2362792345807057e-15 3.71374075311217
393.6 0.0 1327.833 1.596435856393566 3.644781491570908e-16 5.958916594622934e-11 2.5118630275862697 3.194961902634718e-15 4.108298884039429
393.64 0.0 1330.5 1.7886343249120278 1.10496773386145e-15 1.519027241636884e-10 2.7535629197896663 4.5571591452423375e-15 4.542197244853602
393.68 0.0 1324.0 2.00239599356428 3.3030949993470962e-15 3.818625565497707e-10 3.016674907298782 6.4895071517394735e-15 5.019070901244934
393.72 0.0 1325.583 2.239953127693068 9.736193403491922e-15 9.466662961229344e-10 3.3029078433939754 9.226105068301252e-15 5.542860972033728
393.76 0.0 1328.667 2.503748819499422 2.8298106919189086e-14 2.314410209058119e-09 3.614088787369667 1.3095268010702387e-14 6.117837609183541
393.8 0.0 1326.0 2.79645497244687 8.110155056550313e-14 5.5801103683674816e-09 3.952169509088843 1.8556661953133373e-14 6.748624487115923
393.84 0.0 1339.333 3.1209916758848797 2.291965931007453e-13 1.3268136334693327e-08 4.319233201784337 2.6252758814477633e-14 7.440224890937609
393.88 0.0 1342.5 3.4805480730198006 6.387018199155343e-13 3.1113409772056804e-08 4.717501395583648 3.708000873540605e-14 8.198049499717534
393.92 0.0 1348.5 3.878604834109307 1.7551047732387188e-12 7.19551562400568e-08 5.149341062399075 5.2287111985092226e-14 9.027945968465344
393.96 0.0 1348.167 4.318958356568995 4.755836101563726e-12 1.6411911590593187e-07 5.6172719008971415 7.361047035489002e-14 9.93623042159008
394.0 0.0 1345.417 4.805746824619449 1.2707901324818277e-11 3.6918657221193314e-07 6.12397378814092 1.0346055575662911e-13 10.929720981959752
394.04 0.0 1333.583 5.343478273381524 3.348484136757978e-11 8.1908484568382e-07 6.672294382236446 1.4517788475012692e-13 12.015773474736445
394.08 0.0 1335.75 5.937060816146883 8.700708246117083e-11 1.792318504976075e-06 7.265256857917646 2.03383976498516e-13 13.202319466470243
394.12 0.0 1340.917 6.591835209072102 2.2294491367401002e-10 3.868228202596223e-06 7.906067754409296 2.844616911955899e-13 14.49790683193283
394.16 0.0 1355.417 7.3136099450577685 5.633547464304907e-10 8.234308781932345e-06 8.598124912162778 3.972114856825523e-13 15.91174309209308
394.2 0.0 1354.583 8.108699088382147 1.403824359511797e-09 1.7288933766753706e-05 9.345025472177154 5.537464314125439e-13 17.453741850897448
394.24 0.0 1350.917 8.983963084011897 3.449810209400293e-09 3.580497609095653e-05 10.150573908524795 7.707107074371273e-13 19.134572800963365
394.28 0.0 1357.0 9.946852800837068 8.360545633644227e-09 7.314103158914808e-05 11.018790061456407 1.0709355473355203e-12 20.965716011686677
394.32 7.778 1369.139 11.00545709684005 1.9981891959070053e-08 0.00014737709047947024 11.95391713509745 1.4856857133630352e-12 22.959521629011356
394.36 4.361 1369.139 12.16855422673045 4.7098485412414276e-08 0.00029292676588577103 12.960429620120081 2.0577016952002855e-12 25.129276820716957
394.4 -6.389 1369.139 13.445667449666876 1.0948424454041568e-07 0.0005743248169596488 14.043041098113415 2.845312195669854e-12 27.48928298208434
394.44 -3.389 1369.139 14.847125236735067 2.510018275711457e-07 0.0011107980508742105 15.206711880456576 3.92798359913431e-12 30.054948166248273
394.48 3.028 1369.139 16.38412652573791 5.675304519786798e-07 0.0021193440550610018 16.456656430465888 5.413795260955654e-12 32.84290286779472
394.52 -7.889 1369.139 18.06881152545262 1.2655962482672168e-06 0.0039890249364628845 17.798350513464086 7.449491074706849e-12 35.87115232945686
394.56 9.278 1369.139 19.9143386336382 2.783568128216233e-06 0.007406982386458407 19.237538015084265 1.0233971218074534e-11 39.15928641468729
394.6 21.527 1369.14 21.934968103977578 6.0383238090140545e-06 0.013568621269352878 20.780237363697836 1.4036369329046535e-11 42.72878012728261
394.64 27.36 1369.14 24.14615317816096 1.2919516849376468e-05 0.024522274063500375 22.43274748839119 1.9220230515528442e-11 46.60343586015172
394.68 27.526 1369.141 26.564639491733026 2.726460509996234e-05 0.04372474544992562 24.201653239261887 2.6275791647463e-11 50.81004474107621
394.72 28.026 1369.141 29.208573668032276 5.675226872534458e-05 0.07692125673303495 26.09383019212035 3.586300238126916e-11 55.37938186919025
394.76 39.441 1369.142 32.09762213559447 0.00011652164690893007 0.13351467796342348 28.116448755027548 4.8868758598396054e-11 60.347702090281224
394.8 56.773 1369.144 35.25310134280155 0.00023598149761146794 0.22865787868965096 30.276977489297593 6.648290774974271e-11 65.75897269235288
394.84 44.855 1369.145 38.69812070220965 0.00047141794870080424 0.38639243330335327 32.58318555283813 9.029900302223036e-11 71.66817010639014
394.88 57.019 1369.148 42.45773977910289 0.0009289669353297297 0.6442683249690507 35.04314416911016 1.2244762658251091e-10 78.14608124023985
394.92 79.183 1369.15 46.55914144737902 0.001805800745722447 1.0600115558473875 37.665227020188965 1.6577249472855857e-10 85.28618582432686
394.96 75.014 1369.153 51.03182297591352 0.0034627772625413908 1.72095402707501 40.45810945805881 2.2406265720661607e-10 93.21434923853394
395.0 96.01 1369.157 55.90780728397364 0.006550499898768997 2.757090221416493 43.430766423799255 3.0235811022125886e-10 102.10221442939051
395.04 112.339 1369.161 61.22187692115232 0.012224461762760054 4.3587561646146815 46.59246896013603 4.0735131356994437e-10 112.18532650807315
395.08 110.416 1369.167 67.01183369219527 0.022506136886076528 6.800003728720012 49.95277919902445 5.479137616984816e-10 123.78712275737372
395.12 119.244 1369.173 73.31878726691968 0.040878859527076115 10.468718894926367 53.5215437022151 7.357853179048392e-10 137.349928724324
395.16 141.487 1369.18 80.1874765992344 0.07325445741264738 15.904341556792138 57.30888502948944 9.864750008892882e-10 153.4739576439151
395.2 178.312 1369.188 87.66662853719701 0.12951432027527848 23.843606929716678 61.32519140657255 1.3204359700740137e-09 172.96494119508196
395.24 201.052 1369.198 95.80935864880652 0.22592329009194428 35.27395289931343 65.58110436230227 1.7645954173838723e-09 196.89033920227877
395.28 244.958 1369.209 104.67362002952046 0.388843362827268 51.493027693287246 70.0875042028809 2.3543429772027055e-09 226.6429952908702
395.32 284.945 1369.222 114.32270671263092 0.6603431898561426 74.17100086525848 74.8554931901883 3.1361104150964233e-09 264.00954396106994
395.36 338.762 1369.238 124.82581928805229 1.1065132602852092 105.41006912985826 79.89637629050236 4.170712378154684e-09 311.23877797286883
395.4 392.245 1369.255 136.25870147013697 1.8295555061962965 147.7926554313946 85.22163936085195 5.537664918144396e-09 371.1025517741175
395.44 472.391 1369.276 148.70435765963074 2.985012137449129 204.40641861707016 90.8429246415142 7.340757864054545e-09 446.938713063005
395.48 559.116 1369.301 162.25386304317618 4.80581176257137 278.8305623475276 96.77200342569796 9.715232067933658e-09 542.6622405886883
395.52 682.92 1369.33 177.00727949056207 7.635103749771643 375.0645060874509 103.02074578138631 1.2837006975931648e-08 662.727635122008
395.56 811.719 1369.364 193.07469246884833 11.970063591865252 497.3774958115331 109.60108720512592 1.6934522707236504e-08 812.0233390943072
395.6 987.595 1369.405 210.57738641882702 18.518893522471718 650.0572916750313 116.52499209393322 2.230390980828488e-08 995.6785637325671
395.64 1190.05 1369.453 229.64917855410096 28.272992311827302 837.0392023126177 123.8044139296892 2.932838641579738e-08 1218.7657871375636
395.68 1468.74 1369.51 250.4379338577171 42.59557179593447 1061.4053702565734 131.451252079784 3.850301571058639e-08 1485.8901280285118
395.72 1785.42 1369.579 273.107287166779 63.326672921389445 1324.7604759277679 139.47730512915632 5.046624730643793e-08 1800.671741195559
395.76 2150.34 1369.662 297.8386016285782 92.9023827666533 1626.5156931121437 147.89422067251647 6.604002808366803e-08 2165.150898245932
395.8 2555.99 1369.761 324.83319641888966 134.48288464610567 1963.1481494497266 156.71344151069934 8.62807173980095e-08 2579.1776721117017
395.84 3048.12 1369.881 354.3148803156862 192.07963676150646 2327.5455723960627 165.94614821267191 1.125435985957759e-07 3039.8862377984706
395.88 3533.81 1370.024 386.5328313096498 270.6664156918691 2708.5873479687643 175.6031980251252 1.4656446765589077e-07 3541.389793141973
395.92 4115.22 1370.194 421.7648655525493 376.25228964789375 3091.139407235357 185.6950601333242 1.9056262999447665e-07 4074.851622759687
395.96 4622.44 1370.396 460.32114104825183 515.8871742031866 3456.63106372782 196.23174730257932 2.4737068358177046e-07 4629.071126529209
396.0 5190.78 1370.634 502.5483417094221 697.5632251601779 3784.3170005913353 207.22274395695945 3.205977533936768e-07 5191.651311738493
396.04 5766.75 1370.913 548.8343844271036 929.9692280956658 4053.198088650128 218.67693078228265 4.148344203848577e-07 5750.678632370014
396.08 6322.18 1371.236 599.6136836575707 1222.0523408843812 4244.396606938403 230.60250597413759 5.359095194251155e-07 6296.665137990403
396.12 6843.64 1371.608 655.3729917837486 1582.3448683580496 4343.6033091501195 243.00690328748746 6.912113388915657e-07 6824.328073270616
396.16 7309.88 1372.033 716.6578048464776 2018.026911137949 4343.107163284107 255.89670708344957 8.900886280408484e-07 7333.688587242072
396.2 7786.15 1372.515 784.0792758779877 2533.7230745517104 4242.947217241268 269.2775646113114 1.1443503118379592e-06 7830.027133426627
396.24 8311.69 1373.057 858.3215029265272 3130.0770884610843 4050.9066670318757 283.1540958082245 1.4688870511105282e-06 8322.459355696597
396.28 8827.84 1373.664 940.1489429936206 3802.214336757913 3781.350600835889 297.52980094652247 1.882442916141981e-06 8821.24368341639
396.32 9333.16 1374.339 1030.4135282857249 4538.286087413114 3453.189744087179 312.4069665094596 2.408571638144249e-06 9334.29632870405
396.36 9839.33 1375.087 1130.0608021686046 5318.378729386937 3087.4317999244236 327.7865697276323 3.076819370243778e-06 9863.657904284417
396.4 10448.3 1375.911 1240.134014932333 6114.141754160862 2704.8090901387513 343.6681822640817 3.924184868243125e-06 10402.753045420211
396.44 10987.7 1376.816 1361.7745793640072 6889.501453944808 2323.8635274080516 360.04987359179637 4.996918772902806e-06 10935.189439305583
396.48 11406.0 1377.806 1496.216527949661 7602.739489591623 1959.6914925705105 376.92811466504844 6.352736568456936e-06 11435.575631129579
396.52 11847.3 1378.884 1644.7715745496353 8209.99612959135 1623.3733748149077 394.29768254518115 8.063535189014793e-06 11872.43876956461
396.56 12211.9 1380.054 1808.8000041073162 8669.918045847082 1321.983622716394 412.1515666996731 1.0218721589058978e-05 12212.853249589187
396.6 12422.7 1381.319 1989.6608635511827 8948.78571194547 1059.0128494905034 430.4808777515687 1.2929283399835533e-05 12427.940315668007
396.64 12502.6 1382.68 2188.6328550574462 9025.161559084338 835.0246979286474 449.2747595141083 1.6332757652163334e-05 12498.093887917295
396.68 12426.8 1384.138 2406.7951635068375 8893.044714327621 648.3966003626351 468.5203051996398 2.059928413840168e-05 12416.756803996019
396.72 12190.9 1385.692 2644.8557382119498 8562.780540892125 496.0351837195792 488.2024787435922 2.5938966091886944e-05 12191.873967506212
396.76 11826.5 1387.34 2902.9144069190133 8059.499740488731 373.999456166793 508.3040422325408 3.261080337176326e-05 11844.717678417883
396.8 11383.8 1389.08 3180.1515631465213 7419.4712932180455 278.0002433063404 528.805490466757 4.093351326773375e-05 11406.428631071178
396.84 10948.4 1390.907 3474.4429668644184 6685.222473200903 203.76990974704543 549.6849937229507 5.1298612532189774e-05 10913.120394833928
396.88 10415.5 1392.82 3781.921105115361 5900.455223264753 147.31258003258435 570.9183498112801 6.418620260535457e-05 10400.607322410182
396.92 9904.52 1394.812 4096.536700726676 5105.656520885662 105.05364337006499 592.4789465370208 8.018397968222562e-05 9899.725891703405
396.96 9418.54 1396.881 4409.719848190483 4334.966676735893 73.91041509827213 614.3377356859284 0.0001000100839188508 9432.934775720661
397.0 8980.15 1399.022 4710.289733172595 3614.4854057185185 51.30536065230271 636.4632196460412 0.00012454050951662046 9012.543843729965
397.04 8656.27 1401.233 4984.791934243795 2961.8835168779606 35.140788623924266 658.8214517596371 0.00015484192169129958 8640.63784634724
397.08 8344.91 1403.51 5218.416467342954 2387.005279522114 23.75048867965894 681.3760514657663 0.00019221086987997817 8310.548479221363
397.12 8007.73 1405.851 5396.532810139318 1893.089902819685 15.84016200792139 704.0882352423708 0.00023822055144023238 8009.551348429845
397.16 7740.91 1408.254 5506.668303017393 1478.273503822564 10.425114866670961 726.9168642888421 0.00029477646926941294 7722.2840807719385
397.2 7382.12 1410.715 5540.518335402997 1137.1117505881443 6.770798096056391 749.8185098040102 0.00036418254318173245 7434.219758073751
397.24 7099.43 1413.233 5495.437521538822 861.953195442411 4.33946983975747 772.7475366076558 0.00044921948173151546 7134.478172648129
397.28 6845.19 1415.806 5374.939212320763 644.0730745359375 2.7445327959263626 795.6562057277102 0.0005532375019226267 6817.413578617839
397.32 6476.74 1418.43 5188.034636227857 474.5379916145552 1.7128920884106695 818.4947964305904 0.0006802658026019054 6482.780996627215
397.36 6174.06 1421.104 4947.633808471883 344.81230184864165 1.0549079068170375 841.211748004651 0.0008351415572116892 6134.713601373549
397.4 5780.01 1423.825 4668.507401545215 247.14010238312105 0.6410824012685342 863.7538214236961 0.0010236615971373048 5780.043431414898
397.44 5445.58 1426.589 4365.3517569870955 174.74684247333857 0.3844312828030583 886.0662808133831 0.0012527604124275378 5426.550564317033
397.48 5087.94 1429.394 4051.3372566573894 121.90591103344434 0.227467424495327 908.09309442389 0.0015307186066658212 5081.565260257826
397.52 4737.76 1432.238 3737.279529651245 83.91162911350384 0.13280208110624353 929.7771545790793 0.0018674065117942693 4751.102982831446
397.56 4410.55 1435.117 3431.3742481934173 56.993465779642456 0.07650062096708472 951.0605158255963 0.0022745683013025175 4439.507004987924
397.6 4151.55 1438.028 3139.3337052933166 38.19879242865996 0.04347989554795059 971.8846502506644 0.002766152640936594 4149.4633940208305
397.64 3878.7 1440.971 2864.7479981132074 25.264221861495155 0.024381726129521938 992.1907186782306 0.003358696689363619 3882.2306790757516
397.68 3622.81 1443.942 2609.5284628334834 16.489182588941635 0.013489064278517373 1011.9198561912094 0.004071771111125715 3637.9550624490244
397.72 3399.89 1446.939 2374.341019461317 10.62014608549389 0.0073625745602180544 1031.0134701698719 0.004928494694479673 3415.9869267859376
397.76 3203.37 1449.962 2158.981445365069 6.749912532207643 0.003964581322214703 1049.413548787601 0.005956128180545585 3215.15482739438
397.8 3004.66 1453.007 1962.675740959283 4.233482314831721 0.002106076431031454 1067.0629776680091 0.007186758009930643 3033.981493776565
397.84 2862.93 1456.074 1784.3069819023137 2.620131198107644 0.0011036967234714235 1083.9058621894258 0.008658081880177321 2870.842737068451
397.88 2737.67 1459.161 1622.578713951838 1.600170507283055 0.0005705768031629292 1099.8878527291856 0.010414309282390554 2724.077722074392
397.92 2612.9 1462.268 1476.1276514463261 0.9643141764394537 0.0002909761373410183 1114.9564699729892 0.012507191546856354 2592.061233763439
397.96 2482.27 1465.393 1343.5979767750646 0.573416538462565 0.00014637603967948174 1129.0614272836794 0.014997197372862455 2473.247964170619
398.0 2392.05 1468.535 1223.6877085770307 0.33644259501563184 7.263445844938338e-05 1142.1549470285138 0.017954851342022158 2366.1971256863603
398.04 2317.81 1471.694 1115.1754268400657 0.19477363126551364 3.555220404930083e-05 1154.192067711489 0.021462254510075066 2269.583765989534
398.08 2199.3 1474.868 1016.9336088198991 0.11125431716728665 1.7164564492783572e-05 1165.1309387500464 0.025614807829475617 2182.2014338595072
398.12 2128.94 1478.058 927.9331320796753 0.06269892509322202 8.173970807553642e-06 1174.933099774379 0.030523160860592154 2102.9594621139786
398.16 2052.32 1481.261 847.2421733734974 0.03486171967374088 3.8393640810838966e-06 1183.5637414157202 0.03631540996650059 2030.877095758222
398.2 1960.69 1484.478 774.0217372416486 0.01912370567138933 1.778703668219086e-06 1190.9919446873575 0.0431395719346785 1965.075946985316
398.24 1917.38 1487.708 707.5193249888653 0.010349491325738532 8.127527194524517e-07 1197.1908962468153 0.05116636070273956 1904.7717379004619
398.28 1872.97 1490.95 647.0617410790958 0.005525594644167304 3.6628277455313763e-07 1202.1380770592061 0.060592296555038935 1849.265936395784
398.32 1778.38 1494.204 592.0476761064706 0.002910326212358088 1.6280613167437466e-07 1205.8154222568376 0.07164317876773763 1797.9376520310943
398.36 1714.78 1497.469 541.9404604208271 0.0015121565726281404 7.136979247039818e-08 1208.2094503036767 0.08457795416918924 1750.2360009066153
398.4 1704.84 1500.745 496.26121746523415 0.0007750582890792032 3.085609648155859e-08 1209.31135992197 0.09969301540542977 1705.6730454917547
398.44 1660.14 1504.031 454.58253682976056 0.0003918725371458288 1.3156613032452698e-08 1209.1170936144656 0.11732696380114196 1663.817349293721
398.48 1609.01 1507.327 416.52271655163514 0.00019544239751146875 5.532452665629393e-09 1207.6273670138482 0.13786587252536234 1624.2881448859387
398.52 1590.95 1510.633 381.7405799851418 9.614952471955304e-05 2.2943302965415843e-09 1204.8476637033332 0.1617490862413295 1586.7500889265352
398.56 1527.72 1513.948 349.93084601497634 4.6657462671150365e-05 9.383247031907059e-10 1200.7881955712494 0.18947559346424467 1550.908563838091
398.6 1478.56 1517.272 320.82001652779707 2.2332235780228917e-05 3.784459737236347e-10 1195.4638291803783 0.22161100738807482 1516.5054790481777
398.64 1464.31 1520.604 294.1627378049533 1.0543193699914065e-05 1.505230132331058e-10 1188.8939790414918 0.25879518988397393 1483.3155225796734
398.68 1422.22 1523.944 269.7385900856975 4.909453194275327e-06 5.903983389937081e-11 1181.102469072914 0.3017505516179409 1451.1428146197416
398.72 1420.96 1527.293 247.3492601071234 2.254796535290554e-06 2.2836296454799707e-11 1172.1173638967293 0.35129105868154653 1419.8179173173535
398.76 1393.18 1530.649 226.81605371817764 1.0213803497601268e-06 8.710434611836029e-12 1161.9707719605333 0.40833197266739796 1389.1951586727673
398.8 1357.32 1534.012 207.97770888289153 4.5631675143655413e-07 3.276295277524496e-12 1150.6986227765801 0.47390034662836134 1359.15023246242
398.84 1328.95 1537.382 190.6884730087342 2.010653453714227e-07 1.2152088250536453e-12 1138.340420832501 0.5491462937170869 1329.5780403360188
398.88 1303.66 1540.759 174.81641223472815 8.737623046874102e-08 4.444666951578072e-13 1124.9389789450315 0.6353550383868147 1300.3907463055232
398.92 1289.27 1544.143 160.24192389808573 3.744796839831923e-08 1.6030381997370198e-13 1110.5401339999214 0.7339597517037102 1271.5160176871589
398.96 1250.55 1547.533 146.85642675207768 1.5828360487566485e-08 5.701129503198692e-14 1095.1924481426483 0.8465551624625904 1242.895430073017
399.0 1233.49 1550.929 134.56120658216653 6.597970615960483e-09 1.9993393391657332e-14 1078.9468985585208 0.9749119242627552 1214.483017071548
399.04 1207.92 1554.33 123.26639763898055 2.7123508589699767e-09 6.9138029704433184e-15 1061.8565590059816 1.12099170537107 1186.2439483530457
399.08 1171.76 1557.738 112.89008277819691 1.0996054448304422e-09 2.357484278052823e-15 1043.9762762448154 1.2869629529570457 1158.153321977069
399.12 1143.18 1561.15 103.35749738475546 4.3962066108126544e-10 7.92644563166665e-16 1025.3623444360232 1.47521726600094 1130.1950590872193
399.16 1131.35 1564.567 94.60032408172835 1.7332626263240888e-10 2.6278629254469376e-16 1006.0721804840283 1.6883862917585528 1102.3608908576887
399.2 1091.09 1567.989 86.55606690737845 6.738927154113206e-11 8.590496234448112e-17 986.1640031483735 1.9293590390350468 1074.6494290948544
399.24 1068.25 1571.415 79.1674951135558 2.5837618710636577e-11 2.768993910422131e-17 965.6965185778265 2.2012994775860966 1047.0653131689944
399.28 1032.65 1574.845 72.38214801760896 9.768883550064088e-12 8.800572779021981e-18 944.7286147178696 2.507664266699841 1019.6184270021882
399.32 999.638 1578.279 66.15189345141226 3.6421988789525995e-12 2.7579230695247237e-18 923.3190668174177 2.8522204274180267 992.3231806962516
399.36 955.116 1581.717 60.432533316964445 1.339073336880711e-12 8.521828727962827e-19 901.5262560213027 3.2390627419002813 965.1978520801688
399.4 936.176 1585.157 55.183450594944546 4.854705687472814e-13 2.596331629098806e-19 879.4079027808923 3.672630630263088 938.2639840061005
399.44 916.317 1588.6 50.3672928793819 1.7355426261429495e-13 7.799407017631784e-20 857.0208165570054 4.157724219870381 911.5458336562579
399.48 864.371 1592.046 45.949688141519886 6.118114941535985e-14 2.3101197662377948e-20 834.4206630281207 4.699519284729736 885.0698704543703
399.52 830.839 1595.494 41.898988972219115 2.126699910454414e-14 6.74646713488399e-21 811.6617497572361 5.303580693605002 858.8643194230602
399.56 818.306 1598.944 38.18604202659288 7.289494596632814e-15 1.942606830046682e-21 788.7968310191646 5.975873964948782 832.9587470107062
399.6 791.188 1602.395 34.78397980609038 2.4636996406078097e-15 5.515154255769622e-22 765.8769322474101 6.722774485222893 807.3836865387234
399.64 747.32 1605.847 31.668032270548917 8.2105805384798385e-16 1.5438048402661482e-22 742.9511943289855 7.551073905123866 782.1703005046583
399.68 733.199 1609.301 28.81535608353323 2.6980654017877415e-16 4.2607584463176833e-23 720.0667377616708 8.467983186185885 757.3500770313899
399.72 731.912 1612.755 26.2048795643775 8.742193751974061e-17 1.1594154266796305e-23 697.2685464905304 9.481131728970087 732.954557783878
399.76 689.623 1616.21 23.81716165531257 2.793024059927897e-17 3.1106189164972195e-24 674.5993710604571 10.59856197444665 709.0150946902163
399.8 671.418 1619.665 21.634263416904396 8.79857351276603e-18 8.228261850516279e-25 652.0996505626015 11.828718833124926 685.5626328126309
399.84 647.379 1623.121 19.639630743423606 2.7329415162670365e-18 2.1459569555008644e-25 629.807452712698 13.18043326322249 662.6275167193442
399.88 627.757 1626.576 17.81798714527017 8.370012783354391e-19 5.518024427413877e-26 607.75843127827 14.66289929107048 640.2393177146107
399.92 591.387 1630.03 16.155235581571173 2.527533583006232e-19 1.3989239230985064e-26 585.9857999732719 16.285643745314218 618.4266793001574
399.96 569.933 1633.484 14.6383684445412 7.525583525169902e-20 3.4966378180429604e-27 564.520321855898 18.058487963342944 597.2171782637822
400.0 578.729 1636.938 13.255384901013551 2.2092931209990126e-20 8.616909610685003e-28 543.3903132036514 19.99150072533831 576.6371988300033
400.04 544.193 1640.39 11.995214887257537 6.3949031946210116e-21 2.093606535160017e-28 522.6216607941799 22.0949416806948 556.7118173621323
400.08 531.41 1643.84 10.84764913257239 1.825070801744922e-21 5.015099897752442e-29 502.23785149009905 24.37919455571324 537.4646951783848
400.12 500.127 1647.29 9.803274656798704 5.135565511804398e-22 1.1844139275822132e-29 482.2600130120982 26.85468947271637 518.9179771416133
400.16 486.68 1650.737 8.853415247891242 1.424811522602447e-22 2.7578158284667965e-30 462.70696478315796 29.5318137719883 501.0921938030375
400.2 492.317 1654.183 7.990076479194817 3.897489849562395e-23 6.3308691271148035e-31 443.59527773639 32.420810812139436 484.0061650277243
400.24 469.54 1657.627 7.205894873127963 1.0511601799181592e-23 1.4328352542031437e-31 424.93934200068173 35.53166633435144 467.67690320816115
400.28 445.848 1661.069 6.494090859290854 2.7951627999390892e-24 3.1971469093524856e-32 406.75144140822505 38.87398211472541 452.1195143822413
400.32 429.159 1664.508 5.848425211324959 7.328205497604799e-25 7.033329116092176e-33 389.04183380459756 42.456836799759955 437.3470958156825
400.36 411.806 1667.944 5.263158678916989 1.8942555879102665e-25 1.525421769572256e-33 371.81883618737106 46.28863402507858 423.3706288913666
400.4 418.955 1671.378 4.733014559484095 4.827564196143994e-26 3.2617319383153915e-34 355.088913746662 50.376938160317906 410.198866466464
400.44 420.524 1674.809 4.253143979001599 1.2130096913092799e-26 6.875980350934754e-35 338.85677193477915 54.72829830473716 397.8382142185179
400.48 425.93 1678.237 3.8190936734076963 3.005006782203313e-27 1.4290511164907294e-35 323.12545074769235 59.34806148046757 386.2926059015676
400.52 403.42 1681.663 3.4267760814418207 7.339557967128941e-28 2.9281036718532878e-36 307.89642045794307 64.24017633380025 375.56337287318513
400.56 377.082 1685.085 3.0724415770133247 1.7674044843487243e-28 5.914928345441327e-37 293.1696780978232 69.40698905809552 365.649108732932
400.6 377.329 1688.504 2.7526526844656227 4.196062828660556e-29 1.1779740233493717e-37 278.9438440503825 74.84903369268312 356.5455304275312
400.64 384.831 1691.919 2.4642601336589776 9.821694489344863e-30 2.312831474956852e-38 265.2162581636425 80.56481942611136 348.24533772341283
400.68 362.502 1695.331 2.2043806238925696 2.2665627011984936e-30 4.476856821321819e-39 251.9830748613809 86.55061803182377 340.7380735170973
400.72 344.427 1698.74 1.9703761764603196 5.156849333533822e-31 8.543233562061996e-40 239.23935677972557 92.80025508072137 334.00998803690726
400.76 345.106 1702.144 1.7598349652601997 1.1567382233487565e-31 1.607274879125718e-40 226.97916651233004 99.3049090955358 328.043910573126
400.8 333.372 1705.545 1.5705535235232961 2.558104356788079e-32 2.981094934530078e-41 215.19565609930424 106.05292331976055 322.8191329425881
400.84 339.558 1708.942 1.4005202324848842 5.5774101199074214e-33 5.451025613621758e-42 203.88115394443793 113.02963525011856 318.31130942704135
400.88 347.249 1712.334 1.247900004800509 1.1988827647245767e-33 9.82644490386839e-43 193.02724889143735 120.21722950328589 314.4923783995238
400.92 336.027 1715.723 1.1110200818410998 2.540676451879145e-34 1.7463426068299424e-43 182.6248712348106 127.59461992717253 311.3305112438242
400.96 320.559 1719.108 0.9883568697106726 5.308224061704841e-35 3.059682523409399e-44 172.66437048124004 135.13736709711227 308.790094448063
401.0 314.429 1722.488 0.8785237440440042 1.0933900815332814e-35 5.2848937027029014e-45 163.13558971610007 142.81763742456377 306.83175088470784
401.04 321.304 1725.863 0.7802597583864304 2.2203723278014122e-36 8.999289616259243e-46 154.02793646502573 150.60421001934236 305.4124062427545
401.08 321.765 1729.235 0.6924191952974804 4.445289992189893e-37 1.5107458458238127e-46 145.33044997251372 158.46253715443575 304.48540632224694
401.12 309.732 1732.601 0.6139619033127547 8.773984384773102e-38 2.5002586809691045e-47 137.031864849544 166.35486365535223 304.000690408209
401.16 316.12 1735.963 0.5439443665700678 1.7073201453426223e-38 4.079322116202609e-48 129.12067106904138 174.2404097507253 303.90502518633673
401.2 317.096 1739.321 0.4815114572963068 3.2753169192980885e-39 6.5614490638103915e-49 121.58517031188991 182.07562086136397 304.1423026305502
401.24 308.493 1742.674 0.42588882449983184 6.194565983177953e-40 1.0404457300586678e-49 114.4135286882388 189.81448646435467 304.6539039770933
401.28 305.895 1746.022 0.3763758751353683 1.1550122465096003e-40 1.626470653875368e-50 107.5938258780563 197.40892855535472 305.3791303085464
401.32 305.718 1749.365 0.3323393067296279 2.123143903583853e-41 2.5065674641554226e-51 101.11410075149288 204.8092583687788 306.25569842700133
401.36 300.214 1752.703 0.293207153005347 3.8475867327229745e-42 3.808186292677872e-52 94.96239354497028 211.9646979409113 307.2202986388869
401.4 309.464 1756.036 0.2584633064203776 6.874048378801446e-43 5.703768157147768e-53 89.12678468111345 218.82396087569333 308.20920886322716
401.44 322.968 1759.365 0.22764248377754107 1.2107402595414528e-43 8.421893024641022e-54 83.59543033187069 225.3358843712713 309.15895718691957
401.48 285.812 1762.688 0.2003256031626395 2.1023387458897303e-44 1.2259169675796078e-54 78.35659483322316 231.45010228151384 310.00702271789964
401.52 313.494 1766.006 0.17613554244609483 3.5988754328561775e-45 1.7591998793686582e-55 73.3986800671545 237.11774682617187 310.69256243577246
401.56 308.181 1769.319 0.15473325145101752 6.073547947649887e-46 2.4886936687026557e-56 68.71025193275977 242.29216463927924 311.15714982349004
401.6 310.623 1772.627 0.1358141916510242 1.010482467663246e-46 3.470796651743502e-57 64.28006403295657 246.92963127416795 311.3455094987755
401.64 316.404 1775.929 0.11910507892337911 1.6573908188269597e-47 4.77186035120985e-58 60.09707870643253 250.9900471746335 311.2062309599894
401.68 320.606 1779.227 0.10436090645570935 2.679970912090597e-48 6.467649580783885e-59 56.15048553689152 254.43759757034988 310.6924440136971
401.72 302.398 1782.519 0.09136222639005848 4.272119906871188e-49 8.641812171221349e-60 52.42971747282787 257.2413588347329 309.76243853395084
401.76 300.777 1785.806 0.07991267019232492 6.713735120389221e-50 1.1383141798184795e-60 48.924464691189804 259.37583459872525 308.3802119601074
401.8 298.746 1789.087 0.06983668906408919 1.0401395716625137e-50 1.4781477962966942e-61 45.624686337919115 260.82140635254103 306.5159293795242
401.84 291.637 1792.363 0.06097749696926928 1.5886379427795476e-51 1.8922189487913596e-62 42.520620277066755 261.56468535961454 304.14628313365057
401.88 308.284 1795.633 0.053195200034096335 2.3920122669570765e-52 2.3879331223454403e-63 39.602790978117476 261.59875538307034 301.2547415612219
401.92 281.852 1798.898 0.046365097200363185 3.5506373259573943e-53 2.9707740480778037e-64 36.86201566894738 260.9232988785372 297.8316796446849
401.96 297.176 1802.157 0.04037613806892326 5.1958064175611393e-54 3.6434534715923663e-65 34.289408878634916 259.54460280118235 293.8743878178862
402.0 276.507 1805.41 0.035129524868646886 7.495535346480398e-55 4.405066252127089e-66 31.876385491146902 257.4754438491276 289.38695886514313
402.04 272.093 1808.657 0.030537446426183633 1.0659939087973167e-55 5.2503317769401995e-67 29.614662427186552 254.73485664820916 284.38005652182187
402.08 266.435 1811.898 0.026521932896963557 1.4945432978129347e-56 6.169012135752544e-68 27.496259067397943 251.34779190142783 278.8705729017227
402.12 270.283 1815.134 0.02301382085077403 2.0656814261198648e-57 7.145597847560243e-69 25.51349652598885 247.3446747191153 272.8811850659549
402.16 282.637 1818.363 0.01995181908749701 2.814612547127817e-58 8.159341153569174e-70 23.65899587939955 242.76087607287454 266.4398237713616
402.2 270.414 1821.586 0.01728166629262615 3.7807129566235757e-59 9.18469426282271e-71 21.925675450011674 237.63611246796407 259.5790695842684
402.24 258.28 1824.803 0.014955372330496562 5.006428243047142e-60 1.0192176408563233e-71 20.30674724031867 232.01379043225467 252.33549304490384
402.28 238.569 1828.014 0.01293053561732381 6.535531236747843e-61 1.1149651900540812e-72 18.795712608254934 225.94031324087743 244.7489563847497
402.32 222.365 1831.218 0.011169729618325287 8.41069373916954e-62 1.2023955953106588e-73 17.386357269556036 219.4643674388111 236.86189443798548
402.36 224.251 1834.416 0.009639952075728058 1.0670387658666908e-62 1.2782761524088285e-74 16.072745708413386 212.6362062306591 228.7185918911482
402.4 223.31 1837.607 0.008312131098625337 1.3345211788969094e-63 1.3396544718974581e-75 14.849215072849356 205.5069457470314 220.3644729509794
402.44 211.626 1840.791 0.007160682733977314 1.645383312122255e-64 1.384048401196474e-76 13.710368626664994 198.1278886656931 211.84541797509206
402.48 203.282 1843.968 0.006163115091973802 1.9998826520531652e-65 1.4096123675257133e-77 12.651068825218907 190.54988777070417 203.20711971101505
402.52 199.111 1847.139 0.005299674520411722 2.396278093244164e-66 1.4152646248716187e-78 11.666430077761776 182.82275988941475 194.49448964169693
402.56 182.614 1850.303 0.004553029713565445 2.8305099372052777e-67 1.400763182663704e-79 10.751811254721373 174.99475837058569 185.75112265502062
402.6 164.041 1853.459 0.003907990002781491 3.295993945320304e-68 1.3667229902001006e-80 9.90280799406433 167.1121099630574 177.01882594712453
402.64 165.809 1856.608 0.0033512544104314 3.783570963254667e-69 1.3145726764786764e-81 9.115244856700857 159.21861971738284 168.33721582849412
402.68 157.75 1859.75 0.002871188357596333 4.281644758556432e-70 1.2464550862188053e-82 8.385167376954424 151.35534544168473 159.74338400699676
402.72 158.033 1862.884 0.0024576252003790933 4.776526263775555e-71 1.1650812618495447e-83 7.70883405027816 143.56034135698997 151.27163303246851
402.76 141.239 1866.011 0.0021016900315890433 5.252983409376231e-72 1.0735517320159654e-84 7.082708296694232 135.86846895826807 142.95327894499388
402.8 132.37 1869.13 0.0017956434252173427 5.694974031718819e-73 9.751614949820789e-86 6.503450434946914 128.31127172068204 134.81651779905417
402.84 111.841 1872.242 0.0015327430219345664 6.0865174931282116e-74 8.732056932641859e-87 5.967909699001459 120.91690920389102 126.88635164591442
402.88 110.905 1875.345 0.0013071210561549265 6.412641548932864e-75 7.708017004450853e-88 5.4731163253046216 113.71014529587546 119.18456874223624
402.92 105.059 1878.441 0.0011136761103403055 6.660327465557037e-76 6.70740471214801e-89 5.016273736245822 106.71238478767947 111.72977220003563
402.96 90.888 1881.529 0.0009479775512913332 6.819370718330917e-77 5.753760204414603e-90 4.59475084235684 99.9417521563109 104.53745097621903
403.0 77.059 1884.608 0.000806181257434245 6.88307811818538e-78 4.865573821687335e-91 4.206074483125084 93.41320632845803 97.62008699284056
403.04 81.404 1887.679 0.000684955386598895 6.848735033376115e-79 4.056029491148466e-92 3.8479220237616634 87.1386852699321 90.98729224908035
403.08 69.925 1890.742 0.0005814150615515813 6.717797262567282e-80 3.3331322504639047e-93 3.518114122881667 81.12727446278261 84.64597000072582
403.12 66.871 1893.796 0.0004930649665891454 6.495788662808944e-81 2.7001511164172324e-94 3.2146076838590685 75.38539366310961 78.60049441193527
403.16 64.158 1896.842 0.0004177489537210202 6.191914564049591e-82 2.156290964717656e-95 2.93548900055646 69.91699674737308 72.85290349688326
403.2 55.62 1899.88 0.0003536058522394775 5.818428671329645e-83 1.6975012917107934e-96 2.6789671062080926 64.72377992683923 67.40310063889956
403.24 58.841 1902.909 0.00029903076162801645 5.389814121065245e-84 1.3173343502361267e-97 2.4433673324816274 59.80539411593443 62.249060479177686
403.28 34.654 1905.929 0.0002526411855327436 4.921854883900404e-85 1.0077777651329146e-98 2.2271250841152597 55.159657760074076 57.38703548537487
403.32 55.393 1908.94 0.00021324743463721474 4.430680169904757e-86 7.600043630305721e-100 2.0287798330218725 50.782766945667866 52.811760026124375
403.36 62.474 1911.943 0.00017982678940867762 3.9318615809410385e-87 5.650015848655602e-101 1.8469693344062716 46.66950011733639 48.51664927853207
403.4 44.146 1914.937 0.0001515009704235094 3.439631439801564e-88 4.140618595349249e-102 1.68042406618118 42.81341520362593 44.493990770777536
403.44 26.994 1917.923 0.00012751651491907474 2.96627304257326e-89 2.9913173561879184e-103 1.5279618918547555 39.207037396962605 40.73512680533228
403.48 27.851 1920.899 0.00010722770387697768 2.5217122358753683e-90 2.1303020112409162e-104 1.3884829460467794 35.84203624061866 37.23062641436932
403.52 43.384 1923.866 9.008172481076336e-05 2.1133176423179587e-91 1.4955502701925777e-105 1.2609647408766893 32.709391042538684 33.970445865140185
403.56 31.175 1926.825 7.560579196250812e-05 1.7458967454675974e-92 1.0350033074789795e-106 1.1444574906649116 29.799543962339488 30.944077058796363
403.6 18.809 1929.774 6.339597821823391e-05 1.4218590070680206e-93 7.060949081784701e-108 1.03807965167291 27.102540403418264 28.140683451069393
403.64 13.785 1932.715 5.3107542113959095e-05 1.1415065176144361e-94 4.748591187915384e-109 0.9410136729763376 24.608156588225942 25.549223368744393
403.68 0.271 1935.646 4.4446559172607334e-05 9.034077866688352e-96 3.1480860123899066e-110 0.8525019540267161 22.306014403686984 23.158560804272874
403.72 -0.318 1938.568 3.71626898038879e-05 7.048107648929676e-97 2.0573503294353575e-111 0.7718430039888791 20.18568377758064 20.957563944259324
403.76 -6.148 1941.481 3.1042936406794396e-05 5.4205604371324254e-98 1.325407783939965e-112 0.6983877975423897 18.236772988330706 18.935191828809504
403.8 5.283 1944.384 2.59062604038028e-05 4.1095902249186545e-99 8.417248420479379e-114 0.6315363215098454 16.449007423321827 17.080569651092077
403.84 -1.528 1947.278 2.159894594725753e-05 3.07139181552604e-100 5.269505889504262e-115 0.5707343064062302 14.812297387298216 15.383053292650393
403.88 0.0 1946.417 1.7990611191454884e-05 2.2628408614788952e-101 3.251984961088494e-116 0.515470136788667 13.316795625646217 13.832283753046076
403.92 0.0 1931.583 1.4970780517863717e-05 1.6434428502595042e-102 1.978362241663997e-117 0.4652719341312466 11.952945270608872 12.418232175520636
403.96 0.0 1947.0 1.244594211393863e-05 1.1766213543680341e-103 1.1864283701537391e-118 0.4197048058317256 10.711518943956742 11.131236195730581
404.0 0.0 1962.417 1.0337025001720677e-05 8.304243932127209e-105 7.013833108696419e-120 0.3783682538903229 9.58364976041146 9.962028351326785
404.04 0.0 1964.5 8.577238136079755e-06 5.777559837173993e-106 4.087401557254974e-121 0.34089373676911305 8.560854974206764 8.901757288214013
404.08 0.0 1948.25 7.11022167587604e-06 3.9625022661705723e-107 2.348101891739735e-122 0.30694237794277196 7.635052998801656 7.942002486966104
404.12 0.0 1965.333 5.888467092825938e-06 2.679014420152626e-108 1.3297319649226762e-123 0.27620281468823843 6.7985745089883025 7.074783212143633
404.16 0.0 1972.583 4.871968528054938e-06 1.7855037967790909e-109 7.423156280928981e-125 0.24838918072326657 6.044168307036801 6.292562359728596
404.2 0.0 1947.667 4.027072830157565e-06 1.173076813638871e-110 4.084982629377297e-126 0.22323921638987768 5.3650026016627645 5.588245845125472
404.24 0.0 1960.167 3.325500095916843e-06 7.5975194502622785e-112 2.2159947769536585e-127 0.20051250018878833 4.754662311928039 4.955178137616923
404.28 0.0 1956.0 2.7435103610731517e-06 4.850613173090325e-113 1.185015292772728e-128 0.17998879559788078 4.20714296874549 4.387134507853732
404.32 0.0 1961.5 2.2611954210826004e-06 3.052816308892835e-114 6.246772372517669e-130 0.16146650724983005 3.7168417454904668 3.878310513935718
404.36 0.0 1966.25 1.8618776606495764e-06 1.8940161439620613e-115 3.2461135836106725e-131 0.1447612407024811 3.2785461072862647 3.4233092098664066
404.4 0.0 1956.583 1.5316002889174172e-06 1.1583649751662316e-116 1.6628300071638697e-132 0.12970446020157492 2.887420526385298 3.017126518187162
404.44 0.0 1976.667 1.2586955618808546e-06 6.983701455388248e-118 8.396685980741425e-134 0.11614223901350343 2.538991669493597 2.655135167202662
404.48 0.0 1982.833 1.033419466411187e-06 4.150536076955028e-119 4.179686400589385e-135 0.10393409708959073 2.2291324222691355 2.3330675527781928
404.52 0.0 1977.667 8.476429781549349e-07 2.4316483850620258e-120 2.0509497749694047e-136 0.09295192101235869 1.9540450769982989 2.0469978456536357
404.56 0.0 1971.833 6.945914210090689e-07 1.404349469961549e-121 9.920686102511686e-138 0.08307896136815943 1.7102439719734879 1.7933236279330682
404.6 0.0 1978.667 5.68624677484004e-07 7.995161311977548e-123 4.7304620860236646e-139 0.07420890288606227 1.4945378355513192 1.568747307062059
404.64 0.0 1975.0 4.6505205223985377e-07 4.4870062031409e-124 2.2235168171197606e-140 0.06624500287926349 1.3040120544557785 1.3702575223870943
404.68 0.0 1972.5 3.799764975500376e-07 2.482351638436481e-125 1.0302724553151429e-141 0.05909929372236841 1.136011054748272 1.195110728447138
404.72 0.0 1970.667 3.101636887755547e-07 1.3537763342398565e-126 4.7058535014781695e-143 0.052691845293328196 0.9881209550504759 1.040813110507493
404.76 0.0 1972.167 2.5293210710739673e-07 7.277920601795436e-128 2.118845002527149e-144 0.04695008350201812 0.8581526251125756 0.9051029615467009
404.8 0.0 2002.333 2.060608607013132e-07 3.8569524638791395e-129 9.40446892071619e-146 0.04180816121842413 0.7441252586765948 0.7859336259558797
404.84 0.0 1986.25 1.677124668262971e-07 2.01491921066681e-130 4.1147504077918235e-147 0.03720637810043621 0.6442505477272884 0.6814570935401915
404.88 0.0 1994.75 1.363682380704604e-07 1.0376411127617667e-131 1.7747071025637455e-148 0.03309064600399088 0.5569175255924742 0.5900083079647032
404.92 0.0 2004.667 1.1077427482534232e-07 5.267598829246037e-133 7.54542460538622e-150 0.029411996837050907 0.48067812888323563 0.5100902364945614
404.96 0.0 2012.333 8.989637272662138e-08 2.6360522356076093e-134 3.162381974113201e-151 0.02612612989179004 0.4142335128183457 0.44035973260650846
405.0 0.0 2004.167 7.288241488670455e-08 1.3003819751695748e-135 1.3065271964620704e-152 0.023192995857485483 0.35642114097582495 0.3796142097157253


==> figures/data/XPS/fits/20.6-O-XPS-fit.txt <==
BE exp BG TiN N5 N4 satel N2 sum 
393.0 0.0 1196.833 0.8104987013579421 3.463382239751697e-23 3.840726167508987e-17 0.2642485047599752 2.29538720041645e-19 1.0747472061179173
393.04 0.0 1196.167 0.8999660074390874 1.2312161190604961e-22 1.1584577931643765e-16 0.29491740915336706 3.4890260987627756e-19 1.1948834165924547
393.08 0.0 1207.75 0.9986620521013457 4.3180153382702745e-22 3.447406107409482e-16 0.32892415752260096 5.293745099053146e-19 1.327586209623947
393.12 0.0 1190.0 1.107467721962687 1.4940052217622213e-21 1.0121688969320868e-15 0.3666052802588728 8.017380748890316e-19 1.474073002221561
393.16 0.0 1208.5 1.2273407780140575 5.099647801234689e-21 2.9320062095518765e-15 0.4083281638544023 1.2120284114162299e-18 1.6356689418684627
393.2 0.0 1207.5 1.3593219086613773 1.7173172567005512e-20 8.379754388698433e-15 0.4544935443078233 1.8289592685221878e-18 1.813815452969209
393.24 0.0 1212.75 1.5045412093284787 5.705390606360675e-20 2.3629550147147914e-14 0.5055381671077567 2.7549032061691507e-18 2.010079376436259
393.28 0.0 1215.75 1.6642251161927337 1.870023278617097e-19 6.574167159649954e-14 0.5619376214199321 4.14209322889028e-18 2.2261627376127313
393.32 0.0 1203.583 1.8397038235055936 6.046969502771445e-19 1.8046402322067424e-13 0.624209356096338 6.21648296393901e-18 2.463913179602112
393.36 0.0 1209.5 2.0324192159842775 1.92912383482393e-18 4.887747136234198e-13 0.6929158850647706 9.312818078911843e-18 2.725335101049537
393.4 0.0 1200.667 2.243933350010861 6.071786646544005e-18 1.3061671268668063e-12 0.7686681895527844 1.392608770774403e-17 3.0126015395649515
393.44 0.0 1215.5 2.475937519824173 1.8854262504504005e-17 3.4440111245863756e-12 0.8521293244315395 2.078686098751852e-17 3.3280668442591566
393.48 0.0 1206.667 2.7302619475889625 5.776195891550129e-17 8.960043236285426e-12 0.944018235734485 3.097138462221786e-17 3.6742801833324075
393.52 0.0 1207.917 3.0088861392113793 1.745887866618659e-16 2.3000620675689754e-11 1.0451137961091241 4.606217094693233e-17 4.053999935343504
393.56 0.0 1211.5 3.3139499510487487 5.206377946741612e-16 5.825821445695094e-11 1.1562590645811404 6.838178041976187e-17 4.470209015688148
393.6 0.0 1202.417 3.6477654162946336 1.531802884337491e-15 1.45602011006478e-10 1.2783657765498073 1.0133250440445881e-16 4.926131192990044
393.64 0.0 1210.25 4.012829383860319 4.446527191880185e-15 3.590663853477174e-10 1.412419069387994 1.4988896876436158e-16 5.4252484536073835
393.68 0.0 1231.5 4.411837027036233 1.2734826517672769e-14 8.737436805104981e-10 1.5594824483694003 2.2131112439131844e-16 5.9713194762793895
393.72 0.0 1227.667 4.84769628418563 3.5985070882854235e-14 2.097974411961942e-09 1.7207029968926157 3.2617423418891034e-16 6.568399283176256
393.76 0.0 1224.5 5.32354329927198 1.0032572061152095e-13 4.970822620319724e-09 1.8973168341125846 4.798539233065185e-16 7.220860138355488
393.8 0.0 1217.167 5.842758936178186 2.7597279375812366e-13 1.1621804567723798e-08 2.090654822100948 7.046632140712632e-16 7.933413769901216
393.84 0.0 1230.583 6.408986447655108 7.49010470567062e-13 2.6812762982172637e-08 2.302148523542463 1.0329218504084618e-15 8.711134998011085
393.88 0.0 1224.333 7.026150387454144 2.0057686870148407e-12 6.10432917459133e-08 2.5333364097361724 1.5113561115659136e-15 9.559486858235614
393.92 0.0 1223.75 7.69847686275814 5.299671813393252e-12 1.371413997052062e-07 2.785870317263056 2.2073936669819857e-15 10.484347317167897
393.96 0.0 1227.75 8.430515233692168 1.3816442766845926e-11 3.040461894719021e-07 3.061522150153789 3.2181522724593504e-15 11.492037687905967
394.0 0.0 1220.333 9.227161377453074 3.554076322815748e-11 6.652076351769184e-07 3.3621908226781563 4.683250292292159e-15 12.589352865374412
394.04 0.0 1218.833 10.09368264668008 9.020793667632984e-11 1.4362436023233282e-06 3.689909436006229 6.803028685187253e-15 13.783593519020126
394.08 0.0 1225.667 11.035744665280166 2.2591998053199704e-10 3.0602647125601324e-06 4.046852679958955 9.864420199511311e-15 15.082600405729764
394.12 0.0 1230.917 12.059440120121879 5.582914624627132e-10 6.4351239232842415e-06 4.435344448831311 1.427760393643282e-14 16.49479100463542
394.16 0.0 1232.917 13.171319724108834 1.3613459564218736e-09 1.3354546480710381e-05 4.857865657855811 2.0627841252836884e-14 18.02919873787249
394.2 0.0 1236.5 14.378425545411122 3.275533853596277e-09 2.7351630058886726e-05 5.317062244282265 2.974863856610064e-14 19.69551514459901
394.24 0.0 1249.083 15.688326919228878 7.776905408428046e-09 5.528749525764284e-05 5.815753334231257 4.2824811270435364e-14 21.504135548732343
394.28 0.0 1245.5 17.109159182796194 1.8219981545824925e-08 0.00011029816878348799 6.356939553464412 6.153738731259964e-14 23.466209052649432
394.32 4.139 1245.111 18.649665501816862 4.212218453445563e-08 0.0002171779326561491 6.943811457021096 8.826693991367611e-14 25.593694178892886
394.36 -4.528 1245.111 20.319242087319882 9.609511740429552e-08 0.00042206338562441687 7.5797580492033205 1.2637835524266506e-13 27.899422296004072
394.4 -4.694 1245.111 22.12798713686561 2.1633415357426707e-07 0.0008095862108065694 8.268375361786372 1.8061887438849083e-13 30.397172301197124
394.44 12.139 1245.111 24.086753873278486 4.806049625462802e-07 0.0015327844127713687 9.013475054452021 2.576733852552756e-13 33.101762192748495
394.48 23.972 1245.111 26.20720809844776 1.053651748440008e-06 0.002864448083568068 9.819092997365596 3.6693757938074576e-13 36.02916659754904
394.52 22.971 1245.112 28.501890729941678 2.2795972518923276e-06 0.005283872604143988 10.689497791563925 5.215923547431349e-13 39.19667467370752
394.56 40.138 1245.112 30.984285844779482 4.86718771059576e-06 0.009621106845313622 11.62919917830681 7.400939296193606e-13 42.62311099712005
394.6 33.97 1245.113 33.66889481877717 1.0255668972084822e-05 0.01729294901199138 12.642956283846418 1.0482364853861397e-12 46.3291543073056
394.64 20.886 1245.114 36.571317222503716 2.1326670449692616e-05 0.030682770671165017 13.73578564121798 1.4820017430049158e-12 50.33780696106479
394.68 37.967 1245.116 39.70833921693226 4.376861237995934e-05 0.0537417566369393 14.912968925553525 2.0914880151279824e-12 54.67509366773719
394.72 36.05 1245.117 43.09803028490515 8.865248325298871e-05 0.09292471801692333 16.180060334170978 2.9463170755139835e-12 59.37110398957925
394.76 36.631 1245.119 46.75984924014371 0.00017722111000691742 0.15862187592278285 17.54289353733601 4.1430601434215235e-12 64.46154187451666
394.8 36.545 1245.122 50.71476057508916 0.0003496589896833565 0.2673114547336204 19.007588120019157 5.815417037143063e-12 69.99000980883743
394.84 46.043 1245.124 54.98536234462085 0.0006809060414890438 0.4447384931284905 20.580555429304816 8.1481419110355e-12 76.0113371731038
394.88 55.372 1245.128 59.596026937062504 0.0013087350351457686 0.7305234859095284 22.26850373643896 1.1396057234472947e-11 82.59636289445754
394.92 72.869 1245.131 64.5730562586719 0.002482832321753349 1.1847182416138862 24.078442616580283 1.5909964274665382e-11 89.83869994920371
394.96 90.865 1245.135 69.94485305702817 0.004649256352041891 1.8969495179552978 26.017686443599118 2.2171882216900208e-11 97.86413827495679
395.0 87.193 1245.14 75.74211033454404 0.008593490409483843 2.9989114805696127 28.093856891367253 3.084288043807403e-11 106.84347219692123
395.04 89.937 1245.146 81.99802106008651 0.015678896118498566 4.68106574030873 30.31488432719273 4.28278766782552e-11 117.0096500237493
395.08 114.347 1245.153 88.74851067863713 0.028237817711150262 7.214452587768387 32.68900797744907 5.936324621254079e-11 128.6802090616251
395.12 126.34 1245.16 96.03249525003459 0.05020265474952233 10.978467389029017 35.224774739846794 8.213503909025621e-11 142.28594003374207
395.16 148.581 1245.169 103.89216842380065 0.0881074047047789 16.495257979135 37.93103651145639 1.1343818479195282e-10 158.40657031921026
395.2 173.821 1245.179 112.37332088365574 0.15265064398048625 24.470986950378645 40.81694589663686 1.563904724986057e-10 177.81390437480815
395.24 194.143 1245.19 121.52569637783867 0.2610932911474651 35.84350351810768 43.89195015423076 2.152195855063481e-10 201.52224334153976
395.28 238.88 1245.203 131.40338899688322 0.44087337239053886 51.83490807676055 47.165783239080895 2.956473705766185e-10 230.84495368541084
395.32 270.615 1245.218 142.0652869760914 0.734959077350032 74.00600264197176 50.64845578929858 4.054032644566336e-10 267.45470448511713
395.36 317.181 1245.236 153.57556899047592 1.209632072568011 104.30766115978278 54.35024290729958 5.549089316331344e-10 313.4431051306812
395.4 381.744 1245.256 166.00425968407578 1.9655925088789663 145.1217316238286 58.28166958038496 7.581893990447135e-10 371.3732533979265
395.44 456.637 1245.28 179.4278520355752 3.153495744431519 199.2812810883673 62.45349358482846 1.0340832158944841e-09 444.31612245423656
395.48 551.109 1245.308 193.9300051122623 4.995248767348618 270.0570158297327 66.87668571666619 1.4078465867908725e-09 535.8589554274176
395.52 655.743 1245.34 209.60232680372084 7.812578217194589 361.0939190253485 71.56240719284997 1.913275515479436e-09 650.0712312410271
395.56 789.122 1245.378 226.54525224675916 12.064481023259226 476.28013849403203 76.52198406777232 2.595507655625162e-09 791.4118558344182
395.6 951.577 1245.423 244.86902983917787 18.39511189011724 619.5298025453438 81.76687851295812 3.5147142125725277e-09 964.5608227911118
395.64 1155.94 1245.477 264.6948279627958 27.693356147951956 794.4639449969228 87.30865681219866 4.750954943872457e-09 1174.16078592462
395.68 1417.29 1245.54 286.15597674399163 41.164667997785116 1003.9805940689506 93.1589539301509 6.41054994989774e-09 1424.4601927472886
395.72 1694.72 1245.616 309.3993602954196 60.414593316404456 1249.7179983748847 99.32943452011874 8.634425432362179e-09 1718.861386515462
395.76 2026.96 1245.706 334.58697578481156 87.54160820050711 1531.4353638918926 105.83175024663625 1.1609023104002034e-08 2059.3956981354568
395.8 2429.52 1245.815 361.8976761817706 125.23436729004482 1846.3637803304878 112.67749331010744 1.5580532216604356e-08 2446.173317127991
395.84 2886.06 1245.944 391.52911337575785 176.8650872162034 2188.6143969138084 119.87814607486324 2.087341896243457e-08 2876.886743601506
395.88 3341.32 1246.099 423.69989715050605 246.56658555606919 2548.7657530912097 127.44502671900757 2.7914502454993557e-08 3346.477262544707
395.92 3852.55 1246.282 458.65198267800815 339.27557892179357 2913.7768494891093 135.38923084324216 3.72641747708394e-08 3847.0936419694176
395.96 4384.83 1246.5 496.65329397026835 460.71953644826516 3267.3717379675722 143.72156899862165 4.965680349704983e-08 4368.466137434384
396.0 4917.91 1246.755 538.0005819652737 617.3192901005957 3590.998641321902 152.45250011812558 6.605291227912362e-08 4898.77101357195
396.04 5478.95 1247.054 583.0225020492691 815.9757077991234 3865.3720106238507 161.59206086538018 8.770643696259632e-08 5425.96228142533
396.08 5954.93 1247.4 632.0828746305258 1063.7075181565785 4072.4667004683965 171.1497909460419 1.1625123781647446e-07 5939.406884317795
396.12 6409.45 1247.798 685.5840608374128 1367.1108920564825 4197.681561383192 181.13465446239186 1.538121560256959e-07 6431.511168893292
396.16 6897.5 1248.252 743.9703393661202 1731.6222633056914 4231.7786332585365 191.55495743060555 2.0314728918221217e-07 6898.926193564102
396.2 7330.48 1248.767 807.7311043431681 2160.5870875523897 4172.18927192987 202.41826162319228 2.678298920692121e-07 7342.92572571645
396.24 7718.07 1249.345 877.4036103314004 2654.171500545671 4023.3877289981624 213.7312949451418 3.5248046644169077e-07 7768.694135172856
396.28 8160.51 1249.99 953.5748595908542 3208.2023023373413 3796.243313255574 225.49985860238843 4.6306228520837915e-07 8183.5203342492205
396.32 8603.96 1250.707 1036.8820461339294 3813.0808954703384 3506.5043647271896 237.72873137560467 6.072569220068448e-07 8594.19603831432
396.36 9010.5 1251.498 1128.0107261108008 4452.979939534533 3172.7554521556594 250.42157136887568 7.94940471479915e-07 9004.167689964808
396.4 9413.38 1252.368 1227.6895578632243 5105.580014006536 2814.264354604231 263.58081566451614 1.038786223618085e-06 9411.114743177293
396.44 9821.51 1253.32 1336.680030928111 5742.611195721716 2449.0897023111897 277.2075783787131 1.3550258080869303e-06 9805.588508694755
396.48 10191.6 1254.358 1455.7590694761657 6331.401322078502 2092.691944429089 291.3015476794031 1.7644085046887614e-06 10171.153885427568
396.52 10525.8 1255.484 1585.6917540137679 6837.478178957351 1757.1372721170435 305.86088239744487 2.2934078272319007e-06 10486.168089779014
396.56 10753.3 1256.702 1727.1906873502776 7228.033887056911 1450.8550412599711 320.88210893255314 2.9757359921194827e-06 10726.961727575448
396.6 10834.3 1258.014 1880.8578248103474 7475.786355262242 1178.829020799509 336.36001922744344 3.854240910973699e-06 10871.833223953783
396.64 10884.5 1259.42 2047.104078563226 7562.555868770168 943.0729513122096 352.28757065653963 4.983277410227085e-06 10905.02047428542
396.68 10774.8 1260.92 2226.0420255887393 7481.816563218804 743.2487626750889 368.6557887467482 6.431665085154163e-06 10819.763146661044
396.72 10615.1 1262.515 2417.348140818859 7239.64343253107 577.314618385455 385.4536737177576 8.28637025540109e-06 10619.759873739511
396.76 10320.8 1264.201 2620.093929865264 6853.830230167796 442.1255045288275 402.6681118970042 1.0657079743414237e-05 10318.717787115973
396.8 9936.02 1265.977 2832.551138158272 6351.387666392213 333.9421692837793 420.28379312663094 1.3681870630172973e-05 9938.164780642766
396.84 9502.24 1267.84 3051.9858192149286 5764.991328703541 248.83041991299586 438.28313533668194 1.7534223903833877e-05 9504.090720702372
396.88 9089.47 1269.785 3274.4698084399465 5129.117710184077 182.9510334101965 456.6462175092326 2.2431682344662654e-05 9043.184791975134
396.92 8612.11 1271.809 3494.7548350475654 4476.555714048988 132.75163751884307 475.35072229719856 2.8646515635802034e-05 8579.412937559113
396.96 8096.84 1273.907 3706.2700183560287 3835.7682454098262 95.0774318671861 494.3718895923708 3.651883034940875e-05 8131.487621744243
397.0 7704.84 1276.076 3901.3100115663583 3229.3053664296644 67.21920130191334 513.6824823528627 4.647265119755928e-05 7711.517108123449
397.04 7328.02 1278.311 4071.467942242833 2673.229121527772 46.91616063297943 533.25276600181 5.903560512904853e-05 7324.866049441
397.08 6993.47 1280.61 4208.325416296149 2177.3522010883244 32.32887268383468 553.0505026947594 7.486296420805382e-05 6971.057067626032
397.12 6607.7 1282.968 4304.341368690934 1746.0264177431743 21.99459176555667 573.0409617186264 9.476694981352193e-05 6645.403434685241
397.16 6355.37 1285.384 4353.799574341871 1379.222533061051 14.774426108921574 593.1869472307195 0.00011975237304813519 6340.9836004949375
397.2 6079.56 1287.854 4353.615113059677 1073.6905239802668 9.799001403018432 613.448844470616 0.0001510598882929193 6050.553633973467
397.24 5757.29 1290.377 4303.7996702141245 824.0523470794396 6.417007786992729 633.7846854768545 0.0001902183730237998 5768.053900775784
397.28 5481.13 1292.948 4207.459735422984 623.7397670216351 4.149183717601257 654.150235215627 0.00023910822228404504 5489.499160486069
397.32 5195.52 1295.567 4070.328200339569 465.7387790382769 2.6489229392292657 674.4990988794877 0.00030003766610814625 5213.21530123423
397.36 4954.1 1298.23 3899.956080647552 343.1369263036841 1.6697355812824048 694.7828509365514 0.0003758345888265365 4939.545969303659
397.4 4682.23 1300.935 3704.764752222054 249.49146000487042 1.0391813754234116 714.9511863107509 0.00046995675729087335 4670.247049869856
397.44 4390.57 1303.68 3493.158147539347 179.0474886935834 0.638546616456089 734.9520938464003 0.0005866238580050241 4407.796863319645
397.48 4163.12 1306.462 3272.834529529111 126.83899761725148 0.3873850530617036 754.7320519606785 0.0007309753089467377 4154.793695135412
397.52 3899.3 1309.279 3050.3554665863458 88.70453350009522 0.23202395592807207 774.2362461174807 0.0009092584591811704 3913.529179418309
397.56 3646.95 1312.128 2830.959320413442 61.245522758380204 0.13719956928034582 793.408807465893 0.0011290525274664312 3685.751979259523
397.6 3461.91 1315.008 2618.564903775292 41.75011986568365 0.08009262821189922 812.193071682284 0.0013995344698043907 3472.589587485941
397.64 3259.5 1317.917 2415.8980349924805 28.100170390318766 0.04615746594800487 830.5318567408318 0.0017317939156957785 3274.5779513834946
397.68 3072.31 1320.853 2224.6803360470517 18.673935292465707 0.02625975373055162 848.367758016019 0.002139205384521799 3091.7504283146513
397.72 2905.27 1323.814 2045.835167339971 12.252989175905352 0.014747835611381613 865.6434588001157 0.0026378671981520376 2923.749001018801
397.76 2738.62 1326.799 1879.6822675201338 7.938305670919416 0.008176070374266932 882.302054005005 0.0032471178549013952 2769.934050384287
397.8 2650.69 1329.806 1726.106401720391 5.077976956783862 0.004474345548581245 898.2873845153918 0.00399014213456235 2629.4802276802498
397.84 2539.25 1332.835 1584.6948969338089 3.207201288134133 0.002416979859451049 913.544379378586 0.004894680875453197 2501.4537892612643
397.88 2407.12 1335.883 1454.8447209519015 1.99999114237453 0.0012887402585543114 928.0194027616828 0.005993860212734224 2384.87139745643
397.92 2322.88 1338.951 1335.8426970357345 1.2313706123662511 0.0006782613672058994 941.6606023842537 0.0073271581020345825 2278.7426754518233
397.96 2241.13 1342.038 1226.9235280402372 0.7485139155367885 0.0003523374418268498 954.4182559548432 0.008941528182102467 2182.099591776241
398.0 2120.36 1345.142 1127.310317785104 0.4492128414701039 0.00018065147208358754 966.2451120043237 0.01089270346091473 2094.015715985831
398.04 2037.4 1348.262 1036.2417649125737 0.26615580184396254 9.141899185945065e-05 977.0967214269484 0.013246704945576424 2013.6179802653037
398.08 1964.94 1351.398 952.9894978357657 0.15568299057277601 4.565991013242269e-05 986.931756014776 0.016081583178527828 1940.0930640842032
398.12 1908.37 1354.549 876.8683018919551 0.08989956838388449 2.250759707300638e-05 995.7123103051579 0.01948942368818423 1872.690023696782
398.16 1848.87 1357.714 807.2413488802691 0.0512477649330707 1.0949913396366146e-05 1003.4041831579392 0.023578650604164985 1810.7203694036589
398.2 1763.52 1360.894 743.5220061897886 0.02883917268813543 5.257411735205805e-06 1009.9771356392836 0.02847666611341069 1753.5564629252854
398.24 1703.08 1364.086 685.1733794468603 0.016020310957260614 2.4911827529327096e-06 1015.4051220108057 0.034332867024657966 1700.6288571268306
398.28 1636.46 1367.291 631.7064170666384 0.00878474606208981 1.164941915023996e-06 1019.6664909048424 0.04132208343913276 1651.423015965924
398.32 1637.66 1370.507 582.6771606263734 0.004754968269877621 5.376022522354097e-07 1022.7441541049361 0.04964848836096772 1605.4757187255427
398.36 1572.68 1373.735 537.68354482285 0.0025404835430014737 2.4483262740698086e-07 1024.6257207385556 0.05955003097677418 1562.3713563207582
398.4 1538.19 1376.975 496.36202007083665 0.0013397566823890076 1.1003286677785981e-07 1025.303595121447 0.0713034502371935 1521.738258509236
398.44 1469.11 1380.225 458.3841773028241 0.0006973758948574981 4.8799371292312435e-08 1024.7750369600767 0.08522992921609121 1483.245141616811
398.48 1411.1 1383.485 423.45348854024195 0.0003582863869653529 2.1356921507144402e-08 1023.0421831123933 0.10170145442675661 1446.597731414806
398.52 1388.91 1386.755 391.302230882926 0.00018168005016337664 9.223375226641568e-09 1020.1120306170853 0.121147947745873 1411.5355911370307
398.56 1333.8 1390.034 361.6886301139764 9.092622868878865e-05 3.930631073900425e-09 1015.9963812173584 0.1440652417244733 1377.8291675032185
398.6 1307.93 1393.322 334.3942389920849 4.4912562148131646e-05 1.6529147206505593e-09 1010.71174811666 0.1710239717259309 1345.2770559946857
398.64 1256.05 1396.618 309.22155147292665 2.189450730106637e-05 6.858815771414617e-10 1004.2792261998169 0.20267946038203122 1313.7034790283187
398.68 1241.74 1399.922 285.99184537318575 1.053376086028709e-05 2.808363406893979e-10 996.7243274242599 0.23978267113544102 1282.9559660026227
398.72 1200.68 1403.233 264.5432407847864 5.001556333801882e-06 1.134639969524617e-10 988.0767835229268 0.2831923079615407 1252.9032216173446
398.76 1191.12 1406.552 244.7289587404289 2.3436516482417145e-06 4.523335001993397e-11 978.3703185543319 0.3338881375364548 1223.4331677759942
398.8 1172.12 1409.879 226.41576343276805 1.0837775314205608e-06 1.7793066035433535e-11 967.6423941800541 0.3929856079178605 1194.4511443045353
398.84 1165.12 1413.212 209.4825711380309 4.945835386789957e-07 6.906051414937557e-12 955.933930839243 0.46175183399491754 1165.8782543058592
398.88 1130.95 1416.551 193.8192095034586 2.2273326488313057e-07 2.6447922934996636e-12 943.2890082189422 0.5416230142898829 1137.6498409594265
398.92 1097.94 1419.898 179.32531176299725 9.898516869191277e-08 9.993830809662044e-13 929.7545485875711 0.6342233358709783 1109.7140837854254
398.96 1086.33 1423.25 165.9093315608587 4.340989342458986e-08 3.726036664238803e-13 915.3799866626957 0.7413854138904239 1082.0307036808551
399.0 1064.14 1426.608 153.48766527222404 1.8786029570735988e-08 1.3706707606976127e-13 900.2169297269289 0.8651722992726841 1054.5697673172117
399.04 1019.11 1429.972 141.983869932289 8.022381709118573e-09 4.974923167762667e-14 884.3188116875186 1.0079010720404824 1027.3105826998706
399.08 1020.74 1433.341 131.32796607018864 3.3805567303715454e-09 1.7815714615688997e-14 867.7405446990853 1.172168018362778 1000.2406787910172
399.12 986.117 1436.716 121.45581586487464 1.4056735060949156e-09 6.294776418666675e-15 850.5381718412222 1.3608753663023574 973.3548630738048
399.16 985.572 1440.095 112.3085680781452 5.767491172061824e-10 2.1943920938164185e-15 832.7685241671389 1.5772595281191841 946.65435177398
399.2 920.772 1443.478 103.83216216916907 2.335020868530666e-10 7.547476755656996e-16 814.4888852220671 1.8249207655447814 920.1459681570144
399.24 902.801 1446.866 95.97688485509127 9.328057496254026e-11 2.561178524098803e-16 795.7566658793896 2.10785415836638 893.8414048929407
399.28 885.325 1450.258 88.69697315502886 3.6769160806850483e-11 8.574827888811023e-17 776.629092063598 2.430481715691132 867.7565469343548
399.32 843.764 1453.653 81.9502586450411 1.4300916476534289e-11 2.8324062315287325e-17 757.1629076286982 2.7976854231803414 841.9108516969341
399.36 828.115 1457.052 75.69784826687491 5.488168230391544e-12 9.230546378913093e-18 737.4140943490086 3.214840968107586 816.3267835839966
399.4 814.296 1460.454 69.90383757780113 2.0781181890797976e-12 2.9678248880276462e-18 717.4376106576922 3.6878518272513054 791.0293000627466
399.44 780.725 1463.858 64.53505281156181 7.764051083510494e-13 9.414244559151697e-19 697.2871504484508 4.223183340241057 766.0453866002543
399.48 730.902 1467.265 59.56081854632517 2.862055167550682e-13 2.946228629343614e-19 677.014922939922 4.8278963231084955 741.4036378093559
399.52 718.993 1470.674 54.95274815099931 1.0409632218591881e-13 9.096591358851243e-20 656.6714542956867 5.509679703596205 717.1338821502824
399.56 698.748 1474.085 50.684554512478584 3.7355706567074607e-14 2.770893142829298e-20 636.3054114021066 6.276881581444565 693.2668474960298
399.6 660.003 1477.497 46.73187883781507 1.3226326647465342e-14 8.326977224205912e-21 615.9634479328281 7.1385380338512485 669.8338648044944
399.64 652.339 1480.911 43.072135581694845 4.620392829247729e-15 2.4687619043156386e-21 595.6900725755659 8.104398899172299 646.866607056433
399.68 620.674 1484.326 39.68437177557206 1.592475225501299e-15 7.2209287814856065e-22 575.5275390682851 9.184949681379685 624.3968605252368
399.72 584.926 1487.741 36.549139233505066 5.415236870978592e-16 2.0836597298348803e-22 555.5157574872655 10.391428624849175 602.4563253456198
399.76 560.843 1491.157 33.64837828453456 1.8168128214007678e-16 5.931688525524735e-23 535.6922260496209 11.735837914988355 581.0764422491438
399.8 550.844 1494.573 30.96531183561423 6.013785452206918e-17 1.6658874716815268e-23 516.091982540268 13.23094786641262 560.2882422422948
399.84 533.594 1497.989 28.484348704746196 1.963938324911084e-17 4.615585604466045e-24 496.7475743454865 14.890292868750482 540.1222159189832
399.88 514.679 1501.404 26.190995283392695 6.327718865197703e-18 1.2615947646612157e-24 477.68904597118393 16.728157772954894 520.6081990275316
399.92 479.431 1504.819 24.071774692844006 2.0114222599327112e-18 3.401911535537225e-25 458.94394284617437 18.759553320494074 501.7752708595125
399.96 476.934 1508.233 22.114152691983502 6.3080261919585075e-19 9.049705068199604e-26 440.53733015224634 21.000179147403706 483.65166199163355
400.0 463.02 1511.647 20.30646967608063 1.9517103996393233e-19 2.374938456982074e-26 422.49182538749193 23.466372837922332 466.2646679014949
400.04 459.524 1515.059 18.63787817868139 5.957533411577964e-20 6.1485841312266065e-27 404.8276433519548 26.175043462485903 449.6405649931221
400.08 437.363 1518.47 17.098285352626544 1.79409097887245e-20 1.5703666123788816e-27 387.56265224364034 29.143588016742026 433.8045256130089
400.12 421.954 1521.879 15.678299962919418 5.33024311410652e-21 3.9566583632280576e-28 370.71243956844023 32.38978918667912 418.7805287180388
400.16 415.213 1525.287 14.369183474236078 1.5623269883231936e-21 9.83458539148182e-29 354.2903865954031 35.93169290572065 404.5912629753598
400.2 413.557 1528.693 13.162804860153976 4.517696610767066e-22 2.4114709808168996e-29 338.3077501272996 39.78746424888506 391.2580192363386
400.24 421.82 1532.097 12.051598800510604 1.2887845187267286e-22 5.833175267308032e-30 322.7737504056337 43.97522033306703 378.8005695392113
400.28 387.25 1535.5 11.02852696810305 3.627101026452487e-23 1.3919497941632895e-30 307.6956640253993 48.51283906845943 367.2370300619618
400.32 383.517 1538.9 10.087042136755123 1.0070548329563718e-23 3.2766969191913543e-31 293.0789207962545 53.41774284161686 356.58370577462654
400.36 358.785 1542.298 9.221054870261103 2.758409851198119e-24 7.609248441015552e-32 278.92720355461165 58.706656512362585 346.8549149372354
400.4 340.89 1545.693 8.424902575952611 7.453750051839881e-25 1.7431658665358718e-32 265.24254999963887 64.39533948326223 338.0627920588537
400.44 343.164 1549.086 7.693320728301581 1.9870070265341395e-25 3.9393613849371144e-33 252.02545569849167 70.49829205756414 330.21706848435736
400.48 347.524 1552.476 7.021416087174417 5.225535139112561e-26 8.782169816470552e-34 239.27497747833013 77.02843684629808 323.3248304118026
400.52 340.554 1555.863 6.404641752415218 1.3557113371152774e-26 1.931370094926947e-34 226.9888364942776 83.9967766226975 317.39025486939033
400.56 330.003 1559.247 5.838773911680351 3.469821307624727e-27 4.1900155851494656e-35 215.16352033409544 91.41203075465941 312.4143250004352
400.6 310.955 1562.628 5.319890151991205 8.760901630032748e-28 8.967080466349418e-36 203.79438358968002 99.2802531746595 308.39452691633073
400.64 305.494 1566.006 4.84434921752802 2.182180853064772e-28 1.8930873183848026e-36 192.87574639211513 107.60443576859821 305.3245313782414
400.68 314.202 1569.381 4.40877210698668 5.362056583203061e-29 3.942514163395517e-37 182.4009904718365 116.38410207226678 303.19386465108994
400.72 301.665 1572.752 4.010024413433164 1.2997782706495e-29 8.099492883338997e-38 172.3626523666537 125.61489724449996 301.9875740245868
400.76 290.548 1576.119 3.6451998181666925 3.1081568905697627e-30 1.6414334657734183e-38 162.75251345781444 135.28818142063088 301.685894696612
400.8 307.267 1579.483 3.311604657806537 7.332143637639704e-31 3.2814711750992154e-39 153.56168656902025 145.39063471098518 302.26392593781196
400.84 307.073 1582.844 3.0067434906928763 1.7062866579438153e-31 6.4713180987948505e-40 144.78069891386502 155.90388326281297 303.69132566737085
400.88 302.217 1586.2 2.728305594840005 3.9171002600728287e-32 1.258910224501932e-40 136.39957122357237 166.80415690674593 305.9320337251583
400.92 341.113 1589.554 2.4741523352370214 8.870901157292602e-33 2.4158705988925726e-41 128.40789293074778 178.0619899056535 308.9440351716383
400.96 323.597 1592.903 2.2423053432328466 1.9818002707873888e-33 4.5732877802407855e-42 120.79489332355348 189.64197715552677 312.6791758223131
401.0 303.834 1596.249 2.0309354552279144 4.3675700615651275e-34 8.54001097922489e-43 113.54950862096477 201.50259878191505 317.0830428581078
401.04 300.909 1599.591 1.8383523619175057 9.495252657282286e-35 1.5731222208955426e-43 106.66044495198082 213.5961263571997 322.094923671098
401.08 328.57 1602.93 1.6629949229564174 2.036379153597874e-35 2.858510315136488e-44 100.11623725027323 225.86862385435984 327.64785602758946
401.12 322.819 1606.264 1.5034221052076682 4.3081923535822126e-36 5.1237681084688856e-45 93.90530410171718 238.26005587205512 333.66878207898
401.16 319.738 1609.595 1.3583045057100267 8.99113950607172e-37 9.059635719640733e-46 88.0159986048014 250.70451454267806 340.0788176531895
401.2 325.161 1612.922 1.2264164231918446 1.8510429824208676e-37 1.5801661435256079e-46 82.43665532337398 263.1305748093715 346.79364655593736
401.24 339.338 1616.245 1.1066284444200516 3.759233679152297e-38 2.7187214678497894e-47 77.1556334284274 275.46178538748666 353.7240472603341
401.28 338.853 1619.564 0.9979005139090105 7.531164878953046e-39 4.6141939434713617e-48 72.16135614005485 287.6172996978268 360.77655635179065
401.32 345.038 1622.879 0.8992754575520256 1.4883462850516316e-39 7.724944562614202e-49 67.4423465925625 299.51264739353184 367.85426944364633
401.36 333.226 1626.191 0.80987293261977 2.9015083809641764e-40 1.2757411003256378e-49 62.98726025607858 311.0606428580645 374.85777604676287
401.4 349.002 1629.498 0.7288837782794715 5.579826739728072e-41 2.0782444992847898e-50 58.78491405554454 322.17242233807286 381.6862201718969
401.44 373.698 1632.802 0.6555647423771302 1.0585069091532035e-41 3.339619062772465e-51 54.82431233437306 332.75859634193904 388.23847341868924
401.48 379.399 1636.101 0.589233561684313 1.9808056099634696e-42 5.293741382023177e-52 51.09466981450676 342.73049878435216 394.4144021605432
401.52 395.27 1639.397 0.5292643741599755 3.6564891888666e-43 8.277388145174677e-53 47.58543170744547 352.00150932863613 400.1162054102416
401.56 379.893 1642.69 0.4750834430350743 6.658250433900294e-44 1.276697650523328e-53 44.28629113262676 360.48842074014084 405.24979531580266
401.6 397.189 1645.978 0.4261651736936135 1.1959926050567995e-44 1.9424340289707758e-54 41.18720399996342 368.112819101562 409.72618827521904
401.64 403.404 1649.263 0.38202840540962074 2.1191834712281982e-45 2.9151931306117123e-55 38.27840151259523 374.80244173484107 413.46287165284593
401.68 415.289 1652.544 0.3422329610189284 3.704072641002017e-46 4.3156934690150105e-56 35.550400444490826 380.49247587826085 416.3851092837706
401.72 416.511 1655.822 0.3063764385569647 6.386464497105082e-47 6.302247216145636e-57 32.994011345131916 385.12676078968894 418.42714857337785
401.76 398.404 1659.096 0.2740912297869447 1.086202489251489e-47 9.07823164510237e-58 30.60034482030915 388.65885712510413 419.53329317520024
401.8 422.384 1662.366 0.24504175138644485 1.8223408106752062e-48 1.289933948152932e-58 28.360816034468993 391.0529502260315 419.65880801188695
401.84 419.868 1665.632 0.21892187535346075 3.015894691676491e-49 1.8079794534331509e-59 26.267147575806487 392.2845582940743 418.77062774523426
401.88 430.188 1668.895 0.19545254594087233 4.923452740398208e-50 2.499647362214799e-60 24.31137082053417 392.34102218567966 416.8478455521547
401.92 430.429 1672.154 0.17437957113900204 7.928475411768898e-51 3.408966055755667e-61 22.485825927919112 391.2217604789629 413.881965978021
401.96 418.091 1675.409 0.15547157739452447 1.2594333786137784e-51 4.585901677791919e-62 20.783160592213854 388.9382812180537 409.87691338766206
402.0 410.757 1678.66 0.13851811689132393 1.9734477437749803e-52 6.085333655772387e-63 19.19632767221004 385.51394993785294 404.8487957269543
402.04 382.176 1681.907 0.12332791732198285 3.0502841940588465e-53 7.96528132728194e-64 17.718581813459362 380.98352179036317 398.82543152114454
402.08 400.35 1685.15 0.10972726465085303 4.650702498676011e-54 1.0284291911217795e-64 16.343475172376294 375.39245340737284 391.84565584439997
402.12 393.278 1688.389 0.09755850991486373 6.994549503301417e-55 1.3097961730583134e-65 15.064852345679649 368.79601714869233 383.9584280042868
402.16 385.793 1691.624 0.08667869162549403 1.0376795040586822e-55 1.6454647724607096e-66 13.876844602781192 361.25824626386196 375.22176955826865
402.2 386.063 1694.854 0.07695826582696559 1.5185476023215143e-56 2.0390530450964388e-67 12.773863512867509 352.8507439828006 365.7015657614951
402.24 368.42 1698.08 0.06827993633419763 2.1920711968450774e-57 2.492430427634062e-68 11.750594052722024 343.65139248907434 355.47026647813055
402.28 347.699 1701.301 0.06053757811898041 3.121342165021163e-58 3.0051882506970635e-69 10.801987275661075 333.74299906090994 344.60552391468997
402.32 360.149 1704.518 0.05363524723557175 4.384176176294764e-59 3.5741598951449974e-70 9.923252616355084 323.2119164313424 333.18880429493305
402.36 339.52 1707.73 0.04748627107989978 6.074267870439445e-60 4.1930445706664266e-71 9.109849900970655 312.14667275189686 321.30400892394744
402.4 345.98 1710.937 0.042012413158201534 8.301539637084847e-61 4.852189388978346e-72 8.357481126727153 300.6366436426057 309.036137182491
402.44 316.528 1714.139 0.037143106904514514 1.1191326499365874e-61 5.5385787808194265e-73 7.662082069920618 288.7707949288637 296.47002010568883
402.48 295.665 1717.335 0.0328147534311453 1.4882029558564235e-62 6.236067872867223e-74 7.019813776549607 276.63652008006096 283.68914861004174
402.52 291.89 1720.527 0.028970078423186517 1.952090320734043e-63 6.925877605755792e-75 6.427053984934481 264.31859136089844 270.7746154242561
402.56 263.704 1723.713 0.02555754369857701 2.525772814454404e-64 7.587345545319278e-76 5.880388525236506 251.8982385569009 257.804184625836
402.6 270.107 1726.893 0.022530809249024505 3.2236270011825903e-65 8.198899859595865e-77 5.3766027364699145 239.45236408264475 244.8514976283637
402.64 231.933 1730.067 0.01984824185520711 4.0583631989568066e-66 8.739197855139854e-78 4.9126729374815215 227.05289852821159 231.98541970754832
402.68 229.847 1733.236 0.017472466632982426 5.03978692528883e-67 9.188348165425292e-79 4.485757984513087 214.76629640588402 219.2695268570301
402.72 227.435 1736.398 0.015369958115983306 6.173452328964756e-68 9.529120373216686e-80 4.093190944287721 202.65316813430107 206.76172903670476
402.76 197.863 1739.554 0.013510667714669413 7.459302359875106e-69 9.748040065671039e-81 3.7324709080889833 190.7680412060516 194.51402278185526
402.8 190.046 1742.704 0.011867684613458067 8.890415369610797e-70 9.836272484292824e-82 3.4012549690761738 179.159241052127 182.57236370581663
402.84 171.736 1745.847 0.01041692737616964 1.0451994402342358e-70 9.790214036507029e-83 3.0973503820400556 167.86888033016945 170.97664763958568
402.88 158.017 1748.983 0.009136863726322105 1.2120739469626854e-71 9.611736476266343e-84 2.8187069219568825 156.93294418425384 159.76078796993704
402.92 164.055 1752.112 0.008008256153568297 1.3864731381844299e-72 9.308060695613985e-85 2.5634094550935496 146.3814583954027 148.9528761066498
402.96 158.765 1755.235 0.007013931170843387 1.5643926655767038e-73 8.891271987243715e-86 2.329670733954999 136.23872718928732 138.57541185441315
403.0 132.483 1758.35 0.006138570209537321 1.741131729850337e-74 8.37752213226201e-87 2.1158244251339515 126.52362771580707 128.64559071115056
403.04 80.625 1761.458 0.005368520292418363 1.911475007506103e-75 7.785991728718625e-88 1.9203183770542684 117.24994878296916 119.17563568031585
403.08 90.691 1764.559 0.004691622766669294 2.0699332840350008e-76 7.13770559186748e-89 1.7417081327004842 108.42676223853488 110.17316199400203
403.12 87.431 1767.652 0.0040970585128202305 2.2110288227186433e-77 6.454302854293538e-90 1.5786506907125195 100.05881637771661 101.64156412694194
403.16 86.18 1770.737 0.0035752081699028325 2.329605599274615e-78 5.756861072231384e-91 1.429898516659975 92.14694184975869 93.58041557458857
403.2 89.018 1773.815 0.0031175260332990777 2.4211402989059797e-79 5.0648611796775785e-92 1.2942938048938935 84.68846168673856 85.98587301766575
403.24 75.532 1776.885 0.002716426390010851 2.482028087327795e-80 4.395359743813518e-93 1.1707629901154621 77.67759824061446 78.85107765711993
403.28 67.72 1779.947 0.002365181156772987 2.509818042702915e-81 3.762409713478599e-94 1.0583115066710729 71.105870952613 72.16654764044085
403.32 40.999 1783.001 0.0020578277800077445 2.5033768291746572e-82 3.1767441021150496e-95 0.9560187925771789 64.96247996522933 65.92055658558652
403.36 48.953 1786.047 0.0017890864435313356 2.4629653800533664e-83 2.6457120216649574e-96 0.8630335344094061 59.23467160277531 60.09949422362825
403.4 50.332 1789.085 0.0015542857104474414 2.3902213594962866e-84 2.1734357949747009e-97 0.7785691484153223 53.908082676258836 54.688206110384606
403.44 16.053 1792.114 0.0013492958002809755 2.288049045714247e-85 1.7611432554514633e-98 0.7018994925567303 48.96706140658973 49.67031019494674
403.48 34.364 1795.136 0.0011704687714024302 2.1604269556524065e-86 1.4076215231641258e-99 0.6323548036248189 44.39496350204126 45.02848877443748
403.52 39.519 1798.148 0.0010145849425317868 2.0121509698257924e-87 1.1097373075318414e-100 0.5693178530982914 40.174422572010826 40.74475501005165
403.56 20.764 1801.153 0.0008788049459438423 1.84853605694202e-88 8.629731393762002e-102 0.5122203150317581 36.28759461283623 36.80069373281393
403.6 1.268 1804.149 0.0007606268592074575 1.6751023817754902e-89 6.619373835921278e-103 0.46053933895204613 32.71637676689993 33.177676732711184
403.64 20.864 1807.136 0.0006578479121930055 1.4972714194888704e-90 5.008167185047463e-104 0.4137943204996625 29.442600939783496 29.857053108195352
403.68 21.552 1810.115 0.0005685303119755236 1.3200948890413636e-91 3.7375133226912535e-105 0.371543862381541 26.448203169227604 26.82031556192112
403.72 10.332 1813.085 0.0004909707704002864 1.1480343797337682e-92 2.7512398276669373e-106 0.3333829180854347 23.71536988096705 24.049243769822883
403.76 15.286 1816.047 0.00042367335772900214 9.848032326385494e-94 1.9976328482279286e-107 0.29894011074235205 21.226662347760563 21.526026131860643
403.8 3.417 1819.0 0.00036532534120459485 8.332754126241558e-95 1.4306854726679908e-108 0.26787521951041715 18.965120796797535 19.233361341649157
403.84 -2.194 1821.944 0.00031477569978044376 6.954596010724043e-96 1.0106800619033868e-109 0.2398768258805033 16.914349693786722 17.154541295367007
403.88 0.0 1823.667 0.00027101603588057765 5.725312511038893e-97 7.042454117177257e-111 0.21466011236746393 15.058585776107906 15.27351690451125
403.92 0.0 1808.25 0.0002331636321070055 4.6491135636216236e-98 4.840329391337064e-112 0.19196480615113248 13.38275041894589 13.574948388729128
403.96 0.0 1816.333 0.00020044642546847833 3.723784169736521e-99 3.2814526383358135e-113 0.17155326035560037 11.872487902280682 12.04424160906175
404.0 0.0 1818.167 0.00017218969417152156 2.9419952209514907e-100 2.194307408362514e-114 0.15320866580842213 10.514191108675208 10.667571964177801
404.04 0.0 1805.5 0.00014780427245102726 2.2926738093159656e-101 1.4473337195707454e-115 0.13673338629388634 9.295016126068104 9.43189731663444
404.08 0.0 1817.917 0.0001267761274885722 1.762321568809526e-102 9.416284093814676e-117 0.12194741050444063 8.202887160337294 8.324961346969223
404.12 0.0 1824.333 0.00010865714932549033 1.3361965985461726e-103 6.042683813372788e-118 0.10868691410058652 7.22649308288551 7.335288654135422
404.16 0.0 1828.917 9.305701996112589e-05 9.993040064240921e-105 3.8248941251608726e-119 0.09680292550662022 6.3552768517481795 6.45217283427476
404.2 0.0 1824.75 7.963604166713107e-05 7.371683886487455e-106 2.388075132602861e-120 0.08616008929566074 5.579418953391394 5.665658678728722
404.24 0.0 1825.75 6.809881706990907e-05 5.3638588044311965e-107 1.4706704514370085e-121 0.07663552125145145 4.889815918765975 4.966519538834496
404.28 0.0 1833.417 5.818868486578594e-05 3.849721248946742e-108 8.933494098707707e-123 0.06811774943253333 4.278054873031792 4.346230811149191
404.32 0.0 1826.5 4.968282524302021e-05 2.7253501180893175e-109 5.35261182231769e-124 0.060505735804990454 3.7363849852326565 3.79694040386289
404.36 0.0 1826.583 4.2387958290096194e-05 1.9030760986977842e-110 3.1633580441623607e-125 0.053707973252904585 3.257686593449628 3.311436954660823
404.4 0.0 1840.75 3.613656695742014e-05 1.3107824135164584e-111 1.8440341631213453e-126 0.04764165301667576 2.8354386933933435 2.883116482976977
404.44 0.0 1843.833 3.0783583595522487e-05 8.905235829649633e-113 1.060296659127255e-127 0.042231897849804516 2.463685394988397 2.505948076421797
404.48 0.0 1843.583 2.620348579130631e-05 5.9676093344544524e-114 6.013446489642065e-129 0.03741105642164548 2.137001872707055 2.174439132614492
404.52 0.0 1830.333 2.2287753235530296e-05 3.944529974394033e-115 3.3640074442933015e-130 0.03311805472642541 1.850460261676155 1.883600604155816
404.56 0.0 1832.417 1.8942642744525873e-05 2.571756417348634e-116 1.8562125303729444e-131 0.029297800487189298 1.599595883213827 1.628912626343761
404.6 0.0 1837.25 1.6087243385408253e-05 1.6538795676840802e-117 1.0102655033646646e-132 0.025900636765744233 1.3803741205414912 1.4062908445506208
404.64 0.0 1853.167 1.3651777971127796e-05 1.0491007446080036e-118 5.423507427929431e-134 0.022881841205728892 1.1891582080137935 1.2120537009974934
404.68 0.0 1843.917 1.1576121049443058e-05 6.564014944643687e-120 2.871849448247507e-135 0.02020116754553367 1.0226781452886664 1.0428908889552495
404.72 0.0 1833.083 9.808506952927237e-06 4.050986271666588e-121 1.4999598622925358e-136 0.017822426239973814 0.8780009012591522 0.895833136006079
404.76 0.0 1834.833 8.304404546840644e-06 2.4659860807091156e-122 7.727410309666004e-138 0.015713101224228684 0.7525020311148886 0.7682234367436641
404.8 0.0 1845.25 7.025538045796012e-06 1.4806721486340424e-123 3.92667090164306e-139 0.01384400004065014 0.643838793379804 0.6576898189584999
404.84 0.0 1845.583 5.939035702413446e-06 8.76931017762883e-125 1.9681176818977754e-140 0.012188934728081977 0.5499248218917896 0.562119695655574
404.88 0.0 1858.583 5.016690332657097e-06 5.122830627230065e-126 9.730014427436515e-142 0.010724431044323097 0.4689063801637284 0.4796358278983841
404.92 0.0 1864.833 4.234317561533242e-06 2.9518372616750194e-127 4.744731092575834e-143 0.009429463755586454 0.39914020209948936 0.40857390017263734
404.96 0.0 1860.0 3.571199374358391e-06 1.6776929546089786e-128 2.2821556462148475e-144 0.008285215881743947 0.3391729032818991 0.3474616903630174
405.0 0.0 1864.417 3.009602066231162e-06 9.405242970770417e-130 1.0827153531822287e-145 0.007274859933418771 0.2877219307095801 0.29499980024506506


==> figures/data/XPS/fits/22.3-O-XPS-fit.txt <==
BE exp BG TiN N5 N4 satel N2 sum 
393.0 0.0 1240.417 0.9717214419293495 1.1151690585769958e-22 8.503278235374435e-17 0.24645891892626057 5.6747058443675e-20 1.21818036085561
393.04 0.0 1235.0 1.0748175797504107 3.863342149150083e-22 2.512488972712258e-16 0.2754310999695109 8.74210683648746e-20 1.3502486797199218
393.08 0.0 1247.333 1.1881254379034072 1.3207749840296995e-21 7.326455773944215e-16 0.30759782250227835 1.344228607003573e-19 1.4957232604056863
393.12 0.0 1228.167 1.3125800765447886 4.455943878607831e-21 2.1084272015139984e-15 0.34328551448771116 2.0630728205328583e-19 1.6558655910325017
393.16 0.0 1222.083 1.4491947883638425 1.4835352843235442e-20 5.988267763657365e-15 0.3828509556472961 3.1603888074968988e-19 1.8320457440111446
393.2 0.0 1231.583 1.5990670089415786 4.8742238968080334e-20 1.6785135336724112e-14 0.4266837674099396 4.832269428171749e-19 2.025750776351535
393.24 0.0 1241.583 1.7633846290851531 1.5803915465992058e-19 4.643364043053326e-14 0.4752090721624947 7.374737581959003e-19 2.2385937012476944
393.28 0.0 1244.917 1.9434327347398894 5.056823781443487e-19 1.267734168235093e-13 0.5288903297633836 1.123380664100666e-18 2.4723230645034
393.32 0.0 1236.0 2.1406008018787195 1.5967877023809904e-18 3.4159748833527066e-13 0.5882323592913686 1.7080178300273145e-18 2.7288331611704297
393.36 0.0 1245.5 2.3563903757166167 4.975940616554787e-18 9.084388667336147e-13 0.6537845539579533 2.592048236777273e-18 3.0101749296754785
393.4 0.0 1237.333 2.5924232657629633 1.5302568643473114e-17 2.3843773363792184e-12 0.7261442970226184 3.926260631228938e-18 3.3185675627879663
393.44 0.0 1243.417 2.8504502905844236 4.644267095313003e-17 6.1766971226384435e-12 0.8059605863953277 5.936092816589033e-18 3.656410876985928
393.48 0.0 1275.583 3.1323606087587526 1.3910296700040807e-16 1.579223520185325e-11 0.8939378753921298 8.957934828746159e-18 4.0262984841666745
393.52 0.0 1254.917 3.4401916753907456 4.111730909555119e-16 3.98511583393749e-11 0.9908401368223964 1.3492763878453779e-17 4.431031812252994
393.56 0.0 1264.083 3.7761398667395785 1.1994575547731013e-15 9.925503760275214e-11 1.0974951572144558 2.028522823423322e-17 4.87363502405329
393.6 0.0 1248.167 4.142571819033869 3.453185476689351e-15 2.439960487752009e-10 1.2147990675300544 3.044002358910569e-17 5.3573708868079235
393.64 0.0 1249.417 4.542036531477967 9.811440146159594e-15 5.920197204838909e-10 1.3437211161727662 4.5592807167122335e-17 5.8857576482427625
393.68 0.0 1260.25 4.977278287790365 2.7512278098134042e-14 1.417807853336829e-09 1.4853086894415903 6.816070882891611e-17 6.4625869786497905
393.72 0.0 1253.5 5.451250455447005 7.613853222164117e-14 3.351438485166847e-09 1.6406925838200628 1.0170877849108216e-16 7.091943042618583
393.76 0.0 1234.083 5.967130227201026 2.0795526599719752e-13 7.819569043977084e-09 1.8110925336191868 1.5148495880883008e-16 7.778222768639989
393.8 0.0 1257.5 6.52833437543456 5.605653532125814e-13 1.8008489111471437e-08 1.9978229964852283 2.2519953190182766e-16 8.526157389928837
393.84 0.0 1263.167 7.138536096583775 1.4913412787185463e-12 4.093737753080706e-08 2.2022991981448485 3.341584999991615e-16 9.340835335667492
393.88 0.0 1262.333 7.8016830303754165 3.9158491656432666e-12 9.185792342237394e-08 2.426043436490069 4.949083331766376e-16 10.227726558727325
393.92 0.0 1247.667 8.522016546914633 1.0147914474947641e-11 2.0345711318893483e-07 2.6706916436609287 7.316180506149258e-16 11.192708394042823
393.96 0.0 1249.833 9.304092404039048 2.595574504416434e-11 4.44830723548069e-07 2.93800020320887 1.0795223015200916e-15 12.242093052104599
394.0 0.0 1241.083 10.15280288776695 6.55239583863868e-11 9.600382220264241e-07 3.2298530176575624 1.589888098833585e-15 13.38265686552826
394.04 0.0 1255.0 11.073400560351798 1.6326041177145338e-10 2.0453166531880903e-06 3.548268819842782 2.3371651660905708e-15 14.621671425674496
394.08 0.0 1254.583 12.071523753583373 4.0149500224802e-10 4.301476221805773e-06 3.8954087193066935 3.4292593687858205e-15 15.966936774767788
394.12 0.0 1262.5 13.153223959630527 9.745461445079944e-10 8.930305886103037e-06 4.2735839727040625 5.022263832197594e-15 17.426816863615027
394.16 0.0 1239.917 14.324995288182288 2.334814351442298e-09 1.830265590970893e-05 4.685263964668073 7.341539748015223e-15 19.010277557841093
394.2 0.0 1259.167 15.593806177170025 5.5212171029581865e-09 3.703123946938835e-05 5.133084382884868 1.0711823525222885e-14 20.72692759681559
394.24 0.0 1277.833 16.967133565077507 1.2887089198581728e-08 7.396672105352681e-05 5.619855568189843 1.5600139166789055e-14 22.587063112875505
394.28 0.0 1298.5 18.452999756162463 2.9690504670171173e-08 0.00014585669032697674 6.148571017353997 2.2676839813105512e-14 24.601716659897313
394.32 0.5 1284.75 20.060012236209843 6.751937960912514e-08 0.0002839529279413204 6.722416012890774 3.29022636186483e-14 26.782712269547968
394.36 -14.25 1284.75 21.797406725837433 1.5156293350340927e-07 0.0005457638303230345 7.3447763505899415 4.764950584105213e-14 29.14272899182068
394.4 -16.167 1284.75 23.67509379169699 3.358281028576231e-07 0.0010356432914876527 8.019247131709573 6.88780109239061e-14 31.69537690252622
394.44 -5.583 1284.75 25.703709373255236 7.345249137493465e-07 0.0019403120504809515 8.749641582692208 9.937852864482594e-14 34.45529200252294
394.48 8.917 1284.75 27.89466962498585 1.5858703843097986e-06 0.0035892030767119 9.539999860997046 1.4311807864904421e-13 37.43826027493013
394.52 -15.833 1284.75 30.260230521415245 3.379923993714193e-06 0.006555395489184927 10.394597801173049 2.0572477848479945e-13 40.661387098001676
394.56 15.25 1284.75 32.8135527260333 7.111003943426978e-06 0.011821803447262573 11.317955550556231 2.9516787297447225e-13 44.14333719104104
394.6 -0.167 1284.75 35.56877228561083 1.4768844995894468e-05 0.02105049301178458 12.314846039036395 4.227096395594658e-13 47.904683586504426
394.64 21.332 1284.751 38.5410777799533 3.028035074209128e-05 0.03701215598827284 13.39030322223238 6.042351857101999e-13 51.9684234385253
394.68 26.416 1284.751 41.74679463432887 6.128883980983471e-05 0.06425989972027617 14.549630032047354 8.62106417141385e-13 56.36074585493717
394.72 35.581 1284.752 45.203477389188905 0.00012246603389371347 0.11016896389015159 15.798405963046605 1.2277415858528337e-12 61.112174782160785
394.76 33.914 1284.753 48.930010820792674 0.00024158587444524657 0.18651425640982808 17.142494217455294 1.7451971528197653e-12 66.259260880534
394.8 31.246 1284.754 52.94672091815075 0.00047049735299452093 0.31182304856848625 18.588048325698168 2.476131397995514e-12 71.84706278977288
394.84 36.995 1284.755 57.275496848373564 0.0009046508181321523 0.5148224051390046 20.141518153430653 3.5066689247563236e-12 77.93274205776487
394.88 50.993 1284.757 61.93992518621842 0.0017173213241827082 0.8394000220033841 21.80965520002222 4.956874868873554e-12 84.59069772957317
394.92 59.823 1284.76 66.9654378458847 0.0032186801024764906 1.3516104776173643 23.599517087215183 6.993804533045904e-12 91.91978409082671
394.96 72.821 1284.762 72.37947533760548 0.00595619432940031 2.149379668300362 25.518471130635966 9.849441416723795e-12 100.05328233088106
395.0 72.401 1284.766 78.21166718005317 0.010882634343853672 3.3756756312417058 27.57419688061604 1.384530494337285e-11 109.17242232626862
395.04 101.647 1284.77 84.49403153589037 0.01963282964822547 5.236003425018979 29.774687512672227 1.9426139450513427e-11 119.52435530324924
395.08 124.892 1284.775 91.26119640561146 0.03497237837016577 8.02111487304916 32.128249942081176 2.7205942342348677e-11 131.44553359913917
395.12 150.136 1284.781 98.55064501739166 0.06151353961344372 12.135759290854553 34.64350353108447 3.803072330283254e-11 145.39142137898216
395.16 141.544 1284.789 106.40298839282526 0.10683892687467168 18.1340857293488 37.329377251639 5.3063902578284305e-11 161.97329030074079
395.2 172.62 1284.797 114.86226845497701 0.18323632810495058 26.761877186363577 40.19510516141316 7.390227887557551e-11 182.0024871309326
395.24 200.609 1284.808 123.9762954800879 0.31033223850934716 39.005081952979424 43.25022004570227 1.027331896142138e-10 206.54192971738166
395.28 245.013 1284.82 133.79702418322884 0.5190214765860477 56.14303540570905 46.50454507343268 1.425470619462444e-10 236.96362613909915
395.32 278.583 1284.834 144.38097327639844 0.8572283541561143 79.80327557743753 49.96818331163972 1.974242915638418e-10 275.00966051982925
395.36 317.233 1284.85 155.78969394774765 1.3982015150710339 112.0129114035 53.6515049392805 2.729216521734645e-10 322.85231180587203
395.4 369.047 1284.87 168.0902933888466 2.2522354793862163 155.23911397884186 57.565131998951664 3.765917054968867e-10 383.14677484640293
395.44 465.525 1284.892 181.35602024236286 3.582915878863251 212.40855417787384 61.71992052327629 5.186795646004949e-10 459.06741082289494
395.48 554.914 1284.919 195.66691965565636 5.629181130011712 286.8927028937111 66.12693987205058 7.130556581105894e-10 554.3157435521427
395.52 669.299 1284.951 211.11056650132815 8.734646430832226 382.44320039448996 70.79744911687663 9.784618771078245e-10 673.0858624445056
395.56 823.429 1284.988 227.7828862499545 13.385695708698007 503.0595599933987 75.74287031162807 1.3401729839449445e-09 819.9710122650193
395.6 975.634 1285.033 245.78907393214223 20.259743960208848 652.7711392322018 80.97475849026455 1.8322071238894322e-09 999.7947156166496
395.64 1205.08 1285.087 265.2446225702141 30.284717179562158 835.3177393100227 86.50476823849142 2.5002608867454945e-09 1217.3518473007905
395.68 1476.52 1285.151 286.27647333444 44.71008278643407 1053.7198251433763 92.34461669214976 3.405598404378353e-09 1477.0509979598057
395.72 1782.69 1285.228 309.02430039820547 65.18857087325483 1309.7417944996935 98.50604282369868 4.630193997368217e-09 1782.4607085994826
395.76 2113.01 1285.321 333.64194390037704 93.86593491789831 1603.2713541373714 105.00076288901025 6.283518424268934e-09 2135.779995850941
395.8 2513.07 1285.433 360.2990043775395 133.47360501135057 1931.6653444529838 111.84042191944991 8.511475582012855e-09 2537.2783757698353
395.84 2953.35 1285.566 389.182611229459 187.41582399772517 2289.14568506117 119.03654115964942 1.1508146824786548e-08 2984.7806614595115
395.88 3474.44 1285.726 420.49937583473877 259.83884169577493 2666.363380932392 126.60046136990299 1.5531193089862143e-08 3473.3020598483395
395.92 4008.92 1285.917 454.4775362768257 355.665114759847 3050.273915989796 134.54328193268378 2.0922012302194466e-08 3994.9598489800746
395.96 4573.44 1286.143 491.3692944964119 480.57054814752416 3424.4694938737407 142.87579572750937 2.8132065598258568e-08 4539.285132273319
396.0 5126.59 1286.409 531.453336953203 640.8782133146899 3770.0765429612006 151.60841976553533 3.775718895981735e-08 5094.016513032386
396.04 5671.53 1286.721 575.0375150475993 843.3386411152342 4067.2401399970604 160.7511216061683 5.0582219621583154e-08 5646.367417816645
396.08 6194.08 1287.083 622.4616395409397 1094.7661200439122 4297.085106461721 170.31334161289897 6.763891745982279e-08 6184.626207727111
396.12 6707.08 1287.499 674.1003111844336 1401.5043606984468 4443.894098024684 180.30391114357548 9.028098572008022e-08 6699.802681141421
396.16 7190.02 1287.975 730.3656639112597 1768.7058434544947 4497.125224774691 190.73096681251332 1.2028103659318775e-07 7186.927699073239
396.2 7572.15 1288.514 791.7098321990504 2199.4298512444298 4452.860159209288 201.6018610083736 1.5995565932670663e-07 7645.6017038210975
396.24 8070.8 1289.12 858.6268639570571 2693.596974891179 4314.360805862113 212.92306890155191 2.1232639838516174e-07 8079.507713824227
396.28 8495.04 1289.797 931.6536761283559 3246.8836141019106 4091.605204913775 224.70009222888632 2.8132651858179566e-07 8494.842587654255
396.32 8889.2 1290.549 1011.3694817937989 3849.6961057694516 3799.9106963033605 236.93736020210565 3.7206602358635024e-07 8897.913644440781
396.36 9268.29 1291.38 1098.3928928870314 4486.4221667913225 3457.9522539292298 249.63812794736063 4.911706266513896e-07 9292.405442046116
396.4 9716.04 1292.292 1193.3756089479289 5135.201004137973 3085.5821343031957 262.8043729494243 6.472143976847778e-07 9676.963120985736
396.44 10038.1 1293.29 1296.9912284944737 5768.458615673526 2701.835591887914 276.43669004217276 8.512708111765286e-07 10043.722126949357
396.48 10404.5 1294.377 1409.917260800297 6354.394520216984 2323.3954372022927 290.53418555833326 1.1176131159799336e-06 10378.24140489552
396.52 10697.3 1295.556 1532.8078823770356 6859.462098520859 1963.6393960306 305.0943713257085 1.4646026077757714e-06 10661.003749718806
396.56 10876.9 1296.828 1666.2544142619784 7251.663644381874 1632.2591651647808 320.11305927195565 1.9158128303222754e-06 10870.290284996403
396.6 10973.9 1298.197 1810.7299861169984 7504.2285304022525 1335.348617146863 335.584257476175 2.5014493494861872e-06 10985.891393643738
396.64 10977.3 1299.662 1966.5145797569053 7599.040880249898 1075.8172494239361 351.50006858231774 3.260138998511576e-06 10992.872781273196
396.68 10872.5 1301.225 2133.596913654995 7529.124340348524 853.9841300357011 367.8505915639382 4.241179938166529e-06 10884.55597984434
396.72 10646.4 1302.882 2311.5509134883905 7299.632670215233 668.2314877068021 384.62382790249234 5.507365171301899e-06 10664.038904820283
396.76 10337.9 1304.634 2499.387462527094 6927.116172210633 515.6310290025446 401.8055933110155 7.138518081450149e-06 10343.940264189805
396.8 9923.6 1306.477 2695.387500014151 6437.234803806247 392.4897626352281 419.37943619818395 9.235910056299042e-06 9944.49151188972
396.84 9496.09 1308.406 2896.9309731929757 5861.430338753678 294.79006431901485 437.32656412454037 1.1927768402509567e-05 9490.477952317977
396.88 9007.25 1310.42 3100.347671299573 5233.241933448431 218.51905599545526 455.6257795516735 1.5376128843635274e-05 9007.734455671261
396.92 8510.82 1312.512 3300.8291952391 4584.918941511562 159.8954243582227 474.2534262212473 1.9785342422764027e-05 8519.897007115474
396.96 8076.9 1314.679 3492.452550843807 3944.7989291100766 115.50890483697266 493.1833475269713 2.5412613363734728e-05 8045.943757730442
397.0 7607.25 1316.917 3668.3686542560317 3335.6678620331036 82.39040919697236 512.3868582518048 3.2581024422639155e-05 7598.813816318937
397.04 7211.45 1319.221 3821.1952971241417 2774.0895749974316 58.03064510965576 531.8327310359062 4.169560185359519e-05 7185.148289962737
397.08 6813.66 1321.588 3943.6176885433797 2270.534583983751 40.36324382638209 551.4871989158958 5.326308605433449e-05 6806.002768532494
397.12 6472.57 1324.015 4029.1422680042647 1830.0660387259188 27.725745729509313 571.3139752286786 6.791620939201395e-05 6458.248095604581
397.16 6158.25 1326.498 4072.8857089542103 1453.337519464524 18.80888684214491 591.2742921036726 8.644344324025499e-05 6136.306493807994
397.2 5795.3 1329.035 4072.237319608466 1137.696905224258 12.60185718610418 611.3269586742631 0.00010982536599434551 5833.863150518458
397.24 5540.8 1331.622 4027.236362300556 878.2476727200749 8.338775129623514 631.4284400189681 0.00013927902743818166 5545.251389448249
397.28 5270.16 1334.257 3940.566262039897 668.7761104975127 5.449634980720027 651.5329576963942 0.00017631194759144142 5266.325141526471
397.32 4981.89 1336.938 3817.1672480631682 502.5005278559297 3.5174540388421534 671.5926125653457 0.00022278769600981847 4994.778065310982
397.36 4735.76 1339.662 3663.567910211945 372.633297622136 2.242237099481819 691.557530378773 0.00028100535709086737 4730.001256317693
397.4 4453.82 1342.426 3487.095061400437 272.76896446367346 1.4116310616112215 711.3760304138752 0.00035379560567310944 4472.652041135202
397.44 4183.02 1345.228 3295.1229886999336 197.12391050941724 0.8776888535006864 730.9948171461238 0.0004446366033115823 4224.119849845579
397.48 3987.6 1348.067 3094.4784661463286 140.65790128942254 0.538929267478589 750.3591946978108 0.0005577934881225513 3986.0350491945287
397.52 3742.98 1350.939 2891.0539804829755 99.10772916579857 0.32680304898061985 769.4133034943399 0.0006984858799274348 3759.9025146779745
397.56 3519.16 1353.843 2689.6246684377015 68.96013722411013 0.1957015887382775 788.1003782451581 0.0008730885683614325 3546.881758584276
397.6 3328.39 1356.777 2493.8287189017574 47.38672630120169 0.11573025709966768 806.3630260375786 0.0010893714062914308 3347.695290869043
397.64 3154.76 1359.738 2306.257839405627 32.15863737653977 0.06758245291809258 824.143522995779 0.0013567854067911263 3162.62893901627
397.68 2990.69 1362.726 2128.60754262665 21.554103972633495 0.038971351889219324 841.3841276176023 0.001686803152276575 2991.586432371927
397.72 2841.18 1365.739 1961.8483781947932 14.26784795528958 0.022190723684969715 858.027408567154 0.002093322883149614 2834.167918763805
397.76 2694.31 1368.775 1806.3924500536914 9.327911607976354 0.012476763824227176 874.0165843783564 0.0025931470549284295 2689.7520159509036
397.8 2565.25 1371.833 1662.2410034795241 6.022909236955563 0.006926710743268343 889.2958722189694 0.003206547752190549 2557.5699181939444
397.84 2455.0 1374.913 1529.1072098753632 3.8407889190700413 0.0037969686652496817 903.810842585742 0.0039579331397453935 2436.76659628198
397.88 2344.57 1378.012 1406.5135712069118 2.418918946407113 0.0020550494004511846 917.5087765568469 0.00487663113121357 2326.448198390697
397.92 2264.79 1381.129 1293.8662560213522 1.504534385666334 0.0010981797751822685 930.3390220222232 0.0059978086768977855 2225.716908417694
397.96 2196.32 1384.265 1190.5099248143397 0.924176617575022 0.0005794038670167983 942.2533451570915 0.007363547530142941 2133.6953895404035
398.0 2094.5 1387.419 1095.7668500056195 0.5606234318923344 0.0003018124824828647 953.2062733005525 0.009024100056193255 2049.543072650603
398.04 2008.41 1390.588 1008.9638519651187 0.33584718848117096 0.00015521446683842331 963.1554253578676 0.011039351609988078 1972.4663190775443
398.08 1942.39 1393.774 929.4500587504258 0.19868120865993757 7.880576188996391e-05 972.0618258652795 0.013480519236804918 1901.724125149364
398.12 1899.19 1396.974 856.6079290487231 0.11606643124337815 3.9500842511629945e-05 979.8901989414865 0.0164321199458121 1836.6306660422413
398.16 1820.14 1400.189 789.8594461115762 0.0669547287882179 1.9546520044185326e-05 986.6092385028676 0.01999424557096635 1776.5556531353232
398.2 1754.33 1403.417 728.668934090014 0.038139118444817634 9.54859753361967e-06 992.1918513394036 0.02428518526043418 1720.9232192817203
398.24 1683.92 1406.659 672.543576769075 0.021451854168790592 4.604785156917462e-06 996.6153699318793 0.02944444091200405 1669.2098476008202
398.28 1628.0 1409.913 621.0324271822445 0.011913899244319334 2.192156938972443e-06 999.8617322356869 0.03563618537770753 1620.9417116947102
398.32 1563.65 1413.179 573.724473718361 0.006533233209107778 1.0301951059207028e-06 1001.9176260564269 0.04305321796705259 1575.6916872561592
398.36 1523.88 1416.456 530.2461613729574 0.003537349512868719 4.779101020199559e-07 1002.7745960897264 0.05192147664406141 1533.0762167667508
398.4 1488.76 1419.744 490.2586437452523 0.0018910106850843782 2.1884940782874045e-07 1002.4291121850358 0.06250517128828097 1492.7521523311107
398.44 1433.54 1423.043 453.4549519802652 0.000998083864759722 9.892606830411951e-08 1000.8825979097021 0.07511260740715407 1454.4136606801653
398.48 1386.57 1426.351 419.5572027371236 0.0005201016221974321 4.4140405364654424e-08 998.141419025737 0.09010277466662303 1417.7892446832898
398.52 1345.0 1429.668 388.31392187240334 0.00026757702947663995 1.944089599958e-08 994.2168320357257 0.1078927794514507 1382.638914284051
398.56 1305.42 1432.995 359.4975288396702 0.00013590657548874215 8.451718558917458e-09 989.1248934951132 0.12896620525899832 1348.7515244550696
398.6 1267.59 1436.33 332.9020050360882 6.814828987436988e-05 3.626746158878466e-09 982.886331314501 0.15388248893455872 1315.9422869914404
398.64 1241.41 1439.674 308.34075466733606 3.3735285513617646e-05 1.5361281855634732e-09 975.5263797763105 0.18328740441574273 1284.0504555848838
398.68 1208.39 1443.025 285.64465709420836 1.6486220010246208e-05 6.422008615892298e-10 967.0745804557515 0.21792474858442046 1252.9371787854066
398.72 1191.12 1446.383 264.6603035635474 7.953488430607518e-06 2.649979872465381e-10 957.5645516571642 0.2586493258233302 1222.4835125002885
398.76 1167.75 1449.749 245.24840762967773 3.7877988861367687e-06 1.0792892158415058e-10 947.033729345294 0.3064413287114909 1192.58858209159
398.8 1139.38 1453.122 227.28237666592972 1.780745856012393e-06 4.338625234908557e-11 935.5230828616943 0.36242221170747413 1163.1678835201208
398.84 1107.5 1456.502 210.64703109328633 8.264109381037289e-07 1.7213972253846556e-11 923.0768089639138 0.4278721523819742 1134.1517130360103
398.88 1075.03 1459.888 195.23745792464376 3.785844717038913e-07 6.740940465199499e-12 909.7420079059413 0.5042491904652299 1105.4837153996416
398.92 1062.14 1463.28 180.95798566831834 1.711969120169078e-07 2.6053509469836566e-12 895.5683453935216 0.5932101283260004 1077.1195413613655
398.96 1022.32 1466.678 167.72126835875207 7.641690215937562e-08 9.93835197366094e-13 880.6077042946827 0.6966332671544889 1049.0256059970072
399.0 995.502 1470.081 155.44746736143694 3.366956383575387e-08 3.7416322628695034e-13 864.9138299694513 0.8166430406860757 1021.1779404052443
399.04 986.927 1473.49 144.06352054245284 1.4643149849086862e-08 1.3902814549361707e-13 848.5419730048068 0.9556365923850721 993.561130154288
399.08 982.264 1476.903 133.50248934419528 6.2860099554604135e-09 5.0984209847233735e-14 831.548533006047 1.1163123221979434 966.1673346787263
399.12 955.429 1480.321 123.70297523285697 2.6635075977274665e-09 1.845255652836697e-14 813.9907069114846 1.3017004048454692 938.9953825518506
399.16 909.006 1483.744 114.60859785651168 1.113951007729704e-09 6.591161450027727e-15 795.9261450687418 1.5151952527328973 912.0499381791004
399.2 890.912 1487.171 106.16752806359096 4.5983989695143837e-10 2.3235321347666235e-15 777.4126180447454 1.7605898624967542 885.3407359712929
399.24 882.898 1490.602 98.33206967588254 1.8735742796009195e-10 8.083763943494994e-16 758.507696847368 2.0421119445402414 858.8818784679781
399.28 840.713 1494.037 91.05828458566732 7.534498539296352e-11 2.775579989457489e-16 739.2684489202243 2.3644616892551933 832.6911951952221
399.32 839.359 1497.474 84.30565635524441 2.9905604036680044e-11 9.405158784567159e-17 719.7511519403831 2.732850971639807 806.7896592672972
399.36 810.085 1500.915 78.03678804369385 1.1715514354320319e-11 3.145197652532233e-17 700.0110271122945 3.1530437373279527 781.200858893328
399.4 760.474 1504.359 72.21713047251457 4.529774778834313e-12 1.0379978076948693e-17 680.10199331137 3.6313972474696654 755.9505210313588
399.44 734.861 1507.806 66.81473757584664 1.7285994666160633e-12 3.380718060125348e-18 660.0764430988434 4.1749037871841495 731.0660844618758
399.48 716.163 1511.254 61.800045865847366 6.510447458303745e-13 1.0866330716266332e-18 639.9850413078326 4.791232362404672 706.5763195360853
399.52 693.296 1514.704 57.14567538459279 2.4200386930639426e-13 3.446798012007369e-19 619.8765465937169 5.48876982289842 682.5109918012083
399.56 674.594 1518.156 52.826249815801006 8.878206065543206e-14 1.0789598341977075e-19 599.7976560562267 6.276660755184934 658.9005666272128
399.6 633.39 1521.61 48.81823369626814 3.214519917850925e-14 3.3331042880222064e-20 579.7928727767487 7.164845388376618 635.7759518613935
399.64 621.853 1525.064 45.099784902242526 1.1486604628940318e-14 1.0161186665966679e-20 559.9043958745498 8.1640946491849 613.1682754259772
399.68 576.231 1528.519 41.65062079406065 4.0508731810847915e-15 3.0569592508500516e-21 540.1720324737724 9.286041390145764 591.1086946579788
399.72 580.525 1531.975 38.45189658585444 1.409885744286667e-15 9.075747766748378e-22 520.6331307876416 10.543206698604711 569.6282340721008
399.76 550.819 1535.431 35.486094668989864 4.842776929980983e-16 2.659014166263789e-22 501.3225333675974 11.949020074518426 548.7576481111057
399.8 528.446 1538.887 32.73692376103373 1.641637845774865e-16 7.687804469593642e-23 482.27254943496297 13.517832144211562 528.5273053402083
399.84 495.158 1542.342 30.189226878275043 5.4919902305405326e-17 2.1934386309016736e-23 463.5129451081423 15.264918457001201 508.96709044341856
399.88 484.786 1545.797 27.828897241199197 1.813213397813985e-17 6.175728868182428e-24 445.07095025782195 17.20647279462045 490.10632029364155
399.92 462.249 1549.251 25.642801321053003 5.907887063985228e-18 1.715886965117257e-24 426.97128066806687 19.35958831228436 471.97367030140424
399.96 424.379 1552.704 23.618708322515065 1.8996647893438632e-18 4.7046254066335515e-25 409.2361741453662 21.742224728974264 454.5971071968555
400.0 451.594 1556.156 21.745225474642346 6.028104672716163e-19 1.2729038325988723e-25 391.8854392040756 24.373159696676378 438.00382437539434
400.04 438.726 1559.607 20.011738570393472 1.887735731983593e-19 3.3985886824351315e-26 374.9365149597968 27.271922408840812 422.22017593903104
400.08 409.611 1563.056 18.40835725529141 5.833858048061623e-20 8.954316332799319e-27 358.40454088037 30.4587074626463 407.27160559830776
400.12 406.83 1566.503 16.925864619318077 1.7791906518984164e-20 2.328066932662364e-27 342.30243507718745 33.95426697353019 393.1825666700357
400.16 394.801 1569.949 15.555670693489454 5.354746013184245e-21 5.972912175807755e-28 326.6409798633319 37.77977896090886 379.9764295177302
400.2 376.607 1573.393 14.289769494515667 1.5903872120440208e-21 1.5121779781210085e-28 311.42891335778944 41.95669008870385 367.67537294100896
400.24 376.999 1576.834 13.120699298293921 4.661357377237951e-22 3.777846598736896e-29 296.67302597666674 46.50653096105028 356.3002562360109
400.28 359.143 1580.274 12.041505856072648 1.3482344811673288e-22 9.313414141030899e-30 282.3782607192964 51.45070235160484 345.8704689269739
400.32 363.04 1583.71 11.04570829647446 3.8482209362141685e-23 2.26566288906865e-30 268.5478162276951 56.8102309938288 336.4037555179983
400.36 360.605 1587.145 10.127267482796919 1.083912428308626e-23 5.4387873331790265e-31 255.18325167322953 62.60549388845509 327.91601304448153
400.4 360.756 1590.577 9.280556618169049 3.012771327061297e-24 1.2883324336438837e-31 242.28459259903167 68.85591050427561 320.42105972147635
400.44 335.411 1594.006 8.500333911889753 8.263691888498476e-25 3.011421730350468e-32 229.85043692377937 75.5796027678147 313.9303736034838
400.48 327.151 1597.432 7.78171713868819 2.2367440166657247e-25 6.94595123496692e-33 217.87806038821174 82.79302336615703 308.452800893057
400.52 321.062 1600.855 7.120159939030812 5.974354249868591e-26 1.5809100338268898e-33 206.36352079976848 90.51055363301897 303.99423437181827
400.56 298.474 1604.276 6.511429723267578 1.5746952544466184e-26 3.5505583499995153e-34 195.30176050370292 98.74407315603422 300.55726338300474
400.6 318.64 1607.693 5.951587055456928 4.095729984320047e-27 7.868628683972582e-35 184.68670657881557 107.50250423661821 298.1407978708907
400.64 320.644 1611.106 5.436966404337036 1.0512204472537256e-27 1.7207318755288696e-35 174.5113683222986 116.79133545170428 296.7396701783399
400.68 329.65 1614.517 4.9641581593436275 2.6624560043179194e-28 3.713111531676302e-36 164.76793165198197 126.61212980181197 296.34421961313757
400.72 307.576 1617.924 4.529991818870433 6.654198527160239e-29 7.90628261717212e-37 155.44785011389223 136.96202427028283 296.9398662030455
400.76 322.756 1621.327 4.131520266268029 1.641089610503932e-29 1.6611741392444979e-37 146.54193223846528 147.8332290435446 298.5066815482779
400.8 312.605 1624.728 3.7660050565431944 3.993839973123777e-30 3.4440182036167684e-38 138.0404250410152 159.21253612071203 301.0189662182704
400.84 310.543 1628.124 3.4309026433863345 9.591123283951998e-31 7.045667638532226e-39 129.9330935098857 171.08084853297262 304.44484468624466
400.88 296.899 1631.518 3.1238514821163244 2.2728323550642473e-31 1.4222774228135984e-39 122.20929596918052 183.41274284701208 308.74589029830895
400.92 291.926 1634.907 2.842659949526814 5.314753761678984e-32 2.8330286325770283e-40 114.85805524360747 196.17607897538454 313.8767941685188
400.96 295.791 1638.292 2.5852950264098067 1.226352837728248e-32 5.568281123988483e-41 107.86812558846806 209.33167248644986 319.78509310132773
401.0 305.576 1641.674 2.349871692885641 2.792306227456974e-33 1.0799259166574036e-41 101.22805538071988 222.83304550559205 326.41097257919756
401.04 316.365 1645.052 2.1346429905680884 6.273714587425447e-34 2.066657440286297e-42 94.9262455959256 236.62627283204608 333.68716141853974
401.08 325.158 1648.425 1.9379907091033461 1.3909111968677385e-34 3.902508619547224e-43 88.95100412121656 250.64993995789726 341.53893478821715
401.12 332.122 1651.795 1.7584166578091005 3.042887089077541e-35 7.271419994179385e-44 83.29059597707035 264.83522916102896 349.88424179590845
401.16 339.005 1655.162 1.5945344860106725 6.568753171958293e-36 1.3368840246939671e-44 77.93328954006427 279.10614865368495 358.6339726797599
401.2 340.476 1658.524 1.4450620182664577 1.3992316823772902e-36 2.4253061115759095e-45 72.86739887515186 293.37991781656416 367.69237870998245
401.24 331.617 1661.883 1.308814073043946 2.9410664391391117e-37 4.3414710577956436e-46 68.08132230025315 307.56751876953194 376.957655142829
401.28 336.595 1665.238 1.1846957355526018 6.099967497089985e-38 7.668386536642767e-47 63.56357731752248 321.57442089476893 386.322693947844
401.32 361.244 1668.589 1.0716960573885224 1.2484083758086974e-38 1.3364941167260838e-47 59.30283205481592 335.3014804487918 395.67600856099625
401.36 378.481 1671.936 0.9688821574415304 2.5211071546715323e-39 2.2983984778507587e-48 55.28793336861912 348.64601213822647 404.9028276642871
401.4 379.22 1675.28 0.8753937001378223 5.0237781024645635e-40 3.9001210238232335e-49 51.5079317648517 361.5030236186767 413.88634908366623
401.44 403.297 1678.62 0.7904377285956937 9.878094162495803e-41 6.53017181029674e-50 47.95210329805656 373.7665974902265 422.50913851687875
401.48 420.794 1681.956 0.7132838316472065 1.916542803261491e-41 1.0788577715106904e-50 44.60996861180457 385.33139876023563 430.6546512036874
401.52 414.211 1685.289 0.6432596249439914 3.6691514010006387e-42 1.758717783372377e-51 41.471309284012264 396.0942792307569 438.20884813971315
401.56 420.464 1688.619 0.5797465275410902 6.931282673207678e-43 2.8289144627633793e-52 38.52618164083526 405.95594419330484 445.0618723616812
401.6 451.388 1691.945 0.522175816437261 1.291997276557195e-43 4.489877764526778e-53 35.764928201529834 414.82264155437844 451.10974557234556
401.64 450.149 1695.268 0.47002494255542887 2.3763409661038603e-44 7.031364532631692e-54 33.178186914386586 422.60782944527983 456.25604130222183
401.68 447.245 1698.588 0.4228140925876803 4.312749760618511e-45 1.0865118629695202e-54 30.756898340988503 429.2337758331329 460.41348826670907
401.72 461.429 1701.904 0.3801029820036403 7.723200501185994e-46 1.6566031145395117e-55 28.492310942352272 434.6330429326807 463.5054568570366
401.76 466.116 1705.217 0.3414878653375751 1.3646997736992171e-46 2.492246588663913e-56 26.37598461615612 438.749810515088 465.4672829965817
401.8 457.391 1708.526 0.30659875063870146 2.3794299372061856e-47 3.6995720348013036e-57 24.399792629605127 441.54099560050406 466.2473869807479
401.84 479.5 1711.833 0.2750968056891892 4.093586428902024e-48 5.4187526110233106e-58 22.555922087308343 442.97713145607815 465.8081503490757
401.88 475.864 1715.136 0.2466719442707337 6.949115225190943e-49 7.831301560821533e-59 20.83687306795666 443.04297611201423 464.1265211242416
401.92 472.648 1718.435 0.22104058140267402 1.1639889258559484e-49 1.1167470123428143e-59 19.2354565580038 441.7378294352643 461.19432657467075
401.96 451.518 1721.732 0.19794354707583126 1.9238059660276375e-50 1.5713080311645063e-60 17.744791304468908 439.0755477318814 457.0182825834261
402.0 447.559 1725.024 0.1771441485792245 3.137372462826619e-51 2.181488877028172e-61 16.358299703019938 435.0842553682805 451.61969921987964
402.04 456.687 1728.313 0.15842637205762844 5.048502942121539e-52 2.9883350604215966e-62 15.069702831348494 429.80576344848987 445.033892651896
402.08 453.151 1731.599 0.1415932144503476 8.015861543558824e-53 4.039147147741345e-63 13.873014731632917 423.29471559533874 437.30932354142203
402.12 446.286 1734.881 0.1264651374497798 1.2558223681586613e-53 5.386834716883588e-64 12.762536039801097 415.617489837041 428.50649101429184
402.16 440.841 1738.159 0.11287863558109854 1.9413149640144707e-54 7.088604060125889e-65 11.732847053202365 406.85089305470785 418.69661874349134
402.2 439.15 1741.433 0.10068491094404992 2.9610991587497455e-55 9.203868255237929e-66 10.778800322247225 397.08069006916566 407.9601753023569
402.24 433.547 1744.703 0.08974864757737275 4.456546611048386e-56 1.1791313736790674e-66 9.895512845730082 386.40001303692105 396.3852745302285
402.28 399.781 1747.969 0.07994687880483457 6.618078496514729e-57 1.4905126081935397e-67 9.078357943787688 374.9076983209893 384.06600314358184
402.32 381.936 1751.231 0.07116794130083753 9.697342850264205e-58 1.859046744927699e-68 8.322956876809139 362.7065974706495 371.10072228875947
402.36 404.845 1754.488 0.06331050997572232 1.402039957864791e-58 2.2878403267966662e-69 7.625170273265038 349.90190657212764 357.5903873553684
402.4 376.676 1757.741 0.05628270812404977 2.000111819348816e-59 2.7780586656326456e-70 6.981089424130165 336.59955429400196 343.6369264262562
402.44 352.928 1760.989 0.050001287607150426 2.815359487962139e-60 3.3284112408395636e-71 6.387027496595255 322.90468379031415 329.3417125745166
402.48 349.018 1764.232 0.04439087415277732 3.910196613694147e-61 3.9347032614773366e-72 5.839510714947467 308.92025761201563 314.80415920111585
402.52 319.53 1767.47 0.03938327315097428 5.358558343567264e-62 4.589506704256286e-73 5.3352695518858795 294.7458082894597 300.12046111449655
402.56 290.463 1770.704 0.03491683160753977 7.245718289163222e-63 5.282002929648415e-74 4.871229969198929 280.47635064064093 285.3824974414474
402.6 266.486 1773.931 0.03093585218442335 9.667151651361884e-64 5.99804152273415e-75 4.444504742586999 266.20146544210854 270.67690603688
402.64 247.93 1777.153 0.027390055510833684 1.2726199476726475e-64 6.720446089162884e-76 4.052384901485125 252.00455812819428 256.0843330851902
402.68 248.048 1780.369 0.02423408719074409 1.6530330663263293e-65 7.429578027851343e-77 3.692331311077949 237.96229085498922 241.67885625325792
402.72 230.005 1783.578 0.021427066161728403 2.1185879460224487e-66 8.104145396786015e-78 3.361966420238343 224.14418170687125 227.52757519327133
402.76 202.801 1786.782 0.018932171277280124 2.6791259093446457e-67 8.722218311300934e-79 3.0590661958728096 210.6123611052858 213.6903594724359
402.8 200.688 1789.979 0.01671626319077027 3.342881349738478e-68 9.262387865732624e-80 2.7815522611572083 197.42147262029007 200.21974114463805
402.84 184.997 1793.17 0.014749538813961799 4.115565882382892e-69 9.70498553420148e-81 2.527484252341855 184.6187033561712 187.16093714732702
402.88 181.064 1796.353 0.013005215807064135 4.999406706885896e-70 1.0033267294834108e-81 2.2950524061978688 172.24392782207238 174.5519854440773
402.92 158.219 1799.531 0.011459244731444083 5.992213200897721e-71 1.0234463509022163e-82 2.082570387806494 160.32994862467137 162.4239782572093
402.96 146.049 1802.701 0.010090046660090692 7.086560448908763e-72 1.0300602912218285e-83 1.8884683661739905 148.90281732992685 150.80137574276094
403.0 136.053 1805.864 0.008878274195784422 8.269186091983951e-73 1.0229036626652578e-84 1.7112863431580827 137.98221933361404 139.7023839509679
403.04 124.397 1809.02 0.007806593992622425 9.520695009881411e-74 1.0022614184448565e-85 1.5496677393583664 127.58190744913003 129.13938178248102
403.08 120.165 1812.168 0.006859489013594161 1.081565320322064e-74 9.68949525756449e-87 1.4023532389563205 117.71017006763168 119.1193827956016
403.12 126.691 1815.309 0.006023078885785592 1.2123127399416387e-75 9.24261443350149e-88 1.2681748940013964 108.37032108175904 109.64451905464622
403.16 93.057 1818.443 0.005284956835709341 1.3407691517724322e-76 8.698847973232282e-89 1.146050487295647 99.56120021043604 100.7125356545674
403.2 81.598 1821.569 0.004634041800625873 1.463087803577353e-77 8.077957356815482e-90 1.034978151827756 91.27767385281385 92.31728604644223
403.24 83.813 1824.687 0.004060444417977305 1.5753005855265337e-78 7.40140169752973e-91 0.9340312436545376 83.51112808183667 84.44921976990919
403.28 66.285 1827.798 0.0035553456944264193 1.6735271870391313e-79 6.691118118192905e-92 0.8423534641971842 76.24994681917276 77.09585562906437
403.32 68.85 1830.9 0.003110887248843934 1.7541956864803365e-80 5.968365657398879e-93 0.7591542271059336 69.47996958241669 70.24223469677146
403.36 60.173 1833.994 0.002720072110337695 1.814257290400016e-81 5.25271529250533e-94 0.6837042641587443 63.18492444226867 63.87134877853775
403.4 53.337 1837.08 0.002376675133222 1.8513773020271442e-82 4.5612484250123085e-95 0.6153314640603881 57.34683295607884 57.96454109527245
403.44 32.424 1840.159 0.0020751621661579717 1.86408566754991e-83 3.908001607384499e-96 0.5534169375189675 51.94638485001336 52.501876949698485
403.48 28.439 1843.228 0.001810617182748204 1.8518735733976824e-84 3.30366958701518e-97 0.4973913015708153 46.963281102095515 47.46248302084908
403.52 28.96 1846.29 0.0015786766459629535 1.8152272476034093e-85 2.755554896266682e-98 0.4467311757993936 42.376544835278864 42.82485468772422
403.56 26.075 1849.342 0.0013754704392215438 1.755595835605962e-86 2.267732637840071e-99 0.40095588284862044 38.16480006958256 38.5671314228704
403.6 37.696 1852.387 0.0011975687529802701 1.6752963089037428e-87 1.8413853744174273e-100 0.3596243454509506 34.30651891201341 34.66734082621734
403.64 19.328 1855.422 0.0010419343675611575 1.577364104097552e-88 1.4752557723219866e-101 0.3223321720710954 30.780238191590623 31.10361229802928
403.68 14.05 1858.45 0.0009058798209675942 1.4653629109368345e-89 1.1661636316145626e-102 0.2887089232066058 27.564746884398723 27.854361687426294
403.72 31.615 1861.468 0.0007870289947837356 1.3431702059409547e-90 9.095382089517631e-104 0.2584155503743568 24.639245929575193 24.898448508944334
403.76 -10.396 1864.479 0.0006832826921853119 1.214756454395964e-91 6.999248905946806e-105 0.23114199984359524 21.98348222145661 22.215307503992392
403.8 13.27 1867.48 0.0005927878198345556 1.0839753208512021e-92 5.314356904981968e-106 0.20660497325010582 19.577858685598358 19.7850564466683
403.84 -7.139 1870.472 0.0005139098201816342 9.543799248597219e-94 3.9812417091351365e-107 0.1845458373327765 17.403522415565963 17.58858216271892
403.88 0.0 1867.333 0.00044520803265539455 8.290765477026251e-95 2.9427589068907285e-108 0.16472867516984716 15.442432871659589 15.607606754862092
403.92 0.0 1879.667 0.0003854136916012007 7.106227651088227e-96 2.1461441856358296e-109 0.14693847145724345 13.677412130081176 13.824736015230021
403.96 0.0 1856.583 0.00033341029576851566 6.009723272407406e-97 1.5442974488885814e-110 0.1309794245547384 12.092179127664625 12.223491962515132
404.0 0.0 1858.667 0.00028821610886190353 5.01464774968705e-98 1.0964040453811566e-111 0.11667337823066863 10.67136977998816 10.78833137432769
404.04 0.0 1882.25 0.0002489685732911426 4.128542101177608e-99 7.680291396643041e-113 0.10385836625461853 9.400544764442209 9.50465209927012
404.08 0.0 1869.583 0.00021491043994648968 3.353691168230606e-100 5.308256973706845e-114 0.09238726321807919 8.266186659500688 8.358788833158714
404.12 0.0 1853.667 0.0001853774357321108 2.6879378254172132e-101 3.6198713435592383e-115 0.08212653520427943 7.255688021301404 7.337999933941416
404.16 0.0 1886.583 0.0001597873078428285 2.125616514145222e-102 2.4355725591451743e-116 0.07295508417570619 6.357331862013834 6.430446733497383
404.2 0.0 1871.333 0.00013763009949581287 1.658516910021292e-103 1.61687162366048e-117 0.06476318019956116 5.560265874412926 5.625166684711983
404.24 0.0 1889.25 0.00011845952615176216 1.2768031183402092e-104 1.0590496661141873e-118 0.05745147588662663 4.854471626208885 4.912041561621663
404.28 0.0 1871.75 0.00010188533428641713 9.69832564189757e-106 6.844208521969806e-120 0.050930097674479716 4.230729827940357 4.281761810949123
404.32 0.0 1856.417 8.756653660839892e-05 7.268388711523733e-107 4.364113652760741e-121 0.04511780884042246 3.6805826613494688 3.7257880367264997
404.36 0.0 1857.0 7.520542836327166e-05 5.37462100467321e-108 2.745583062399092e-122 0.039941239382645835 3.1962940425825854 3.2363104873935944
404.4 0.0 1874.0 6.454229910149794e-05 3.9212598937209337e-109 1.7042709474563104e-123 0.03533417815670353 2.770808587146582 2.8062073076023872
404.44 0.0 1866.75 5.535076310903857e-05 2.822742495279453e-110 1.0437777135437765e-124 0.031236922899345237 2.39770994228041 2.429002215942864
404.48 0.0 1873.083 4.7433639678288595e-05 2.0048621620313846e-111 6.307286129164757e-126 0.02759568401085909 2.0711790576947093 2.0988221753452465
404.52 0.0 1874.917 4.0619321607279746e-05 1.4049639388031068e-112 3.760468827464832e-127 0.02436203819989069 1.7859528778822398 1.8103555354037377
404.56 0.0 1874.417 3.4758576824571094e-05 9.714333619286546e-114 2.212107425081812e-128 0.021492428321027726 1.5372838586323756 1.558811045530228
404.6 0.0 1871.25 2.972173390659569e-05 6.62716544773913e-115 1.2839112725310001e-129 0.018947705954153942 1.3209006369853151 1.3398780646733757
404.64 0.0 1881.083 2.539620754111054e-05 4.460765145127323e-116 7.352384448484242e-131 0.01669271348546177 1.1329701175785991 1.149688227271602
404.68 0.0 1894.667 2.168432474813208e-05 2.962493733485484e-117 4.154182990729245e-132 0.014695902653041258 0.9700611790242256 0.984778766002015
404.72 0.0 1881.75 1.8501416945975627e-05 1.9412070050750948e-118 2.3158321705996847e-133 0.012928986714524552 0.8291101513220124 0.8420576394534829
404.76 0.0 1879.583 1.5774146789677617e-05 1.2550250143449241e-119 1.2737740976379847e-134 0.011366623580323587 0.707388169063853 0.7187705667909663
404.8 0.0 1889.417 1.343904215345744e-05 8.005691205781475e-121 6.91260027141456e-136 0.009986127433708442 0.6024704649722492 0.6124700314481111
404.84 0.0 1876.417 1.1441212714949715e-05 5.038613063129078e-122 3.701297610700528e-137 0.008767206528033162 0.51220763372842 0.5209862814691681
404.88 0.0 1883.667 9.73322736121364e-06 3.128878555322285e-123 1.9553744471607427e-138 0.007691725011955386 0.43469886667373614 0.44240032491305276
404.92 0.0 1905.083 8.274133106739238e-06 1.917042478248956e-124 1.0192226495517912e-139 0.0067434867858223325 0.3682671334028346 0.3750188943217637
404.96 0.0 1882.0 7.028598419813287e-06 1.1588838369188289e-125 5.2416888465092637e-141 0.005908039536263557 0.3114362660485903 0.31735133418327366
405.0 0.0 1899.75 5.966165822448894e-06 6.912147979299532e-127 2.6597222646535097e-142 0.0051724972320031535 0.2629098857922934 0.26808834919011904


==> figures/data/XPS/fits/24.2-O-XPS-fit.txt <==
BE exp BG TiN N5 N4 satel N2 sum 
393.0 0.0 1198.75 1.0396420649459595 7.834192083931861e-22 3.4429606548851036e-16 0.32467656141416995 8.182454041641414e-23 1.36431862636013
393.04 0.0 1194.417 1.1448997405020325 2.5881797403539914e-21 9.776238871089218e-16 0.3615969714710864 1.3354697060844518e-22 1.5064967119731199
393.08 0.0 1202.25 1.2600978765691007 8.442742270011505e-21 2.7411227175603098e-15 0.40244612028182797 2.174981643465088e-22 1.6625439968509312
393.12 0.0 1190.833 1.3861036287421895 2.719339874312151e-20 7.589356127058528e-15 0.44761012773900927 3.53466593927093e-22 1.8337137564812063
393.16 0.0 1196.75 1.5238532508323137 8.648411563638723e-20 2.0749331375440842e-14 0.49750946099682825 5.732083587785721e-22 2.0213627118291626
393.2 0.0 1198.917 1.6743570747324015 2.7158401516633535e-19 5.601818578715517e-14 0.5526016041954372 9.275731183398288e-22 2.2269586789278946
393.24 0.0 1184.5 1.838704815914137 8.421107688953196e-19 1.4934231159502704e-13 0.6133838963553582 1.4978055400572687e-21 2.452088712269645
393.28 0.0 1196.417 2.0180712249819237 2.578301052681191e-18 3.9315955747682775e-13 0.6803965441409985 2.4134288083423927e-21 2.698467769123315
393.32 0.0 1208.667 2.2137221071824884 7.794705569894255e-18 1.0220927190887762e-12 0.7542258160609395 3.880480247470635e-21 2.9679479232444503
393.36 0.0 1205.417 2.4270207333629457 2.326857866594114e-17 2.6239206832019833e-12 0.8355074244781292 6.225991621136144e-21 3.262528157843699
393.4 0.0 1211.583 2.6594346676502263 6.858773919769934e-17 6.652021467041056e-12 0.924930101557245 9.96790301610123e-21 3.5843647692141234
393.44 0.0 1208.75 2.9125430390629172 1.9963290567407493e-16 1.6653396160443546e-11 1.0232393749563664 1.592470668279124e-20 3.9357824140359368
393.48 0.0 1198.833 3.1880442864117997 5.737588167853855e-16 4.1172007643529405e-11 1.1312415486796863 2.538701248349755e-20 4.319285835132659
393.52 0.0 1199.417 3.4877644082259853 1.628324280893476e-15 1.0052065166932528e-10 1.2498078940432102 4.0385402968783744e-20 4.737572302369718
393.56 0.0 1207.75 3.8136657520565023 4.563199666004611e-15 2.4236319094397295e-10 1.379879055148958 6.41076811975644e-20 5.193544807447828
393.6 0.0 1214.583 4.167856380411317 1.2627516501057537e-14 5.770857922215284e-10 1.5224696726171312 1.0154737388421631e-19 5.690326053605546
393.64 0.0 1214.0 4.552600053808669 3.450557450361806e-14 1.3570031095928983e-09 1.678673228587441 1.6050939697913903e-19 6.231273283753148
393.68 0.0 1206.667 4.9703268749986576 9.3107886362075e-14 3.15132056465559e-09 1.8496671151482165 2.531660866350921e-19 6.819993993298288
393.72 0.0 1204.333 5.423644642371052 2.480919670933621e-13 7.227370244671765e-09 2.0367179273904785 3.9845938001999835e-19 7.460362576989148
393.76 0.0 1206.417 5.915350964996737 6.52786573321509e-13 1.637000706534269e-08 2.2411869812110625 6.258009336602965e-19 8.156537962578458
393.8 0.0 1217.333 6.448446196649696 1.6961542865307873e-12 3.661873268787312e-08 2.464536054778292 9.807586575079913e-19 8.912982288048418
393.84 0.0 1217.833 7.026147251621723 4.352097268881776e-12 8.090006056422889e-08 2.7083333512332577 1.5337764126016439e-18 9.734480683759394
393.88 0.0 1233.583 7.651902371265773 1.1027435205376237e-11 1.7651876279488307e-07 2.9742596787330093 2.3935146489452715e-18 10.626162226528574
393.92 0.0 1236.333 8.329406916960343 2.7592866830026423e-11 3.8039516008008025e-07 3.264114842299769 3.727214859966821e-18 11.593522139682864
393.96 0.0 1228.083 9.062620272816114 6.81819404914534e-11 8.096306761284227e-07 3.5798242401800002 5.791715855085655e-18 12.642445322694972
394.0 0.0 1224.167 9.855783949889767 1.663780679364624e-10 1.7019734424595922e-06 3.9234456554688344 8.980586933524465e-18 13.779231307498423
394.04 0.0 1229.167 10.713440993128602 4.0094156877733625e-10 3.5337730292813706e-06 4.297176231650143 1.3895591277141696e-17 15.010620758952715
394.08 0.0 1233.833 11.640456802876269 9.541763048820336e-10 7.246878559288765e-06 4.703359618441014 2.1454794501665545e-17 16.34382366915002
394.12 0.0 1233.0 12.642041494575235 2.242554961719363e-09 1.4678997791515516e-05 5.144493271868065 3.305574037379942e-17 17.786549447683647
394.16 0.0 1221.167 13.723773933533373 5.205099506301569e-09 2.9368500393134908e-05 5.623235889868639 5.082118731100082e-17 19.347039197107506
394.2 0.0 1237.583 14.891627596483488 1.1931393118399877e-08 5.8038230818842144e-05 6.142414961910982 7.796834268696966e-17 21.03410060855668
394.24 0.0 1234.5 16.15199842823748 2.7010605736766244e-08 0.00011329243268405495 6.705034408109901 1.193624069416164e-16 22.857146155790673
394.28 0.0 1248.417 17.511734880340775 6.038979917375167e-08 0.0002184487331333692 7.314282280117102 1.8234455349916246e-16 24.826235669580807
394.32 9.778 1246.722 18.978170339570084 1.3334727999793617e-07 0.000416071368661022 7.9735384927099275 2.7796760392020596e-16 26.952125036995955
394.36 -11.472 1246.722 20.55915817744492 2.9080472428371715e-07 0.000782823436829571 8.686382551385073 4.2283597490781166e-16 29.246323843071547
394.4 6.195 1246.722 22.263109678320145 6.263557521875316e-07 0.0014549421855479892 9.456601237544783 6.418391989085911e-16 31.721166484406226
394.44 6.36 1246.723 24.099035133109073 1.3324434683347983e-06 0.0026712961917861834 10.28819620888671 9.722037890282374e-16 34.38990397063104
394.48 -0.223 1246.723 26.076588418878977 2.799565417059733e-06 0.004845085209027604 11.185391468472066 1.4694856647759108e-15 37.26682777212549
394.52 21.36 1246.723 28.206115421970757 5.8096873148033896e-06 0.008681459192435197 12.152640651671428 2.216412446639003e-15 40.36744334252194
394.56 20.944 1246.723 30.498706704246004 1.1908076830328876e-05 0.015367563489964159 13.194634075685816 3.3359013707401596e-15 43.70872025149861
394.6 22.609 1246.724 32.966254859348844 2.4108149044758913e-05 0.026874938270133337 14.316305491702627 5.010181208234267e-15 47.309459397470654
394.64 23.275 1246.725 35.621517059225994 4.82088023290472e-05 0.046433285228053275 15.522838475010067 7.508816557938005e-15 51.19083702826645
394.68 25.191 1246.726 38.47818335110523 9.522174687811924e-05 0.0792611189832967 16.819672383455057 1.1229685815171563e-14 55.37721207529047
394.72 33.94 1246.727 41.5509513327893 0.0001857807017722589 0.13367470176946727 18.212507809606112 1.6758764248024465e-14 59.89731962486667
394.76 24.271 1246.729 44.855607910559065 0.0003580364677440007 0.2227438965437827 19.707311446927733 2.4957143703571838e-14 64.78602129049835
394.8 22.77 1246.73 48.40911892999732 0.0006815911308471141 0.36672384218332194 21.31032028505946 3.7087409577859333e-14 70.08684464837098
394.84 40.851 1246.732 52.229727567201 0.0012817361184484092 0.5965655205776206 23.028045044074418 5.4996757819780166e-14 75.85561986797154
394.88 54.932 1246.735 56.33706247771814 0.0023810010740993124 0.9588956691121143 24.867272752460323 8.138172254637996e-14 82.16561190036477
394.92 58.095 1246.738 60.75225682409743 0.004369334648942753 1.522953884280893 26.835068368261293 1.201700139784186e-13 89.11464841128867
394.96 74.259 1246.741 65.49807944298271 0.007920898660537724 2.3900752006588 28.93877533783455 1.7707001826318995e-13 96.83485088013677
395.0 84.755 1246.745 70.59907957024618 0.014185541313307504 3.7063977877004 31.18601498160545 2.6035977401294975e-13 105.50567788086559
395.04 102.667 1246.75 76.08174672054848 0.02509797761341427 5.679538918352466 33.58468459136443 3.8201720547443167e-13 115.37106820787916
395.08 129.244 1246.756 81.97468751848588 0.04386944084289808 8.599991283780508 36.142954119129236 5.593355177853476e-13 126.76150236223909
395.12 120.404 1246.763 88.30882150420605 0.07575744800620828 12.867910429942896 38.869261333196434 8.172267366964548e-13 140.12175071535242
395.16 142.062 1246.771 95.1175981904128 0.12925216186079247 19.02574798216353 41.77230531301759 1.19149902288354e-12 156.04490364745593
395.2 152.637 1246.78 102.4372379331789 0.21787576353626817 27.79678206624121 44.861038151087804 1.7335087318336361e-12 175.3129339140459
395.24 177.126 1246.791 110.3069994983186 0.3628674211235912 40.12894891669717 48.144654726894586 2.5167487632423613e-12 198.94347056303647
395.28 208.03 1246.803 118.76947756186358 0.5971234903312227 57.24243192631637 51.632580415493756 3.646157739738133e-12 228.24161339400857
395.32 272.265 1246.818 127.87093378054429 0.9708818176455576 80.67816967604946 55.33445659166877 5.27124348089708e-12 264.8544418659134
395.36 314.415 1246.835 137.6616655069161 1.5597792156770776 112.34277810066699 59.26012378938485 7.604541155660004e-12 310.8243466126527
395.4 365.979 1246.854 148.19641670744736 2.476067017766874 154.54335830237557 63.41960237640839 1.0947515017309672e-11 368.6354444040092
395.44 444.456 1246.877 159.53483616803695 3.8839296913790924 210.0033567936102 67.82307060471223 1.572682192113398e-11 441.24519325775424
395.48 529.262 1246.905 171.7419886387209 6.0199960585568455 281.8482262274215 72.48083989930787 2.254496496497808e-11 532.0910508240296
395.52 636.48 1246.937 184.88892517159297 9.220231309727705 373.5473960890894 77.40332725161478 3.225088463928693e-11 645.059879822057
395.56 777.692 1246.975 199.05331953018188 13.954407472484368 488.79746751721535 82.60102458802513 4.603810828072996e-11 784.4062191079528
395.6 951.147 1247.02 214.32017817618265 20.86921287077106 631.3312693461054 88.0844649905396 6.558090165973068e-11 954.6051253836642
395.64 1154.68 1247.073 230.78263194000218 30.84070567681267 804.6393705140664 93.86418565448118 9.322270063778808e-11 1160.1268937854556
395.68 1399.45 1247.138 248.54281800657722 45.03615899519265 1011.5959852391013 99.95068747789776 1.322362951035519e-10 1405.125649718901
395.72 1664.62 1247.215 267.7128612293113 64.98429392771403 1253.9912089625261 106.35439118902313 1.871822567353812e-10 1693.0427553087616
395.76 2018.19 1247.307 288.41596392224176 92.65136348103255 1531.9873214811948 113.0855899323533 2.644015639821285e-10 2026.1402388170868
395.8 2394.91 1247.418 310.7876130268352 130.5184605743857 1843.538957187747 120.15439824997189 3.726910998044713e-10 2404.999429039313
395.84 2804.2 1247.551 334.9769127011339 181.65274039366435 2183.844226436501 127.57069741349382 5.24227760422414e-10 2828.044576945317
395.88 3289.37 1247.71 361.1480486469169 249.76199721628402 2544.9227279651523 135.34407708378058 7.358297395853929e-10 3291.1768509128697
395.92 3791.93 1247.899 389.4818874668564 339.2183451416879 2915.439577456978 143.48377329926353 1.0306740120737858e-09 3787.6235833658166
395.96 4341.38 1248.123 420.17770947440044 455.0328946809193 3280.901128441093 151.99860282143942 1.4406295812676162e-09 4308.110335419294
396.0 4867.53 1248.386 453.45506588613887 602.7597719147075 3624.3251335011455 160.89689389600133 2.0094198780506295e-09 4841.436865200003
396.04 5412.89 1248.695 489.5557401579104 788.3053455010462 3927.4256833304976 170.18641352146128 2.7968989701709703e-09 5375.473182513711
396.08 5915.53 1249.053 528.7457769498308 1017.6182012747117 4172.251450304521 179.87429135414712 3.884820377381775e-09 5898.489719887096
396.12 6385.37 1249.465 571.3175188911414 1296.2387135575673 4343.091636626783 189.96694041814902 5.384601302990936e-09 6400.614809499025
396.16 6854.81 1249.936 617.5915584028442 1628.6958512778845 4428.353001703964 200.4699748320968 7.447748048532378e-09 6875.110386224237
396.2 7300.28 1250.47 667.9184659617331 2017.755164532863 4422.057956946833 211.3881248116999 1.0279821947610835e-08 7319.1197122634085
396.24 7730.35 1251.071 722.6800930143227 2463.5475119930757 4324.652185177498 222.7251492565266 1.4159104329577295e-08 7733.604939455581
396.28 8091.17 1251.742 782.2901618288192 2962.643688568649 4142.94362365891 234.48374628246407 1.9461483004028862e-08 8122.361220358304
396.32 8464.68 1252.488 847.1937393010458 3507.1838932432515 3889.1865042146133 246.66546211779772 2.669355606200984e-08 8490.229598903403
396.36 8838.77 1253.312 917.8650395053676 4084.21690659886 3579.5114087315387 259.27059883854065 3.6536562636352266e-08 8840.863953710843
396.4 9223.86 1254.217 994.8028026788836 4675.440114588517 3232.024052345804 272.2981214803849 4.990454428342558e-08 9174.565091143491
396.44 9501.46 1255.206 1078.5222495003309 5257.540418453856 2864.920420118272 285.7455651267661 6.802116500122416e-08 9486.728653267246
396.48 9762.72 1256.283 1169.5423061453882 5803.297123382421 2494.9021650486 299.60894263645815 9.252093588296651e-08 9767.350537305389
396.52 9995.97 1257.449 1268.3664439975244 6283.505564304302 2136.060781970835 313.88265373918995 1.2558228165821232e-07 10001.815444137435
396.56 10209.4 1258.706 1375.4551021800248 6669.615574606518 1799.2762675892698 328.5593962916814 1.7010205077823277e-07 10172.906340837597
396.6 10270.2 1260.057 1491.1873165522393 6936.780456953444 1492.0789575059255 343.63008054977246 2.2992383315695763e-07 10263.676811791305
396.64 10235.2 1261.503 1615.8089710109455 7066.837404071011 1218.8665006050794 359.08374737410196 3.1013596587431754e-07 10260.596623371273
396.68 10140.5 1263.042 1749.3651956337405 7050.660405410368 981.3497369941488 374.9074913442208 4.174595705432237e-07 10156.282829799937
396.72 9976.75 1264.673 1891.6151396281336 6889.394680176459 779.1108111804584 391.0863898094324 5.607526162747315e-07 9951.207021355236
396.76 9624.85 1266.397 2041.929033102426 6594.299906830876 610.181379545649 407.60343895276145 7.516631351404451e-07 9654.013759183375
396.8 9263.21 1268.208 2199.170589595504 6185.237426471436 471.5777517112525 424.4394979839699 1.00547369686902e-06 9280.425266767636
396.84 8830.23 1270.104 2361.5728302076927 5688.13271649279 359.75652316276415 441.57324260853466 1.3421905229255446e-06 8851.035313813973
396.88 8379.42 1272.08 2526.6224896365657 5131.93279381266 270.9754838084025 458.98112894071505 1.7879447332637227e-06 8388.511897986287
396.92 7937.7 1274.133 2690.9767518843214 4545.611390595564 201.55954629818464 476.63736903547806 2.3767908373212097e-06 7914.78506019034
396.96 7460.99 1276.258 2850.4443727833036 3955.668290068078 148.08073065859864 494.5139192091733 3.1530095124057075e-06 7448.707315872162
397.0 7017.63 1278.452 3000.0678365430576 3384.3832719217758 107.46604815842096 512.5804822959498 4.174048935295839e-06 7004.497643093252
397.04 6597.87 1280.709 3134.339200686748 2848.890061058028 77.04871804585707 530.8045249473287 5.514272625852406e-06 6591.082510252235
397.08 6226.72 1283.026 3247.5649442703416 2360.983326540707 54.577645787668786 549.1513110244157 7.2697233415600395e-06 6212.2772348928565
397.12 5884.77 1285.399 3334.362842824203 1927.4840351858136 38.19837395171435 567.583952052514 9.564163725216939e-06 5867.629213578409
397.16 5549.42 1287.826 3390.231804674486 1550.9616811203641 26.416430732416757 586.0634756073033 1.2556717177437788e-05 5553.673404691287
397.2 5254.2 1290.303 3412.0971386785304 1230.628563328816 18.05158386525745 604.548912379491 1.6451509204935855e-05 5265.326214703604
397.24 5014.09 1292.828 3398.7169424775693 963.2610012794737 12.189233770636987 622.9974025183062 2.1509803129229503e-05 4997.16460155579
397.28 4749.77 1295.397 3350.8537762530364 744.0486303688468 8.133201948469042 641.3643216854296 2.806523788207073e-05 4744.39995832102
397.32 4522.74 1298.009 3271.1687442396997 567.3152452478786 5.362555114621087 659.6034270606184 3.6542913601058124e-05 4503.450008205731
397.36 4264.59 1300.662 3163.864598469346 427.0881099540918 3.49386021014382 677.6670233260876 4.748323747366219e-05 4272.113639442907
397.4 4029.81 1303.353 3034.1636349936634 317.5161119783276 2.2493616476655482 695.5061484254072 6.157164312002622e-05 4049.435318616707
397.44 3805.59 1306.079 2887.733724743632 233.15162326887437 1.4309613928271545 713.0707786412439 7.967553796285848e-05 3835.387167722116
397.48 3601.99 1308.84 2730.1667283250517 169.11834540477892 0.8995080047224548 730.3100522708643 0.00010289012167056507 3630.494736895539
397.52 3413.37 1311.632 2566.5786553776447 121.18978142620668 0.558705939364833 747.1725109020642 0.00013259506310263672 3435.499786240343
397.56 3229.63 1314.454 2401.3582026392187 85.80206536756607 0.34288983849877747 763.606357007236 0.0001705244326274336 3251.1096853769523
397.6 3029.69 1317.305 2238.0548534117233 60.02208498718171 0.20792677398333315 779.5597262864185 0.0002188527718995435 3077.8448103120786
397.64 2878.49 1320.182 2079.376712138607 41.48816564677624 0.12457810561630864 794.9809729065366 0.0002803007562462383 2915.970709098293
397.68 2771.0 1323.084 1927.2614052805882 28.336729524828794 0.07374614618821392 809.8189655074336 0.0003582645792772878 2765.491204723618
397.72 2629.32 1326.01 1782.986373490174 19.124732833002433 0.043131434037528525 824.0233915837051 0.00045697398034766796 2626.1780863148992
397.76 2488.04 1328.959 1647.2926708095695 12.754551322727636 0.024922754413680484 837.5450676108775 0.0005816847598802731 2497.617794182348
397.8 2401.99 1331.928 1520.5051291591508 8.405432031598512 0.014227755150949623 850.336252069587 0.0007389127038094179 2379.2617799281907
397.84 2288.58 1334.918 1402.639278145286 5.473666445891056 0.008024271957242894 862.3509583401034 0.000936717086795322 2270.4728639203245
397.88 2210.9 1337.928 1293.4909386853026 3.522219666656 0.004470896679856773 873.5452642975083 0.0011850433663680654 2170.5640785895125
397.92 2114.96 1340.956 1192.7079691418085 2.2395933693519336 0.0024609021398482775 883.8776153380724 0.0014961363403722613 2078.829134887713
397.96 2049.75 1344.001 1099.845635241902 1.4071166604886336 0.0013381226638986817 893.3091175180791 0.0018850369431717244 1994.5650925800767
398.0 1960.27 1347.063 1014.4079765617491 0.8735582195043156 0.000718771312990511 901.8038174874931 0.002370178028415902 1917.088441218088
398.04 1920.69 1350.141 935.8777652250187 0.53585381427712 0.00038139090990492436 909.3289659574043 0.0029740969552048187 1845.7459404845654
398.08 1820.27 1353.235 863.7375013485631 0.32477673029946946 0.00019990631884944077 915.8552615529522 0.0037242855882412673 1779.921463823722
398.12 1778.49 1356.344 797.4835662492321 0.19449059794311438 0.00010350261097358002 921.3570720714882 0.004654201469027578 1719.0398866227436
398.16 1701.28 1359.466 736.6352796431497 0.11507427079949625 5.29342712327933e-05 925.8126303889543 0.005804467441793705 1662.5688417046165
398.2 1643.23 1362.602 680.7402465004909 0.06726891483159966 2.6740892867936092e-05 929.2042025327196 0.007224290950628321 1610.0189689798856
398.24 1597.58 1365.751 629.3770630990211 0.03885060566618822 1.33432283837867e-05 931.5182257616239 0.008973138586592487 1560.9431259481262
398.28 1517.09 1368.912 582.1561898214601 0.022167615582422636 6.576350208922593e-06 932.7454148592179 0.01112270627523231 1514.934901578886
398.32 1453.66 1372.085 538.7195891613628 0.012495933259584088 3.201408686990456e-06 932.8808352470733 0.0137592307706307 1471.626682773875
398.36 1421.98 1375.268 498.7395650487458 0.0069588547469988035 1.5392986157009922e-06 931.9239419536773 0.01698619386946474 1430.6874535903382
398.4 1388.12 1378.462 461.9171161171418 0.0038283989655042835 7.310108626985567e-07 929.878583922954 0.020927476977154535 1391.8204566470495
398.44 1344.17 1381.666 427.9800231657683 0.002080645623905952 3.42876568018572e-07 926.7529736052237 0.025731030335981144 1354.7608087898284
398.48 1309.79 1384.88 396.6808229392885 0.0011170482071616267 1.588396230118279e-07 922.5596222335666 0.031573128337441095 1319.2731355082394
398.52 1249.56 1388.103 367.79477072478926 0.0005924206131746172 7.267435661959744e-08 917.3152416402947 0.03866328984766877 1285.149268148219
398.56 1203.16 1391.335 341.11785856182934 0.00031035922011868393 3.283970815381965e-08 911.0406139027473 0.047249950315674874 1252.2060328069522
398.6 1189.51 1394.575 316.46493048896315 0.00016060808901774502 1.4655740102507656e-08 903.760430516233 0.0576269805286183 1220.2831486084694
398.64 1149.01 1397.823 293.66791846850725 8.209764688843043e-05 6.45953720907425e-09 895.5031031663221 0.07014115512065451 1189.2412448940565
398.68 1124.51 1401.078 272.5742103765612 4.1452146968177376e-05 2.8117404246726422e-09 886.3005485067139 0.08520068219661414 1158.9600010204304
398.72 1084.99 1404.341 253.0451531734526 2.0673266385911315e-05 1.208716289307322e-09 876.1879496363213 0.10328491353291525 1129.336408397782
398.76 1067.89 1407.611 234.95468894428765 1.0183800464608584e-05 5.131498159792733e-10 865.2034972051597 0.12495536256442262 1100.2831516963254
398.8 1027.86 1410.887 218.18811808944292 4.95498742291053e-06 2.1514443356483941e-10 853.3881132611084 0.15086816451492294 1071.7271044702688
398.84 1011.91 1414.17 202.64098194202703 2.381225555974598e-06 8.907950987791875e-11 840.7851610760735 0.18178811929820515 1043.6079335187135
398.88 992.875 1417.458 188.21805605637647 1.1302576219331498e-06 3.642361720733871e-11 827.4401442597346 0.21860446287950552 1015.8768059092846
398.92 976.915 1420.752 174.8324450374551 5.298673094638152e-07 1.4707599650070684e-11 813.4003984850999 0.2623485162617836 988.4951925686988
398.96 939.281 1424.052 162.40476983734044 2.453373270317459e-07 5.864757469672726e-12 798.714779111488 0.3142133627284703 961.4337625569001
399.0 918.56 1427.357 150.86243877877993 1.1219182280154184e-07 2.3094259169145303e-12 783.4333479040068 0.37557570294821163 934.6713624979292
399.04 906.0 1430.667 140.1389940637021 5.06703958202607e-08 8.980490333658294e-13 767.607061916405 0.4480200335005496 908.194076064279
399.08 880.435 1433.982 130.17352611115302 2.2601514557805487e-08 3.4485341982538614e-13 751.2874674312839 0.5333652867342634 881.994358851773
399.12 852.949 1437.301 120.91014869401448 9.956478496510807e-09 1.3076877350200505e-13 734.5264016455528 0.6336940579824704 856.0702444075064
399.16 823.376 1440.624 112.29752847129397 4.331655841404178e-09 4.8967198116670904e-14 717.3757045540456 0.7513845293548885 830.4246175590262
399.2 798.632 1443.951 104.28846312108858 1.8611323544557917e-09 1.8106517218903534e-14 699.886943226479 0.8891451768895391 805.0645515263184
399.24 783.635 1447.282 96.83950285617412 7.897161793363954e-10 6.611346644598694e-15 682.1111504005652 1.0500523190045654 780.0007055765335
399.28 765.384 1450.616 89.91061064087584 3.309259023060685e-10 2.383785917227118e-15 664.0985790313996 1.2375905281675157 755.2467802007739
399.32 754.297 1453.953 83.46485692118313 1.369468595247932e-10 8.487190621161873e-16 645.8984741496089 1.4556958837030098 730.819026954632
399.36 726.957 1457.293 77.4681451305012 5.596683790620987e-11 2.983851543603503e-16 627.5588630967403 1.7088019908568932 706.7358102181544
399.4 674.282 1460.635 71.88896463989005 2.2587219302960622e-11 1.0358676421704938e-16 609.1263649258394 2.001888628883275 683.0172181946353
399.44 638.353 1463.98 66.69816818832574 9.002106295032955e-12 3.5509328436067e-17 590.6460194873926 2.340532818221123 659.6847204939485
399.48 655.924 1467.326 61.86877115675128 3.5429993265904787e-12 1.2019577598929467e-17 572.1611364662956 2.7309620131074026 636.7608696361578
399.52 617.326 1470.674 57.37577034275919 1.377018860033046e-12 4.017371594936347e-18 553.7131643974285 3.1801090306346262 614.2690437708237
399.56 589.477 1474.023 53.19598015430447 5.285024859092173e-13 1.3258623203647716e-18 535.3415794702402 3.6956682197681463 592.2332278443132
399.6 593.876 1477.374 49.30788437325576 2.0030374319354628e-13 4.320720005459979e-19 517.0837937360554 4.28615225387334 570.6778303631847
399.64 565.692 1480.725 45.691501845873915 7.496570861539978e-14 1.3903137127219637e-19 498.9750821567223 4.960948797729058 549.6275328003254
399.68 525.423 1484.077 42.32826464066336 2.7705409078027942e-14 4.41739525122835e-20 481.0485277824037 5.730376154844142 529.1071685779112
399.72 506.82 1487.43 39.20090737640884 1.0110943763882194e-14 1.3858439618201122e-20 463.3349842177039 6.605736843553672 509.14162843766644
399.76 467.968 1490.782 36.29336656700201 3.643686584025398e-15 4.292941198984266e-21 445.8630544285618 7.599367881586076 489.7557888771499
399.8 479.365 1494.135 33.59068895731205 1.296610690226767e-15 1.3130644706970425e-21 428.6590848587614 8.724686379585352 470.9744601956588
399.84 442.847 1497.486 31.07894793729013 4.556114341717958e-16 3.9655706840397017e-22 411.7471737613493 9.996228856085965 452.8223505547254
399.88 436.662 1500.838 28.74516722143365 1.580859666050087e-16 1.1825294409104247e-22 395.1491926052314 11.429682491862382 435.3240423185274
399.92 413.729 1504.188 26.5772510696187 5.4163042357517875e-17 3.481793346352217e-23 378.8848193923158 13.041906342957782 418.50397680489226
399.96 397.213 1507.537 24.563920403683408 1.8324040031988662e-17 1.0122248046744326e-23 362.9715827092573 14.850940332840842 402.38644344578154
400.0 376.615 1510.885 22.694654243953952 6.121323935306018e-18 2.9055754606924156e-24 347.42491534332765 16.875999649023058 386.9955692363047
400.04 379.101 1514.232 20.959635951676432 2.019170623100887e-18 8.235061245103524e-25 332.25821630932916 19.13745198349199 372.3553042444976
400.08 382.09 1517.577 19.34970381807845 6.576606391717496e-19 2.3045139308270094e-25 317.4829201624406 21.656774885776695 358.4893988662958
400.12 361.663 1520.92 17.856305589539456 2.1150935222681483e-19 6.36748684356412e-26 303.1085725105105 24.45649034951212 345.42136844956207
400.16 366.489 1524.261 16.471456561568775 6.71666952447917e-20 1.737126385348825e-26 289.14291068509175 27.56007363679842 333.17444088345894
400.2 340.316 1527.601 15.187700912650168 2.106070563421484e-20 4.6791599333274216e-27 275.5919485820641 30.991833269500216 321.77148276421445
400.24 337.561 1530.939 13.998075983236026 6.520551088975172e-21 1.2444457972338273e-27 262.46006474023824 34.77675909394387 311.2348998174182
400.28 320.976 1534.274 12.896079235550898 1.993361688827685e-21 3.2677908644743054e-28 249.75009278683802 38.94033536830713 301.58650739069606
400.32 313.143 1537.607 11.875637656854732 6.016949498531253e-22 8.472299205452767e-29 237.46341344100944 43.508315944820765 292.84736704268494
400.36 313.813 1540.937 10.931079392997002 1.7933009094822644e-22 2.168781009760531e-29 225.60004733174824 48.50645883669284 285.03758556143805
400.4 325.485 1544.265 10.057107420465204 5.277334922587517e-23 5.4814589488569766e-30 214.15874795021637 53.96021779044259 278.1760731611242
400.44 319.66 1547.59 9.248775084326256 1.533412598813072e-23 1.3678591258361274e-30 203.13709412124302 59.894388944948695 272.28025815051797
400.48 309.087 1550.913 8.501463346520383 4.399309575852543e-24 3.370156345171074e-31 192.5315814417946 66.33271126810169 267.36575605641667
400.52 297.684 1554.233 7.810859604170762 1.246204863349503e-24 8.198246189668057e-32 182.33771219512286 73.29742023907497 263.44599203836856
400.56 282.783 1557.55 7.172937951213543 3.485556455100819e-25 1.9690325025434255e-32 172.5500833089261 80.80875520578746 260.5317764659271
400.6 278.303 1560.864 6.583940768802197 9.625669562106375e-26 4.6692234486210516e-33 163.16247198243155 88.88442200922631 258.63083476046006
400.64 282.909 1564.174 6.040361540783633 2.6246074290417056e-26 1.093188677811077e-33 154.1679186606911 97.53901384122457 257.7472940426993
400.68 286.518 1567.482 5.538928800291485 7.065954038309546e-27 2.526987918118626e-34 145.55880708548065 106.78339489602936 257.8811307818015
400.72 281.797 1570.786 5.076591122197328 1.8782302224351888e-27 5.767235495956745e-35 137.32694119962878 116.6240531887287 259.0275855105548
400.76 273.414 1574.086 4.650503083931221 4.929432845246634e-28 1.2995339139482028e-35 129.46361872544145 127.06243093510146 261.1765527444741
400.8 260.949 1577.384 4.258012124186339 1.2773613995101375e-28 2.8910920580565957e-36 121.95970127907978 138.0942430935147 264.3119564967808
400.84 272.906 1580.677 3.8966462352770503 3.268119677100041e-29 6.350231785280811e-37 114.80568092022772 149.70879702220483 268.4111241777096
400.88 257.699 1583.968 3.5641024305167313 8.255589835954682e-30 1.3771130549545746e-37 107.9917430702393 161.88832864758805 273.4441741483441
400.92 262.079 1587.254 3.258235933053731 2.059031316710704e-30 2.9484991381188293e-38 101.50782576357153 174.60737299023577 279.37343468686106
400.96 273.796 1590.537 2.977050037103613 5.070388238692241e-31 6.232795245506078e-39 95.34367522464657 187.83218925557173 286.1529145173219
401.0 278.101 1593.816 2.7186865966083884 1.2327688631136923e-31 1.3008111034450702e-39 89.48889778761252 201.5202628360217 293.7278472202426
401.04 292.076 1597.091 2.481417100016171 2.9592596407240575e-32 2.6803667846794347e-40 83.93300819853673 215.61990834099618 302.03433363954906
401.08 273.72 1600.363 2.2636342931667808 7.013653089667156e-33 5.452829945497593e-41 78.66547435876024 230.06999899805038 310.9991076499774
401.12 288.537 1603.63 2.063844315258285 1.64120993725566e-33 1.0952078588117675e-41 73.67575858528059 244.79984826230253 320.5394511628414
401.16 284.273 1606.894 1.8806593155552311 3.791765947941353e-34 2.1717867404440192e-42 68.95335547851535 259.72926903664626 330.56328383071684
401.2 310.095 1610.155 1.7127905209214564 8.649188074539338e-35 4.251899656825029e-43 64.48782649992081 274.76883435056965 340.96945137141194
401.24 321.422 1613.411 1.559041726467765 1.9478904485444123e-35 8.218512764061597e-44 60.26883137241325 289.8203604969859 351.64823359586694
401.28 324.836 1616.664 1.4183031835960256 4.331198051828661e-36 1.5683647425659047e-44 56.286156424897044 304.7776293533724 362.48208896186543
401.32 332.086 1619.914 1.2895458615221538 9.508343663464588e-37 2.954906516569148e-45 52.529740008646854 319.5273608436617 373.34664671383075
401.36 360.507 1623.16 1.1718160600168812 2.0608862310486254e-37 5.496452831510863e-46 48.989695118689625 333.95043923773665 384.11195041644316
401.4 365.43 1626.403 1.0642303525883547 4.4101617392379526e-38 1.0093983989908671e-46 45.656329356643226 347.9233883523342 394.64394806156577
401.44 374.691 1629.642 0.9659708407043738 9.317629186633603e-39 1.8301359093938036e-47 42.520162374018554 361.3200809364736 404.8062141511965
401.48 392.289 1632.878 0.8762807008992193 1.9435951689170773e-39 3.276000743136751e-48 39.57194093614123 374.0136569554428 414.46187859248323
401.52 414.472 1636.111 0.7944600077500089 4.002716013751918e-40 5.789537449489138e-49 36.802651746869536 385.8786146103768 423.4757263649964
401.56 422.159 1639.341 0.7198618167616868 8.138632612320993e-41 1.0101416849364714e-49 34.20353217363714 396.7930273338077 431.7164213242065
401.6 417.85 1642.567 0.6518884921647088 1.6337851560343615e-41 1.7400374927933275e-50 31.76607901074137 406.64083035628425 439.05879785919035
401.64 439.126 1645.791 0.5899882655171091 3.238056638054372e-42 2.9591852757143084e-51 29.482055416397905 415.31411244981336 445.3861561317284
401.68 453.238 1649.012 0.5336520118290307 6.336057439512403e-43 4.968465875136489e-52 27.343496156286513 422.7153428037292 450.5924909718447
401.72 463.687 1652.23 0.4824102306895271 1.224047116109588e-43 8.235850330524705e-53 25.342711282860364 428.75946028008417 454.5845817936341
401.76 459.471 1655.446 0.4358302205812543 2.334644404062604e-44 1.3478139609851923e-53 23.472288375735403 433.37575298099716 457.28387157731385
401.8 459.342 1658.658 0.39351343523015403 4.396288195553825e-45 2.1776407200878773e-54 21.725093464323606 436.5094603851474 458.62806728470116
401.84 473.132 1661.868 0.3550930114515198 8.173228130862817e-46 3.473575118469551e-55 20.094270749321712 438.1230382725993 458.5724020333725
401.88 465.592 1665.075 0.32023145852658663 1.5001766584938937e-46 5.470169404006868e-56 18.57324123480303 438.197037981062 457.0905106743916
401.92 473.221 1668.279 0.2886184996858686 2.7185153009840235e-47 8.504678667341941e-57 17.15570037784091 436.73056568055625 454.174884558083
401.96 459.52 1671.48 0.25996905677800547 4.863635824627205e-48 1.3054118294161633e-57 15.83561485737154 433.7413035430104 449.83688745715995
402.0 465.239 1674.678 0.23402136968105877 8.59071900801081e-49 1.978195181533595e-58 14.607218558923712 429.2650919680571 444.10633189666186
402.04 457.793 1677.874 0.2105352424615295 1.4980851579125453e-49 2.9595260504585166e-59 13.465007866622496 423.3550893623305 437.0306324714145
402.08 441.184 1681.066 0.18929040870921662 2.5791781949821985e-50 4.371254644944321e-60 12.403736348615528 416.0805423071251 428.67356906444985
402.12 431.412 1684.255 0.17008500887813538 4.3839279434055995e-51 6.374123144435903e-61 11.418408916942106 407.5252133265167 419.1137072523369
402.16 425.977 1687.44 0.15273417284323282 7.356682998674817e-52 9.176238563268794e-62 10.504275537734099 397.78552508997154 408.44253480054886
402.2 407.211 1690.622 0.13706870124223283 1.218811750763894e-52 1.3041824616323422e-62 9.656824562559908 386.96848818370677 396.7623814475089
402.24 416.2 1693.8 0.12293383951491416 1.9935474096536377e-53 1.8299572672141707e-63 8.871775746832862 375.18948426357986 384.1841938499276
402.28 413.358 1696.975 0.11018813887725336 3.219224414283393e-54 2.534965203027802e-64 8.14507301638974 362.5699774295869 370.8252385848539
402.32 378.604 1700.146 0.09870239877663387 5.1322771523079816e-55 3.466818094734167e-65 7.472877038639399 349.23522426153767 356.8068036989537
402.36 341.687 1703.313 0.08835868567011002 8.077975659807368e-56 4.6807737698731724e-66 6.851557650229017 335.31204756461443 342.25196390051354
402.4 320.692 1706.475 0.07904942324730799 1.2552435795416437e-56 6.239235045488838e-67 6.277686188765624 320.92673107840255 327.2834666904155
402.44 325.617 1709.633 0.07067654948777263 1.9256881405605752e-57 8.2105396582672e-68 5.74802777199456 306.2030828863053 312.02178720778767
402.48 313.131 1712.786 0.06315073619744382 2.9165930855776736e-58 1.0666901655280728e-68 5.259533563834867 291.2607047274355 296.58338902746783
402.52 276.983 1715.934 0.05639066691176866 4.361110971600095e-59 1.3681404674809367e-69 4.8093330628418345 276.2134935348687 281.0792172646223
402.56 269.005 1719.078 0.05032236928517818 6.437975572845399e-60 1.732401225863492e-70 4.394726445068924 261.16839090324277 265.61343971759686
402.6 260.201 1722.216 0.04487859830759084 9.382787776045643e-61 2.165664936227452e-71 4.013176989866476 246.22438631561246 250.28244190378652
402.64 248.402 1725.348 0.03999826689907424 1.35003287785094e-61 2.6727518417586756e-72 3.6623036138987186 231.47177120283183 235.17407308362962
402.68 237.858 1728.475 0.03562592063485502 1.9177243837115936e-62 3.256493438793984e-73 3.3398735356290072 216.991633512329 220.36713296859287
402.72 187.82 1731.597 0.03171125354407232 2.6894095859819727e-63 3.917108396355192e-74 3.0437950896578276 202.85557654792893 205.93108289113084
402.76 194.955 1734.712 0.02820866210764144 3.723541071388945e-64 4.6516218914835185e-75 2.772110707609391 189.12564142712114 191.92596079683818
402.8 178.178 1737.822 0.025076834754123062 5.089596205895419e-65 5.4533865607116605e-76 2.5229900797820304 175.85440952316242 178.40247643769857
402.84 155.075 1740.925 0.022278374317328143 6.86812250693e-66 6.3117655363900425e-77 2.294723509457737 163.08525958710922 165.4022614708843
402.88 151.728 1744.022 0.019779451075953535 9.149973122872801e-67 7.212034062098799e-78 2.0857154696092994 150.8527537103498 152.95824863103505
402.92 138.055 1747.112 0.01754948414466288 1.2034505415384891e-67 8.135545251088755e-79 1.8944783697850203 139.18312670296677 141.09515455689646
402.96 138.138 1750.195 0.015560849127083037 1.5626542189887395e-68 9.060187767886474e-80 1.7196265391148646 128.09485462682483 129.83004201506677
403.0 129.311 1753.272 0.01378861007536184 2.0031954423452818e-69 9.96113963446673e-81 1.5598704297321841 117.59927994833296 119.17293898814052
403.04 112.241 1756.342 0.012210273927899456 2.5351819652570738e-70 1.081189499119935e-81 1.4140110433890876 107.70127288735887 109.12749420467586
403.08 85.012 1759.405 0.010805565717046089 3.1675240598675847e-71 1.1585512274924181e-82 1.2809345826651342 98.39991088277857 99.69165103116075
403.12 87.707 1762.46 0.00955622295239601 3.9071067877037296e-72 1.225600619905525e-83 1.15960732693854 89.6891605434134 90.85832409330433
403.16 78.991 1765.509 0.008445807692797043 4.757894651700593e-73 1.2799785482648724e-84 1.0490707321777766 81.55854889954058 82.61606543941116
403.2 69.7 1768.55 0.007459534921662982 5.720028049891841e-74 1.3197026414667126e-85 0.9484367526176808 73.9938131339636 74.94970942150294
403.24 83.667 1771.583 0.006584115935993569 6.7889860041223605e-75 1.3432871123846647e-86 0.8568833815141862 66.9775201943709 67.84098769182107
403.28 54.641 1774.609 0.0058076155497352 7.954899819480466e-76 1.3498349677766417e-87 0.7736504074021537 60.489649728802576 61.26910775175446
403.32 41.455 1777.628 0.005119321997033398 9.202105273937175e-77 1.3390946247627468e-88 0.698035381607735 54.50813561910753 55.211290322712294
403.36 39.695 1780.638 0.004509628500897158 1.050901477227448e-77 1.3114759523670294e-89 0.6293897921984309 49.00936300296057 49.6432624236599
403.4 36.192 1783.641 0.003969925547798202 1.1848374627308737e-78 1.2680243121590216e-90 0.5671154390581237 43.968619069952595 44.539704434558516
403.44 31.697 1786.636 0.0034925029792253867 1.3187946465867383e-79 1.2103548902120091e-91 0.5106610043702748 39.36049709968778 39.874650607037275
403.48 18.044 1789.623 0.0030704610772619733 1.4491617283688524e-80 1.1405530714883093e-92 0.45951881245700643 35.15925419010254 35.62184346363681
403.52 20.481 1792.602 0.0026976298831003047 1.57209028502365e-81 1.0610494216695134e-93 0.41322177265299265 31.339123917933463 31.755043320469557
403.56 22.51 1795.573 0.002368496045311528 1.6836768087657292e-82 9.744797130100447e-95 0.3713404986912302 27.874585798343443 28.248294793079985
403.6 15.964 1798.536 0.0020781365487758095 1.780165049351288e-83 8.835411881216554e-96 0.33348059792955903 24.740593884938335 25.076152619416668
403.64 13.01 1801.49 0.001822158725667165 1.8581543489682297e-84 7.908558718232782e-97 0.29928012364891504 21.912767193460564 22.213869475835146
403.68 3.23 1804.437 0.0015966459969985996 1.914797998376876e-85 6.988503304803746e-98 0.26840718360636595 19.36754486071158 19.637548690314944
403.72 -6.458 1807.375 0.0013981088371032714 1.947975534763504e-86 6.0965907098238735e-99 0.2405576980173671 17.0823090813092 17.324264888163672
403.76 -3.638 1810.305 0.0012234404942467773 1.9564244565175577e-87 5.250560758625322e-100 0.21545330016942038 15.035478914669305 15.252155655332972
403.8 0.274 1813.226 0.0010698770385292374 1.939819951301585e-88 4.464161255159347e-101 0.19283937293258277 13.206578037818115 13.400487287789227
403.84 -0.806 1816.139 0.0009349613434750105 1.8987956186280816e-89 3.747048838105827e-102 0.17248321452276108 11.576279448895503 11.74969762476174
403.88 0.0 1819.583 0.0008165106403905926 1.8349033438160402e-90 3.1049448360509863e-103 0.15417232698864625 10.126430013084008 10.281418850713045
403.92 0.0 1800.417 0.0007125873148726645 1.7505158662886762e-91 2.5399972343408215e-104 0.13771282103268703 8.840057597566911 8.978483005914471
403.96 0.0 1778.833 0.000621472642872211 1.6486805700556364e-92 2.051290586060429e-105 0.12292793093104595 7.701363373204972 7.82491277677889
404.0 0.0 1771.25 0.0005416431896493172 1.5329370540069588e-93 1.6354432923268797e-106 0.10965663349047561 6.695701675936903 6.805899952617027
404.04 0.0 1813.417 0.00047174961889264724 1.4071136885958775e-94 1.2872352607821871e-107 0.09775236516451476 5.809549626457327 5.907773741240735
404.08 0.0 1798.5 0.00041059768136263977 1.275119393596336e-95 1.0002171084535188e-108 0.08708183164592287 5.03046850791443 5.117960937241715
404.12 0.0 1794.667 0.00035713117277845404 1.1407462490607163e-96 7.672631221029676e-110 0.07752390445591884 4.3470587026833405 4.4249397383120375
404.16 0.0 1802.083 0.00031041666940935606 1.0074964509226642e-97 5.8104243386173346e-111 0.0689685992596509 3.7489097941223397 3.8181888100514
404.2 0.0 1787.333 0.0002696298670655121 8.784438842638332e-99 4.34394825895352e-112 0.06131613085001626 3.2265472504793022 3.288133011196384
404.24 0.0 1791.583 0.0002340433650205575 7.561366613193435e-100 3.206081040713219e-113 0.054476039957816025 2.771376928043637 2.8260870113664738
404.28 0.0 1795.417 0.00020301575092982675 6.425428479723565e-101 2.3360234657910556e-114 0.048366387262410514 2.3756284607675857 2.4241978637809263
404.32 0.0 1805.25 0.0001759818561289301 5.3903774488018e-102 1.680322164995013e-115 0.04291301019248743 2.032298445089316 2.075387437137932
404.36 0.0 1794.583 0.00015244406290102006 4.464278758759357e-103 1.1932195526665656e-116 0.03804883832118801 1.7350941823919974 1.7732954647760863
404.4 0.0 1805.417 0.00013196455646007974 3.65004520863515e-104 8.364893563409648e-118 0.03371326337065613 1.4783786076941767 1.512223835621293
404.44 0.0 1814.083 0.00011415842460000332 2.946183281197519e-105 5.789119783976778e-119 0.029851560049127316 1.2571169120213344 1.2870826304950618
404.48 0.0 1807.0 9.868751727133172e-05 2.347662312295359e-106 3.955273495773769e-120 0.026414354146899348 1.0668252572357453 1.093338298899916
404.52 0.0 1808.333 8.52549868398547e-05 1.8468244741149608e-107 2.6677933177232326e-121 0.023357134515598288 0.9035218855979164 0.9269642751003545
404.56 0.0 1804.25 7.360043751964646e-05 1.4342653887617403e-108 1.7763941464441878e-122 0.020639805747920646 0.7636808415364732 0.7843942477219135
404.6 0.0 1803.917 6.349561951493131e-05 1.0996313205016855e-109 1.1677175152768679e-123 0.018226278561512512 0.6441884493795325 0.6624782235605599
404.64 0.0 1782.167 5.4740609807219336e-05 8.322966661866968e-111 7.577874046691008e-125 0.016084095070618212 0.5423026274723721 0.5584414631527975
404.68 0.0 1801.5 4.716042733977726e-05 6.219027365346902e-112 4.8547617199827234e-126 0.01418408630263585 0.45561506543806424 0.46984631216803985
404.72 0.0 1811.083 4.0602035627508304e-05 4.587539649255692e-113 3.0704301883528383e-127 0.012500059483142199 0.3820162465232965 0.3945569080420662
404.76 0.0 1820.083 3.493169060236094e-05 3.340796624723486e-114 1.917083963722488e-128 0.011008512772294626 0.3196632602163306 0.33070670467922764
404.8 0.0 1816.25 3.0032595835100175e-05 2.401778137270798e-115 1.1816625407988912e-129 0.0096883752879066 0.2669503208349272 0.2766687287186689
404.84 0.0 1829.083 2.5802831191291455e-05 1.7046223486574112e-116 7.19044983212968e-131 0.00852077039562938 0.22248188475891467 0.23102845798573535
404.88 0.0 1834.5 2.2153524518876947e-05 1.1943612743056342e-117 4.319452912137673e-132 0.007488800384665253 0.18504824166821643 0.19255919557740056
404.92 0.0 1833.583 1.900723916067236e-05 8.261431369972796e-119 2.5616002336528257e-133 0.006577350778550456 0.15360344282405158 0.16019980084176272
404.96 0.0 1813.833 1.6296552966661295e-05 5.641398052785262e-120 1.499697712034217e-134 0.005772912654520419 0.12724542139944167 0.13303463060692874
405.0 0.0 1831.083 1.3962807077720132e-05 3.8030309459177142e-121 8.66773665422994e-136 0.005063421462310164 0.10519815550238602 0.1102755397717739


==> figures/data/XPS/fits/26.4-O-XPS-fit.txt <==
BE exp BG TiN N5 N4 satel N2 sum 
393.0 0.0 1232.333 1.7205678586914896 8.608357454735731e-21 1.937440499597328e-15 0.22674255442234764 1.142310975846709e-22 1.9473104131138392
393.04 0.0 1227.333 1.877186329444518 2.693938732481135e-20 5.258979691132481e-15 0.25309190052941793 1.8606848098002545e-22 2.1302782299739413
393.08 0.0 1243.833 2.0470779507114205 8.329371141702732e-20 1.4104538400394779e-14 0.2823115842256735 3.02437928537079e-22 2.3293895349371083
393.12 0.0 1249.833 2.2312803845852525 2.5444606636315207e-19 3.737690263582969e-14 0.3146911179198909 4.905404360311417e-22 2.545971502505181
393.16 0.0 1242.917 2.4309054579780875 7.679630137792357e-19 9.786731230489236e-14 0.3505465491908778 7.939417180154562e-22 2.781452007169063
393.2 0.0 1236.917 2.647143995828879 2.2900658483380812e-18 2.5320069888131963e-13 0.39022260128098624 1.2822651029943206e-21 3.0373665971101187
393.24 0.0 1242.417 2.88127094841313 6.747157805227724e-18 6.472738865112936e-13 0.4340949559009229 2.066533994065857e-21 3.3153659043147004
393.28 0.0 1250.167 3.13465083117335 1.9640891187420204e-17 1.6349722345151334e-12 0.48257268475495374 3.3234026092334216e-21 3.617223515929939
393.32 0.0 1244.583 3.4087434969215478 5.648995059007067e-17 4.080703607598628e-12 0.5361008361724905 5.333338820783928e-21 3.944844333098119
393.36 0.0 1250.833 3.7051102618099563 1.6052889321189154e-16 1.0063880474390462e-11 0.5951631831616988 8.540658438945824e-21 4.300273444981719
393.4 0.0 1253.417 4.025420408205907 4.507229151750061e-16 2.452478008934655e-11 0.660285139090932 1.3647705436062706e-20 4.685705547321364
393.44 0.0 1255.083 4.37145808949279 1.2503826818932726e-15 5.905512714018208e-11 0.732036847037135 2.1762269458001686e-20 5.10349493658898
393.48 0.0 1245.417 4.745129663910367 3.4273282150997273e-15 1.405162833479584e-10 0.8110364486189112 3.4627818567849844e-20 5.556166112669798
393.52 0.0 1247.167 5.148471486871808 9.28219115953708e-15 3.303817935196495e-10 0.8979535378517697 5.498226703609065e-20 6.046425025053968
393.56 0.0 1253.167 5.583658193737236 2.483877076665616e-14 7.675911251153333e-10 0.9935128052106013 8.711578730425963e-20 6.577170999715453
393.6 0.0 1247.667 6.053011507844434 6.567457491348312e-14 1.7622693330474722e-09 1.0984978766601545 1.3773615620316588e-19 7.151509386266923
393.64 0.0 1264.583 6.559009611737749 1.715753569384171e-13 3.998042241963352e-09 1.213755351914981 2.1730818285566764e-19 7.772764967650943
393.68 0.0 1253.917 7.104297122980641 4.4290033061197445e-13 8.963128647081306e-09 1.3401990455988415 3.421223053105132e-19 8.444496177543055
393.72 0.0 1258.0 7.691695719764986 1.1296752938311473e-12 1.985699791380751e-08 1.478814434292358 5.374821549838863e-19 9.17051017391547
393.76 0.0 1246.833 8.324215465797137 2.847088523285762e-12 4.3472435130910176e-08 1.6306633116835556 8.426053735324502e-19 9.954878820955974
393.8 0.0 1260.167 9.00506688863112 7.0900828411065895e-12 9.405148009922167e-08 1.79688865314815 1.3181416412919911e-18 10.801955635837839
393.84 0.0 1254.667 9.737673870838767 1.7446489016368164e-11 2.0108219988654508e-07 1.9787196900895108 2.0576797559626083e-18 11.716393762027925
393.88 0.0 1254.25 10.525687419239059 4.242039157597967e-11 4.2485737360478825e-07 2.1774771932625216 3.2053208574889136e-18 12.703165037401376
393.92 0.0 1256.833 11.373000383797146 1.019189237724277e-10 8.871143849928861e-07 2.3945789630538776 4.982455478934937e-18 13.767580234067328
393.96 0.0 1242.0 12.283763205012509 2.4196483564526513e-10 1.8305794695798096e-06 2.631545523333755 7.728473306085542e-18 14.915310559167697
394.0 0.0 1269.833 13.262400776537559 5.676371678478647e-10 3.733153275499841e-06 2.89000601397685 1.1962516234925527e-17 16.15241052423532
394.04 0.0 1257.833 14.313630518609433 1.3158747122213354e-09 7.523973945308056e-06 3.17170427549573 1.84769418919492e-17 17.485342319394984
394.08 0.0 1268.083 15.442481767757908 3.014307437428295e-09 1.498680752249943e-05 3.4785051174349464 2.8478463321437356e-17 18.921001875014685
394.12 0.0 1266.833 16.654316599178546 6.823294544406293e-09 2.9503104863267926e-05 3.8124007602054433 4.380080570455389e-17 20.466746869312146
394.16 0.0 1279.25 17.954852210356698 1.5262957389113908e-08 5.74023445288703e-05 4.175517437914122 6.722439823431322e-17 22.130427065878308
394.2 0.0 1274.833 19.350185008173796 3.373850575825117e-08 0.00011038285733643931 4.570122147466721 1.0295589353740119e-16 23.92041757223636
394.24 0.0 1270.417 20.84681655684759 7.369878281314174e-08 0.00020979286552378308 4.998629526750856 1.5734580082595317e-16 25.84565595016275
394.28 0.0 1281.5 22.45168156095685 1.5909151099095907e-07 0.0003940978643409201 5.463608842067343 2.3996005464510025e-16 27.915684659980045
394.32 16.389 1281.028 24.172178076746267 3.3938370696603e-07 0.0007317271055824933 5.967791062186094 3.651764761879922e-16 30.14070120542165
394.36 -16.861 1281.028 26.016200165857992 7.154800147567664e-07 0.001342868600861564 6.514075993376366 5.545578792249919e-16 32.53161974331523
394.4 19.555 1281.028 27.99217322928561 1.490637306342332e-06 0.002435931273415357 7.105539446620821 8.403716899530263e-16 35.10015009781715
394.44 1.972 1281.028 30.10909228556807 3.0691635769786015e-06 0.004367688859549343 7.745440404846202 1.2707982211331726e-15 37.858903448437395
394.48 9.721 1281.029 32.37656348662775 6.245215889405068e-06 0.0077410825773422415 8.437228154463828 1.9176203983663193e-15 40.82153896888481
394.52 13.388 1281.029 34.80484919761279 1.2559149874676276e-05 0.013561989764915345 9.184549341823978 2.887551582019595e-15 44.00297308835155
394.56 13.303 1281.03 37.4049170038208 2.4961150155144758e-05 0.023486880085010188 9.991254911280599 4.338885019094269e-15 47.41968375633657
394.6 23.637 1281.03 40.18849304893705 4.903056580304603e-05 0.04020833313584687 10.861406877502846 6.505909643310972e-15 51.09015729014155
394.64 29.219 1281.031 43.168120155017 9.518615563491037e-05 0.06804626949989266 11.79928488048692 9.73463398322746e-15 55.03554649115946
394.68 33.551 1281.032 46.35722122617958 0.00018263838420983034 0.11384102741191002 12.809392467330255 1.4534937256997712e-14 59.28063735930597
394.72 41.299 1281.034 49.77016849578362 0.0003463608064549887 0.18828174802551859 13.896463040321725 2.1656529174918416e-14 63.85525964493734
394.76 65.047 1281.036 53.42235924175501 0.0006492187966363176 0.30785142113783964 15.065465406313717 3.2199337367926857e-14 68.79632528800323
394.8 49.129 1281.038 57.33029866718646 0.001202780938599771 0.4976294108191907 16.32160885757614 4.777356275618242e-14 74.15073971652043
394.84 43.292 1281.041 61.51169072457589 0.0022025346758278892 0.7952633519821315 17.670347709503893 7.073122441318824e-14 79.97950432073782
394.88 47.956 1281.044 65.98553775327157 0.003986645290968283 1.2565033200223406 19.11738521573101 1.0450036519770725e-13 86.36341293431599
394.92 69.285 1281.048 70.7722499012451 0.0071326204058308924 1.9627778864781709 20.668676776188992 1.5406634026458662e-13 93.41083718431824
394.96 76.781 1281.052 75.89376541654977 0.012614078464597252 3.0313762173774244 22.330432348821503 2.2666334503067984e-13 101.26818806121352
395.0 96.526 1281.057 81.3736830209361 0.022051352594002534 4.628870102379256 24.109117970711043 3.3276576267375416e-13 110.13372244662072
395.04 102.104 1281.063 87.23740772015188 0.038106297432066824 6.9884461700043525 26.011456289533157 4.875060895059258e-13 120.27541647712194
395.08 100.597 1281.07 93.51231156396763 0.06509516295750657 10.431796168977813 28.044426001602343 7.126983803809678e-13 132.053628897506
395.12 129.589 1281.078 100.22791104480518 0.1099258497061318 15.396099418396188 30.215260088149744 1.0397192245544519e-12 145.9491964010583
395.16 146.246 1281.087 107.41606301899279 0.18350961032929045 22.46638674222036 32.53144273710895 1.5136003249109225e-12 162.59740210865291
395.2 164.57 1281.097 115.11118125060732 0.302854719702506 32.41315435318769 35.0007048336843 2.1988289687808034e-12 182.827895157184
395.24 197.809 1281.108 123.35047591494707 0.49412292036317823 46.234451839937044 37.63101789915219 3.1875503606352197e-12 207.71006857440267
395.28 229.211 1281.122 132.17421865823735 0.7970198488284091 65.20075606683297 40.430586353979145 4.611139898373982e-12 238.60258092788246
395.32 264.945 1281.138 141.62603609258818 1.2709978200739684 90.89972841301436 43.4078379786054 6.656492636319729e-12 277.2046003042886
395.36 328.762 1281.155 151.75323490801998 2.0038702519281366 125.27642377906531 46.57141244273287 9.58890036374815e-12 325.6049413817559
395.4 398.657 1281.176 162.60716210649284 3.123564561531971 170.66269966419193 49.930147772509486 1.3784106874233717e-11 386.32357410474
395.44 458.549 1281.201 174.24360419942548 4.813861850191648 229.78754098374515 53.493064623972785 1.9773120819231318e-11 462.3380716573548
395.48 561.687 1281.23 186.72322955399693 7.335067076367819 305.7579291150798 57.269348231045164 2.8304719919972876e-11 557.0855739765179
395.52 685.154 1281.263 200.11207841286645 11.050593722025019 401.99800873367946 61.26832789742312 4.043243082242011e-11 674.4290087660345
395.56 829.53 1281.303 214.48210542770337 16.460393013432885 522.1330525653376 65.49945390357568 5.7635291004230916e-11 818.5750049101073
395.6 984.649 1281.351 229.91177981410712 24.241959708944073 669.8046769458624 69.97227170324653 8.198512810870773e-11 993.9306881722421
395.64 1179.26 1281.407 246.4867484170225 35.29924453973861 848.4057012358111 74.69639328855615 1.1637774236355122e-10 1204.8880874812448
395.68 1438.94 1281.474 264.30056701696736 50.819130483660174 1060.7279351472546 79.68146560867314 1.648516686352314e-10 1455.52909825672
395.72 1730.2 1281.554 283.45550503556206 72.3341167997175 1308.525076229686 84.9371359346366 2.330266837292884e-10 1749.2518339998353
395.76 2073.93 1281.65 304.0634283115398 101.78843774239503 1592.006730694455 90.47301407251034 3.2870565118941965e-10 2088.331610821229
395.8 2463.23 1281.765 326.246763672142 141.6029767947193 1909.2987033379936 96.2986313382054 4.626986380074412e-10 2473.4470751435224
395.84 2870.93 1281.901 350.1395474277325 194.7320117739927 2255.92827773954 102.42339622067863 6.499487852275722e-10 2903.2232331625937
395.88 3373.35 1282.064 375.88855740767434 264.7020885039372 2624.418277406656 108.85654667614494 9.110668641491719e-10 3373.8654699953236
395.92 3912.41 1282.257 403.6545243737692 355.6203049963315 3004.094430119391 115.60709901351481 1.2744180274337962e-09 3878.9763585042806
395.96 4429.76 1282.486 433.61341312354216 472.1362521463127 3381.218075069148 122.68379335228803 1.7789528816426613e-09 4409.651533693071
396.0 4961.41 1282.755 465.9577556872725 619.3392271060329 3739.53993307574 130.09503565709136 2.47803946303216e-09 4954.931951528615
396.04 5516.51 1283.069 500.89800789213047 802.5707562908833 4061.321631154538 137.84883637908266 3.4446379334292694e-09 5502.639231720079
396.08 6069.49 1283.432 538.6638851104176 1027.1328459410508 4328.78837891383 145.95274576371233 4.778272238465409e-09 6040.537855733789
396.12 6578.57 1283.851 579.5056117903072 1297.875918201215 4525.870159542008 154.4137859161037 6.614400879546008e-09 6557.665475456249
396.16 7039.17 1284.329 623.6949905560718 1618.6585419337632 4639.986780455336 163.23837975041644 9.136983041886023e-09 7045.578692704724
396.2 7492.13 1284.87 671.5261579576953 1991.6853746795846 4663.57060714661 172.4322769881802 1.2595290355168145e-08 7499.214416784666
396.24 7882.52 1285.48 723.3158425190032 2416.751456766027 4595.031936741959 182.00047741176354 1.7326346191463973e-08 7917.0997134560785
396.28 8255.67 1286.16 779.402873244528 2890.4504295799784 4438.966326414921 191.94715162371227 2.3784806201282847e-08 8300.766780886925
396.32 8636.75 1286.916 840.1465994637276 3405.439655228966 4205.5595141099 202.275559610857 3.258265454064863e-08 8653.421328446035
396.36 8988.58 1287.749 905.923771998154 3949.8915549338853 3909.3160850020704 212.98796746196194 4.4541816552153525e-08 8978.119379440614
396.4 9305.26 1288.664 977.1232979565904 4507.288346378431 3567.3686467172647 224.08556264178242 6.076372693619509e-08 9275.86585375483
396.44 9561.92 1289.663 1054.1381156979305 5056.723026060534 3197.678444183575 235.56836827971526 8.272110133806256e-08 9544.107954304474
396.48 9741.0 1290.748 1137.3532455115903 5573.837328188938 2817.4108315701337 247.4351569890809 1.1237871269967001e-07 9776.03656237212
396.52 9966.91 1291.921 1227.128865934043 6032.4458174315305 2441.68295394153 259.6833647930291 1.5235196455325105e-07 9960.941002252484
396.56 10137.8 1293.184 1323.7770691146109 6406.764981085859 2082.7728114796364 272.3090057932497 2.0611459799517148e-07 10085.623867679471
396.6 10150.1 1294.539 1427.5308059562146 6674.008281425712 1749.7815685690591 285.3065882786529 2.7827011263712357e-07 10136.627244507908
396.64 10085.9 1295.986 1538.503518362925 6816.96551975462 1448.6739561911118 298.6690330323528 3.749056052295339e-07 10102.812027715914
396.68 9993.4 1297.523 1656.6381888124101 6826.11170082243 1182.5894140364421 312.3875946542738 5.040519572981743e-07 9977.726898829607
396.72 9756.6 1299.151 1781.6451830133915 6700.829910213066 952.3133095612911 326.4517867738579 6.76280912643236e-07 9761.240190237886
396.76 9457.21 1300.866 1912.9295323860542 6449.491842939133 756.812837596919 340.849312081703 9.054779192495609e-07 9460.083525909287
396.8 9043.08 1302.667 2049.5104312147164 6088.378732689243 593.7659908986091 355.5659981576504 1.2098400887814595e-06 9087.22115417006
396.84 8619.87 1304.549 2189.9388877505858 5639.670069344222 460.0368643022576 370.58574011598733 1.6131617658338338e-06 8660.231563126214
396.88 8193.99 1306.509 2332.223660425768 5128.900729965845 352.07217051658904 385.8904511249137 2.1464866278648172e-06 8199.087014179602
396.92 7728.71 1308.543 2473.7804280287664 4582.3432151102925 266.2103922951462 401.4600218830337 2.8502257210482744e-06 7723.7940601674645
396.96 7260.77 1310.646 2611.4235567755622 4024.711735271426 198.90631563993412 417.27229015290675 3.7768663060326334e-06 7252.313901616695
397.0 6795.02 1312.814 2741.422034682772 3477.4484645968673 146.88049188168188 433.3030214548389 4.994427963162138e-06 6799.054017610589
397.04 6384.54 1315.043 2859.6387274247213 2957.6935167818274 107.20649168111134 449.5259020140202 6.590861440896497e-06 6374.064644492542
397.08 6015.67 1317.329 2961.7627501357383 2477.904441969652 77.34967006483875 465.9125450291203 8.679633846064652e-06 5982.929415878983
397.12 5658.08 1319.668 3043.627565735976 2046.0024751201158 55.17043802219786 482.4325112871305 1.140680290936402e-05 5627.233001572223
397.16 5345.77 1322.059 3101.5845568986438 1665.8844851398123 38.90341669546694 499.0533450879797 1.4959955524111558e-05 5305.425818781858
397.2 5035.5 1324.496 3132.879276336244 1338.1410433500535 27.121829760942376 515.7406263620686 1.957947429171919e-05 5013.882795388783
397.24 4750.94 1326.979 3135.964060820304 1060.846779690165 18.69440332232951 532.4580397614614 2.5572703653122255e-05 4747.963309166963
397.28 4514.66 1329.504 3110.6840358165077 830.3250445661819 12.740099972754788 549.1674613821813 3.333171815550582e-05 4502.916675069344
397.32 4283.51 1332.068 3058.2961303271136 641.8248075397184 8.584330342194404 565.8290636308408 4.335555397034269e-05 4274.5343751954215
397.36 3998.41 1334.67 2981.3168606343925 490.0781210068462 5.718910340378199 582.4014385807668 5.6277956161765626e-05 4059.5153868403395
397.4 3841.11 1337.308 2883.232250198462 369.72925609951665 3.7669691498004356 598.8417399762112 7.290192447464988e-05 3855.5702883259146
397.44 3629.35 1339.979 2768.1295369244203 275.6418645800886 2.4532371650094107 615.1058438344998 9.42426165917872e-05 3661.330576746635
397.48 3409.74 1342.681 2640.3178830162165 203.0994128867287 1.5796141762738103 631.1485273698154 0.00012158049799118362 3476.1455590295327
397.52 3272.09 1345.414 2503.9948846102416 147.9182071511285 1.0055894067471063 646.9236657207503 0.00015652702099490102 3299.8425034158886
397.56 3108.83 1348.174 2362.994310332078 106.49305865881544 0.6329097775066467 662.3844457078696 0.00020110558291904981 3132.504925581852
397.6 2935.79 1350.962 2220.627067726999 75.79426496142844 0.3938283317086961 677.4835955828179 0.0002578510664181848 2974.299014454021
397.64 2806.48 1353.774 2079.608673189129 53.332050669039496 0.24227478978216815 692.1736294610242 0.0003299319177185345 2825.3569580408926
397.68 2676.06 1356.611 1942.0554433349191 37.10160161206004 0.14734565678174 706.4071048587706 0.0004212994856511052 2685.7119167620167
397.72 2573.28 1359.47 1809.5278796200882 25.51878932341059 0.08859022049079673 720.1368914893187 0.0005368702431817889 2555.272687523551
397.76 2449.9 1362.351 1683.1011425673566 17.35389749572724 0.05265564071410184 733.3164492174288 0.0006827475622747947 2433.824827668789
397.8 2319.16 1365.252 1563.4466282691953 11.66827667144138 0.030938979149586054 745.900112831123 0.0008664909330653211 2321.0468232418425
397.84 2253.33 1368.173 1450.913503091662 7.756924991818629 0.017970505907937123 757.8433810716814 0.0010974419320089663 2216.5328771030017
397.88 2172.22 1371.112 1345.603431781898 5.098517339504048 0.010318087680512693 769.1032071735413 0.001387117875339394 2119.8168615004993
397.92 2091.76 1374.07 1247.435131470878 3.313340960079271 0.005856176371957295 779.6382880084841 0.0017496859699415264 2030.3943663017835
397.96 2005.79 1377.044 1156.1977249582224 2.1288808661125445 0.003285463678996418 789.4093488122127 0.002202532921467987 1947.7414426331482
398.0 1923.88 1380.035 1071.5933036807623 1.3523638916581349 0.0018219585812309937 798.3794203972357 0.0027669474082744326 1871.3296768756456
398.04 1835.21 1383.041 993.2698722121415 0.8493484109442683 0.0009986919013117636 806.5141057302603 0.0034689356096845674 1800.637793980857
398.08 1774.11 1386.061 920.8461524033422 0.527376501953397 0.0005410879146783041 813.7818327775689 0.004340193118909253 1735.160242963898
398.12 1718.4 1389.096 853.9297536036589 0.3237354528109887 0.0002897608416859352 820.1540905990646 0.005419260105154957 1674.4132886764814
398.16 1673.44 1392.144 792.1300930097599 0.1964653705314242 0.00015336970825542603 825.6056458027613 0.006752890545819049 1617.9391104433068
398.2 1578.3 1395.204 735.0672606412003 0.1178689666728805 8.02343273384522e-05 830.1147366555792 0.008397670756143836 1565.3083441685358
398.24 1532.47 1398.277 682.3778171853324 0.06990721231506167 4.148532250546641e-05 833.6632423807163 0.010421927325137668 1516.1214301910115
398.28 1483.72 1401.362 633.7183175461595 0.04098687575366324 2.1199980908683162e-05 836.2368254542789 0.012907969943654549 1470.0090590461166
398.32 1441.46 1404.457 588.7671812706719 0.023755231259450525 1.0707215377270024e-05 837.8250450393743 0.015954720498109684 1426.631946969019
398.36 1411.1 1407.563 547.225387282969 0.013609954789700963 5.344550815632676e-06 838.4214400581625 0.019680786207952227 1385.68012342668
398.4 1333.57 1410.679 508.8163538991258 0.007707766212749762 2.636533079825621e-06 838.0235807955856 0.024228041504368754 1346.8718731389615
398.44 1304.86 1413.805 473.28527302548815 0.0043148570022330775 1.2853947473314003e-06 836.6330883438974 0.029765790765993727 1309.9524433025485
398.48 1250.31 1416.94 440.39809599976564 0.0023876026612353937 6.193201872146817e-07 834.2556216270311 0.03649559191485453 1274.6926014406931
398.52 1197.92 1420.083 409.9403139304652 0.0013058924162324059 2.948924818157039e-07 830.9008321790071 0.04465682918472134 1240.8871091259657
398.56 1161.68 1423.235 381.71563419008277 0.0007059835136363637 1.3876387827696407e-07 826.5822872821644 0.054533132035038734 1208.3531607265597
398.6 1134.19 1426.394 355.54462397847766 0.00037723835982043366 6.452798751112794e-08 821.3173624902219 0.066459746103792 1176.9288235176912
398.64 1105.27 1429.56 331.2633691828229 0.00019923415227554204 2.965334211688899e-08 815.1271049591361 0.08083197115130883 1146.471505376916
398.68 1084.35 1432.734 308.72218019276244 0.00010399946496756978 1.3466292897371414e-08 808.036069378046 0.0981147899902415 1116.85646837373
398.72 1037.75 1435.915 287.78436436695335 5.3655067628932586e-05 6.0431942516260235e-09 800.0721286259842 0.1188538212370682 1087.9754004752854
398.76 993.399 1439.101 268.32507632147525 2.7358725686408722e-05 2.679936545195847e-09 791.26626157108 0.14368773713052985 1059.7350529910914
398.8 968.956 1442.294 250.2302512310022 1.378731901444356e-05 1.1744038030774353e-09 781.6523206737385 0.17336229536983225 1032.0559479886037
398.84 972.425 1445.492 233.39562222120728 6.866828446286862e-06 5.08558642615422e-10 771.2667822495582 0.2087461406137635 1004.8711574787163
398.88 944.804 1448.696 217.72582017843806 3.3800160381612643e-06 2.1761613683131025e-10 760.148482388925 0.2508485365855401 978.1251544841822
398.92 913.512 1451.905 203.1335525346462 1.6442259278602689e-06 9.201604712131787e-11 748.3383416192132 0.3008391932212241 951.7727349913987
398.96 902.631 1455.119 189.53885651613822 7.904575738968026e-07 3.8446300282792867e-11 735.879081430097 0.3600703545150868 925.7780090912463
399.0 902.579 1458.338 176.86842177221612 3.755470405506715e-07 1.5873045198888185e-11 722.8149357670624 0.43010131111297367 900.1134592259543
399.04 863.856 1461.561 165.05497706940713 1.7632479171865938e-07 6.475555163945034e-12 709.1913605339687 0.5127254966999287 874.759063276407
399.08 828.378 1464.789 154.03673573917519 8.181263923254034e-08 2.610365210637522e-12 695.054744036117 0.6100003181783779 849.7014801752857
399.12 832.147 1468.02 143.7568947235417 3.7512872468413646e-08 1.0397516523191328e-12 680.452121146841 0.7242798558306561 824.9332957637273
399.16 781.661 1471.256 134.1631823152047 1.699762360552086e-08 4.0922176732824945e-13 665.4308937970216 0.8582505503590808 800.4523266795834
399.2 771.172 1474.495 125.20744999647674 7.610957640784273e-09 1.5914220866762798e-13 650.0385601735807 1.0149699681069237 776.2609801457754
399.24 783.596 1477.737 116.84530411754264 3.36766597529051e-09 6.115140934840171e-14 634.3224547775596 1.1979087030388742 752.3656676015088
399.28 738.268 1480.982 109.03577349845257 1.4724917548921991e-09 2.3217688543888946e-14 618.3295012392516 1.4109954333461538 728.7762701725228
399.32 723.02 1484.23 101.74100937807297 6.362189358902979e-10 8.710036856297612e-15 602.1059795225582 1.6586651009739888 705.5056540022414
399.36 715.102 1487.481 94.92601445995211 2.716351750165474e-10 3.22854375785915e-15 585.6973088817579 1.9459101230364386 682.5692334650181
399.4 682.933 1490.734 88.55839811222546 1.1460065488775281e-10 1.1824323211437477e-15 569.1478476620698 2.278334474180248 659.9845802485901
399.44 663.261 1493.989 82.6081550658652 4.777558089258482e-11 4.2788413284154927e-16 552.5007107700125 2.6622103976168527 637.7710762335423
399.48 624.254 1497.246 77.0474652199994 1.9680624496863372e-11 1.5298673259609348e-16 535.7976053821143 3.104537409037494 615.9496080111708
399.52 590.746 1500.504 71.85051240488838 8.010915590979168e-12 5.4045128840146926e-17 519.0786852148323 3.6131031513199146 594.5423007710486
399.56 580.069 1503.764 66.99332017367966 3.222050147296412e-12 1.8863927581746024e-17 502.3824234495743 4.196545538260789 573.572289161518
399.6 563.975 1507.025 62.45360289353214 1.280518582617962e-12 6.50546149473633e-18 485.7455041950235 4.864415492201194 553.0635225807581
399.64 561.881 1510.286 58.21063058655754 5.028513558682214e-13 2.2166250966942048e-18 469.20273217632894 5.627239433235389 533.0406021961224
399.68 524.785 1513.548 54.24510613324828 1.9511484871301876e-13 7.462293267419217e-19 452.78696017032945 6.496580516762518 513.5286468203404
399.72 510.107 1516.81 50.53905359649474 7.480573250171686e-14 2.482082209728519e-19 436.52903355656076 7.485097441944192 494.5531845949998
399.76 487.678 1520.072 47.07571655452122 2.833807234516167e-14 8.156835544456412e-20 420.4577512255656 8.606599467019336 476.1400672471062
399.8 472.748 1523.335 43.8394654479474 1.0607027466992544e-14 2.648420370200192e-20 404.59984198064103 9.876096069575183 458.3154034981636
399.84 454.403 1526.597 40.81571305051863 3.9228548056668014e-15 8.495908626081182e-21 388.97995548407016 11.309839482638136 441.10550801722695
399.88 414.809 1529.858 37.99083726614558 1.433485160300849e-15 2.6927034908679525e-21 373.62066673299825 12.92535812330097 424.5368621224448
399.92 415.965 1533.118 35.352110538436804 5.175638723505351e-16 8.431816800153499e-22 358.54249300503966 14.741478712401191 408.6360822558777
399.96 407.706 1536.377 32.88763523302034 1.846341065852515e-16 2.6085905199170833e-22 343.7639221835588 16.77833466576617 393.4298920823453
400.0 382.282 1539.635 30.586284419497655 6.507806700924816e-17 7.973353618776055e-23 329.3014513603222 19.057358124185633 378.94509390400543
400.04 392.941 1542.892 28.437647539110586 2.2663641450036e-17 2.407824311014289e-23 315.1696346143766 21.601252786573568 365.20853494006076
400.08 373.103 1546.147 26.431980497018174 7.798206477285596e-18 7.183821927946597e-24 301.381138879276 24.43394452575078 352.247063902045
400.12 344.432 1549.401 24.56015976542023 2.6511084520677454e-18 2.117540372410654e-24 287.94680683610505 27.580506606851788 340.08747320837705
400.16 334.848 1552.652 22.813640125937006 8.904833059149265e-19 6.166683284051204e-25 274.87572580380095 31.06705620428347 328.7564221340214
400.2 328.181 1555.902 21.184415717277048 2.9552039329332613e-19 1.7742461101692154e-25 262.1753016395872 34.920618835561534 318.28033619242575
400.24 322.184 1559.149 19.66498408798903 9.689702449954813e-20 5.043323913379879e-26 249.8513367109833 39.16895731142637 308.6852781103987
400.28 339.189 1562.394 18.24831298419924 3.139010158480303e-20 1.416312844962237e-26 237.90811105383543 43.840361855825435 299.99678589386014
400.32 316.613 1565.637 16.927809629097627 1.0046905988053145e-20 3.9295194605606486e-27 226.3484658868225 48.963398192592 292.23967370851216
400.36 294.79 1568.877 15.6972922751574 3.177074437019746e-21 1.0771005201298593e-27 215.1738887129422 54.56661064443133 285.4377916325309
400.4 318.885 1572.115 14.550963831531247 9.926040144953352e-22 2.916810589047992e-28 204.38459929802949 60.67817766396971 279.61374079353044
400.44 288.65 1575.35 13.483387388467682 3.0639131620859113e-22 7.80358408279733e-29 193.97963587800518 67.3255177345952 274.7885410010681
400.48 310.168 1578.582 12.489463477894352 9.343872794530764e-23 2.0625886369340365e-29 183.95694100723222 74.53484426155892 270.9812487466855
400.52 283.439 1581.811 11.5644089247971 2.815306759713764e-23 5.3859523442599364e-30 174.31344651973788 82.33066894158524 268.20852438612025
400.56 277.545 1585.038 10.70373715799184 8.380524809803983e-24 1.3894488399097568e-30 165.04515713373257 90.73525417036218 266.4841484620866
400.6 280.322 1588.261 9.903239861372324 2.464687077521845e-24 3.5412093553896343e-31 156.14723228605382 99.76801633916111 265.8184884865873
400.64 269.686 1591.481 9.158969857899269 7.161366062551198e-25 8.916378221090026e-32 147.6140658366657 109.44488339754366 266.2179190921087
400.68 272.469 1594.698 8.46722512870855 2.0557578156168461e-25 2.2179516576242155e-32 139.43936333490004 119.77761182468917 267.68420028829775
400.72 293.505 1597.912 7.824533878762198 5.830268205738031e-26 5.450562051414215e-33 131.61621658737795 130.77307015687617 270.2138206230163
400.76 282.545 1601.122 7.22764056857942 1.633594193354898e-26 1.3232900580218556e-33 124.13717531247235 142.43249845107874 273.79731433213055
400.8 269.838 1604.329 6.673492838935232 4.522072132953874e-27 3.1738932578727023e-34 116.9943157086195 154.75075549700483 278.41856404455956
400.84 274.634 1607.533 6.1592292619989095 1.2367077369030467e-27 7.520592737054711e-35 110.1793058026986 167.715568179633 284.0541032443305
400.88 276.6 1610.733 5.682167858288929 3.3414242714773528e-28 1.7604890067503948e-35 103.6834674801134 181.30680007769342 290.67243541609577
400.92 289.487 1613.93 5.2397953242085045 8.919280469543238e-29 4.071318560786228e-36 97.49783513141638 195.4957590706899 298.2333895263148
400.96 283.46 1617.123 4.829756919698129 2.3521250305414386e-29 9.301573565468311e-37 91.61321087935148 210.24456630804704 306.68753410709667
401.0 306.27 1620.313 4.449846969911518 6.1280476848587955e-30 2.0994058889115284e-37 86.02021637718319 225.50561122500574 315.97567457210044
401.04 280.001 1623.499 4.097999938734219 1.5772982211588644e-30 4.6811670273672053e-38 80.70934119293146 241.2211192065424 326.0284603382081
401.08 300.736 1626.681 3.772282035485241 4.010830060199105e-31 1.0311663192072745e-38 75.6709878150039 257.3228598130987 336.7661296635879
401.12 299.223 1629.86 3.470883319352369 1.0075864843716428e-31 2.2439816041536658e-39 70.89551333346942 273.73202398136044 348.0984206341822
401.16 314.131 1633.036 3.192110268994649 2.50067304026593e-32 4.824196744096006e-40 66.37326786729344 290.3592980864702 359.92467622275825
401.2 303.459 1636.208 2.9343787873437712 6.131361276691263e-33 1.024578055239738e-40 62.09462982150938 307.1051609897656 372.1341695986187
401.24 321.457 1639.376 2.6962076140108064 1.4851873896067519e-33 2.149703680740295e-41 58.0500380702357 323.86042701009995 384.60667269434646
401.28 352.542 1642.541 2.4762121198409437 3.554094018451395e-34 4.455791616294877e-42 54.23002117120624 340.5070530060407 397.21328629708785
401.32 373.297 1645.703 2.2730984600856217 8.402313279175641e-35 9.12395412319078e-43 50.62522372526369 356.9192213649905 409.8175435503398
401.36 376.305 1648.862 2.0856580644377343 1.962411754051594e-35 1.8456634283166696e-43 47.22643000091588 372.96470267478304 422.2767907401367
401.4 381.733 1652.017 1.9127624437532256 4.5279512697106664e-36 3.688352107170108e-44 44.02458494856401 388.5064923348495 434.44383972716673
401.44 410.248 1655.169 1.753358294744224 1.03212607307552e-36 7.281518734221902e-45 41.010812732675525 403.40470459864866 446.1688756260684
401.48 426.931 1658.319 1.6064628852462184 2.3242467286193472e-37 1.4201054360481377e-45 38.176432912370984 417.5186959235245 457.3015917211417
401.52 448.952 1661.465 1.471159703856975 5.170699279159774e-38 2.7360720955915516e-46 35.51297440189881 430.7093775671926 467.6935116729484
401.56 472.808 1664.609 1.346594358847468 1.1364047091808822e-38 5.207654143055415e-47 33.012187342732894 442.8416657572799 477.20044745886025
401.6 492.416 1667.751 1.231970712243982 2.467360455812225e-39 9.791826637707896e-48 30.666053018266112 453.78700720667894 485.685030937189
401.64 495.527 1670.89 1.1265472358903588 5.2923330265344485e-40 1.818828005822951e-48 28.466791940466425 463.4259090231842 493.019248199541
401.68 497.89 1674.027 1.029633577142262 1.1214396225681133e-40 3.337530532345903e-49 26.406870235786545 471.6503959125973 499.0868997255261
401.72 489.506 1677.161 0.940587322612398 2.347566969376145e-41 6.05011926255858e-50 24.479004454839213 478.3663146564273 503.7859064338789
401.76 530.04 1680.293 0.8588109490874958 4.854814714446724e-42 1.083445540784687e-50 22.676164927013428 483.495406649738 507.03038252583895
401.8 524.327 1683.423 0.7837489513915507 9.918343264791227e-43 1.916699813864571e-51 20.991577777619778 486.9770740765485 508.75240080555983
401.84 517.366 1686.551 0.714885137567783 2.001781461879065e-43 3.349688263223328e-52 19.418725721118513 488.7697740738994 508.9033849325857
401.88 514.406 1689.677 0.651740082301302 3.991209345205513e-44 5.783055816613947e-53 17.951347739599292 488.85198768753753 507.45507550943813
401.92 518.617 1692.8 0.593868730022235 7.861437180629819e-45 9.863079062880775e-54 16.583437751289576 487.2227259577794 504.4000324390912
401.96 519.663 1695.92 0.5408581395981124 1.5297070893795067e-45 1.661763556479212e-54 15.30924236904455 483.90155324610504 499.7516537547477
402.0 508.294 1699.039 0.49232536296926155 2.9405110139163193e-46 2.765839598862454e-55 14.123257844045915 478.92812688206584 493.543710089081
402.04 504.513 1702.154 0.44791545049119735 5.583993004416191e-47 4.547631466195739e-56 13.020226285036694 472.36127123518054 485.8294129707084
402.08 497.066 1705.267 0.40729957612960743 1.047547640496365e-47 7.386582071113242e-57 11.995131238452851 464.2776222502584 476.6800530648409
402.12 508.539 1708.378 0.3701732760142608 1.941372684670578e-48 1.185226283399355e-57 11.04319270994177 454.769894275358 466.18326026131405
402.16 481.181 1711.486 0.33625479419374676 3.554263537443537e-49 1.8787024448441272e-58 10.159861702857562 443.9448337893753 454.44095028642664
402.2 478.327 1714.59 0.3052835297470117 6.428287556059075e-50 2.9418004941101205e-59 9.340814344453971 431.9209337800943 441.56703165429525
402.24 444.641 1717.692 0.27701857970610266 1.1485378567748824e-50 4.5505767111277133e-60 8.581945665785703 418.8259877028146 427.6849519483064
402.28 420.959 1720.791 0.25123737252394496 2.0272116143018566e-51 6.953719970925569e-61 7.879363096674231 404.79456312890795 412.9251635981061
402.32 418.281 1723.886 0.22773438708372337 3.534728201361707e-52 1.0496995847115881e-61 7.229379732529378 389.9654726136265 397.4225867332396
402.36 391.106 1726.977 0.20631995249847682 6.088573583373149e-53 1.5653428293510215e-62 6.628507425485349 374.47931344826907 381.31414082625287
402.4 387.352 1730.065 0.18681912418392266 1.036041439856136e-53 2.305951022252623e-63 6.073449748005822 358.47613945161163 364.73640832380136
402.44 367.852 1733.148 0.16907063191343466 1.7415669626799078e-54 3.355725425811089e-64 5.561094873064388 342.09331754429144 347.82348304926927
402.48 341.522 1736.228 0.1529258957770639 2.8920391774639433e-55 4.824119492276525e-65 5.088508411079681 325.4636103064648 330.7050446133215
402.52 333.781 1739.302 0.13824810616863417 4.744261080817555e-56 6.850851759825514e-66 4.652926240016314 308.7135137823524 313.50468812853734
402.56 308.877 1742.373 0.1249113641188406 7.688345383843073e-57 9.61093287742425e-67 4.25174736151408 291.9618681244477 296.3385268500806
402.6 280.062 1745.438 0.1127998784761778 1.2308257571134792e-57 1.3319274532382229e-67 3.882526812511864 275.3187478047219 279.31407449571
402.64 280.334 1748.499 0.10180721661256957 1.9465212750828513e-58 1.8234306431968702e-68 3.5429686586064317 258.88462846713 262.52940434234904
402.68 257.529 1751.554 0.09183560549877572 3.0410259897852474e-59 2.465989289648181e-69 3.23091909237475 242.74981932583242 246.07257402370595
402.72 233.813 1754.604 0.08279528015457387 4.6933076843683255e-60 3.294473324331116e-70 2.9443596570362085 226.9941434631614 230.02129840035218
402.76 225.018 1757.649 0.07460387663132907 7.155423915497052e-61 4.347837433886454e-71 2.681400613148288 211.68684347463665 214.44284796441627
402.8 201.895 1760.688 0.06718586683120734 1.0776771978676349e-61 5.668298584185415e-72 2.440274463548293 196.8866865787461 199.3941469091256
402.84 180.946 1763.721 0.06047203260703638 1.6033877085843568e-62 7.300017380556443e-73 2.2193296494282357 182.64224141739388 184.92204309942915
402.88 176.17 1766.747 0.054398976720161786 2.356592499600358e-63 9.287235584855257e-74 2.017024428263036 168.99229813567044 171.06372154065363
402.92 164.815 1769.768 0.048908668362106604 3.421575125086176e-64 1.1671859994528421e-74 1.8319209423389027 155.9664037416322 157.8472333523332
402.96 146.635 1772.782 0.04394802106755663 4.907529142401943e-65 1.449053326021072e-75 1.6626794847751585 143.5854859888695 145.2921134947122
403.0 139.293 1775.79 0.03946850096349109 6.953356424804311e-66 1.7771292536980858e-76 1.508052968261804 131.8625408926403 133.4100623618656
403.04 128.126 1778.791 0.035425763410990144 9.73241185863489e-67 2.152998250808445e-77 1.3668816001957 120.80336128973403 122.20566865334072
403.08 132.548 1781.785 0.03177931620290638 1.345675804171594e-67 2.576665370051247e-78 1.2380877664945709 110.40728641447822 111.6771534971757
403.12 109.394 1784.773 0.028492207582856137 1.8380358838874152e-68 3.046223204164218e-79 1.120671125110099 100.66795514687914 101.81711847957209
403.16 105.497 1787.753 0.025530737448407545 2.480051581914479e-69 3.55757825063251e-80 1.0137039091216822 91.57404827629307 92.61328292286316
403.2 113.106 1790.727 0.02286419019424952 3.3056756757799275e-70 4.104270013319543e-81 0.9163264382693829 83.11000772550871 84.04919835397234
403.24 93.389 1793.694 0.0204645877400333 4.352634427069722e-71 4.6774139060329765e-82 0.8277428368841524 75.25672313051773 76.10493055514192
403.28 82.764 1796.653 0.018306461372170645 5.661561039079716e-72 5.265793099538307e-83 0.7472169553734016 67.99217842386378 68.75770184060934
403.32 63.145 1799.605 0.016366641109396927 7.274646265851511e-73 5.856114927201874e-84 0.6740684917161206 61.292053096640316 61.98248822946584
403.36 53.117 1802.55 0.014624061378883757 9.233766604582076e-74 6.433434871762024e-85 0.6076693088226104 55.130274603830586 55.75256797403208
403.4 50.596 1805.487 0.013059581862569697 1.1578088880119956e-74 6.981736504653398e-86 0.5474399430875818 49.479519925337875 50.04001945028803
403.44 52.416 1808.417 0.011655822442977628 1.4341199985121138e-75 7.484640456315758e-87 0.49284629903088434 44.31166560929257 44.81616773076643
403.48 27.994 1811.339 0.010397011243782612 1.7547869286414606e-76 7.926201231236478e-88 0.443396524554943 39.59818671597406 40.05198025177278
403.52 36.164 1814.253 0.009268844823020216 2.1210613979843217e-77 8.291739172399001e-89 0.3986380610500638 35.31050596676037 35.71841287263345
403.56 9.758 1817.159 0.00825835963635251 2.5326297894878716e-78 8.56864767894619e-90 0.3581548623483435 31.420295102389574 31.78670832437427
403.6 38.36 1820.057 0.007353813944157444 2.9873044023378544e-79 8.747114030901646e-91 0.32156477635100056 27.899730987852312 28.22864957814747
403.64 15.136 1822.947 0.006544579389550445 3.480777200878868e-80 8.820696425524939e-92 0.2885170830292663 24.721709387874427 25.016771050293244
403.68 29.587 1825.83 0.005821041525006439 4.006467626701849e-81 8.786709925966951e-93 0.2586901824249446 21.86001959736544 22.124530821315393
403.72 7.629 1828.704 0.00517450861299742 4.555493249312169e-82 8.64638908167227e-94 0.23178942624309407 19.289483263603124 19.526447198459216
403.76 5.597 1831.57 0.0045971280711449925 5.116785733042998e-83 8.404813486564124e-95 0.20754508663297247 16.986060798850076 17.198203013554192
403.8 5.572 1834.428 0.004081809974996035 5.677364932628792e-84 8.070602534408797e-96 0.1857104557934401 14.926928769769399 15.116721035537834
403.84 6.889 1837.278 0.003622157071666484 6.222771492218389e-85 7.655404949362846e-97 0.16606007010737628 13.09053157733903 13.260213804518074
403.88 0.0 1827.667 0.0032124007953916907 6.73764415319145e-86 7.173225242707332e-98 0.14838805260345725 11.456610620759431 11.60821107415828
403.92 0.0 1832.167 0.0028473428116559014 7.206413480972208e-87 6.63964136529532e-99 0.13250656766292962 10.006213982604448 10.141567893079033
403.96 0.0 1832.667 0.0025223016500024523 7.614070513688499e-88 6.070974345385847e-100 0.11824438202442379 8.721689489284838 8.842456172959265
404.0 0.0 1863.917 0.0022330640170931597 7.946958549166e-89 5.483471191875362e-101 0.10544552629454494 7.586663799683953 7.694342389995591
404.04 0.0 1853.25 0.001975840411089447 8.193530338504704e-90 4.892557089630927e-102 0.09396805133914662 6.586009962255583 6.68195385400582
404.08 0.0 1849.25 0.0017472246860868687 8.345012338871594e-91 4.3122028554954855e-103 0.08368287410832052 5.70580566296875 5.791235761763157
404.12 0.0 1845.75 0.0015441572412689042 8.395922800114039e-92 3.7544401856813015e-104 0.0744727076362719 4.933284168251934 5.009301033129475
404.16 0.0 1850.25 0.0013638915337023752 8.344401036685408e-93 3.229042096528724e-105 0.06623107015145863 4.256779752343891 4.3243747140290525
404.2 0.0 1822.75 0.0012039636363722628 8.192320307193918e-94 2.743370863235153e-106 0.05886136843127892 3.665669190424641 3.7257345224922918
404.24 0.0 1847.583 0.0010621645842525305 7.945174753666448e-95 2.3023822309957384e-107 0.05227605073843162 3.150310700120623 3.203648915443307
404.28 0.0 1831.417 0.0009365152709824141 7.61174991595619e-96 1.9087638868303134e-108 0.04639582488001529 2.701981526191151 2.7493138663421486
404.32 0.0 1820.083 0.0008252436771486458 7.20360437353293e-97 1.56317885868516e-109 0.041148937134398246 2.3128151877537664 2.354789368565313
404.36 0.0 1810.667 0.0007267642283601037 6.734405155571283e-98 1.2645808868635877e-110 0.03647050799469971 1.9757392452358704 2.01293651745893
404.4 0.0 1822.583 0.0006396590972734 6.219170154822318e-99 1.0105686798845879e-111 0.03230192087844258 1.6844142956767771 1.7173558756524931
404.44 0.0 1828.667 0.0005626612785950433 5.673475922008694e-100 7.977487639654258e-113 0.028590260151486153 1.433174770344282 1.4623276917743633
404.48 0.0 1849.917 0.0004946392798871448 5.112688617080113e-101 6.2208157525134514e-114 0.025287795008696372 1.2169719876589153 1.2427544219474989
404.52 0.0 1856.583 0.0004345832838097604 4.551269952054852e-102 4.791916489099694e-115 0.022351505943578837 1.0313198068297358 1.0541058960571243
404.56 0.0 1857.583 0.000381592649311971 4.0021996723226944e-103 3.646293805577711e-116 0.019742650724102577 0.8722431329145266 0.8923673762879412
404.6 0.0 1854.167 0.00033486463028260837 3.4765429063118525e-104 2.740781480134177e-117 0.017426366971166344 0.7362294415438345 0.7539906731452835
404.64 0.0 1832.5 0.0002936842003484763 2.9831761995303103e-105 2.035060446155419e-118 0.015371308609378844 0.6201834205641359 0.6358484133738632
404.68 0.0 1868.333 0.00025741488192117034 2.5286718591392995e-106 1.4926575686932543e-119 0.013549313627006402 0.5213847655647333 0.535191494073661
404.72 0.0 1841.417 0.00022549048628531606 2.1173277753661416e-107 1.0814908681666232e-120 0.011935100742493503 0.4374491157774024 0.44960970700618125
404.76 0.0 1854.917 0.0001974076795411275 1.7513202013980633e-108 7.740431059960646e-122 0.010505992728831166 0.3662920753110736 0.3769954757194459
404.8 0.0 1853.083 0.00017271929661133047 1.4309506631944737e-109 5.472514063505681e-123 0.00924166429433389 0.30609623123828716 0.31551061482923237
404.84 0.0 1852.667 0.00015102833233406285 1.1549553731178742e-110 3.821975557311865e-124 0.008123912558782285 0.255281053807919 0.26355599469903535
404.88 0.0 1861.667 0.00013198254493104712 9.208459666398276e-112 2.6367444263865295e-125 0.007136448297471238 0.21247554418805387 0.21974397503045615
404.92 0.0 1865.333 0.00011526961290599226 7.252534870569705e-113 1.7969132682401803e-126 0.006264706252712945 0.17649348085299268 0.18287345671861163
404.96 0.0 1891.833 0.00010061279172067194 5.6425253405143985e-114 1.2096646209221833e-127 0.005495672932515263 0.1463111062471086 0.15190739197134454
405.0 0.0 1878.5 8.776702145629155e-05 4.336485304524826e-115 8.044174196592802e-129 0.0048177304299565635 0.12104708999780778 0.12595258744922064


==> figures/data/XPS/fits/28.6-O-XPS-fit.txt <==
BE exp BG TiN N5 N4 satel N2 sum 
393.0 0.0 1249.917 1.7247351934329291 1.5204713401196342e-19 1.639840571464559e-14 0.32225118553889875 8.425415462275316e-26 2.0469863789718445
393.04 0.0 1231.75 1.8754284366292076 4.461346307138377e-19 4.2141463731195923e-14 0.3576903076519369 1.4635069211908023e-25 2.2331187442811866
393.08 0.0 1239.083 2.0383744649976947 1.2942740649802172e-18 1.0708203209916539e-13 0.39677118401756956 2.5359878511127033e-25 2.435145649015371
393.12 0.0 1232.417 2.2144921926934726 3.712454096207412e-18 2.6904523486798513e-13 0.4398387121204897 4.383778756169523e-25 2.6543309048142314
393.16 0.0 1234.75 2.404763597561007 1.052864394322622e-17 6.68403193144938e-13 0.4872672513951402 7.559608377386848e-25 2.8920308489568156
393.2 0.0 1232.25 2.610237683172529 2.952312450890912e-17 1.6419469671859155e-12 0.5394628079169896 1.3004669512246253e-24 3.1497004910911603
393.24 0.0 1240.417 2.8320346760441564 8.185266405081287e-17 3.9883210757822704e-12 0.5968653482679265 2.2317669300950986e-24 3.4289000243160714
393.28 0.0 1241.583 3.071350472732785 2.2438100694233236e-16 9.579317185629024e-12 0.6599512470492541 3.820744502255164e-24 3.7313017197916194
393.32 0.0 1248.25 3.3294613526752337 6.081691056965906e-16 2.2750744863466104e-11 0.7292358723502241 6.5252468162114944e-24 4.058697225048209
393.36 0.0 1236.75 3.6077289738751164 1.6298584450185644e-15 5.342894385652192e-11 0.8052763132627913 1.1117210434273583e-23 4.413005287191338
393.4 0.0 1261.833 3.907605669948146 4.318819374311086e-15 1.2407401752426297e-10 0.8886742532765765 1.8894908633925135e-23 4.796279923348801
393.44 0.0 1249.167 4.230640068553423 1.1315460661221382e-14 2.849127472699279e-10 0.980078993071677 3.203642197630084e-23 5.210719061910024
393.48 0.0 1219.667 4.578483052919833 2.931392543213929e-14 6.469538543154631e-10 1.0801906258561396 5.418681295693767e-23 5.6586736794229555
393.52 0.0 1247.667 4.952894090044453 7.508839722061698e-14 1.4526762794550267e-09 1.18976336796715 9.143106136596376e-23 6.142657459464355
393.56 0.0 1248.25 5.35574795117647 1.9018289771309513e-13 3.225539412767979e-09 1.309609046955725 1.5390212711518585e-22 6.6653570013579255
393.6 0.0 1254.5 5.789041852457438 4.762912401410132e-13 7.0823568782049925e-09 1.4406007488075543 2.5843203769000453e-22 7.229642608347826
393.64 0.0 1237.0 6.254903046099547 1.1794487105127982e-12 1.5377980949020866e-08 1.5836766253165406 4.32911489599421e-22 7.8385796867952475
393.68 0.0 1238.5 6.75559689522818 2.8879772717013176e-12 3.301954891166101e-08 1.7398438619041992 7.234409160186372e-22 8.495440790154817
393.72 0.0 1238.75 7.293535468561019 6.99229485934986e-12 7.011285457231369e-08 1.9101828053738559 1.2060307602602192e-21 9.203718344054721
393.76 0.0 1255.5 7.871286694487269 1.6740177216131845e-11 1.4722562113910698e-07 2.0958512502030113 2.0056965710025555e-21 9.967138091932641
393.8 0.0 1258.333 8.49158411782629 3.962943915519363e-11 3.057264840093757e-07 2.2980888809881006 3.327543795913878e-21 10.789673304580504
393.84 0.0 1264.25 9.157337306672163 9.276767355078681e-11 6.278436307443221e-07 2.5182218675727857 5.50724252749659e-21 11.675559802181349
393.88 0.0 1255.583 9.871642961338914 2.1473344105532578e-10 1.2750983782070645e-06 2.757667608217834 9.092779793651522e-21 12.62931184486986
393.92 0.0 1246.25 10.63779678244494 4.91507905271791e-10 2.561030989133987e-06 3.017939614866034 1.4976535887397872e-20 13.65573895883347
393.96 0.0 1258.75 11.459306160847243 1.1124814518146642e-09 5.087099749815656e-06 3.3006525331726557 2.4608122263737683e-20 14.759963782232129
394.0 0.0 1256.917 12.339903758343 2.489947905139488e-09 9.993450538387299e-06 3.6075272884493437 4.033649601951594e-20 15.94744104273283
394.04 0.0 1266.75 13.283562054971595 5.5109546949891526e-09 1.9415839213302162e-05 3.9403963470374603 6.595847943149032e-20 17.223977823359224
394.08 0.0 1262.667 14.294508946467102 1.2061644801396585e-08 3.730767848265111e-05 4.301209080888013 1.0759598396365284e-19 18.595755347095242
394.12 0.0 1260.0 15.377244483914252 2.6105588841833227e-08 7.090023915481381e-05 4.692037221241512 1.750953600437635e-19 20.069352631500507
394.16 0.0 1255.083 16.536558857136622 5.5874288448709973e-08 0.00013326338317673012 5.115080385299759 2.8425398074914718e-19 21.651772561693846
394.2 0.0 1266.417 17.77755173392673 1.1826234932354873e-07 0.00024773881706146943 5.572671657669911 4.603540935122344e-19 23.350471248676055
394.24 0.0 1267.75 19.10565307891443 2.475378208100166e-07 0.0004555163744379658 6.067283206094424 7.437572233010232e-19 25.17339204892111
394.28 0.0 1265.0 20.526645588903786 5.123915054950857e-07 0.0008284140187454819 6.601531908593491 1.1987381223575506e-18 27.129006423907526
394.32 1.917 1271.083 22.046688896095105 1.04889608876469e-06 0.001490154798854629 7.178184966660937 1.9273987502801096e-18 29.226365066450985
394.36 4.167 1271.083 23.672345706676257 2.1234314685520614e-06 0.002651325177982248 7.8001654764788 3.091527897848914e-18 31.475164631764507
394.4 15.0 1271.083 25.410610060388535 4.251326790436311e-06 0.004666052326145481 8.470557927392893 4.946856536273673e-18 33.88583829143437
394.44 9.416 1271.084 27.268937916688397 8.417760725096564e-06 0.008122668039504545 9.192613593985241 7.896601479238984e-18 36.46968259647387
394.48 12.499 1271.084 29.25528029550878 1.6483903964928317e-05 0.013986786078009704 9.969755785076057 1.2574945151375464e-17 39.23903935056681
394.52 22.499 1271.084 31.378119225669337 3.192425197252358e-05 0.023824020265287342 10.805584909905292 1.997685732822369e-17 42.20756008009189
394.56 14.498 1271.085 33.64650678179224 6.114831096872255e-05 0.040141899334984944 11.703883318507565 3.165947041808493e-17 45.39059314794576
394.6 41.414 1271.086 36.070107521672284 0.00011583969168014757 0.06690744796529391 12.668619869982143 5.005365040988589e-17 48.8057506793114
394.64 47.913 1271.087 38.65924467086293 0.00021704301289257385 0.11031959292977103 13.70395417900288 7.894483546044194e-17 52.473735485808476
394.68 44.162 1271.088 41.42495043993942 0.00040221308932510277 0.17994526070117803 14.814240487422602 1.2421320802105852e-16 56.41953840115253
394.72 50.16 1271.09 44.379020903184916 0.0007372168209583444 0.2903658985875119 16.0040311043025 1.9497016145101683e-16 60.67415512289588
394.76 56.157 1271.093 47.53407591590568 0.0013365024975545657 0.46352797197708895 17.278079354181457 3.052987864981666e-16 65.27701974456178
394.8 54.404 1271.096 50.90362460147874 0.002396551989671629 0.7320468640397187 18.64134196978607 4.769126005181621e-16 70.2794099872942
394.84 44.318 1271.099 54.50213699948173 0.00425063379209045 1.1437774508059295 20.098980861795685 7.432065871699449e-16 75.74914594587543
394.88 59.564 1271.103 58.34512253367761 0.007457232141817953 1.7680335715356552 21.656364194793415 1.1554138861817553e-15 81.77697753214849
394.92 71.809 1271.108 62.44921603336182 0.012940954421324478 2.7039072661501455 23.31906669493032 1.791938677064521e-15 88.4851309488636
394.96 69.72 1271.113 66.83227212541216 0.022214027222444924 4.091198280606499 25.092869111521622 2.7724676302070384e-15 96.03855354476273
395.0 73.965 1271.118 71.51346890722384 0.03771971755104127 6.124502074788956 26.983756751427435 4.2792519903107196e-15 104.65944745099127
395.04 97.542 1271.125 76.51342191405436 0.0633574352983599 9.071002687427796 28.997917001915326 6.589121776279302e-15 114.64569903869584
395.08 109.035 1271.132 81.85430950914069 0.10527438475567202 13.292452325362557 31.141735754820523 1.0121520648431234e-14 126.39377197407946
395.12 131.609 1271.141 87.56001095167889 0.17304209319120625 19.271664227465564 33.4217926420425 1.55103937331334e-14 140.4265099143782
395.16 139.183 1271.15 93.65625853771715 0.2813796302029989 27.643566520866564 35.84485498997568 2.3711497143464465e-14 157.42605967876244
395.2 182.339 1271.161 100.17080536309089 0.4526403004541921 39.23042705199003 38.417870398472644 3.616217145474768e-14 178.2717431140078
395.24 215.326 1271.174 107.1336104256222 0.7203459121487731 55.08022750957966 41.147957848170776 5.501861778424492e-14 204.08214169552144
395.28 241.145 1271.188 114.57704296668513 1.1341321419902572 76.5063095797364 44.04239723876309 8.350736547719817e-14 236.25988192717497
395.32 290.878 1271.205 122.53610814985714 1.7665579555637785 105.12531811313295 47.10861726022744 1.2644454819081268e-13 276.53660147878145
395.36 330.525 1271.225 131.04869638437904 2.7223267106648286 142.88912881366352 50.354181498708144 1.9100113392356393e-13 327.0143334074157
395.4 379.17 1271.247 140.15585882332604 4.150557936999664 192.10490586091996 53.78677267952409 2.8782770020725305e-13 390.19809530077004
395.44 442.81 1271.273 149.90211179501338 6.260823456420766 255.4357709909779 57.41417495096415 4.3270342688804376e-13 469.01288119337664
395.48 566.529 1271.304 160.33577315642282 9.343700150582869 335.8729292848743 61.24425411467349 6.489473910041845e-13 566.7966567065541
395.52 669.828 1271.339 171.50933378040898 13.796568151635498 436.66872652665023 65.28493571166163 9.70935463907415e-13 687.2595641703574
395.56 816.286 1271.381 183.47986758973346 20.155264137380193 561.219359930557 69.54418087694934 1.4492164932640915e-12 834.3986725346214
395.6 984.57 1271.43 196.309483712435 29.131944431954466 712.886314786962 74.02995988108724 2.1579357990498276e-12 1012.3577028124408
395.64 1198.84 1271.489 210.065824427973 41.659075881051585 894.747685229079 78.75022328340039 3.2055786866455226e-12 1225.2228088215072
395.68 1473.36 1271.558 224.8226125629511 58.93880544130131 1109.2751121779827 83.71287062945275 4.750478549107858e-12 1476.7494008116926
395.72 1751.69 1271.641 240.66025182816458 82.49601562837353 1357.9399303838738 88.9257166344291 7.023144600116237e-12 1770.0219144748482
395.76 2085.26 1271.741 257.6664831941819 114.23211511796646 1640.7639082964092 94.39645480508561 1.0358324814620415e-11 2107.058961413654
395.8 2485.72 1271.86 275.9370996818235 156.47502371539198 1955.8458572988955 100.13261846516534 1.524092931627856e-11 2488.390599161292
395.84 2922.5 1272.002 295.5767207665996 212.01890289250676 2298.9145622108463 106.14153916331327 2.237163514379154e-11 2912.651725033288
395.88 3390.91 1272.171 316.69962578616196 284.1450212554744 2662.9785138228453 112.43030245884235 3.2760363696259656e-11 3376.253463323357
395.92 3897.3 1272.372 339.43064305683754 376.6128646117929 3038.1592212657006 119.00570109823597 4.785912636106052e-11 3873.2084300326146
395.96 4382.14 1272.609 363.9060875394809 493.60843761912247 3411.8006393622554 125.87418561574859 6.975032684182497e-11 4395.189350136678
396.0 4965.86 1272.887 390.2747344243894 639.6350235372737 3768.9344124716167 133.04181241331688 1.0141297527566778e-10 4931.885982846698
396.04 5514.54 1273.211 418.6988083861824 819.3309989685196 4093.1424345452037 140.51418939929383 1.4709806932748906e-10 5471.686431299347
396.08 6007.25 1273.586 449.3549577811436 1037.2003603905196 4367.7931228151 148.2964192923271 2.128565268829843e-10 6002.644860279303
396.12 6493.82 1274.017 482.43516880220756 1297.2453217459467 4577.543696048835 156.39304072523822 3.0727972594809106e-10 6513.617227322535
396.16 6986.33 1274.508 518.1475554084415 1602.4977465478291 4709.916831163258 164.80796731476042 4.425355552843264e-10 6995.370100434732
396.2 7433.77 1275.064 556.7169352526548 1954.4583425357223 4756.703556116535 173.54442489654417 6.358141036662126e-10 7441.423258802091
396.24 7843.23 1275.689 598.3850680639268 2352.4702239199582 4714.940968605746 182.60488715993756 9.11339665496807e-10 7848.40114775048
396.28 8209.2 1276.387 643.4103889090214 2793.076558649789 4587.275338214864 191.99100995442447 1.303163557691758e-09 8215.753295729402
396.32 8505.09 1277.162 692.0670121057748 3269.438911149697 4381.637552849413 201.70356457935677 1.8590305796512413e-09 8544.8470406861
396.36 8818.24 1278.015 744.6427098500407 3770.919474364063 4110.296261094022 211.74237040888306 2.645717781479359e-09 8837.600815719654
396.4 9096.55 1278.95 801.4354807180551 4282.949509706788 3788.472754955713 222.1062272470676 3.7563867735013715e-09 9094.96397263138
396.44 9332.11 1279.97 862.7482159639458 4787.30800625543 3432.767234851262 232.79284785120032 5.320682306012035e-09 9315.616304927158
396.48 9516.67 1281.076 928.8808470172936 5262.907919339442 3059.6464181969773 243.79879110542103 7.518566315322722e-09 9495.233975666652
396.52 9650.9 1282.271 1000.1192210194118 5687.124565864913 2684.1883526630563 255.11939637154305 1.0599219111393804e-08 9626.551535929524
396.56 9705.44 1283.555 1076.71981496706 6037.602921094711 2319.197168420734 266.7487195875934 1.4906795379451818e-08 9700.268624085005
396.6 9714.49 1284.929 1158.889286807353 6294.362832023449 1974.7157888061777 278.6794717276249 2.0915428023936238e-08 9706.647379385518
396.64 9665.86 1286.394 1246.7578143722405 6441.913636969731 1657.8981142771772 290.90296027819795 2.9276674146996394e-08 9637.472525926623
396.68 9486.88 1287.947 1340.3452545171986 6471.030491601263 1373.162427829913 303.4090344254521 4.0883654881930426e-08 9487.947208414711
396.72 9258.99 1289.589 1439.5194586464513 6379.865334814772 1122.5336423315077 316.1860346822882 5.6957532136900134e-08 9258.104470531978
396.76 8939.51 1291.317 1543.9467311879853 6174.174057597571 906.0869263032376 329.220747717019 7.916379051322313e-08 8953.428462884978
396.8 8533.37 1293.127 1653.035560497022 5866.613998188162 722.4211425055396 342.4983671704774 1.0976817985472391e-07 8584.56906847097
396.84 8135.65 1295.016 1765.8765252763646 5475.252324663609 569.1104951325412 356.0024612682697 1.5184528667845534e-07 8166.241806492631
396.88 7690.19 1296.98 1881.1837520483075 5021.570265152013 443.10208916910295 369.7149480478088 2.0955674938538987e-07 7715.571054626789
396.92 7214.65 1299.016 1997.2463650815305 4528.31211881645 341.04321982298075 383.6160790224272 2.8852137678461526e-07 7250.217783031911
396.96 6810.3 1301.118 2111.9016124649947 4017.504431633915 259.5342378526755 397.6844320998501 3.9630620594544995e-07 6786.624714447741
397.0 6373.64 1303.282 2222.543910641434 3508.881739439169 195.31090506994423 411.8969145547335 5.430762641784551e-07 6338.633470248357
397.04 5962.33 1305.506 2326.1845906915155 3018.8379522733453 145.36489538556884 426.2287768260937 7.424520087040029e-07 5916.616215918976
397.08 5546.97 1307.784 2419.5740551010754 2559.912157279123 107.01330319904204 440.65363786917794 1.0126377660916911e-06 5527.153154461056
397.12 5197.89 1310.113 2499.390077003537 2140.737025852456 77.92845232910165 455.14352273512446 1.3779028038030163e-06 5173.199079298122
397.16 4865.34 1312.489 2562.483030089731 1766.3345088834926 56.13859413669643 469.6689129815162 1.870519958363379e-06 4854.625047961956
397.2 4584.76 1314.91 2606.152988269813 1438.6328219117904 40.00873767307545 484.1988104321501 2.5332962803526893e-06 4568.993360820125
397.24 4328.38 1317.373 2628.41930468827 1157.0908139248525 28.209226212250332 498.70081470304046 3.422867489400476e-06 4312.420162951281
397.28 4060.38 1319.875 2628.2361686578024 919.3398884714097 19.67800746260011 513.1412147954692 4.613975069339219e-06 4080.395284001256
397.32 3895.59 1322.413 2605.6122816887205 721.7810804385856 13.58099294164831 527.485094926282 6.205003904877277e-06 3868.4594562002403
397.36 3673.93 1324.987 2561.6098453352283 560.1001640304354 9.273551537267657 541.6964546186647 8.325132302855633e-06 3672.6800238467285
397.4 3477.57 1327.595 2498.2230750630415 429.6840520843112 6.265070528332333 555.7383429184397 1.1143538492106788e-05 3489.910551737663
397.44 3268.35 1330.233 2418.161405284156 325.9365113038898 4.187648288168184 569.573006428824 1.4881222406861477e-05 3317.8585861862603
397.48 3117.1 1332.9 2324.5794234223376 244.50079452320693 2.769339186406003 583.1620506750363 1.98261437193123e-05 3155.0116276331305
397.52 2933.57 1335.596 2220.8000046026696 181.4021410739914 1.8119233264778059 596.466614121146 2.6352552669228983e-05 3000.4807094768375
397.56 2803.43 1338.317 2110.069847474786 133.12530526163238 1.1728868245305961 609.4475539662269 3.494560635703388e-05 2853.8156284727825
397.6 2693.02 1341.063 1995.3722129670628 96.64233512463134 0.7511368878125014 622.0656426499322 4.6232628259809215e-05 2714.8313738620673
397.64 2545.5 1343.832 1879.3058362015072 69.40455327929878 0.47590708865127207 634.2817738023839 6.1022692757969424e-05 2583.468131394534
397.68 2448.04 1346.624 1764.026108617097 49.31070653779496 0.2983034481746233 646.0571761819722 8.035661112231943e-05 2459.6923751416502
397.72 2346.65 1349.437 1651.2367351493347 34.660991119949124 0.18497794316879906 657.3536339628524 0.00010556987438014775 2343.4364437451795
397.76 2241.4 1352.271 1542.2170674482747 24.104419239733996 0.1134748188294886 668.1337115655101 0.0001383716876516328 2234.568811444036
397.8 2149.29 1355.123 1437.870900329015 16.584950598813816 0.06886349772163632 678.3609810715764 0.0001809439283016052 2132.885876441055
397.84 2064.26 1357.994 1338.7850977965606 11.290064558923007 0.04134097826989136 688.000250133572 0.0002360646977172892 2038.1169895320231
397.88 1981.95 1360.883 1245.2896599303897 7.60403136431291 0.024550851216491247 697.0177881853319 0.00030726213785062207 1949.9363375933888
397.92 1913.21 1363.788 1157.513900474986 5.0670493257175995 0.014422434016169062 705.3815486812738 0.00039900537626805054 1867.9773199213698
397.96 1838.87 1366.709 1075.4358663013204 3.340619846449524 0.00838086610593094 713.061385048471 0.0005169408782766009 1791.846769003225
398.0 1791.61 1369.645 998.9238924631037 2.1789904783363574 0.004817367868303677 720.0292580243821 0.000668184156375929 1721.137626517847
398.04 1724.65 1372.596 927.7703203322168 1.4061595675485088 0.002739010164503727 726.2594320788863 0.0008616787543328256 1655.4395126675704
398.08 1656.69 1375.561 861.7180499325888 0.8977568670048779 0.0015403978291304021 731.7286586827657 0.0011086367280370428 1594.3471145169165
398.12 1591.21 1378.539 800.4808969037535 0.5670495024946591 0.000856880441277197 736.4163442855056 0.0014230775343162282 1537.4665706497294
398.16 1534.72 1381.53 743.7588032570211 0.3543350550604458 0.0004714639231059658 740.3047010037184 0.0018224853621900507 1484.4201332650853
398.2 1466.3 1384.533 691.2489021390979 0.21904364046475974 0.000256572796565157 743.3788781958699 0.0023286085522237704 1434.8494091567816
398.24 1424.45 1387.547 642.6533239368824 0.1339561979058149 0.00013810195987052357 745.6270733064473 0.002968428905201395 1388.4174599721007
398.28 1366.34 1390.573 597.6844946324294 0.08104061501526028 7.352068400721468e-05 747.0406206007233 0.003775333440041878 1344.810004702292
398.32 1330.48 1393.608 556.0685408671216 0.04850007924697554 3.871089901255001e-05 747.6140566755412 0.004790526582728828 1303.7359268593916
398.36 1256.51 1396.654 517.5472919161082 0.028712698908242438 2.0158803114309457e-05 747.3451619169806 0.006064726912706882 1264.9272514177128
398.4 1210.37 1399.709 481.879261826673 0.01681471525057234 1.0382404106628727e-05 746.2349773776701 0.007660199518862036 1228.1387245015167
398.44 1167.14 1402.772 448.83990636504114 0.009740496812954202 5.288432065461422e-06 744.2877968584492 0.009653182777641621 1193.1471021915129
398.48 1140.74 1405.844 418.2213779697528 0.005581373120516675 2.664072532033712e-06 741.5111342954482 0.012136777008537585 1159.7502330794025
398.52 1091.83 1408.924 389.8319454793412 0.0031634556903014015 1.3272408782886244e-06 737.9156668678892 0.015224372024795403 1127.7660015021863
398.56 1044.24 1412.011 363.4952015554254 0.001773518605681882 6.53932155771828e-07 733.5151545480744 0.01905370110384852 1097.0311839771414
398.6 1039.48 1415.106 339.0491471044563 0.000983457824702481 3.186322259073392e-07 728.3263371072208 0.023791620359254136 1067.4002596084933
398.64 1006.63 1418.207 316.3452165226999 0.0005394045493692669 1.5353795336291444e-07 722.3688098631278 0.029639724887930104 1038.7442056688028
398.68 952.019 1421.314 295.2472884828143 0.0002926209382917827 7.316544015521062e-08 715.6648797037216 0.03684092634863997 1010.9493018069883
398.72 930.74 1424.427 275.6307127934246 0.00015700784734021532 3.447908466602031e-08 708.2394031396318 0.04568713072159345 983.9159601061044
398.76 908.12 1427.547 257.38137343590586 8.332127596036733e-05 1.6067947973686447e-08 700.1196083253427 0.056528169785396494 957.5575932683779
398.8 888.579 1430.671 240.3948003047585 4.3732335303501626e-05 7.40483964730331e-09 691.3349031401846 0.06978215515750785 931.7995293398408
398.84 863.699 1433.801 224.57533673812748 2.270154581501258e-05 3.374560321887784e-09 681.916671535181 0.08594743935377205 906.5779784175826
398.88 838.482 1436.935 209.8353660791113 1.1654890063808444e-05 1.5207608036567034e-09 671.8980604282211 0.10561638394342913 881.8390545476867
398.92 826.759 1440.074 196.09459784465795 5.917729237273957e-06 6.777083177501409e-10 661.3137594698885 0.12949115014376195 857.5378543830972
398.96 801.449 1443.218 183.27941227855237 2.9716010764348817e-06 2.986476172246034e-10 650.1997760039427 0.15840174167355853 833.6375929960683
399.0 790.718 1446.365 171.3222608973666 1.4757369711047313e-06 1.3013852804083553e-10 638.5932075140581 0.19332654282977604 810.1087964301216
399.04 771.733 1449.517 160.1611199239575 7.247782327804782e-07 5.6076346312443927e-11 626.5320137828511 0.2354156059379151 786.9285500375807
399.08 770.245 1452.672 149.73899311194407 3.52025340736475e-07 2.3893348108682522e-11 614.0547908933128 0.28601695081899364 764.0798013081251
399.12 738.252 1455.831 140.00346030117987 1.6908705017162034e-07 1.006686871298063e-11 601.2005490812895 0.34670614386376764 741.5507156954303
399.16 708.507 1458.993 130.90626803599088 8.031739135233781e-08 4.194001770942629e-12 588.0084963031825 0.41931942474720363 719.3340838442422
399.2 698.925 1462.158 122.4029586734046 3.7728280760078837e-08 1.727732270600487e-12 574.517829219405 0.5059906436746394 697.4267785742143
399.24 676.507 1465.326 114.45253457138992 1.7525810343770512e-08 7.037766136195931e-13 560.7675331169751 0.6091922601190546 675.8292599660106
399.28 686.92 1468.497 107.01715414915554 8.050790297761639e-09 2.834658745611968e-13 546.7961921066604 0.731780633974271 654.5451268978413
399.32 654.33 1471.67 100.06185683399738 3.6571604933764927e-09 1.1289414235213944e-13 532.6418107350304 0.877045810492493 633.5807133831776
399.36 626.822 1474.845 93.55431414016019 1.6428221227883845e-09 4.445738396791537e-14 518.3416479559032 1.0487659597515617 612.9447280574578
399.4 607.061 1478.022 87.46460435344602 7.297500515539314e-10 1.7310736678715202e-14 503.9320642086522 1.2512665781274253 592.6479351409555
399.44 601.299 1481.201 81.76500851717599 3.205464508974609e-10 6.664747683618491e-15 489.44838215976216 1.4894844916276644 572.7028751688863
399.48 568.701 1484.382 76.42982562539389 1.3923145378787464e-10 2.53714818802568e-15 474.9247614792739 1.7690366172760839 553.1236237220832
399.52 553.854 1487.563 71.4352051260265 5.980117370960253e-11 9.549913436573545e-16 460.3940878478952 2.0962933373192203 533.9255863113008
399.56 511.087 1490.746 66.75899501965162 2.539829451233635e-11 3.5542020215899365e-16 445.88787622724215 2.478456220146685 515.1253274670659
399.6 519.654 1493.929 62.38060400753986 1.06664165606251e-11 1.3078909135966164e-16 431.43618827482055 2.923639679899143 496.74043196227024
399.64 482.137 1497.113 58.28087629608681 4.429435805217118e-12 4.758668015095515e-17 417.0675636481322 3.4409560023410104 478.7893959465644
399.68 444.036 1500.297 54.44197780472991 1.8188254349336033e-12 1.711912504835359e-17 402.8089648211353 4.04060297641136 461.2915456022784
399.72 465.102 1503.481 50.84729265109345 7.384877722289666e-13 6.089166590507034e-18 388.6857349299367 4.733953158002285 444.26698073903316
399.76 434.502 1506.665 47.48132890142841 2.9648472529344905e-13 2.1414710470753674e-18 374.7215680731547 5.533643554386818 427.7365405289702
399.8 423.069 1509.848 44.32963267776899 1.1769694687154948e-13 7.446335535268565e-19 360.9384914172996 6.453664254149623 411.7217883492183
399.84 400.136 1513.031 41.37870980605239 4.6198635668054103e-14 2.5600419461445407e-19 347.35685839666905 7.509444238984406 396.2450124417059
399.88 393.204 1516.213 38.61595427271593 1.793046236924296e-14 8.702093425875408e-20 333.9953522498344 8.717932301558408 381.32923882410876
399.92 357.606 1519.394 36.02958283239939 6.88096898226758e-15 2.9246286643097225e-20 320.8709991024241 10.097670659689276 366.9982525945128
399.96 343.759 1522.574 33.608575176271096 2.61096439985725e-15 9.718209428178737e-21 307.9991897837168 11.668858504672146 353.27662346466
400.0 345.665 1525.752 31.342619130816725 9.795871531549907e-16 3.1927767852561e-21 295.393709555386 13.45340235475375 340.1897310409565
400.04 346.155 1528.928 29.222060410803515 3.6339053102779295e-16 1.0370887894836027e-21 283.0667749309966 15.474949709292936 327.76378505109307
400.08 334.147 1532.103 27.2378564983129 1.3328774248209508e-16 3.330632737030264e-22 271.0290767736804 17.758902122415215 316.02583539440855
400.12 330.973 1535.277 25.38153426305659 4.833821965268957e-17 1.057546241696561e-22 259.28982887709606 20.332403445891625 305.00376658604426
400.16 310.719 1538.448 23.645150977882736 1.733296022278607e-17 3.319955259665918e-23 247.85682125867402 23.22429864091151 294.72627087746827
400.2 305.633 1541.617 22.02125841797256 6.145176513342125e-18 1.0304426243812561e-23 236.73647742326614 26.46505824102934 285.222794082268
400.24 283.633 1544.784 20.50286976335816 2.154137681791137e-18 3.1620783889207912e-24 225.93391488999345 30.086663279724313 276.5234479330759
400.28 288.718 1547.949 19.08342905220152 7.466000733574504e-19 9.593503428672533e-25 215.45300831291655 34.12244529495025 268.65888266006834
400.32 270.139 1551.111 17.756782957133034 2.5584452672775177e-19 2.8776383648811895e-25 205.2964545662293 38.60687591205504 261.6601134354174
400.36 285.646 1554.271 16.517154679419008 8.668338782658295e-20 8.533912751223158e-26 195.46583920807487 43.575300510176845 255.55829439767072
400.4 273.822 1557.428 15.359119775655891 2.903791503558354e-20 2.5021413952227435e-26 185.96170377999354 49.06361062538664 250.38443418103608
400.44 261.668 1560.582 14.2775837497496 9.617517983432598e-21 7.2531366481576e-27 176.78361344385536 55.10785006737339 246.16904726097835
400.48 274.434 1563.733 13.267761259068967 3.1493930974132992e-21 2.078686342890062e-27 167.93022450235674 61.74375026095299 242.9417360223787
400.52 250.868 1566.882 12.325156798115998 1.0196598867422169e-21 5.889791465339734e-28 159.39935139256016 69.00619110680626 240.7306992974824
400.56 260.556 1570.027 11.445546736122859 3.263974478052733e-22 1.6498996048612102e-28 151.18803278514022 76.92858472616038 239.56216424742345
400.6 270.08 1573.17 10.624962596681293 1.0329981217445492e-22 4.5694148106406717e-29 143.29259646347984 85.54218085176879 239.45973991192992
400.64 251.858 1576.309 9.859675477998252 3.2323033457396236e-23 1.2511459333097336e-29 135.7087226963758 94.87529439084875 240.4436925652228
400.68 255.554 1579.446 9.146181521875612 9.99960809467392e-24 3.386870163558104e-30 128.43150585656906 104.95245784774086 242.53014522618554
400.72 260.421 1582.579 8.481188348023759 3.0585153206867182e-24 9.064236525477079e-31 121.45551407342326 115.79350388232781 245.73020630377482
400.76 250.459 1585.708 7.8616023779621145 9.248977401472867e-25 2.3983079401159523e-31 114.77484674181885 127.41258630993114 250.0490354297121
400.8 254.832 1588.835 7.284516979698915 2.7652267831660332e-25 6.273626405280236e-32 108.38318974147269 139.81715131649477 255.48485803766638
400.84 268.459 1591.958 6.747201370605132 8.173732238707986e-26 1.6224500491673777e-32 102.27386825046759 153.0068745456026 262.0279441666753
400.88 286.089 1595.078 6.247090221482705 2.3886985525086791e-26 4.148222071278821e-33 96.43989706381517 166.9725839573924 269.6595712426903
400.92 256.973 1598.194 5.7817739099366605 6.90163964408982e-27 1.0485512721268083e-33 90.87402835349499 181.69519287019776 278.3509951336294
400.96 269.609 1601.308 5.34898937568514 1.971478045353336e-27 2.620314426460885e-34 85.56879682883499 197.14467224210412 288.06245844662425
401.0 260.916 1604.417 4.946611534595777 5.567742128512762e-28 6.473695700614615e-35 80.51656227719668 213.27909584259208 298.74226965438453
401.04 293.893 1607.524 4.572645211958378 1.5545782346099386e-28 1.5811948347961573e-35 75.70954948360196 230.04379626614818 310.3259909617085
401.08 298.456 1610.627 4.225217558855671 4.2913228221584326e-29 3.8181399314187456e-36 71.13988554446735 247.37067345439468 322.7357765577177
401.12 320.691 1613.726 3.9025709185552735 1.1711533949742476e-29 9.114876293346869e-37 66.79963460565524 265.1777001707675 335.879905694978
401.16 302.427 1616.823 3.6030561125966907 3.15994305099673e-30 2.151202808190669e-37 62.68083006806692 283.36867032277473 349.65255650343835
401.2 322.917 1619.916 3.325126118726529 8.42920317667194e-31 5.019295297031788e-38 58.775504315185955 301.83323573537666 363.93386616928916
401.24 339.161 1623.006 3.0673301151053387 2.222974703015369e-31 1.1578015958072733e-38 55.07571602693387 320.44727452772133 378.59032066976056
401.28 338.573 1626.094 2.828307867251393 5.795917778661141e-32 2.6403090043263208e-39 51.57357515247722 339.07362925755876 393.4755122772874
401.32 373.072 1629.178 2.606784436027138 1.4939931206284902e-32 5.952560435305711e-40 48.261265621371884 357.56324517537973 408.4312952327788
401.36 391.241 1632.259 2.4015651866748966 3.807261254226063e-33 1.326723915871864e-40 45.13106587838922 375.7567281028451 423.2893591679092
401.4 383.83 1635.337 2.211531080413851 9.592095553842611e-34 2.9233731300315176e-41 42.175367331587964 393.48632763833024 437.87322605033205
401.44 426.004 1638.413 2.03563423150866 2.389186808701462e-34 6.36816296402472e-42 39.3866908068295 410.5783348385264 452.0006598768646
401.48 444.264 1641.486 1.872893713977338 5.883308133193212e-35 1.3714172351570291e-42 36.75770110439444 426.8558647489265 465.48645956729825
401.52 462.86 1644.557 1.722391603244772 1.4322771301334363e-35 2.9197781959264315e-43 34.28121975486349 442.1419739607636 478.1455853188719
401.56 490.707 1647.626 1.583269239099107 3.4471931474535617e-36 6.145458126347263e-44 31.95023607237186 456.263042835907 489.79654814737796
401.6 504.474 1650.693 1.454723697257398 8.202314501703e-37 1.2787396954410696e-44 29.757916603458217 469.05233247961456 500.2649727803302
401.64 525.742 1653.758 1.3360044577088277 1.929472606943997e-37 2.6304670130007182e-45 27.697613069140132 480.3536094181379 509.3872269449869
401.68 529.428 1656.822 1.2264102588019163 4.4871583561638045e-38 5.349408524028187e-46 25.76286889690004 490.02471775207255 517.0139969077745
401.72 537.7 1659.883 1.1252861267652288 1.0316537303434104e-38 1.075474801221029e-46 23.94742443772111 497.94097070098576 523.0136812654721
401.76 541.64 1662.943 1.032020571009876 2.3449063441370297e-39 2.137546985700531e-47 22.245220961286616 503.9982320583033 527.2754735905997
401.8 543.748 1666.002 0.9460429361747335 5.269207181365685e-40 4.2000209644691485e-48 20.650403520229823 508.11556385279545 529.7120103092
401.84 553.025 1669.058 0.8668209024324481 1.1705568806990376e-40 8.158437997397635e-49 19.157322771695494 510.23732964917554 530.2614733233034
401.88 539.804 1672.113 0.7938581260832339 2.57078944470192e-41 1.566685312157847e-49 17.76053584152374 510.33466299341325 528.8890569610202
401.92 544.916 1675.167 0.7266920129426259 5.5817002958232245e-42 2.9742341646156176e-50 16.454806313412703 508.4062364849173 525.5877348112726
401.96 530.115 1678.218 0.6648916174584946 1.1980965988076787e-42 5.581958751709636e-51 15.235103422043544 504.47829725902267 520.3782922985247
402.0 525.065 1681.268 0.6080556608996122 2.5423877290990043e-43 1.0356562364729048e-51 14.096600525853862 498.60396729406034 513.3086234808138
402.04 523.185 1684.315 0.5558106623300418 5.333541572902763e-44 1.899597687152869e-52 13.03467293166077 490.86183969714057 504.4523232911314
402.08 501.722 1687.361 0.5078091764271393 1.1061470805098476e-44 3.444483622022038e-53 12.044895139756381 481.35393273862184 493.90663705480534
402.12 495.429 1690.404 0.46372813252466155 2.267946029789883e-45 6.174511297750866e-54 11.123037574577047 470.20308987318936 481.7898555802911
402.16 479.888 1693.445 0.42326726956099253 4.5970006509082626e-46 1.094199539067794e-54 10.265062862459997 457.5499346789536 468.2382648109746
402.2 469.1 1696.483 0.38614766188977445 9.211658014868022e-47 1.916926433292116e-55 9.467121714399312 443.54950347496725 453.4027728512563
402.24 442.564 1699.519 0.35211033117282525 1.8248275573431667e-47 3.3199295127083142e-56 8.725548468219339 428.3676848627023 437.44534366209444
402.28 418.282 1702.551 0.3209149398190516 3.5737654261139484e-48 5.684160143711222e-57 8.036856341094705 412.177594704981 420.53536598589477
402.32 411.002 1705.581 0.2923385616604291 6.91910401503227e-49 9.62093560479907e-58 7.397732439893318 395.1560077755353 402.846078777089
402.36 371.56 1708.607 0.2661745257741769 1.3243192990867199e-49 1.6098351857876227e-58 6.805032573538819 377.4799545818962 384.5511616812092
402.4 366.371 1711.629 0.24223132956036933 2.505843984943999e-50 2.662920374682183e-59 6.255775908283991 359.3235750528748 365.82158229071916
402.44 363.519 1714.648 0.2203316173772758 4.687413539728591e-51 4.3545889292425005e-60 5.7471395036760855 340.8553013897754 346.8227725108287
402.48 338.754 1717.663 0.20031122121722206 8.668219403148799e-52 7.039599227612015e-61 5.276452763949408 322.23542187850603 327.7121858636727
402.52 314.41 1720.673 0.18201826007611413 1.5846865621830936e-52 1.1250195509981892e-61 4.841191836635337 303.61405717956313 308.6372672762746
402.56 294.404 1723.679 0.16531229483300558 2.8640011746725293e-53 1.7773917218218097e-62 4.43897398739637 285.12956166183744 289.73384794406684
402.6 280.069 1726.681 0.15006353561000946 5.117040293795232e-54 2.775982836691756e-63 4.067551977404145 266.90734555315026 271.1249610661644
402.64 266.072 1729.678 0.1361520987286796 9.038155560301415e-55 4.286082631413964e-64 3.724808467009164 249.05909958899667 252.92006015473453
402.68 245.747 1732.67 0.12346731051920568 1.57817670335165e-55 6.542052847783132e-65 3.408750467038493 231.6823927251697 235.2146105027274
402.72 208.676 1735.657 0.11190705537147497 2.724242762410641e-56 9.871358294650703e-66 3.1175038567541082 214.86060537346205 218.09001628558764
402.76 208.445 1738.638 0.10137716554333973 4.648896463955879e-57 1.4724778202689626e-66 2.8493079853198537 198.66315537043656 201.61384052129975
402.8 213.636 1741.614 0.09179085036299328 7.842731936843112e-58 2.1713469028401098e-67 2.602510371594368 183.14597121146912 185.8402724334265
402.84 183.333 1744.584 0.0830681625778731 1.3079701827691762e-58 3.165322056524909e-68 2.3755615151461993 168.3521666007641 170.81079627848817
402.88 146.368 1747.549 0.07513549971258164 2.156457218364094e-59 4.5615713528211794e-69 2.167009829580947 154.31287166940433 156.55501699869785
402.92 132.159 1750.508 0.06792513840478992 3.514762169554515e-60 6.49858142532007e-70 1.9754967076162744 141.048178883015 143.09160072903606
402.96 123.957 1753.46 0.06137479978852185 5.663210503331597e-61 9.15229126418148e-71 1.7997517257670652 128.5681652995674 130.429291825123
403.0 132.262 1756.405 0.055427244091530596 9.020709767448606e-62 1.2742303168715665e-71 1.6385879950754159 116.8739570977354 118.56797233690234
403.04 121.405 1759.345 0.05002989270610446 1.4204617566041862e-62 1.7537695742097737e-72 1.4908976629898072 105.95880687301798 107.4997344287139
403.08 95.222 1762.278 0.04513447608118128 2.2112039701644648e-63 2.3861805125405934e-73 1.355647570270694 95.8091588476747 97.20994089402657
403.12 94.546 1765.204 0.04069670586892627 3.402813058622184e-64 3.2095186094987965e-74 1.231875065689153 86.40568167218807 87.67825344374614
403.16 76.71 1768.123 0.036675969840255666 5.1767478268238365e-65 4.2675834485715773e-75 1.1186839802651156 77.72425276915955 78.87961271926493
403.2 72.215 1771.035 0.03303504816154133 7.785476136362389e-66 5.609567156988543e-76 1.0152407618625607 69.73688209043527 70.78515790045938
403.24 68.892 1773.941 0.02973984969950653 1.157503243728454e-66 7.289228717916957e-77 0.9207707701301004 62.41256666832498 63.363077288154585
403.28 66.994 1776.839 0.026759167092649052 1.70124849886997e-67 9.363503887711679e-78 0.8345547310251409 55.71807041352514 56.57938431164293
403.32 72.02 1779.73 0.024064449395632057 2.4718461002919732e-68 1.1890483239999443e-78 0.75592534948667 49.6186262422104 50.3986160410927
403.36 70.636 1782.614 0.021629591168616066 3.5504457073136677e-69 1.4926727785843427e-79 0.6842640782366641 44.07855981754851 44.78445348695379
403.4 44.342 1785.491 0.01943073694563216 5.0414068507449727e-70 1.852394267702286e-80 0.6189980401616197 39.0618359902507 39.70026476735795
403.44 27.806 1788.361 0.01744610007585502 7.076649648171896e-71 2.2725092867327555e-81 0.5595971012762598 34.53253045426473 35.10957365561684
403.48 42.527 1791.223 0.01565579498849645 9.819974920877102e-72 2.7560116368993333e-82 0.5055710908788805 30.455230233819634 30.976457119687012
403.52 46.839 1794.078 0.014041681986254677 1.347098843119509e-72 3.3041464866753905e-83 0.4564671651719073 26.795367426622583 27.265876273780744
403.56 37.575 1796.925 0.012587223724114279 1.8268152116775528e-73 3.915977009122365e-84 0.4118673103442203 23.51949118490222 23.943945718970554
403.6 13.653 1799.764 0.011277352579606785 2.44903799626031e-74 4.5879988466152885e-85 0.37138598088139324 20.595483258303858 20.978146591764858
403.64 9.154 1802.596 0.010098348167571897 3.245651279792284e-75 5.313840687470255e-86 0.3346678686842226 17.992722585818708 18.337488802670503
403.68 20.747 1805.42 0.00903772429723594 4.2521963058526664e-76 6.084089070119116e-87 0.3013857984359658 15.68220444058854 15.992627963321741
403.72 8.68 1808.237 0.008084124711929246 5.5071837030187065e-77 6.886271567991898e-88 0.27123874455462904 13.63661953010757 13.915942399374128
403.76 -0.128 1811.045 0.007227226992126687 7.050993694724726e-78 7.705024518219751e-89 0.24394996499664753 11.83039826084036 12.081575452829133
403.8 6.071 1813.846 0.006457654040906036 8.924323326731779e-79 8.522459659979239e-90 0.21926524714258383 10.239725113243049 10.465448014426538
403.84 6.611 1816.639 0.005766892607305595 1.1166168579322608e-79 9.318729158812306e-91 0.1969512609863555 8.842527759593732 9.045245913187394
403.88 0.0 1806.75 0.005147218337527787 1.3811367763019983e-80 1.0072771702744017e-91 0.17679401486489765 7.618445209421488 7.800386442623913
403.92 0.0 1802.083 0.00459162687667813 1.6887779138338058e-81 1.0763205244370978e-92 0.15859740900624295 6.548778899724555 6.7119679356074755
403.96 0.0 1806.25 0.004093770574598807 2.0413217064437516e-82 1.136931632595196e-93 0.14218188223115222 5.616430270567083 5.762705923372834
404.0 0.0 1817.5 0.0036479003786419086 2.439232253948648e-83 1.1872083582200432e-94 0.1273831472211405 4.805827990809697 4.936859038409479
404.04 0.0 1813.333 0.003248812523852512 2.88135899342647e-84 1.2255165559750719e-95 0.11405100985708438 4.102847630813434 4.220147453194371
404.08 0.0 1800.0 0.0028917996571001894 3.364680556862088e-85 1.2505781572300905e-96 0.10204826823658086 3.494726224866339 3.59966629276002
404.12 0.0 1806.25 0.0025726060563205566 3.884116915653184e-86 1.2615419452784193e-97 0.09124968709438895 2.969973830301727 3.0637961234524362
404.16 0.0 1811.25 0.0022873866292083323 4.432436063127425e-87 1.2580315557840852e-98 0.0815410434747406 2.5182838758737214 2.6021123059776703
404.2 0.0 1820.833 0.0020326693975196634 5.0002778942406083e-88 1.240166927472371e-99 0.07281823963590471 2.130443801117489 2.205294710150913
404.24 0.0 1806.333 0.0018053211936902194 5.576311531829393e-89 1.2085574980312507e-100 0.06498647930575545 1.798247222473283 1.8650390229727287
404.28 0.0 1792.75 0.0016025163157710586 6.147533373352741e-90 1.1642676836169018e-101 0.05795950354929175 1.5144086213573626 1.5739706412224255
404.32 0.0 1808.083 0.0014217079047958196 6.699702192843834e-91 1.108757369089183e-102 0.05165888265413839 1.2724813340830692 1.3255619246420034
404.36 0.0 1826.917 0.0012606018257124273 7.217895655679919e-92 1.043802049207355e-103 0.046013360588126814 1.0667794330757248 1.114053395489564
404.4 0.0 1817.75 0.0011171328489319437 7.687160750965562e-93 9.713987102898674e-105 0.040958248730826353 0.8923039221621332 0.9343793037418915
404.44 0.0 1824.25 0.000989442944483202 8.093220204988012e-94 8.93664397012389e-106 0.03643486572968767 0.744673524720935 0.7820978333951059
404.48 0.0 1806.583 0.0008758615147244569 8.423189154453631e-95 8.127346091194545e-107 0.03239002047895011 0.6200602206525619 0.6533261026462365
404.52 0.0 1812.833 0.0007748874046131904 8.666252275176268e-96 7.306682325147208e-108 0.0287755353653174 0.515129584901449 0.5446800076713796
404.56 0.0 1834.583 0.0006851725407345203 8.814251874414366e-97 6.493647126462572e-109 0.025547807068453283 0.4269858949777207 0.4532188745869085
404.6 0.0 1819.917 0.000605507061665511 8.862142386254796e-98 5.704977637941023e-110 0.02266740234539808 0.35312190584358727 0.3763948152506509
404.64 0.0 1825.667 0.0005348058128578678 8.808275960481442e-99 4.954682489538677e-111 0.020098686365773485 0.2913731359466721 0.31200662812530344
404.68 0.0 1817.667 0.00047209608910753437 8.654496600812027e-100 4.253771455904757e-112 0.017809481299074517 0.23987646642829918 0.2581580438164812
404.72 0.0 1812.917 0.0004165065168755436 8.406035352454832e-101 3.6101790443953943e-113 0.015770752985650404 0.19703282497920677 0.2132200844817327
404.76 0.0 1820.5 0.0003672569772738297 8.071214847612996e-102 3.0288615305034638e-114 0.013956323649023994 0.16147370492972785 0.17579728555602567
404.8 0.0 1816.833 0.00032364947847739206 7.660986484053086e-103 2.5120369051765015e-115 0.01234260872901607 0.13203125751533348 0.14469751572282694
404.84 0.0 1820.667 0.000285059893697885 7.188336129001651e-104 2.059531125518128e-116 0.010908376032250604 0.10771168951684834 0.11890512544279683
404.88 0.0 1807.333 0.00025093048769056004 6.66760329211527e-105 1.6691919622690555e-117 0.009634525508973243 0.08767169842940409 0.0975571544260679
404.92 0.0 1837.667 0.00022076316110667055 6.113763415141674e-106 1.337333196442611e-118 0.008503888072917722 0.07119768187666335 0.07992233311068775
404.96 0.0 1843.917 0.0001941133478662632 5.541723003879567e-107 1.0591762110568926e-119 0.007501041983692575 0.05768746617453255 0.06538262150609139
405.0 0.0 1845.667 0.0001705845061544562 4.9656730348391474e-108 8.29262262889958e-121 0.006612145409307106 0.046634309911710185 0.05341703982717175


==> figures/data/XPS/fits/3.1-O-XPS-fit.txt <==
BE exp BG TiN N5 N4 satel N2 sum 
393.0 0.0 1302.75 0.0018872438689378102 4.292032090358263e-24 1.3994871345459548e-17 0.1321305271655792 5.03478615417042e-16 0.1340177710345175
393.04 0.0 1315.667 0.002371929446047654 1.644554035688614e-23 4.464933401736183e-17 0.14812018160632842 7.072314456554215e-16 0.1504921110523768
393.08 0.0 1314.833 0.0029756701256606396 6.208631757734925e-23 1.403644221099352e-16 0.1659369613953602 9.919896116243003e-16 0.16891263152102198
393.12 0.0 1323.583 0.0037263064405291353 2.3094494634984635e-22 4.348088905888942e-16 0.18577615411820578 1.3893697470252747e-15 0.18950246055873674
393.16 0.0 1328.25 0.004657840847489036 8.46424335844671e-22 1.3272188975611654e-15 0.2078523062754026 1.9430940840781346e-15 0.2125101471228949
393.2 0.0 1324.833 0.005811718829367749 3.0565909225931965e-21 3.9920230120613574e-15 0.23240093868935893 2.713533735571735e-15 0.23821265751873338
393.24 0.0 1317.333 0.007238357660495456 1.0875730916559119e-20 1.1831874364422834e-14 0.2596803947697116 3.783921806828089e-15 0.26691875243022267
393.28 0.0 1301.167 0.008998966718332484 3.812888297628525e-20 3.4556354713659805e-14 0.2899738298615801 5.268836758269084e-15 0.2989727965799524
393.32 0.0 1319.75 0.011167710195628677 1.3171244825627994e-19 9.945351112420451e-14 0.323591350202684 7.3257674132864e-15 0.33475906039841946
393.36 0.0 1333.917 0.013834270996278463 4.483109814426014e-19 2.8205528699906804e-13 0.36087231030187544 1.0170854329754163e-14 0.37470658129844614
393.4 0.0 1317.167 0.017106883589383948 1.5035384466587513e-18 7.88269186521875e-13 0.40218777782776605 1.4100282106650551e-14 0.41929466141795235
393.44 0.0 1338.917 0.02111591376245557 4.9686131940154e-18 2.170928121807744e-12 0.44794317535041206 1.951930562117151e-14 0.4690590891150581
393.48 0.0 1333.667 0.02601807467670937 1.6178725560320912e-17 5.891847487192088e-12 0.4985811085121422 2.6981572572384608e-14 0.5245991831947704
393.52 0.0 1341.25 0.03200138151296192 5.1909276650526945e-17 1.5757867480879858e-11 0.5545843904123476 3.724231101691694e-14 0.5865857719411046
393.56 0.0 1323.167 0.03929096144018421 1.6411201545637992e-16 4.1532512080850734e-11 0.6164792721657272 5.1330157602614806e-14 0.6557702336474953
393.6 0.0 1319.417 0.04815585178244949 5.112505717846603e-16 1.0787700028096059e-10 0.6848388897333193 7.064400702829004e-14 0.7329947416237169
393.64 0.0 1336.417 0.058916937252650646 1.5693819956049992e-15 2.761370723411436e-10 0.760286937227179 9.708339341928273e-14 0.8192038747560653
393.68 0.0 1338.667 0.07195619711703449 4.747101096570143e-15 6.965964394933032e-10 0.8435015769402243 1.3322373704347021e-13 0.9154577747539933
393.72 0.0 1331.0 0.08772745531456222 1.414936332211324e-14 1.7318256144245935e-09 0.9352195963520579 1.8255152400393882e-13 1.0229470533986424
393.76 0.0 1340.083 0.10676885104651983 4.155829241100305e-14 4.243257152226617e-09 1.0362408223057251 2.497794182611818e-13 1.1430096775957934
393.8 0.0 1345.25 0.1297172743453758 1.2028037652330286e-13 1.0246439153165804e-08 1.147432802423009 3.4126780762525523e-13 1.2771500870152854
393.84 0.0 1334.167 0.15732504080605514 3.4304587480571275e-13 2.4385483382703152e-08 1.2697357636274478 4.65587843951824e-13 1.427060828819795
393.88 0.0 1349.083 0.1904791122025553 9.641268036921108e-13 5.7198043676151525e-08 1.4041678573722864 6.342722839798546e-13 1.5946470267744839
393.92 0.0 1335.583 0.23022320530382825 2.670207390243959e-12 1.3222977204316597e-07 1.5518307007963392 8.628151900594335e-13 1.7820540383334726
393.96 0.0 1348.25 0.2777831700494019 7.2876787116723e-12 3.0128861320105366e-07 1.7139152225780614 1.1720008701083283e-12 1.991698693924536
394.0 0.0 1336.917 0.3345960605481819 1.9600696408399415e-11 6.766264648775713e-07 1.8917078216864893 1.5896676945778795e-12 2.2263045588823265
394.04 0.0 1348.25 0.402343368346338 5.195133248635258e-11 1.497737530783289e-06 2.0865968465470943 2.1530453942371992e-12 2.4889417126850675
394.08 0.0 1336.0 0.48298893731054005 1.3569686387005355e-10 3.2677654841498613e-06 2.3000794013454318 2.9118473950609523e-12 2.7830716065600645
394.12 0.0 1344.667 0.5788221335428215 3.492979799721546e-10 7.0275306514977585e-06 2.5337684852522666 3.932355615314641e-12 3.11259764667897
394.16 0.0 1342.083 0.692506902273293 8.860962342477274e-10 1.4897036455252116e-05 2.7894004692775702 5.302807695275063e-12 3.4819222694787175
394.2 0.0 1349.75 0.8271374069955125 2.2152863676541367e-09 3.112799536851422e-05 3.068842914244051 7.140490668899706e-12 3.896011451457359
394.24 0.0 1363.167 0.9863010145802237 5.4581925586826396e-09 6.411590205909107e-05 3.3741027319770565 9.6010667784852e-12 4.360467867927133
394.28 0.0 1366.75 1.1741494641711188 1.3253905609104546e-08 0.0001301826774352089 3.7073346902482376 1.289081433954361e-11 4.881614350363588
394.32 3.667 1364.75 1.3954791378620983 3.171912619729634e-08 0.0002605693360935577 4.070850260288101 1.728266929969661e-11 5.466589999222703
394.36 -5.667 1364.75 1.655821438075639 7.481477875771954e-08 0.0005141457132096412 4.467126803730795 2.3137214138471787e-11 6.12346246235756
394.4 -10.917 1364.75 1.9615443710113316 1.739198628570328e-07 0.0010001206333581853 4.898817093749958 3.09300961918395e-11 6.86136175934544
394.44 2.167 1364.75 2.3199665383939383 3.984864930644359e-07 0.001917929141317108 5.368759162791134 4.128778783783828e-11 7.69064402885417
394.48 -3.333 1364.75 2.739484852179344 8.998869463001946e-07 0.003626083147588868 5.879986466744351 5.503415214976512e-11 8.623098302013263
394.52 9.5 1364.75 3.2297174102788153 2.00299467048724e-06 0.006758950577950247 6.435738352631081 7.325098230569583e-11 9.672216716555768
394.56 18.75 1364.75 3.801663107404714 4.3943736814794185e-06 0.012421344245461775 7.039470813839579 9.735658242648003e-11 10.853559659960792
394.6 13.583 1364.75 4.4678797059427175 9.502714327654446e-06 0.02250698996362847 7.694867513667675 1.2920760339492506e-10 12.185263712417555
394.64 26.166 1364.751 5.242682259902791 2.025537596208156e-05 0.0402103191877129 8.4058510544316 1.7123080459744765e-10 13.688763889069296
394.68 37.166 1364.751 6.14236397356397 4.255823872385115e-05 0.07083383185562267 9.176594465595429 2.2659326286303894e-10 15.38983482948034
394.72 41.331 1364.752 7.185441789270667 8.814278252594412e-05 0.12303787731854716 10.011532880321749 2.994218949808088e-10 17.320100689992913
394.76 54.247 1364.753 8.392929240651696 0.00017995297244114542 0.21073825459200482 10.915375365553158 3.9508612713468953e-10 19.51922281416439
394.8 49.913 1364.754 9.788639383874973 0.0003621680671356484 0.3559308342013956 11.893116866114852 5.205612916755373e-10 22.038049252778915
394.84 47.411 1364.756 11.39952093734687 0.0007185387085071517 0.59281094831156 12.950050218450802 6.848950556222592e-10 24.943100643502635
394.88 39.659 1364.758 13.256031127905237 0.0014053658574239482 0.973654962513349 14.091778184508394 8.998051302865573e-10 28.32286964168421
394.92 56.073 1364.76 15.3925491688242 0.002709807736159562 1.5770338143664522 15.324225450787495 1.1804439797403191e-09 32.296518242894756
394.96 69.987 1364.763 17.847834794384966 0.005151199040431658 2.5190182092659623 16.653650531952522 1.546375611155214e-09 37.025654736190255
395.0 88.734 1364.766 20.66553686163234 0.009654063365349406 3.96808863999736 18.0866575123963 2.0228212531638954e-09 42.72993707941417
395.04 97.398 1364.769 23.894757720130016 0.017838377190995933 6.164445912426221 19.63020755291264 2.64224537666166e-09 49.707249565302114
395.08 92.977 1364.773 27.590679866480944 0.03249791820868084 9.44428331396167 21.291630083217626 3.446371782917318e-09 58.35909118531529
395.12 110.639 1364.778 31.81526236753134 0.05837440900081053 14.269272712489325 23.078633594302577 4.488742231058725e-09 69.22154308781279
395.16 135.383 1364.784 36.6380156858411 0.10338749999569367 21.260968030259946 24.999315937660942 5.837958346712516e-09 83.00168715959563
395.2 162.293 1364.79 42.136864910910056 0.180552686891022 31.238972438072995 27.06217403136992 7.581782622916494e-09 100.61856407482578
395.24 188.203 1364.797 48.39911303477961 0.31091518155255266 45.26048952497557 29.276112865639632 9.832317749619478e-09 123.24663061677968
395.28 220.444 1364.806 55.52251786636171 0.5279506587899165 64.65724585426486 31.650453692969872 1.2732537181987893e-08 152.35816808511888
395.32 239.101 1364.816 63.6164985223044 0.8840342647823194 91.06373998220863 34.19494128059036 1.6464506077808453e-08 189.7592140663502
395.36 292.506 1364.827 72.80349024335753 1.459753228042645 126.42842358492862 36.91975009503271 2.125971328248826e-08 237.61141717262126
395.4 350.159 1364.841 83.22046966461203 2.3770243473123305 172.99695097947756 39.83548928116057 2.7412035280094038e-08 298.42993429997455
395.44 455.561 1364.856 95.02067673433609 3.8171532029766855 233.25440593064198 42.95320629019086 3.529397601592088e-08 375.04544219343956
395.48 523.292 1364.875 108.37556437755362 6.045100291775698 309.81201418868557 46.28438900359214 4.5376977112059494e-08 470.517067906984
395.52 607.936 1364.897 123.47701291742725 9.441245556380899 405.2241422144932 49.84096619235842 5.825677710529731e-08 587.9833669389166
395.56 747.578 1364.922 140.53985341929635 14.541791623343562 521.7245444599702 53.63530614373004 7.468502296117655e-08 730.4414957210251
395.6 904.964 1364.953 159.80475278070034 22.088521265862422 660.878294794216 57.68021328034699 9.560861066038754e-08 900.4517822167343
395.64 1085.34 1364.989 181.54152388918098 33.087812215761524 823.1591061042658 61.98892259024236 1.2221856413817582e-07 1099.7773649216692
395.68 1278.3 1365.032 206.05293691511935 48.8774889763555 1007.48180367521 66.57509167966194 1.5601066521530596e-07 1328.9873214023573
395.72 1534.5 1365.084 233.67912330320277 71.19813884321549 1210.7461205865886 71.45279025490085 1.9886053556545686e-07 1587.0761731867685
395.76 1826.86 1365.145 264.8026828910537 102.2628496209655 1427.4774309116126 76.6364868343867 2.5311646201905396e-07 1871.179450511135
395.8 2145.45 1365.218 299.8546275700082 144.81591586248405 1649.6749422638525 82.1410324876966 3.217139684677563e-07 2176.4865185057547
395.84 2474.86 1365.304 339.32132293525825 202.16699840977384 1866.9858721439655 87.98164139463594 4.083169947418119e-07 2496.4558352919507
395.88 2812.18 1365.406 383.7526235714409 278.18277622072884 2067.3002228124124 94.17386801528113 5.174915726693378e-07 2823.409491137355
395.92 3164.47 1365.527 433.77143932444426 377.2138289280297 2237.793512999279 100.73358066009762 6.549191244632044e-07 3149.5123625667693
395.96 3478.58 1365.667 490.08502072741504 503.93122451980344 2366.336152995882 107.67693124963299 8.276579865706912e-07 3468.0293303203916
396.0 3827.09 1365.829 553.4983135245842 663.0464203469671 2443.0620991485966 115.02032105443949 1.0444635274707947e-06 3774.627155119051
396.04 4110.4 1366.016 624.9298070640127 858.8915319394814 2461.7915314940724 122.78036220891661 1.3161793322913653e-06 4068.3932340226625
396.08 4376.52 1366.23 705.4303914350148 1094.8472345746356 2420.9831631243896 130.97383479795684 1.656214430631394e-06 4352.234625588211
396.12 4657.36 1366.471 796.2058457347831 1372.6252707336018 2323.9787373323065 139.61763932195643 2.081124516268527e-06 4632.427495203773
396.16 4901.34 1366.741 898.6437063540812 1691.4440454224743 2178.476411225737 148.72874435488953 2.611318629122394e-06 4917.292909968501
396.2 5208.54 1367.043 1014.345409851083 2047.1795495720644 1995.3682125198945 158.32412922209403 3.2719169339503903e-06 5215.217304437053
396.24 5518.29 1367.379 1145.1647670113216 2431.6261960424636 1787.2237866789835 168.42072153841116 4.0937901437416206e-06 5532.43547536497
396.28 5845.42 1367.749 1293.2539944815592 2832.05258013568 1566.7494772743757 179.03532946445458 5.1148169214688035e-06 5871.091386470886
396.32 6138.84 1368.157 1461.1186886787932 3231.2664987872586 1345.4981661340898 190.18456855960434 6.381402392346526e-06 6228.067928541149
396.36 6569.4 1368.603 1651.6832352299748 3608.385555667156 1132.9907097524863 201.8847831332204 7.950308870227534e-06 6594.944291733146
396.4 6953.74 1369.092 1868.3681345379196 3940.4193293531775 936.285885805074 214.15196202362992 9.890859228947864e-06 6959.22532161066
396.44 7307.96 1369.625 2115.1804615199685 4204.5983581249675 759.9410400825793 227.00164876503484 1.2287584239054418e-05 7306.721520780135
396.48 7674.3 1370.204 2396.817939672381 4381.161122175527 606.255262098337 240.44884613755804 1.5243397876618428e-05 7624.683185327201
396.52 7969.67 1370.832 2718.785509252531 4456.102146155438 475.67662894165994 254.50791513549083 1.8883399357773324e-05 7905.072218368519
396.56 8208.07 1371.511 3087.5201544202037 4423.285736681038 367.27106826874297 269.19246843213364 2.335941775653842e-05 8147.2694511615355
396.6 8416.17 1372.242 3510.5140490062454 4285.412650711334 279.1781924222081 284.5152584679202 2.8855434856697544e-05 8359.620179463143
396.64 8551.72 1373.027 3996.4160576419076 4053.5916224713565 209.0083979749471 300.48806034215323 3.55940447419305e-05 8559.504174024409
396.68 8750.88 1373.866 4555.074618449743 3745.6266980400783 154.15976125721124 317.12154974603715 4.384413495387761e-05 8771.982671337206
396.72 8976.99 1374.761 5197.457156190136 3383.447670365849 112.05073639086585 334.42517623735574 5.393000430241243e-05 9027.38079311421
396.76 9306.62 1375.713 5935.337394465214 2990.2702173287626 80.27560998821981 352.4070322253267 6.624216710064991e-05 9358.29032024969
396.8 9695.7 1376.724 6780.577225433966 2588.039512174463 56.69535253418734 371.07371810587284 8.125013327241056e-05 9796.385889498622
396.84 10261.4 1377.796 7743.743230757099 2195.534876534811 39.47844075914832 390.430204064338 9.951749904891279e-05 10369.186851632896
396.88 11038.9 1378.934 8831.703207075321 1827.2849227382217 27.105765008361647 410.47968914482755 0.00012171973449609924 11096.573705686467
396.92 12013.4 1380.142 10043.795330908608 1493.2453065423454 18.35194157358433 431.22345826908924 0.00014866511260777204 11986.61618595874
396.96 13153.4 1381.426 11366.274124634998 1199.0686344538153 12.252977143282479 452.66073797802187 0.00018131929093959874 13030.256655529407
397.0 14389.9 1382.794 12765.23940391966 946.7520765042469 8.067775610203096 474.78855175959893 0.00022083413156985526 14194.84802862784
397.04 15607.6 1384.253 14179.43289154414 735.4622766794099 5.238730411285819 497.60157592073665 0.0002685814294404358 15417.735743137
397.08 16739.1 1385.812 15516.209067234528 562.3820540030285 3.3547574236030524 521.0919970565811 0.0003261923137943879 16603.038201910054
397.12 17583.9 1387.477 16655.86285807172 423.47669341280766 2.1186444718552093 545.2493722652422 0.0003956031934648096 17626.70796382482
397.16 18180.5 1389.253 17469.10581517902 314.12551573329114 1.3195111254458076 570.0604933503201 0.0004791092352147365 18354.611814497315
397.2 18451.8 1391.145 17847.178572648358 229.6008574421638 0.8104381476542455 595.5092563465598 0.0005794264962445324 18673.099704011234
397.24 18308.3 1393.154 17734.61227254402 165.40072692973501 0.49087466888607917 621.5765377912417 0.0006997639784529437 18522.081111697862
397.28 17775.0 1395.28 17148.254499586208 117.45502469968669 0.29319465565402697 648.2400792463426 0.0008439070341644529 17914.243642094923
397.32 16957.9 1397.518 16171.33341569584 82.23100366570934 0.1726895030727684 675.4743816527917 0.0010163137319232753 16929.212506831147
397.36 15876.6 1399.863 14926.17624802486 56.76421508340154 0.10029733126670413 703.2506111614878 0.0012222259876547576 15686.292593827004
397.4 14519.7 1402.31 13540.80910366297 38.63867271582329 0.05744007287675511 731.5365181413684 0.0014677974820712634 14311.04320239052
397.44 13176.2 1404.848 12123.953745416586 25.93594486112899 0.03243628371078157 760.2963711029394 0.0017602406205762386 12910.220257904984
397.48 11822.1 1407.469 10753.908926708324 17.168414416436054 0.018060339069270997 789.4909072985247 0.002107995047969017 11560.5884167574
397.52 10418.6 1410.164 9478.72168864573 11.207689847609906 0.009914882793598173 819.0773017654249 0.0025209205077037053 10309.019116062065
397.56 9202.15 1412.926 8322.207030425378 7.215464208482241 0.005366663787923829 849.009156559446 0.0030105171348166274 9178.44002837423
397.6 8088.34 1415.744 7291.371529216001 4.581156060653628 0.0028639451239039528 879.2365118846162 0.0035901765932424673 8175.195651282988
397.64 7165.55 1418.613 6382.877886531155 2.8684395080269054 0.0015068050637590449 909.7058807582688 0.004275467812154678 7295.457989070327
397.68 6325.31 1421.527 5587.799693662041 1.7712128199942028 0.0007815744151820681 940.3603087533867 0.005084461441846041 6529.937081271279
397.72 5635.19 1424.48 4894.755054966565 1.0785565933598737 0.00039966264375160715 971.1394602337621 0.006038097536864196 5866.9795095538675
397.76 5058.7 1427.467 4291.797780691132 0.6476695606515694 0.00020147265091428448 1001.9797323406898 0.007160601381526845 5294.432544666506
397.8 4579.68 1430.485 3767.460438388183 0.3835239667586586 0.00010012156521414778 1032.8143977980124 0.008479952798799054 4800.666940227317
397.84 4178.22 1433.531 3311.2618896018353 0.22394910257194306 4.90476407056053e-05 1063.5737773782648 0.010028414725591 4375.069693545039
397.88 3871.73 1436.602 2913.897560248042 0.128947437051686 2.3685244247260015e-05 1094.1854426170107 0.011843127292927422 4008.2238171146414
397.92 3591.64 1439.696 2567.2535832871818 0.0732101166150229 1.1274504876526776e-05 1124.574449070464 0.013966774114141305 3691.9152205228793
397.96 3331.44 1442.812 2264.3312525222314 0.0409838463075481 5.290148735216447e-06 1154.6636000934895 0.016448327953997418 3419.052290080131
398.0 3171.55 1445.947 1999.132337720961 0.022621725750520946 2.4466977324297367e-06 1184.3737407646668 0.019343883420488185 3183.548046541496
398.04 3015.23 1449.1 1766.5334299582958 0.012311142615689307 1.11538894928395e-06 1213.6240812111885 0.02271758478250729 2980.1925410122717
398.08 2815.23 1452.27 1562.16405077089 0.006605701172822464 5.011846780437561e-07 1242.3325481925474 0.02664265746298806 2804.5298478232585
398.12 2717.63 1455.457 1382.2954627781776 0.0034944265075104244 2.2196617917396755e-07 1270.416163390022 0.031202552179024345 2652.7463233688522
398.16 2581.59 1458.658 1223.7427587683808 0.001822460151797867 9.689153311194171e-08 1297.791446428362 0.03649221108777954 2521.5725199648737
398.2 2504.71 1461.874 1083.7804821985128 0.0009370317006533111 4.168574371190104e-08 1324.374840233521 0.04261946563800122 2408.198878971058
398.24 2406.9 1465.104 960.0708851248419 0.00047495655787483857 1.767603924340311e-08 1350.0831559100052 0.04970657610785962 2310.2042225851887
398.28 2331.82 1468.347 850.6034438397413 0.00023732659191882512 7.387053880203262e-09 1374.834033915014 0.05789192301604126 2225.4956070117505
398.32 2216.81 1471.602 753.6441243270588 0.00011690193023873649 3.042565679018167e-09 1398.5464179227013 0.0673318607084327 2152.2579910154413
398.36 2158.96 1474.87 667.6929438229748 5.676359567013188e-05 1.2350506303852709e-09 1421.1410374149157 0.07820274342775857 2088.912240746149
398.4 2104.44 1478.148 591.448512345784 2.7169493290556044e-05 4.940826631174664e-10 1442.5408947209276 0.09070313405031812 2034.080137370749
398.44 2055.73 1481.437 523.778404934453 1.2818801178687451e-05 1.9479539847474184e-10 1462.6717519593124 0.10505620539887392 1986.55522591816
398.48 2010.76 1484.737 463.6943832033405 5.96154239803637e-06 7.56861442262652e-11 1481.4626131232837 0.12151234359159133 1945.278514631834
398.52 1967.54 1488.047 410.3316400593924 2.732792429061721e-06 2.8980592870057066e-11 1498.8461964030944 0.14035196223929453 1909.3181911575475
398.56 1938.63 1491.366 362.93137852717905 1.2347617648442238e-06 1.0935688540898217e-11 1514.7593917598158 0.16188853542914797 1877.8526600571968
398.6 1910.05 1494.696 320.8261533771032 5.498956054742244e-07 4.066567206677279e-12 1529.1436987618322 0.18647185630548802 1850.1563245451405
398.64 1863.47 1498.034 283.42750361517227 2.4137383681870064e-07 1.490211407086265e-12 1541.9456397719293 0.2144915266496159 1825.5876351551267
398.68 1838.04 1501.381 250.21548678686347 1.0442527004195719e-07 5.381474003560747e-13 1553.1171437292526 0.24638068113738254 1803.5790113016792
398.72 1794.68 1504.737 220.72979468032773 4.4526582003978796e-08 1.9150650724400724e-13 1562.6158960090572 0.2826199478871731 1783.6283106817991
398.76 1792.82 1508.101 194.56218656797645 1.8712188379586357e-08 6.715686291800729e-14 1570.4056501618654 0.32374164447118375 1765.2915783930255
398.8 1778.19 1511.473 171.35002259309084 7.750231206158989e-09 2.3206927504036857e-14 1576.4564977274083 0.370334205714698 1748.1768545339642
398.84 1767.4 1514.854 150.77071802372853 3.163612039822438e-09 7.902440210530016e-15 1580.7450927836915 0.42304683632276796 1731.9388576469064
398.88 1734.84 1518.242 132.53697034155533 1.2726943794515697e-09 2.6516561635060924e-15 1583.2548284196407 0.4825943776234714 1716.2743931400921
398.92 1693.95 1521.638 116.39263675133125 5.04581664768689e-10 8.767622441760214e-16 1583.975962900953 0.549762373464195 1700.918362026253
398.96 1698.46 1525.041 102.10916070700787 1.9715125253783763e-10 2.8566133529221646e-16 1582.9056939241555 0.6254123155286287 1685.6402669468891
399.0 1671.55 1528.451 89.48246330234552 7.591417262614794e-11 9.171123689014188e-17 1580.0481800098437 0.7104870430202709 1670.2411303552853
399.04 1680.3 1531.869 78.33022955267528 2.8806874679374514e-11 2.901293726594881e-17 1575.414508761199 0.8060162657704528 1654.5507545796736
399.08 1637.46 1535.293 68.48953126325452 1.0772444931844518e-11 9.0438971101273e-18 1569.0226123941557 0.9131221733618072 1638.4252658307828
399.12 1625.53 1538.724 59.814737797518795 3.96983417548108e-12 2.777864818118762e-18 1560.8971316178977 1.0330250857924221 1621.744894501213
399.16 1593.0 1542.162 52.17567399597878 1.4416693133899123e-12 8.40727206945615e-19 1551.0692295956972 1.1670490935453766 1604.4119526852228
399.2 1549.98 1545.605 45.45599105713146 5.159285682369127e-13 2.507174810029937e-19 1539.576358333183 1.3166276266818335 1586.3489770169967
399.24 1540.53 1549.055 39.55172162322818 1.8194483149871807e-13 7.367103379644395e-20 1526.4619804132947 1.4833088837440374 1567.497010920267
399.28 1533.82 1552.51 34.3699948160274 6.322834868820978e-14 2.1329896834123547e-20 1511.7752495135642 1.6687610418724725 1547.8140053714642
399.32 1495.86 1555.971 29.82789070534758 2.165218952570167e-14 6.08496219064062e-21 1495.5706535922884 1.87477715965479 1527.2733214572906
399.36 1480.65 1559.437 25.851416801603605 7.306437940243954e-15 1.7104151426636286e-21 1477.9076250110215 2.1032796738538146 1505.862321486479
399.4 1464.93 1562.908 22.374591750934805 2.4295153741292598e-15 4.737150297215705e-22 1458.8501221627039 2.356324380423265 1483.581038294062
399.44 1421.2 1566.384 19.338623570027252 7.960493247774006e-16 1.2927136033104427e-22 1438.4661873980651 2.636103779152379 1460.4409147472447
399.48 1390.97 1569.864 16.691171560447724 2.570177444327039e-16 3.475798684676371e-23 1416.8274861842942 2.944949650018621 1436.4636073947604
399.52 1358.23 1573.349 14.385682550728946 8.176841675161665e-17 9.208136319664849e-24 1394.0088324894741 3.285334718007909 1411.679849758211
399.56 1345.0 1576.838 12.380793379337083 2.563327425871204e-17 2.4035405564879482e-24 1370.0877053688255 3.6598732519090444 1386.1283720000715
399.6 1313.59 1580.331 10.639792594253162 7.91799764241774e-18 6.18146741791913e-25 1345.1437616363955 4.071320431611876 1359.8548746622605
399.64 1279.34 1583.828 9.130135239834472 2.4099959918556516e-18 1.5663543596402204e-25 1319.2583493434927 4.52257030796438 1332.9110548912915
399.68 1277.84 1587.328 7.823005357636636 7.227763311621075e-19 3.9106118750885184e-26 1292.5140265624675 5.016652169478499 1305.3536840895827
399.72 1248.67 1590.831 6.692921468322206 2.1358721502933893e-19 9.619526175660078e-27 1264.9940896965059 5.556725121438984 1277.2437362862672
399.76 1238.33 1594.337 5.717380846354781 6.219099215224795e-20 2.331390317306427e-27 1236.782115210899 6.146070675603726 1248.6455667328576
399.8 1193.82 1597.846 4.8765388642520895 1.7842589413265925e-20 5.567071043513461e-28 1207.9615183207145 6.788083143000427 1219.626140327967
399.84 1162.06 1601.357 4.152920082013847 5.043868917959064e-21 1.3097463148921084e-28 1178.6151317799154 7.486257618780824 1190.2543094807102
399.88 1132.21 1604.871 3.5311581011522843 1.4048910513158254e-21 3.0359490860230683e-29 1148.824807505978 8.244175347177977 1160.6001409543082
399.92 1103.53 1608.386 2.997761500883991 3.855599876941782e-22 6.933410921867831e-30 1118.6710433556404 9.06548625671227 1130.7342911132368
399.96 1091.26 1611.903 2.5409034338715695 1.0425798194061189e-22 1.5600656770061303e-30 1088.2326369415243 9.953888461645539 1100.7274288370415
400.0 1041.66 1615.422 2.1502326869593507 2.77774502060171e-23 3.4584434885955075e-31 1057.5863679615754 10.913104535710078 1070.6497051842448
400.04 1005.31 1618.942 1.8167042136473885 7.291869384949386e-24 7.553683151082709e-32 1026.8067101051151 11.946854379090954 1040.5702686978536
400.08 1004.04 1622.463 1.5324273238993473 1.8860214346340564e-24 1.6254573714384632e-32 995.9655732068908 13.058824520216561 1010.5568250510067
400.12 972.849 1625.984 1.2905298768130864 4.806328764083345e-25 3.4461140656920104e-33 965.1320759522596 14.252633720712277 980.675239549785
400.16 936.411 1629.506 1.085036965499829 1.2068057208442895e-25 7.198126906783355e-34 934.3723490931409 15.53179478571659 950.9891808443573
400.2 935.888 1633.029 0.910762713578974 2.985494478439658e-26 1.4813023733997872e-34 903.7493688185923 16.899672523400824 921.559804055572
400.24 895.532 1636.551 0.7632139209323694 7.276931030446124e-27 3.0033152821989287e-35 873.3228196416924 18.359437847539585 892.4454714101643
400.28 885.51 1640.073 0.6385044042935607 1.74755729916056e-27 5.999150765816271e-36 843.1489859136873 19.914018076115724 863.7015083940967
400.32 851.572 1643.595 0.5332789771544426 4.13488968983263e-28 1.1806168033373343e-36 813.2806708573232 21.566043547832102 835.3799933823097
400.36 811.717 1647.116 0.4446461044099453 9.63926634963822e-29 2.2890601290381553e-37 783.7671418293794 23.317790757211192 807.5295786910006
400.4 780.363 1650.637 0.37011835093555645 2.213960377147074e-29 4.3725346037480815e-38 754.6541003682935 25.171122298366818 780.1953410175959
400.44 768.344 1654.156 0.30755982064002374 5.010024251155879e-30 8.228788702838622e-39 725.983675463999 27.12742400713594 753.4186592917749
400.48 743.243 1657.674 0.25513985400408595 1.1169977271464149e-30 1.525681872281451e-39 697.7944383965382 29.187539801032074 727.2371180515745
400.52 729.643 1661.19 0.21129231819573582 2.453610548212483e-31 2.786867552056283e-40 670.121437426397 31.351704835783302 701.6844345803761
400.56 684.962 1664.705 0.17467988495617864 5.310046147695103e-32 5.015241100363439e-41 642.9962505838937 33.619477724707245 676.7904081935571
400.6 674.45 1668.217 0.14416274791869405 1.1322146577159477e-32 8.891793142271214e-42 616.4470547916331 35.98967270139647 652.5808902409483
400.64 653.19 1671.727 0.1187712831649237 2.3784585697518255e-33 1.5531301992899515e-42 590.4987095607238 38.460292744906205 629.0777735887949
400.68 613.015 1675.235 0.09768220491560815 4.922631384831593e-34 2.6726759953764283e-43 565.1728535288169 41.02846482662183 606.2990005603543
400.72 595.76 1678.74 0.0801978125371075 1.0037661693189705e-34 4.531100331791672e-44 540.4880121503388 43.6903785757478 584.2585885386237
400.76 573.924 1682.243 0.06572796575162933 2.0165079865054246e-35 7.567962433117101e-45 516.4597149043607 46.441229791422835 562.9666726615352
400.8 580.425 1685.742 0.0537744622836884 3.9911510973214634e-36 1.2452920308275773e-45 493.100620453985 49.275170348202465 542.4295652644712
400.84 564.679 1689.238 0.043917526357395875 7.78262195816655e-37 2.018735661558149e-46 470.42064826771013 52.18526614222513 522.6498319362927
400.88 551.686 1692.731 0.035804147674054446 1.4951404343642549e-37 3.224057513877871e-47 448.42711529584653 55.163464801067185 503.62638424458777
400.92 515.53 1696.22 0.029138038935856172 2.8298609768482853e-38 5.072712878470218e-48 427.1248763859418 58.20057492323031 485.35458934810794
400.96 500.544 1699.706 0.02367100581664506 5.2768419076236074e-39 7.863050671410341e-49 406.5164672119864 61.28625861650826 467.82639683431137
401.0 458.563 1703.187 0.019195546693273575 9.694106159730681e-40 1.2007547030398045e-49 386.60224858802275 64.40903905961909 451.0304831943351
401.04 480.168 1706.665 0.015538520608329607 1.7545470986727389e-40 1.8064631375213154e-50 367.3805511320677 67.5563247115811 434.95241436425715
401.08 464.695 1710.138 0.012555741001724456 3.1285619204802515e-41 2.6774087132785334e-51 348.8478193404119 70.71445163174792 419.57482671316154
401.12 429.893 1713.607 0.010127369883318001 5.4959891205252614e-42 3.909400786936381e-52 330.9987542266008 73.86874514457378 404.8776267410579
401.16 413.011 1717.072 0.008154002472719461 9.511900656573456e-43 5.623606013264222e-53 313.82645377044093 77.0036017840346 390.8382095569483
401.2 386.801 1720.532 0.006553346051488827 1.6218401648331446e-43 7.969443086822701e-54 297.32255050974277 80.10259208232264 377.4316959381169
401.24 376.181 1723.986 0.005257408996132674 2.72437632900383e-44 1.1126247149502701e-54 281.47734569269306 83.1485843277784 364.6311874294676
401.28 384.397 1727.436 0.004210126818839268 4.50861826986863e-45 1.530299150272329e-55 266.27993948910023 86.12388891415964 352.4080385300787
401.32 367.036 1730.881 0.003365361661393195 7.3508269722835e-46 2.0735291971441085e-56 251.71835683397924 89.01042234703306 340.7321445426737
401.36 328.93 1734.32 0.0026852201832833537 1.1807130552307752e-46 2.7678939761911944e-57 237.77966854957458 91.78988937664236 329.57224314640024
401.4 332.413 1737.754 0.0021386422667629135 1.8683879152101127e-47 3.639934198945878e-58 224.4501074573019 94.44398110891771 318.8962272084864
401.44 297.568 1741.182 0.0017002195318516985 2.9127510130317413e-48 4.71565175431208e-59 211.71517925366442 96.95458632824649 308.67146580144276
401.48 291.063 1744.604 0.0013492084072521133 4.473551400683707e-49 6.018570700488508e-60 199.55976798104933 99.30401267267456 298.86512986213114
401.52 298.646 1748.021 0.00106870752618128 6.768826898738486e-50 7.567419469117121e-61 187.96823597596835 101.47521376128581 289.44451844478033
401.56 298.902 1751.431 0.0008449735893504225 1.0089867400517743e-50 9.373556790784e-62 176.92451822529128 103.45201791218255 280.3773811110632
401.6 275.082 1754.835 0.000666853633941632 1.4817255563916927e-51 1.143832852357911e-62 166.41221110386905 105.21935373521848 271.63223169272146
401.64 264.767 1758.233 0.0005253149341818009 2.1436780007285208e-52 1.375060009964217e-63 156.414655505028 106.76346766103616 263.17864848099833
401.68 264.875 1761.625 0.0004130565964880281 3.0553433369769074e-53 1.628474928299649e-64 146.91501441019426 108.07212839724909 254.98755586403985
401.72 252.99 1765.01 0.0003241893547181703 4.2901099081285336e-54 1.8999416162745113e-65 137.89634497417583 109.13481339859719 247.03148256212774
401.76 245.444 1768.389 0.00025397216790746667 5.934498201021233e-55 2.1837283700227977e-66 129.3416652288151 109.94287270769073 239.28479190867372
401.8 244.989 1771.761 0.0001985960179677324 8.087346387799811e-56 2.472609864151358e-67 121.23401553112707 110.48966596515852 231.72388009230355
401.84 208.207 1775.126 0.00015500683735064866 1.085759988063694e-56 2.7581040699917275e-68 113.55651490169197 110.77066899268488 224.3273389012142
401.88 210.516 1778.484 0.0001207608014639619 1.4360404440282932e-57 3.030841548200383e-69 106.2924124152831 110.78354710044326 217.07608027652782
401.92 208.247 1781.836 9.390632850520835e-05 1.871129635906338e-58 3.2810497673529016e-70 99.42513382010557 110.52819313460158 209.95342086103565
401.96 182.487 1785.18 7.288806749947407e-05 2.4018439301626713e-59 3.499120414836228e-71 92.93832357252165 110.00672922710783 202.945125687697
402.0 170.733 1788.517 5.64689475811267e-05 3.0373073239909796e-60 3.676215268590918e-72 86.8158824832671 109.2234721998847 196.03941115209938
402.04 178.321 1791.846 4.366702882570361e-05 3.783860336326628e-61 3.804858047917327e-73 81.04200117763799 108.18486356755302 189.2269084122198
402.08 174.832 1795.168 3.370445544163569e-05 4.643904064523274e-62 3.879457261538665e-74 75.60118957642209 106.89936603517933 182.50058931605685
402.12 166.85 1798.483 2.5966281708189733e-05 5.614777456517835e-63 3.8967091752537973e-75 70.47830260734999 105.37732926122194 175.85565783485364
402.16 157.627 1801.79 1.996733340729022e-05 6.68778682628988e-64 3.855840451418901e-76 65.65856235792388 103.63082841631915 169.28941074157643
402.2 123.994 1805.089 1.5325594481089714e-05 7.847517127090533e-65 3.758665635055758e-77 61.12757687996858 101.67347968785532 162.8010718934184
402.24 130.703 1808.38 1.1740880437288984e-05 9.071550501775329e-66 3.6094535341135516e-78 56.871355854874885 99.52023733871101 156.39160493446633
402.28 142.169 1811.664 8.977785349258621e-06 1.033069660589801e-66 3.4146162023372267e-79 52.876323325763494 97.18717721510016 150.063509518649
402.32 145.394 1814.939 6.852075619351388e-06 1.1589800806896993e-67 3.1822520942469057e-80 49.12932769889078 94.69127171073785 143.82060626170426
402.36 122.71 1818.207 5.219857347104971e-06 1.280914296884528e-68 2.921588723839758e-81 45.61764921241537 92.05016113957853 137.66781557185126
402.4 120.451 1821.466 3.968970564693785e-06 1.3946376273116298e-69 2.642378166316639e-82 42.32900506504128 89.28192626029617 131.61093529430804
402.44 114.616 1824.717 3.012167338795778e-06 1.495888988861091e-70 2.3543002326041585e-83 39.25155239139231 86.40486635310174 125.65642175666139
402.48 100.79 1827.96 2.281715644652983e-06 1.5806420169342116e-71 2.0664233195598123e-84 36.37388926455597 83.4372867973931 119.81117834366472
402.52 101.056 1831.194 1.7251402371684503e-06 1.6453691369583669e-72 1.7867628738296138e-85 33.685053899321254 80.39729956404604 114.08235518850753
402.56 101.163 1834.42 1.3018681947033717e-06 1.687284614221902e-73 1.5219638305090784e-86 31.17452222264717 77.3026394470786 108.47716297159397
402.6 88.113 1837.637 9.805926673342927e-07 1.7045432996911022e-74 1.277118349477066e-87 28.832203970516805 74.17049824280913 103.0027031939186
402.64 90.737 1840.846 7.372055182251547e-07 1.69637532757765e-75 1.055715705245541e-88 26.648437462696684 71.01737846558481 97.66581666548701
402.68 80.287 1844.046 5.531795799436699e-07 1.6631430670868043e-76 8.597089999842047e-90 24.613983199387288 67.85896759015446 92.47295134272133
402.72 75.179 1847.238 4.1430546259618706e-07 1.6063144593200976e-77 6.896746341101752e-91 22.720016416039392 64.71003324981679 87.43005008016164
402.76 64.58 1850.42 3.0970732653745307e-07 1.5283554724787977e-78 5.4503571807459875e-92 20.958118724839434 61.58433931086418 82.54245834541095
402.8 51.906 1853.594 2.3107765814921865e-07 1.4325526525033664e-79 4.24319757307852e-93 19.320268963814595 58.49458229804825 77.8148514929405
402.84 60.159 1856.758 1.7208359316999107e-07 1.3227835565368403e-80 3.2542339921405497e-94 17.798833366938947 55.452347268589556 73.25118080761209
402.88 63.336 1859.914 1.2790731675073506e-07 1.2032573857161023e-81 2.4586187746333682e-95 16.386555161113474 52.46808192611456 68.85463721513534
402.92 60.022 1863.061 9.489102173600581e-08 1.0782498907483776e-82 1.8298697141245174e-96 15.076543688748002 49.551087530775504 64.62763131441453
402.96 63.469 1866.198 7.026322493857968e-08 9.51855534345793e-84 1.341638076765484e-97 13.862263147453065 46.70952499365758 60.57178821137387
403.0 49.591 1869.326 5.1928249042832216e-08 8.277762937112855e-85 9.690283634616688e-99 12.737521031544613 43.95043443817025 56.68795552164311
403.04 27.138 1872.445 3.830463744092311e-08 7.091610346479095e-86 6.894824124602043e-100 11.696456353387802 41.27976646140772 52.976222853100154
403.08 34.362 1875.555 2.820139266020173e-08 5.985029471826612e-87 4.83275939184652e-101 10.73352771613819 38.702423327185556 49.43595107152514
403.12 29.678 1878.655 2.072338681906785e-08 4.975960105150764e-88 3.336968635613344e-102 9.843501303314863 36.22230836222299 46.06580968626124
403.16 31.087 1881.746 1.5199221964212342e-08 4.0754566769024216e-89 2.2698321547445417e-103 9.021438844721338 33.842381899699085 42.86382075961964
403.2 15.506 1884.827 1.1126329175932959e-08 3.288244480696653e-90 1.520966799359182e-104 8.26268561255234 31.56472221280598 39.827407836484646
403.24 27.102 1887.898 8.129275895172704e-09 2.613605204159323e-91 1.0039909604430956e-105 7.562858496195355 29.390589998380165 36.953448502704795
403.28 37.207 1890.96 5.92817111564697e-09 2.0464615335771454e-92 6.528654134863546e-107 6.9178341991367684 27.320495100730106 34.23832930579505
403.32 38.57 1894.013 4.314773631035036e-09 1.5785362167006888e-93 4.182163705076382e-108 6.323737596532003 25.354264303001383 31.67800190384816
403.36 36.111 1897.056 3.1344636319520116e-09 1.1994786935065424e-94 2.639135111390623e-109 5.776930287514953 23.491109153611497 29.268039444260914
403.4 11.994 1900.089 2.272667572963496e-09 8.978777547844406e-96 1.640609324625965e-110 5.273999372000632 21.729692934026772 27.00369230830007
403.44 51.637 1903.113 1.6446579620230935e-09 6.621070948864479e-97 1.0046884550333835e-111 4.811746477773027 20.06819600902664 24.879942488444325
403.48 25.624 1906.126 1.1879052701530955e-09 4.8097809953418447e-98 6.060941156889327e-113 4.387177059912116 18.504378928863904 22.891555989963926
403.52 9.536 1909.131 8.563555564449505e-10 3.441977866767712e-99 3.601893618769269e-114 3.9974899911222033 17.03564277274889 21.033132764727448
403.56 15.708 1912.125 6.161579918465988e-10 2.4264773468550237e-100 2.108645615186346e-115 3.640067458322107 15.65908633387796 19.299153792816224
403.6 29.224 1915.109 4.42481661435296e-10 1.6851148134519434e-101 1.2160682791842994e-116 3.312465177876403 14.371559846879823 17.684025025198707
403.64 -4.084 1918.084 3.171489430244251e-10 1.1528360132596058e-102 6.908658433840205e-118 3.012402939090757 13.169715048787078 16.18211798819498
403.68 4.035 1921.048 2.268797043714577e-10 7.769446088212828e-104 3.866434307999747e-119 2.7377554830954693 12.050051444607574 14.787806927929923
403.72 18.915 1924.002 1.6199141788300955e-10 5.158183287140233e-105 2.1316134946710783e-120 2.4865437219412465 11.008958718329474 13.495502440432713
403.76 11.636 1926.947 1.1543883783378036e-10 3.3735517988006743e-106 1.1576758110624826e-121 2.256926300631764 10.042755290202146 12.29968159094935
403.8 3.036 1929.881 8.210603357769524e-11 2.173509843119823e-107 6.193639097758685e-123 2.0471915029396013 9.147723072075358 11.194914575097066
403.84 -3.723 1932.806 5.828556369380603e-11 1.3794919644480494e-108 3.2642622251189543e-124 1.8557495001486577 8.320138514949726 10.17588801515667
403.88 0.0 1936.417 4.129612984148173e-11 8.625013793678394e-110 1.6947442257681428e-125 1.6811249403329753 7.556300077410908 9.23742501778518
403.92 0.0 1931.083 2.920248137673148e-11 5.3123075444850945e-111 8.667683449271665e-127 1.5219498744445783 6.852552271164789 8.37450214563857
403.96 0.0 1928.0 2.061065740655217e-11 3.223214008537515e-112 4.3669825475746324e-128 1.3769570142714658 6.205306460933528 7.582263475225604
404.0 0.0 1933.083 1.4518617380327671e-11 1.9265369019735135e-113 2.1674005923331568e-129 1.2449733162908778 5.611058611480606 6.8560319277860025
404.04 0.0 1929.667 1.0207506142214249e-11 1.1343511654107044e-114 1.05968313392532e-130 1.1249138845342606 5.066404185024776 6.1913180695692445
404.08 0.0 1944.833 7.1626654568682915e-12 6.579599445497393e-116 5.1037776786300506e-132 1.0157761847978446 4.568050398464468 5.583826583269476
404.12 0.0 1958.583 5.0163747303697515e-12 3.7595241812894305e-117 2.421509392110356e-133 0.9166345618821128 4.11282605233575 5.029460614222879
404.16 0.0 1969.25 3.506430438970774e-12 2.1161553963726764e-118 1.13177226227158e-134 0.8266350509970987 3.6976891427482146 4.52432419374882
404.2 0.0 1956.667 2.446245878634604e-12 1.1733922976976833e-119 5.210869660569622e-136 0.7449904740243696 3.3197324642156407 4.064722938242457
404.24 0.0 1946.917 1.7033123122242438e-12 6.4094339095682615e-121 2.363412083539263e-137 0.6709758109832811 2.9761874058362183 3.6471632168212027
404.28 0.0 1963.333 1.1837158034043504e-12 3.448868550456646e-122 1.0559578267821843e-138 0.6039238367868851 2.664426136037256 3.268349972825325
404.32 0.0 1959.5 8.210304692474829e-13 1.8281587518460512e-123 4.64762824479918e-140 0.5432210131866678 2.381962362465421 2.9251833756529098
404.36 0.0 1963.167 5.683677983063843e-13 9.546215548330195e-125 2.0150864708657316e-141 0.4883036256998251 2.126450843962202 2.6147544696625955
404.4 0.0 1955.667 3.926971170352006e-13 4.9105304432851564e-126 8.606633307329438e-143 0.4386541552601204 1.895685821108583 2.334339976369096
404.44 0.0 1976.75 2.7079692143244137e-13 2.488314088430683e-127 3.621179347588197e-144 0.39379787434775293 1.6875985209027486 2.0813963952507724
404.48 0.0 1981.0 1.8637480464679323e-13 1.242113807218608e-128 1.5008721848605009e-145 0.35329965741511726 1.5002538799046459 1.8535535373199494
404.52 0.0 1983.25 1.280229589414234e-13 6.107968167437793e-130 6.127934888744269e-147 0.31676099553131676 1.3318466188443543 1.648607614375799
404.56 0.0 1960.583 8.776986246392473e-14 2.958769361703797e-131 2.464683491227048e-148 0.2838172053179873 1.1806967904279138 1.464513995745989
404.6 0.0 1966.333 6.005644131341492e-14 1.4119009282677694e-132 9.765277194619677e-150 0.25413482243109425 1.0452449109884074 1.2993797334195618
404.64 0.0 1982.0 4.1013810050722484e-14 6.637062254977582e-134 3.811397347231143e-151 0.22740917005462336 0.924046775839001 1.1514559458936653
404.68 0.0 1997.833 2.7954820801942444e-14 3.073448301289145e-135 1.4654126654652559e-152 0.2033620931116661 0.8157680477928604 1.0191301409045543
404.72 0.0 1982.917 1.9016873588009332e-14 1.4020196035386655e-136 5.550237245380219e-154 0.1817398491575666 0.7191786983715839 0.9009185475291694
404.76 0.0 1966.0 1.2911511169708552e-14 6.300285288317401e-138 2.0708034568031883e-155 0.1623111471959498 0.6331473717879842 0.7954585189839469
404.8 0.0 1999.75 8.749239855064577e-15 2.788971688928907e-139 7.611000988178984e-157 0.14486532595073628 0.5566357329116502 0.7015010588623953
404.84 0.0 1994.917 5.917232153218327e-15 1.2162015841889894e-140 2.755624751077775e-158 0.12921066342912899 0.4886928521175508 0.6179035155466857
404.88 0.0 1997.75 3.994125287532599e-15 5.224496029292628e-142 9.828191671295458e-160 0.11517280991980364 0.4284496721977466 0.5436224821175543
404.92 0.0 2024.5 2.690786889225717e-15 2.210855891192777e-143 3.4530450378704584e-161 0.10259333688741054 0.3751135954020767 0.47770693228948996
404.96 0.0 2017.417 1.809219352972437e-15 9.216233639795708e-145 1.1951042682451586e-162 0.09132839454161293 0.3279632221410279 0.41929161668264264
405.0 0.0 2016.833 1.214107693433037e-15 3.7846292755206696e-146 4.074591999301598e-164 0.08124747117913667 0.28634326694546275 0.36759073812460064


==> figures/data/XPS/fits/4.1-O-XPS-fit.txt <==
BE exp BG TiN N5 N4 satel N2 sum 
393.0 0.0 1354.25 0.0026268128633463853 3.988384935781556e-22 4.646106552875532e-16 0.10502178264612154 2.0840697547697043e-15 0.10764859550947047
393.04 0.0 1327.333 0.0032767446898925045 1.3721066280722486e-21 1.348022502671884e-15 0.1180735980427949 2.891404021745302e-15 0.12135034273269163
393.08 0.0 1342.833 0.004080356357838164 4.657136918954028e-21 3.859031791508244e-15 0.1326586111711172 4.005849124504977e-15 0.13673896752896322
393.12 0.0 1334.0 0.005072208263760718 1.559526128807078e-20 1.0900238987823474e-14 0.1489455207971157 5.542041779316032e-15 0.15401772906089287
393.16 0.0 1353.833 0.0062942077147844396 5.152417321205269e-20 3.0378998465683566e-14 0.16712018788439417 7.656574747997953e-15 0.17341439559921665
393.2 0.0 1335.417 0.007797073618923667 1.6794861422100222e-19 8.35399256294699e-14 0.18738721780014173 1.0563039582227603e-14 0.1951842914191595
393.24 0.0 1343.417 0.009642072086653729 5.401211655908777e-19 2.2667387356873967e-13 0.2099716701572336 1.4552347724840522e-14 0.21961374224412852
393.28 0.0 1330.583 0.011903068722628404 1.7137906967487307e-18 6.068750304830655e-13 0.23512090465102872 2.0020140629576812e-14 0.24702397337428403
393.32 0.0 1338.667 0.014668950288536903 5.365110741853152e-18 1.6032132420794284e-12 0.2631065715978226 2.7503706032861526e-14 0.2777755218879902
393.36 0.0 1351.75 0.018046476211287167 1.65712976093061e-17 4.179087497433682e-12 0.2942267562201641 3.7731622051186406e-14 0.3122732324356681
393.4 0.0 1336.167 0.022163629186171614 5.050029724071468e-17 1.0749143384800873e-11 0.32880828605576207 5.1690416360108496e-14 0.3509719152527346
393.44 0.0 1348.583 0.027173543978125214 1.5184262514996489e-16 2.7281778581116308e-11 0.36720921118154326 7.071393676337726e-14 0.39438275518702115
393.48 0.0 1347.917 0.033259104557593136 4.50462533492707e-16 6.832541802943316e-11 0.4098214672425424 9.660298969524423e-14 0.44308057186855804
393.52 0.0 1346.167 0.04063831202815294 1.3185353964500492e-15 1.6885239556640834e-10 0.4570737315533806 1.3178525512735523e-13 0.49771204375051903
393.56 0.0 1342.333 0.049570539522514126 3.8079926257312726e-15 4.117675766663851e-10 0.509434482789409 1.7952871295772068e-13 0.559005022723874
393.6 0.0 1352.25 0.06036380547920208 1.0851124202453208e-14 9.908819229089488e-10 0.5674152750035044 2.442260551375437e-13 0.6277790814738435
393.64 0.0 1353.5 0.0733832135862048 3.0509209011273584e-14 2.3529978298793322e-09 0.6315742368894216 3.317731182951882e-13 0.7049574528289865
393.68 0.0 1355.0 0.0890607263152925 8.463852714974622e-14 5.513866099047608e-09 0.7025198073518124 4.5007165346606444e-13 0.7915805391815057
393.72 0.0 1361.417 0.10790645950245918 2.3168059166209725e-13 1.2750621851295637e-08 0.7809147185351352 6.096962701272021e-13 0.8888211907890576
393.76 0.0 1365.083 0.13052170799125198 6.257476217879482e-13 2.909729179668631e-08 0.8674802375041752 8.24777819118918e-13 0.9980019745941696
393.8 0.0 1353.667 0.15761393708371416 1.667632975054026e-12 6.552780489155892e-08 0.9630006777429208 1.1141716742814854e-12 1.1206146803572217
393.84 0.0 1379.25 0.19001400158259 4.385279676344991e-12 1.4563190241756094e-07 1.0683281915447125 1.503000443713465e-12 1.2583423387650932
393.88 0.0 1366.5 0.22869588370868998 1.1378726318234614e-11 3.1941220139813483e-07 1.1843878542016495 2.0246880116700446e-12 1.4130840573359442
393.92 0.0 1351.167 0.2747992732886083 2.913356682863628e-11 6.913803091016041e-07 1.3121830506389531 2.7236373060910013e-12 1.5869830153397277
393.96 0.0 1361.917 0.3296553485010268 7.360402764301396e-11 1.476929339797731e-06 1.4528011747989313 3.658750140554998e-12 1.7824580003065607
394.0 0.0 1370.333 0.3948161533101327 1.8349398395710112e-10 3.113770199802206e-06 1.607419651623132 4.9080468777990694e-12 2.002238918891867
394.04 0.0 1363.75 0.47208800869303635 4.5139732592155524e-10 6.478950967239544e-06 1.777312290916573 6.5747203120744764e-12 2.249406779018549
394.08 0.0 1367.5 0.56356943909168 1.0957658778860832e-09 1.3305204147651788e-05 1.9638559816978538 8.795056917374571e-12 2.5274387270982426
394.12 0.0 1369.25 0.6716941434101419 2.6248416504286193e-09 2.696775419981827e-05 2.1685377348162533 1.174878561967852e-11 2.840258848617186
394.16 0.0 1382.583 0.7992795915989286 6.2046898278082616e-09 5.394886905968705e-05 2.3929620806547183 1.567257734206502e-11 3.192295627343069
394.2 0.0 1388.083 0.9495818837232172 1.4473512608431483e-08 0.00010652276554714765 2.638858827631426 2.087762764433194e-11 3.5885472486145806
394.24 0.0 1376.75 1.1263575687413163 3.33173286768638e-08 0.0002076029444817446 2.9080911859277685 2.7772522352917568e-11 4.034656390958667
394.28 0.0 1376.833 1.3339331854473908 7.568580320318553e-08 0.0003993597563339198 3.2026642594144237 3.689292795299107e-11 4.536996880340845
394.32 -1.917 1385.917 1.5772833586704107 1.6967293129380852e-07 0.0007583047694878191 3.5247339071200328 4.89400845983875e-11 5.102775740281803
394.36 11.0 1385.917 1.8621183604412437 3.75379601373287e-07 0.0014212851301388235 3.8766159737276196 6.483063491688865e-11 5.740155994743434
394.4 3.583 1385.917 2.194982129229163 8.195869645655322e-07 0.0026295779533636603 4.260795886556673 8.576102777138573e-11 6.4584084134119255
394.44 11.333 1385.917 2.583361831356054 1.7660061514069183e-06 0.004802506932881702 4.679938614206922 1.1329063215037024e-10 7.2681047186153
394.48 15.083 1385.917 3.03581014844531 3.755510157768843e-06 0.008658386425381815 5.136898979535756 1.4944883164607075e-10 8.181371270066055
394.52 17.0 1385.917 3.5620815846089284 7.881923844688881e-06 0.015410013249335152 5.63473231691296 1.9687280601143894e-10 9.212231796891942
394.56 24.915 1385.918 4.173284208615731 1.6326359119139614e-05 0.027075491073983375 6.17670546068529 2.5898451967213e-10 10.377081486993108
394.6 12.832 1385.918 4.882048381543848 3.3377036954641105e-05 0.04696423269215196 6.766308048518425 3.402177230951936e-10 11.695354040131598
394.64 15.914 1385.919 5.702714171858421 6.734654216053332e-05 0.08042405490015182 7.407264119769899 4.463086498915208e-10 13.19046969351694
394.68 22.08 1385.92 6.651539330362157 0.00013412197478523562 0.135969894803339 8.103543985212909 5.846677070595789e-10 14.891187332937859
394.72 26.913 1385.92 7.746929890673771 0.00026363919730366595 0.22695912885176564 8.859376340320111 7.648539892171887e-10 16.833528999807804
394.76 42.579 1385.921 9.009695681179007 0.0005115098255439442 0.37403339600685587 9.679260589939911 9.991801239272835e-10 19.0635011779505
394.8 44.16 1385.923 10.463333286914708 0.0009795819056288252 0.6086115639939081 10.567979347469384 1.3034820502089538e-09 21.640903781587113
394.84 60.743 1385.924 12.134339290991747 0.0018517373026948505 0.9777902766607697 11.530611066608977 1.6980971854212377e-09 24.644592373262284
394.88 72.157 1385.926 14.052556962651973 0.0034552475218172494 1.5510814905267483 12.572542758505797 2.209105463577158e-09 28.17963646141544
394.92 67.238 1385.929 16.251559951800793 0.006364285834813636 2.429480347215623 13.699482741391126 2.8699014412475765e-09 32.38688732911226
394.96 73.568 1385.932 18.769077009325763 0.011571793758507368 3.7573959109690915 14.917473363944147 3.7231826899780335e-09 37.45551808172069
395.0 91.898 1385.935 21.64746229157983 0.020770270436651563 5.737969427259098 16.232903637321357 4.823460788557249e-09 43.639105631420406
395.04 95.228 1385.939 24.934216442273428 0.03680308253702185 8.652220336480793 17.652521704230868 6.2402273229677505e-09 51.275761571762345
395.08 109.639 1385.944 28.682564394983874 0.06437793618288196 12.882262794364443 19.18344706663514 8.061939525262444e-09 60.81265220022828
395.12 127.551 1385.949 32.952096727334705 0.11117598927787191 18.938482784247707 20.833182486494184 1.0401029904600422e-08 72.83493799775549
395.16 151.545 1385.955 37.80948245166683 0.1895467428987471 27.490013455826492 22.609625466555997 1.3400193103170196e-08 88.09866813034826
395.2 156.371 1385.962 43.329262380381 0.3190532606192143 39.39705242782578 24.521079210616442 1.724026325189639e-08 107.5664472966827
395.24 176.28 1385.97 49.594733697035785 0.5302266291180504 55.7424990065543 26.576262954744358 2.2150068724025117e-08 132.44372230960255
395.28 231.188 1385.979 56.69893814590711 0.8700034211309469 77.85904419595525 28.78432155287547 2.8418741300529885e-08 164.21230734428752
395.32 266.26 1385.99 64.74576838248892 1.409452757306578 107.34625374382317 31.154834192038038 3.641106686800414e-08 204.6563091120678
395.36 302.747 1386.003 73.85120957578347 2.254543100834219 146.0704363551584 33.69782210393357 4.6586599059971594e-08 255.87401118229624
395.4 349.733 1386.017 84.14473640893421 3.560838942482999 196.13836501677045 36.4237551312848 5.952342074523211e-08 320.26769555899585
395.44 422.299 1386.034 95.77088929178511 5.553130531054335 259.8345184928593 39.34355699874522 7.594763695121431e-08 400.50209539039156
395.48 512.947 1386.053 108.89105800712524 8.551050642969482 339.51088756154303 42.4686091296386 9.676992382449016e-08 499.4216054380463
395.52 642.007 1386.076 123.68550631925537 13.001672468717304 437.4191879210015 45.81075284146329 1.2313075006155136e-07 619.9171196735683
395.56 775.314 1386.103 140.35567746984844 19.519849195407087 555.4783732763448 49.38228974469234 1.5645623995693227e-07 764.7361898427489
395.6 908.865 1386.135 159.12682820778613 28.936572796905256 694.9766211629009 53.19598016128441 1.9852707273246966e-07 936.2360025274038
395.64 1082.66 1386.173 180.2510483348434 42.354811575952134 856.2174086524707 57.26503937165521 2.5156332521193516e-07 1136.0883081864847
395.68 1316.12 1386.217 204.01073404791896 61.211046035221585 1038.1344371860357 61.603131491327204 3.1832878078110836e-07 1364.9593490788325
395.72 1577.06 1386.271 230.7225970530393 87.33898425368751 1237.919499651024 66.224360771529 4.0225896644263577e-07 1622.2054421315388
395.76 1873.17 1386.334 260.74230804357666 123.02965385559776 1450.7284993181281 71.1432601118576 5.076180645419261e-07 1905.6437218367782
395.8 2177.01 1386.41 294.4698933134103 171.07924573278152 1669.5485626080417 76.37477656737512 6.396909032090015e-07 2211.4724788613
395.84 2523.92 1386.499 332.3560277946454 234.81282277289165 1885.315365391276 81.93425362773117 8.050174910506715e-07 2534.4184703915616
395.88 2894.81 1386.605 374.9093976073985 318.0685382731996 2087.3545303696615 87.83741004242468 1.011679063640369e-06 2868.1698773043636
395.92 3226.44 1386.73 422.70534139667154 425.12375926931907 2264.176314236503 94.10031496332566 1.2696463942894702e-06 3206.1057311354657
395.96 3581.21 1386.876 476.39602362943225 560.5421451585844 2404.5786318687224 100.73935917472771 1.5912032386854364e-06 3542.25616142267
396.0 3914.95 1387.045 536.7224461278662 728.9203062704909 2498.9230410464006 107.7712221811817 1.9914602891379784e-06 3872.3370176173994
396.04 4208.59 1387.239 604.528668088214 934.515553660918 2540.3693343668956 115.21283492526177 2.4889779750975075e-06 4194.626393530267
396.08 4543.37 1387.46 680.7786813981595 1180.7442044897414 2525.8210909632394 123.08133791150411 3.1065199379496366e-06 4510.425317869164
396.12 4843.29 1387.711 766.5764787734911 1469.5548700154407 2456.3715316428174 131.39403451845206 3.871963116640875e-06 4823.8969188221645
396.16 5138.76 1387.993 863.1899580772688 1800.7048005542565 2337.1448684990814 140.16833928897245 4.819395205928758e-06 5141.207971238975
396.2 5453.61 1388.308 972.0794268038186 2171.000205178951 2176.570823227818 149.42172100015995 5.990435904598891e-06 5469.072182201183
396.24 5766.59 1388.659 1094.9316030133616 2573.6014307490614 1985.2591390830053 159.1716403275248 7.435824986163563e-06 5812.9638206087775
396.28 6122.87 1389.046 1233.7001447947023 2997.534540246174 1774.7133126239821 169.4354819348253 9.217327946359921e-06 6175.383488817011
396.32 6508.28 1389.474 1390.653862176215 3427.5799386461485 1556.1216359118955 180.23048084146114 1.1410018976771117e-05 6554.585928985739
396.36 6909.14 1389.943 1568.4338396027886 3844.7085479839475 1339.4025972253592 191.57364294224087 1.4105011469833827e-05 6944.118641859347
396.4 7329.38 1390.457 1770.120662044232 4227.187457682409 1132.5926272166132 203.4816595826235 1.7412718389470255e-05 7333.382423938596
396.44 7730.81 1391.019 1999.3126843657838 4552.368213155884 941.5795468412996 215.9708161236894 2.1466738880819207e-05 7709.231281953396
396.48 8123.79 1391.63 2260.215623262663 4799.009723633529 770.1254723518251 229.0568944670672 2.6428483708111866e-05 8058.407740143567
396.52 8412.46 1392.294 2557.74236431296 4949.810541578055 620.0941527045624 242.75506955114338 3.2492670798365e-05 8370.40216063939
396.56 8694.57 1393.012 2897.619231810906 4993.693560480664 491.7947731118476 257.07979987491865 3.989384365941788e-05 8640.187405172179
396.6 8928.46 1393.786 3286.490199195094 4927.364825629773 384.3675940006318 272.04471215633106 4.8914090099169885e-05 8870.267379895919
396.64 9096.63 1394.618 3732.0022465944808 4755.790854581715 296.1571149957979 287.66248028814493 5.98921669018698e-05 9071.612756352306
396.68 9260.82 1395.509 4242.841194728162 4491.481335214846 225.03910207295849 303.94469881506865 7.323426835890505e-05 9263.306404065304
396.72 9386.54 1396.459 4828.664832597313 4152.7464840218945 168.6851401085833 320.9017512222079 8.942671329096619e-05 9470.998297376713
396.76 9627.78 1397.47 5499.845104891372 3761.321305111225 124.76106483580597 338.5426733975124 0.00010905086696471248 9724.470257286783
396.8 9932.71 1398.543 6266.8796219125015 3339.8420537957327 91.0638144866028 356.8750127076338 0.00013280066167227042 10054.660635703134
396.84 10393.0 1399.68 7139.263875938237 2909.611961614174 65.60572563972991 375.90468320909963 0.00016150313332613452 10490.386407904376
396.88 11020.7 1400.883 8123.538957891906 2488.946602979305 46.657068255851634 395.6358176052271 0.0001961424518924941 11054.778642874742
396.92 11824.7 1402.158 9220.181339420249 2092.210953267527 32.757585472272865 416.0706166500565 0.0002378879915493859 11761.220732698097
396.96 12770.6 1403.509 10419.069911764624 1729.5077797653184 22.706710837719132 437.2091967985051 0.00028812706287471195 12608.49388729323
397.0 13713.5 1404.943 11693.617751352424 1406.8807623428368 15.540521397315834 459.04943700110346 0.00034850301493386947 13575.088820596695
397.04 14799.2 1406.465 12994.515777229586 1126.8584578380608 10.501719493272628 481.58682564454546 0.0004209595106863607 14613.463201164976
397.08 15740.9 1408.082 14245.505996001824 889.172682245783 7.0072522783303315 504.8143087448969 0.0005077918855364521 15646.500747062719
397.12 16548.8 1409.8 15345.223277162611 691.5176517802582 4.616706238841205 528.7221406051173 0.000611706617003011 16570.080387493446
397.16 17126.9 1411.625 16179.388199417857 530.2575329637048 3.003412360707246 553.297738253531 0.0007358900642939229 17265.947618885868
397.2 17444.1 1413.561 16644.317272900244 401.0289139797388 1.9292751295197805 578.5255410838553 0.000884087780964423 17625.80188718114
397.24 17361.1 1415.608 16675.505604662118 299.21572795656147 1.2236742953660948 604.3868772158398 0.0010606958627163573 17580.332944825746
397.28 16980.9 1417.768 16268.449169255748 220.29592945034707 0.7663447705787678 630.8598381891704 0.0012708659666526307 17120.37255253181
397.32 16324.2 1420.036 15480.180002974912 160.0725966817631 0.4738731448305652 657.9191636905405 0.001520625828795114 16298.647157117874
397.36 15337.1 1422.41 14410.606851365968 114.80889051755372 0.2893152587342709 685.53613808771 0.0018170173141555787 15211.24301224728
397.4 14154.5 1424.882 13174.162327657661 81.28837681942707 0.17439858363274896 713.6785006098175 0.002168254258860458 13969.305771924799
397.44 12883.8 1427.445 11875.019628601547 56.82129909532354 0.10379284384825622 742.3103710602472 0.0025839026072972562 12674.257675503575
397.48 11631.1 1430.09 10593.247014592442 39.21478725574321 0.06098665377774549 771.392192978771 0.0030750856094218125 11403.918056566343
397.52 10363.5 1432.809 9381.74988549794 26.721647633079982 0.035378139532134145 800.880696180602 0.0036547171244906734 10209.391262168278
397.56 9157.49 1435.595 8269.923123350593 17.978925739522555 0.020260851981566384 830.728880585246 0.004337766377522192 9118.655528293719
397.6 8110.73 1438.438 7269.809015703921 11.944247673136841 0.011454935661620234 860.8860232080791 0.005141557833497695 8142.655883078632
397.64 7195.5 1441.333 6382.103869595469 7.835229928471403 0.006393366459239967 891.2977101198933 0.006086110191122128 7281.249289120485
397.68 6369.81 1444.274 5600.895762419932 5.0750767061927995 0.003522559990100494 921.9058950783259 0.007194518851817903 6527.887451283293
397.72 5656.41 1447.254 4916.961469265191 3.2458526795076827 0.0019158833646606352 952.6489864013143 0.008493386589153348 5872.866717615968
397.76 5073.4 1450.269 4319.860072643084 2.049772481494878 0.0010286125142263708 983.4619634848254 0.01001330752723656 5305.382850529447
397.8 4603.43 1453.316 3799.1570226503745 1.2781060179214108 0.0005451261581708364 1014.2765241602453 0.01178940993112016 4814.72398736463
397.84 4217.44 1456.391 3345.073609615959 0.786873509299606 0.0002851644400779532 1045.0212638437597 0.01386196371491471 4390.895894097173
397.88 3874.26 1459.492 2948.78113633494 0.47831203003968936 0.00014724404283657588 1075.621887151238 0.01627705898035662 4024.8977598192414
397.92 3603.63 1462.616 2602.4881538103477 0.2870627443755269 7.504387746947599e-05 1106.0014523328912 0.01908736230505868 3708.795831293797
397.96 3382.66 1465.762 2299.4151199241924 0.17009511184628226 3.775021026251887e-05 1136.0806485326646 0.022352957900602398 3435.6882542768144
398.0 3176.65 1468.928 2033.7137058011497 0.09950532031709763 1.8743113466256603e-05 1165.7781054919144 0.026142281149074686 3199.617477637644
398.04 3000.22 1472.112 1800.3639626433687 0.057468523907006366 9.184896801467772e-06 1195.010734904564 0.030533152395434828 2995.462708409132
398.08 2829.35 1475.314 1595.06768389457 0.03276670501071481 4.442313607719392e-06 1223.6941021958821 0.03561391921381402 2818.8301711569907
398.12 2730.13 1478.533 1414.147389735654 0.01844353682059041 2.120503496039177e-06 1251.7428270415928 0.0414847156683983 2665.9501471502394
398.16 2580.57 1481.766 1254.4551992371548 0.010248354423298044 9.989789291082982e-07 1279.0710104786347 0.04825884734328838 2533.584717916535
398.2 2475.9 1485.015 1113.2929756332026 0.005621503283644458 4.644662704667186e-07 1305.592685991011 0.056064311108713544 2418.9473479030726
398.24 2364.89 1488.277 988.3436059035296 0.0030438922707929834 2.131207595648337e-07 1331.2222914892718 0.06504545870901919 2319.633986956902
398.28 2302.2 1491.552 877.6125371477915 0.0016269523528857975 9.65082610580925e-08 1355.8751586528635 0.07536481328650634 2233.5646876628025
398.32 2245.58 1494.84 779.3783956686739 0.0008583800769581128 4.312847027290178e-08 1379.4680156808 0.08720504787869861 2158.934474820558
398.36 2182.61 1498.139 692.1514571067099 0.000447027654940149 1.9020342705617542e-08 1401.919499103449 0.10077113472558799 2094.1721743915596
398.4 2115.88 1501.451 614.6387994503385 0.0002297894575622141 8.277924194139765e-09 1423.1506699641325 0.11629267388138108 2037.9059918860878
398.44 2051.48 1504.773 545.7150884485574 0.00011658911156114568 3.555229885908696e-09 1443.085529386271 0.13402640911928757 1988.9347608366145
398.48 2003.31 1508.106 484.3980801241795 5.838611387609372e-05 1.5067860074443191e-09 1461.6515283141027 0.15425893842770208 1946.2039257643307
398.52 1949.8 1511.449 429.8280585252527 2.8858688832455333e-05 6.301846504787547e-10 1478.780066060096 0.17730962549942328 1908.7854630701672
398.56 1937.12 1514.802 381.2505493731621 1.4078328571142431e-05 2.6008260386002163e-10 1494.4069722151387 0.2035337174864276 1875.8610693843757
398.6 1886.0 1518.165 338.0017582355541 6.778371432483673e-06 1.0591978682336728e-10 1508.4729664868091 0.23332567290775558 1846.7080571737483
398.64 1877.8 1521.536 299.496274633159 3.2210090120866886e-06 4.25657648255179e-11 1520.924091129993 0.2671227019326303 1820.6874916861361
398.68 1815.5 1524.917 265.216661941325 1.5105796365160788e-06 1.6879389668434236e-11 1531.7121108231145 0.3054085192860691 1797.2341827943221
398.72 1801.86 1528.307 234.70461857452494 6.99154996763012e-07 6.604828655803222e-12 1540.7948751243505 0.34871730771578907 1775.8482117057529
398.76 1790.46 1531.705 207.55345045963713 3.1935575381522254e-07 2.5501786546721237e-12 1548.136639012505 0.3976378872923956 1756.0877276787928
398.8 1768.06 1535.111 183.40163989148812 1.4395971657025938e-07 9.715826574203811e-13 1553.708337470817 0.4528180827597485 1737.5627955890254
398.84 1748.06 1538.526 161.9273330459114 6.404215309217396e-08 3.652456077620381e-13 1557.4878106037593 0.5149692776873921 1719.9301129914006
398.88 1723.63 1541.948 142.843599041533 2.8115352602405213e-08 1.354822773977742e-13 1559.4599763771757 0.5848711402815994 1702.8884465871058
398.92 1687.79 1545.378 125.89433863890613 1.2180580597909488e-08 4.958707381298898e-14 1559.616948729288 0.6633765013542805 1686.1746638817292
398.96 1691.85 1548.815 110.85074139836546 5.207552677457435e-09 1.7907681933699318e-14 1557.9580995032072 0.7514163601268424 1669.560257266907
399.0 1695.66 1552.26 97.50820719132514 2.1970258110453958e-09 6.3810430417024095e-15 1554.4900633852467 0.8500049882280448 1652.8482755669968
399.04 1652.04 1555.711 85.68366202794715 9.146758668737385e-10 2.243479025795966e-15 1549.2266857839763 0.9602450964287403 1635.8705929092669
399.08 1642.16 1559.17 75.21320976936003 3.7577233922147246e-10 7.782643339329958e-16 1542.188914336658 1.083333022338458 1618.4854571287322
399.12 1606.03 1562.636 65.95007087922009 1.5233617620211779e-10 2.6638137770028666e-16 1533.4046354675609 1.2205638904579428 1600.5752702373911
399.16 1545.06 1566.108 57.76276729757233 6.093926945778731e-11 8.995993981777881e-17 1522.9084581319555 1.3733366886529987 1582.0445621182416
399.2 1559.66 1569.585 50.53351908603329 2.405486084491318e-11 2.9975059746549503e-17 1510.7414475456144 1.5431591973076697 1562.8181258289794
399.24 1537.26 1573.069 44.15682393992703 9.369479878063896e-12 9.854479739379806e-18 1496.9508123106827 1.731652699137724 1542.8392889497568
399.28 1501.61 1576.559 38.53819518636135 3.6010646018543215e-12 3.1964455715035e-18 1481.5895488931046 1.940556388944907 1522.0683004684145
399.32 1484.2 1580.054 33.59303764933415 1.3656677365457269e-12 1.0229589574587587e-18 1464.716047874155 2.1717313935248956 1500.4808169170153
399.36 1443.86 1583.555 29.24564389726893 5.110388813938426e-13 3.2300093949003997e-19 1446.3936667845312 2.427164302532767 1478.0664749843334
399.4 1404.77 1587.06 25.42829600179048 1.8869212657845793e-13 1.0062398648072694e-19 1426.6902746248913 2.708970101489105 1454.827540728171
399.44 1400.6 1590.57 22.080460120238087 6.874496044096592e-14 3.0927795465395237e-20 1405.67777338295 3.0193943883180423 1430.777627891506
399.48 1375.58 1594.085 19.148063040760125 2.4712213078970005e-14 9.378723900513173e-21 1383.4316019714252 3.360814744989238 1405.9404797571747
399.52 1358.81 1597.604 16.582841358870642 8.765216586551419e-15 2.805973583494211e-21 1360.030228034592 3.7357411261309865 1380.3488105195936
399.56 1322.96 1601.127 14.34175523857868 3.067542351392699e-15 8.282590979331782e-22 1335.5546330100985 4.14681511701405 1354.0432033656912
399.6 1290.43 1604.653 12.386459790635529 1.0592346052898995e-15 2.4120677202534057e-22 1310.0877956904214 4.596807904287844 1327.0710633853448
399.64 1238.82 1608.184 10.682828009650892 3.6088124344346224e-16 6.930288621348644e-23 1283.7141793113997 5.0886167945059535 1299.4856241155564
399.68 1202.78 1611.717 9.200519979575779 1.2131206504018866e-16 1.9644892209576276e-23 1256.5192269149018 5.625260108003378 1271.345007002481
399.72 1179.66 1615.254 7.91259370672326 4.023539706211299e-17 5.4939221496723254e-24 1228.5888693953668 6.209870269395719 1242.7113333714858
399.76 1151.96 1618.792 6.795153490914831 1.3166621962187571e-17 1.5158211077666482e-24 1200.0090502552694 6.845684911187057 1213.6498886573713
399.8 1122.08 1622.334 5.827032215043136 4.251081951503192e-18 4.126141608073376e-25 1170.8652706756975 7.536035803984348 1184.228338694725
399.84 1124.71 1625.877 4.989504334750998 1.3541942552161396e-18 1.1080751620372637e-25 1141.2421580625044 8.2843354260559 1154.5159978233112
399.88 1104.24 1629.422 4.2660266944436245 4.256143486867693e-19 2.935766151929365e-26 1111.2230607650497 9.094060986894641 1124.583148446388
399.92 1065.78 1632.969 3.642004593056058 1.3197840114759094e-19 7.673599506122522e-27 1080.8896711981374 9.968735724387853 1094.5004115155814
399.96 1010.4 1636.518 3.1045807804468875 4.0377400284938105e-20 1.9787938952152176e-27 1050.3216791288248 10.91190730385198 1064.3381672131236
400.0 1009.43 1640.068 2.6424452897612523 1.2187661563728768e-20 5.0341266107645035e-28 1019.5964564345309 11.927123159905207 1034.1660248841972
400.04 975.714 1643.619 2.2456642078051305 3.629499030156323e-21 1.2634796950159945e-28 988.7887741990977 13.017902639604722 1004.0523410465075
400.08 930.663 1647.17 1.9055256589148382 1.0663874897234891e-21 3.1284658892735054e-29 957.9705525953792 14.187705828078178 974.0637840823722
400.12 958.195 1650.722 1.6144014317199002 3.0911730154882453e-22 7.642089339436511e-30 927.2106436149963 15.439898966520165 944.2649440132365
400.16 955.309 1654.274 1.3656228155537702 8.840349210305324e-23 1.841657520085236e-30 896.5746463484344 16.777716407608505 914.7179855715967
400.2 892.923 1657.827 1.1533693365916606 2.4943152604307548e-23 4.378448923291388e-31 866.124754194438 18.204219095742335 885.482342626772
400.24 872.371 1661.379 0.9725691951703567 6.943319042525271e-24 1.026939791026119e-31 835.9196330921326 19.72224960942127 856.6144518967242
400.28 849.819 1664.931 0.8188103068138557 1.906842612478304e-24 2.3761924346274112e-32 806.0143296198361 21.334383861180815 828.1675237878308
400.32 814.184 1668.483 0.6882609416436013 5.166455281766985e-25 5.4241146327714614e-33 776.4602075909213 23.042879617217206 800.1913481497821
400.36 784.966 1672.034 0.5775990412500005 1.3810162889946978e-25 1.2214774601761709e-33 747.3049116041209 24.84962207414424 772.7321327195151
400.4 756.833 1675.584 0.4839493696146986 3.641929038387904e-26 2.7136270491460475e-34 718.5923558635812 26.756066814723546 745.8323720479195
400.44 737.618 1679.132 0.4048277261100923 9.475213624420669e-27 5.947326123208504e-35 690.3627364796263 28.7631805572965 719.5307447630329
400.48 724.321 1682.679 0.3380915145515096 2.432034550010553e-27 1.2858759040852332e-35 662.6525653870235 30.871380214818455 693.8620371163935
400.52 709.943 1686.224 0.28189602326344526 6.158459110303007e-28 2.7427165068124025e-36 635.4947239717295 33.0804708880507 668.8570908830437
400.56 673.565 1689.768 0.2346558275795625 1.5384890580181877e-28 5.771201210540742e-37 608.9185344801884 35.3895835321335 644.5427738399015
400.6 669.274 1693.309 0.19501077847408052 3.791711337566914e-29 1.1979918098403116e-37 582.9498472911699 37.79711315491791 620.9419712245619
400.64 628.319 1696.848 0.16179608943061824 9.219198096014521e-30 2.4532553189445633e-38 557.6111421561754 40.30065852683869 598.0735967724447
400.68 607.699 1700.384 0.13401607846219243 2.2113964550520407e-30 4.956006558204712e-39 532.9216415609355 42.89696450261517 575.952622142013
400.72 577.249 1703.918 0.11082116362802893 5.233042351428518e-31 9.876889606896896e-40 508.8974344214573 45.58186817138849 554.5901237564739
400.76 549.634 1707.449 0.09148774865961451 1.221672226880845e-31 1.9418100130961965e-40 485.5516084010771 48.350250159896554 533.9933463096332
400.8 547.941 1710.976 0.07540067060176274 2.813627700940599e-32 3.766088406016385e-41 462.89438922035635 51.19599250781342 514.1657823987715
400.84 531.416 1714.501 0.06203791386500963 6.392765036432511e-33 7.205607039126948e-42 440.9332854241545 54.1119446102717 495.1072679482912
400.88 503.229 1718.021 0.05095732493920455 1.4329128265130809e-33 1.3600222080015709e-42 419.67323716756624 57.08989877397069 476.8140932664761
400.92 470.129 1721.538 0.04178508939295704 3.168534804304948e-34 2.532304248752463e-43 399.11676768673897 60.12057695331776 459.27912972944966
400.96 461.616 1725.051 0.034205757824475144 6.911999148070242e-35 4.651353429967197e-44 379.26413622364134 63.19363021609668 442.49197219756246
401.0 445.273 1728.56 0.027953630284954265 1.4874904311280903e-35 8.428213062613386e-45 360.11349128058487 66.29765242704289 426.4390973379127
401.04 429.269 1732.064 0.022805329502337223 3.157976205787029e-36 1.5065499510544675e-45 341.6610231852117 69.4202095270392 411.10403804175326
401.08 421.269 1735.564 0.018573412127115576 6.614036386822604e-37 2.6565781969339873e-46 323.90111504922413 72.54788562035579 396.467574081707
401.12 417.19 1739.06 0.015100884334316443 1.3665523475696526e-37 4.6211695556129995e-47 306.826491305534 75.66634685832702 382.50793904819534
401.16 395.617 1742.55 0.012256503572658254 2.7853955067823737e-38 7.929953578123972e-48 290.42836310559176 78.76042382344548 369.2010434326099
401.2 397.464 1746.036 0.009930762175780705 5.6007648465669526e-39 1.3423879847509475e-48 274.69656995103406 81.8142127733117 356.5207134865215
401.24 379.066 1749.517 0.00803246105949025 1.1109810882302422e-39 2.2416787882649262e-49 259.6197170229319 84.81119570177883 344.43894518577025
401.28 350.424 1752.993 0.006485792935419708 2.1740216574647267e-40 3.692800827544933e-50 245.18530775534376 87.73437872132818 332.9261722696074
401.32 341.704 1756.463 0.005227864483381694 4.1967971207320964e-41 6.001016761795697e-51 231.37987127738958 90.56644777555361 321.9515469174266
401.36 316.322 1759.928 0.0042065958447292835 7.992231454796586e-42 9.620098994775424e-52 218.18908442211873 93.28994016581498 311.48323118377846
401.4 309.195 1763.388 0.0033789437236929408 1.5014579674809446e-42 1.5213155211032122e-52 205.59788806672503 95.88742983853619 301.48869684898494
401.44 284.326 1766.841 0.002709401404897315 2.7826107351414758e-43 2.373249659646334e-53 193.590597631413 98.34172384742168 291.9350308802396
401.48 273.628 1770.289 0.002168735198459813 5.087272572286091e-44 3.6521724083027535e-54 182.15100762079408 100.63606689995524 282.7892432559478
401.52 279.187 1773.73 0.0017329222894411323 9.175082434000372e-45 5.544241995847409e-55 171.26249014262532 102.75435044269443 274.0185735076092
401.56 261.084 1777.166 0.0013822597704466518 1.6323997536142444e-45 8.302626711655296e-56 160.90808738554284 104.68132235803147 265.59079200334475
401.6 254.655 1780.595 0.001100618843652226 2.8650606845125925e-46 1.2265087497747296e-56 151.070598078831 106.40279305892304 257.4744917565977
401.64 260.483 1784.017 0.0008748218549750266 4.96056434756826e-47 1.787339211187436e-57 141.73265799366322 107.90583359755067 249.63936641306887
401.68 247.483 1787.434 0.0006941230267947569 8.472616020017136e-48 2.5693538060122784e-58 132.87681457805672 109.17896136503391 242.0564700661174
401.72 246.99 1790.843 0.0005497765396995002 1.4275534236838736e-48 3.6435174247730203e-59 124.4855958459435 110.21230906367043 234.69845468615364
401.76 223.504 1794.246 0.0004346780266099086 2.3727658013123954e-49 5.096795709442943e-60 116.54157366471954 110.99777288569548 227.53978122844163
401.8 222.275 1797.642 0.0003430676281940294 3.8904900085267953e-50 7.033192044400791e-61 109.02742160667552 111.52913623115487 220.55690090545858
401.84 200.885 1801.032 0.0002702845562671365 6.292742239293913e-51 9.573837429866774e-62 101.92596754696123 111.80216583312138 213.72840366463888
401.88 197.253 1804.414 0.00021256465746177309 1.004063286460071e-51 1.2855749554949852e-62 95.22024120454147 111.81467781457074 207.03513158376967
401.92 188.628 1807.789 0.00016687379471626258 1.5804001098479487e-52 1.7028877068308933e-63 88.89351683450427 111.56657195462263 200.4602556629216
401.96 179.926 1811.157 0.00013077099745208167 2.4539016996677914e-53 2.2251093064739008e-64 82.92935128819794 111.05983326413345 193.98931532332884
402.0 157.315 1814.518 0.00010229629796962021 3.758640244570789e-54 2.868090911522221e-65 77.31161766437089 110.29850082913536 187.6102207898042
402.04 156.963 1817.87 7.987899393003305e-05 5.6792004902712654e-55 3.6467853376547044e-66 72.02453477861219 109.28860474086137 181.31321939846748
402.08 168.367 1821.216 6.226277454355104e-05 8.464978381118405e-56 4.574069088853495e-67 67.05269268041626 108.03807275824843 175.09082770143925
402.12 149.696 1824.554 4.8444738599433654e-05 1.2446467198446308e-56 5.659394817467268e-68 62.38107444794831 106.55660911016865 168.93773200285557
402.16 161.366 1827.884 3.7625830943313065e-05 1.8052914761786153e-57 6.907351330413637e-69 57.99507448953921 104.8555485111632 162.85066062653337
402.2 159.544 1831.206 2.91706437071155e-05 2.58302707119565e-58 8.316238147858709e-70 53.88051357838345 102.94768901238456 156.8282317614117
402.24 138.48 1834.52 2.2574881075372543e-05 3.6457794766873254e-59 9.876786190416681e-71 50.02365084356433 100.84710772181575 150.87078114026116
402.28 134.006 1837.827 1.7439081644959806e-05 5.076110595974307e-60 1.1571170822812282e-71 46.4111929359256 98.56896369454677 144.980174069554
402.32 139.874 1841.126 1.3447439165253515e-05 6.97188859631466e-61 1.337246401154947e-72 43.03030058166233 96.12929241220671 139.1596064413082
402.36 124.084 1844.416 1.0350768097116812e-05 9.445999924610745e-62 1.524465572639403e-73 39.868592730602515 93.54479624538659 133.4133993267572
402.4 102.468 1847.699 7.952831412218891e-06 1.2624757230126379e-62 1.7143339784921729e-74 36.914148499027235 90.83263513411721 127.74679158597586
402.44 105.694 1850.973 6.099389861955968e-06 1.6644670639743382e-63 1.9017107420059248e-75 34.155507099734706 88.01022144564786 122.16573464477243
402.48 100.429 1854.238 4.669449264361769e-06 2.1647309811746605e-64 2.080962692354055e-76 31.581665944286843 85.09502259526963 116.67669320900573
402.52 106.338 1857.495 3.568279178394342e-06 2.777209933407698e-65 2.246231624550699e-77 29.18207709421948 82.10437456688852 111.28645522938719
402.56 97.256 1860.744 2.7218560437536366e-06 3.514706310645906e-66 2.391744570805508e-78 26.94664222984153 79.05530896901652 106.0019539207141
402.6 84.433 1863.984 2.0724493250969797e-06 4.3877759098881825e-67 2.5121449082737145e-79 24.86570629680508 75.9643957314528 100.8301041007072
402.64 79.035 1867.215 1.5751228286016663e-06 5.4034909323262335e-68 2.6028181717831954e-80 22.930049982038824 72.84760300967778 95.77765456683943
402.68 74.229 1870.438 1.1949671885902024e-06 6.564150581993373e-69 2.660185081622811e-81 21.130881162212432 69.72017533749809 90.8510576946777
402.72 82.015 1873.652 9.049152565578324e-07 7.866042782872567e-70 2.6819358906420835e-82 19.459825459399383 66.59653056976329 86.05635693407793
402.76 79.56 1876.857 6.840211897124042e-07 9.29837982475809e-71 2.6671846733321484e-83 17.908916030137693 63.4901756990669 81.39909241322579
402.8 70.197 1880.053 5.161076195088614e-07 1.084253985358819e-71 2.6165291935213288e-84 16.470582705894728 60.413641223251396 76.88422444525375
402.84 64.427 1883.24 3.8870437077063645e-07 1.247174157505784e-72 2.5320107124951318e-85 15.137640594824942 57.37843339020918 72.51607437373849
402.88 78.999 1886.418 2.9221761828906815e-07 1.415125914756682e-73 2.416977503840235e-86 13.903278246729169 54.39500335607767 68.29828189502446
402.92 60.08 1889.587 2.1928078787848763e-07 1.583924769758673e-74 2.2758647947805137e-87 12.761045475551722 51.47273206350725 64.23377775833976
402.96 37.17 1892.747 1.6424849145401565e-07 1.7488199169832748e-75 2.1139112889767726e-88 11.704840926200363 48.61992947555797 60.32477056600682
403.0 40.769 1895.898 1.2280279036362462e-07 1.9046987677999485e-76 1.9368374991760544e-89 10.72889946537054 45.843846685222644 56.57274627339598
403.04 34.711 1899.039 9.16474848047753e-08 2.0463399544154702e-77 1.750513320273639e-90 9.827779469149114 43.15069935506966 52.97847891586626
403.08 32.412 1902.171 6.827123799020812e-08 2.1686983544116936e-78 1.560641493225857e-91 8.996350073531833 40.5457009202857 49.54205106208877
403.12 34.873 1905.294 5.076441330205072e-08 2.2672009563216952e-79 1.3724801298617214e-92 8.229778447728556 38.033104005466086 46.262882503959055
403.16 27.176 1908.407 3.7677735614804935e-08 2.3380296053073072e-80 1.1906218965657003e-93 7.523517144126221 35.6162485540412 43.13976573584516
403.2 21.407 1911.51 2.791345034201517e-08 2.378366342685113e-81 1.0188406174501304e-94 6.873291573063063 33.29761524293417 40.170906843910686
403.24 35.813 1914.604 2.0641679978325166e-08 2.3865793884950316e-82 8.60008863901625e-96 6.275087645225655 31.07888284821721 37.353970514084544
403.28 19.729 1917.688 1.5236276472594933e-08 2.3623326629173696e-83 7.160834029559366e-97 5.725139619409463 28.960988334366963 34.6861279690127
403.32 14.988 1920.762 1.1225726051549583e-08 2.3066086016934005e-84 5.881498736334923e-98 5.219918188596115 26.944188555324224 32.164106755146065
403.36 29.34 1923.827 8.255651289765947e-09 2.2216421072895738e-85 4.765142013633269e-99 4.756118832893727 25.028122576079422 29.7842414172288
403.4 34.201 1926.882 6.060229503418394e-09 2.1107718246151455e-86 3.808262302231445e-100 4.330650463683465 23.21187374471356 27.542524214457256
403.44 13.406 1929.927 4.440451853785688e-09 1.9782225355811813e-87 3.002207833109265e-101 3.940624379479632 21.49403076441594 25.434655148336024
403.48 6.37 1932.963 3.2476196840691502e-09 1.8288384342811295e-88 2.3346258077719513e-102 3.5833435504234408 19.872747130230685 23.456090683901746
403.52 41.929 1935.988 2.370842045901572e-09 1.667790715495694e-89 1.7908374858834514e-103 3.256292245007684 18.345798404448722 21.602090651827247
403.56 1.163 1939.004 1.727583675494655e-09 1.5002839499597782e-90 1.3550557983737966e-104 2.9571260096045804 16.91063690656612 19.867762917898283
403.6 6.907 1942.01 1.2565337128679264e-09 1.3312841542631852e-91 1.011393213836359e-105 2.6836620085786724 15.5644434874946 18.248105497329806
403.64 11.077 1945.006 9.122363149399073e-10 1.1652876513046923e-92 7.446368003804286e-107 2.4338697302125247 14.304176142777745 16.738045873902507
403.68 11.926 1947.991 6.610560891435731e-10 1.006144380749522e-93 5.407920681631889e-108 2.2058620613781876 13.126615295904603 15.332477357943848
403.72 -3.3 1950.967 4.781526809395766e-10 8.569430320609462e-95 3.8741572606884094e-109 1.9978867317988585 12.028405650279254 14.026292382556266
403.76 12.65 1953.933 3.452167111620868e-10 7.199590411493958e-96 2.737694946753768e-110 1.8083181268623658 11.006094567269813 12.814412694477396
403.8 -1.888 1956.888 2.487789109743155e-10 5.966608373967034e-97 1.908330114509889e-111 1.6356494662843721 10.056166978532474 11.691816445065625
403.84 7.75 1959.833 1.7894990105559721e-10 4.877652984920401e-98 1.3121466084966984e-112 1.4784853444319064 9.175076883810457 10.653562228421313
403.88 0.0 1956.917 1.284828409671832e-10 3.933304882420908e-99 8.899618734468413e-114 1.3355346268019648 8.35927552120986 9.694810148140308
403.92 0.0 1965.167 9.207764304358363e-11 3.128725014296342e-100 5.954158575398349e-115 1.2056036960219287 7.6052363263033 8.810840022417306
403.96 0.0 1956.667 6.586554416967885e-11 2.4549349009594975e-101 3.9294261111353116e-116 1.0875900397389635 6.909476819643388 7.997066859448217
404.0 0.0 1963.5 4.7028057588117985e-11 1.9000940744261817e-102 2.5579813443029376e-117 0.9804761719324371 6.268577580258943 7.2490537522384075
404.04 0.0 1958.0 3.351584018375303e-11 1.4506829404695737e-103 1.6425739088542465e-118 0.8833238784739204 5.679198475873057 6.562522354380493
404.08 0.0 1967.5 2.3841695920758157e-11 1.0925263606530153e-104 1.0404268627771428e-119 0.795268777171218 5.138092329533862 5.933361106728921
404.12 0.0 1984.5 1.6928473595658682e-11 8.116206954989906e-106 6.500654340398538e-121 0.7155151820674794 4.6421162076951035 5.357631389779511
404.16 0.0 1994.667 1.1997527167505998e-11 5.947518742554744e-107 4.006464194507077e-122 0.6433312613997288 4.18824051694393 4.831571778355656
404.2 0.0 1988.667 8.487086700451404e-12 4.29912229763837e-108 2.4357007493478146e-123 0.5780444783476192 3.7735560960344494 4.351600574390556
404.24 0.0 1993.333 5.992639681172437e-12 3.0653834795346656e-109 1.4606456366894557e-124 0.5190373035229631 3.3952794871313743 3.91431679066033
404.28 0.0 1993.167 4.223475734730369e-12 2.1560092512875157e-110 8.640201615460432e-126 0.46574318804428316 3.050756565520565 3.5164997535690716
404.32 0.0 1997.333 2.971076522931373e-12 1.4958119150523352e-111 5.041511572560453e-127 0.4176427860026283 2.7374647008655812 3.155107486871181
404.36 0.0 1991.333 2.086168385171189e-12 1.0236787469839928e-112 2.9017189735307616e-128 0.3742604151573091 2.453013615757362 2.827274030916757
404.4 0.0 1999.5 1.4620972678260752e-12 6.91051618495854e-114 1.647431747588545e-129 0.33516074477936236 2.1951450989905434 2.5303058437713677
404.44 0.0 1998.833 1.0228083309001351e-12 4.601687999261816e-115 9.226071731599812e-131 0.2999456996964307 1.9617317220569876 2.2616774217544413
404.48 0.0 2014.25 7.141723621193345e-13 3.022619708536452e-116 5.096632901963727e-132 0.26825156976832065 1.750774697919908 2.0190262676889428
404.52 0.0 2013.917 4.977397488294753e-13 1.9584355860177055e-117 2.777197911671108e-133 0.2397463142345955 1.5604010114241655 1.8001473256592588
404.56 0.0 2015.25 3.4625163059481216e-13 1.2516828510794004e-118 1.4927499929093739e-134 0.2141270506226296 1.3888599408954025 1.6029869915183783
404.6 0.0 2026.417 2.4042037408054595e-13 7.891114218433641e-120 7.914507971246199e-136 0.19111771817668885 1.2345190806869502 1.4256367988638794
404.64 0.0 2014.75 1.6662508073278367e-13 4.907283702834636e-121 4.13920737848374e-137 0.1704669060625511 1.0958599647728664 1.2663268708355842
404.68 0.0 2006.25 1.1526537547207378e-13 3.0102502973438394e-122 2.135338353522274e-138 0.15194583691655839 0.9714733820719474 1.1234192189886212
404.72 0.0 2006.5 7.958779843994472e-14 1.8214718022838898e-123 1.08660649646571e-139 0.13534649663528683 0.8600544650755068 0.9954009617108732
404.76 0.0 2020.833 5.4850801343902853e-14 1.0871776130255336e-124 5.454234531483267e-141 0.12047990163978306 0.7603976246098131 0.880877526249651
404.8 0.0 2028.167 3.7731847220693175e-14 6.400833896655547e-126 2.7005428361539968e-142 0.10717449519533682 0.6713913952543997 0.7785658904497743
404.84 0.0 2032.167 2.59072614958471e-14 3.717324108532495e-127 1.318936601963176e-143 0.09527466471858399 0.5920132480784476 0.6872879127970575
404.88 0.0 2041.833 1.7755097063860667e-14 2.1295209814800608e-128 6.3540729841910105e-145 0.08463937235637689 0.5213244199784298 0.6059637923348244
404.92 0.0 2048.333 1.2145417474791048e-14 1.2033469309805483e-129 3.019504961690667e-146 0.07514089147517178 0.45846480203099277 0.5336056935061767
404.96 0.0 2028.583 8.292575912434356e-15 6.707443713504807e-131 1.4153844200943245e-147 0.0666636420498448 0.40264792289806134 0.46931156494791443
405.0 0.0 2039.25 5.651371242850263e-15 3.6879097747060494e-132 6.544372857405137e-149 0.05910311828887442 0.3531560574618424 0.41225917575072246


==> figures/data/XPS/fits/5.2-O-XPS-fit.txt <==
BE exp BG TiN N5 N4 satel N2 sum 
393.0 0.0 1367.333 0.004280690933335261 1.0392455754866889e-22 2.072542796533609e-16 0.15749887669049514 3.339608112704507e-15 0.16177956762383394
393.04 0.0 1381.917 0.005288605536586135 3.6579377205175534e-22 6.112158101499844e-16 0.17629434626894705 4.613468653225545e-15 0.1815829518055384
393.08 0.0 1383.167 0.006523060646264251 1.2700873100374305e-21 1.778271410127189e-15 0.19720591254610975 6.36439775413935e-15 0.20372897319238215
393.12 0.0 1388.0 0.008032413501739456 4.350228845331279e-21 5.104075396791654e-15 0.2204561436806966 8.767683188373199e-15 0.22848855718244993
393.16 0.0 1387.667 0.009874761208070505 1.469853537170849e-20 1.445289889378824e-14 0.24628916829840844 1.2061749421230965e-14 0.25616392950650546
393.2 0.0 1397.083 0.012119776109374975 4.8991607728859094e-20 4.0375237341102376e-14 0.2749725563449909 1.6570430763217537e-14 0.28709233245442284
393.24 0.0 1390.75 0.014850860993794172 1.6108581660747364e-19 1.1127586011886338e-13 0.30679934181004553 2.2732932602264564e-14 0.3216502028039737
393.28 0.0 1394.167 0.018167674809678243 5.22496370050502e-19 3.0256327162001996e-13 0.3420901957516937 3.11440743279951e-14 0.36025787056170566
393.32 0.0 1385.167 0.022189086685333547 1.6718683325311624e-18 8.116421360657497e-13 0.3811957583270746 4.2608261636336263e-14 0.4033848450132624
393.36 0.0 1372.75 0.027056624001101474 5.2773539051741354e-18 2.1480776551213887e-12 0.4244991387886854 5.821176411504818e-14 0.45155576279199316
393.4 0.0 1367.917 0.032938489140109606 1.643343440028796e-17 5.6088833201898855e-12 0.47241859264723113 7.941936198737554e-14 0.505357081793029
393.44 0.0 1388.333 0.04003422942244427 5.0482530789399676e-17 1.444934074167547e-11 0.5254103854150606 1.0820338523246133e-13 0.5654446148520624
393.48 0.0 1390.25 0.04858015569124474 1.5298799592229018e-16 3.672562281345628e-11 0.5839718525313777 1.472157442230019e-13 0.6325520082594954
393.52 0.0 1396.75 0.058855617156214034 4.573828991854027e-16 9.209674502573867e-11 0.6486446652280603 2.0001693215829292e-13 0.7075002824765716
393.56 0.0 1392.833 0.07119025350045904 1.348999512965194e-15 2.278651941760035e-10 0.7200183122120981 2.7138041054465044e-13 0.791208565940695
393.6 0.0 1400.417 0.08597236001495062 3.925147989782671e-15 5.562564971026502e-10 0.7987338071171443 3.6769658648032974e-13 0.884706167688723
393.64 0.0 1386.167 0.1036585177389193 1.1267195347399265e-14 1.339801803252628e-09 0.8854876317087945 4.975081638496712e-13 0.9891461507880244
393.68 0.0 1382.833 0.12478465835302839 3.190762196703368e-14 3.184047391194817e-09 0.9810359248021939 6.722185278204319e-13 1.1058205863399737
393.72 0.0 1396.583 0.14997875299922328 8.914464675121415e-14 7.466160570217695e-09 1.086198926766481 9.070276834994867e-13 1.2361776872328611
393.76 0.0 1397.0 0.17997533539430072 2.4570942854123613e-13 1.7274261695304902e-08 1.201865689344567 1.2221669899207987e-12 1.3818410420145972
393.8 0.0 1380.833 0.2156320926716222 6.681557741089161e-13 3.94359003517886e-08 1.3289990602912136 1.6445256324908042e-12 1.5446311924010487
393.84 0.0 1392.5 0.25794878244338953 1.79253124058217e-12 8.883417313282429e-08 1.4686409520281987 2.2097898994182295e-12 1.7265898233097636
393.88 0.0 1393.0 0.30808876174749966 4.744524878063755e-12 1.9745610408063597e-07 1.6219179031308641 2.9652527111707515e-12 1.9300068623421776
393.92 0.0 1406.833 0.36740344294971367 1.2389669756649928e-11 4.330815098458957e-07 1.7900469409637345 3.973497847146939e-12 2.1574508170113216
393.96 0.0 1411.417 0.43746002346172974 3.192066294274347e-11 9.373114325509689e-07 1.9743417532020482 5.317223917338096e-12 2.411802714012448
394.0 0.0 1417.083 0.5200728704493951 8.1139729163323e-11 2.001797923669482e-06 2.176219175266476 7.105551152409862e-12 2.69629404760204
394.04 0.0 1410.833 0.6173389787152108 2.034928472309188e-10 4.218768586700823e-06 2.397205999871855 9.482254378551446e-12 3.014549197568628
394.08 0.0 1414.083 0.7316779598375855 5.035276345341751e-10 8.773798879020577e-06 2.638946113943151 1.2636494248507858e-11 3.37063284809578
394.12 0.0 1418.833 0.8658770636441767 1.2293083477060214e-09 1.8006684703891065e-05 2.9032079670501667 1.6816783696678373e-11 3.7691030386251723
394.16 0.0 1426.583 1.0231417794466215 2.961192724620528e-09 3.646967006135521e-05 3.191892374266882 2.234913750574372e-11 4.215070626367107
394.2 0.0 1417.833 1.2071526144733977 7.037946872242413e-09 7.289370739078741e-05 3.5070406549683515 2.9660622218622415e-11 4.714266170216748
394.24 0.0 1424.75 1.4221287009476125 1.6504565458667942e-08 0.00014378606067819068 3.850843107499411 3.9309867022616693e-11 5.273115611051577
394.28 0.0 1414.167 1.6728989417045623 3.818972507973319e-08 0.00027991150772830724 4.225647817898001 5.202653330930348e-11 5.898826709352044
394.32 3.583 1425.0 1.9649814676596358 8.719247915286328e-08 0.0005377877318518656 4.6339697989378665 6.876229601699734e-11 6.599489141590595
394.36 7.25 1425.0 2.3046722494073 1.9642986415469265e-07 0.0010197563221378018 5.078500453596967 9.075659445903042e-11 7.384192655847026
394.4 19.417 1425.0 2.699143780579833 4.36654719842062e-07 0.001908476265019079 5.562117354747126 1.1962130273194866e-10 8.26317004836632
394.44 13.083 1425.0 3.156554833186359 9.578055188130477e-07 0.003525264136990102 6.0878943302914275 1.5744959815846986e-10 9.247975385577744
394.48 -0.418 1425.001 3.6861723761480505 2.0731544509445007e-06 0.006427188360123202 6.659111840196416 2.0695573057807207e-10 10.351713478065996
394.52 1.832 1425.001 4.2985068490276594 4.428003766684481e-06 0.011566047574599394 7.279267628877805 2.716541903093325e-10 11.589344953755486
394.56 15.499 1425.001 5.005462095131146 9.332831043658016e-06 0.02054441491614246 7.952087633134917 3.560890309455235e-10 12.978103476369338
394.6 34.081 1425.002 5.820501383777375 1.9411329252987272e-05 0.03602117091100952 8.681537122330203 4.661269396513505e-10 14.53807908881397
394.64 20.415 1425.002 6.758831093044296 3.984200713019431e-05 0.062342980812624564 9.471832043790657 6.093312043540617e-10 16.293045960264035
394.68 42.33 1425.003 7.837603784554308 8.070102949310609e-05 0.10651074304816256 10.327450542381547 7.954381795301818e-10 18.27164577180895
394.72 49.329 1425.004 9.076142584435322 0.00016131584020712158 0.17963282148482165 11.253144618932463 1.036963416299004e-09 20.50908134172978
394.76 22.578 1425.005 10.496188993763731 0.0003182316981697638 0.29907112040374056 12.253951887696848 1.349971564088351e-09 23.04953023491246
394.8 50.41 1425.007 12.122176492524284 0.0006195652038681106 0.49155201791578507 13.335207388201313 1.755052796594945e-09 25.9495554656003
394.84 72.991 1425.009 13.981532579585181 0.0011904652084363757 0.7975903034773493 14.50255540176855 2.2785592640844364e-09 29.282868752318077
394.88 63.572 1425.011 16.105012214773765 0.002257572520523265 1.2776562052503582 15.761961217722739 2.9541684164983306e-09 33.146887213221554
394.92 62.903 1425.014 18.527066006278936 0.004225435602992344 2.0205949026257306 17.11972278861242 3.824856574509184e-09 37.671609136944944
394.96 85.9 1425.017 21.286246928222262 0.007805769802117101 3.1548707003738885 18.582482208024295 4.945386576430908e-09 43.03140561136795
395.0 90.396 1425.021 24.425659871380503 0.01423260470566456 4.863233597511486 20.157236938415004 6.385438582664199e-09 49.4603630183981
395.04 96.725 1425.025 27.993458939940478 0.025614598115494523 7.401365779247006 21.851350710046177 8.233544250449735e-09 57.2717900355827
395.08 118.97 1425.03 32.04339812685502 0.04550252429407723 11.120922830530779 23.67256400561212 1.0602022801622998e-08 66.88238749789402
395.12 124.714 1425.036 36.63544185098941 0.07978818889144833 16.497094947985406 25.629004038331665 1.3633164568237025e-08 78.84132903983111
395.16 142.208 1425.042 41.83644284684358 0.13810434444612749 24.160327714486932 27.72919412431309 1.7506965314286008e-08 93.86406904759669
395.2 145.867 1425.05 47.72089609333585 0.23596745900526422 34.931110184295385 29.98206234295688 2.2450785283352566e-08 112.87003610204417
395.24 195.692 1425.058 54.371778888672026 0.39800015956827933 49.85571719647198 32.39694937184242 2.8751393260254344e-08 137.0224456453061
395.28 226.932 1425.068 61.881488868922396 0.6626906103279382 70.23945821972366 34.98361537516769 3.6769961256951285e-08 167.76725311091164
395.32 249.421 1425.079 70.35289378305487 1.0892925709192418 97.6723455578415 37.75224581750269 4.696070368666707e-08 206.866777776279
395.36 301.825 1425.092 79.90050924095928 1.7676390279888043 134.0402139156304 40.71345606697466 5.989401078962609e-08 256.4218183114472
395.4 359.061 1425.106 90.65182352450012 2.831824455752649 181.51234638347822 43.87829464475525 7.628511524273305e-08 318.87428908477136
395.44 450.459 1425.124 102.74879198889874 4.478887242640424 242.49484972262982 47.258244970235324 9.702956001081315e-08 396.98077402143383
395.48 522.273 1425.144 116.34952770034467 6.993763813198353 319.53779049881086 50.86522544401898 1.2324701252070115e-07 493.74630757961984
395.52 623.166 1425.167 131.63021989760617 10.781843572017547 415.1840641867072 54.71158770395027 1.563353045710479e-07 612.3077155166166
395.56 755.722 1425.195 148.78731780155354 16.410365671773544 531.7499535359271 58.81011288249692 1.9803698015127815e-07 755.7577500897881
395.6 909.94 1425.227 168.0400244378102 24.659583138153103 671.0323735044803 63.17400568735422 2.5052111765581587e-07 926.9059870183189
395.64 1087.48 1425.266 189.63315374041426 36.58397874321961 833.9470146048627 67.81688612129142 3.1648377429311005e-07 1127.9810335262716
395.68 1318.44 1425.312 213.84041457769877 53.58274041375338 1020.1158872109728 72.75277865164294 3.992710969419401e-07 1360.291821253339
395.72 1575.22 1425.366 240.9681978654879 77.47708086501403 1227.4422598429164 77.99609863498006 5.030299765646244e-07 1623.8836377114283
395.76 1866.9 1425.431 271.35995806700646 110.58972096923411 1451.734149868906 83.56163579857859 6.328921174151412e-07 1917.2454653366174
395.8 2209.66 1425.508 305.40129867565855 155.81889363530857 1686.4601544889629 89.46453457689539 7.95198576678e-07 2237.1448821720237
395.84 2559.23 1425.599 343.5258934043701 216.69558387056907 1922.7358736436738 95.72027109898028 9.97773238607553e-07 2578.677623015367
395.88 2938.88 1425.707 386.2224015585923 297.4085414017619 2149.6349039260094 102.34462662193978 1.2502553589263137e-06 2935.610474758559
395.92 3318.08 1425.835 434.0425683752317 402.7772061885316 2354.884663304467 109.3536572052916 1.564503295574739e-06 3301.0580966380253
395.96 3682.35 1425.984 487.6107400504048 538.1486523987543 2525.9389231467226 116.76365942313893 1.9550838834264004e-06 3668.4619769741043
396.0 4073.68 1426.157 547.6350699453426 709.1919053824507 2651.3232056738752 124.59113191405157 2.439864673764863e-06 4032.7413153555844
396.04 4438.06 1426.357 614.9207483317429 921.5628743640218 2722.0503418837975 132.85273257354964 3.0407295137862395e-06 4391.386700193841
396.08 4822.0 1426.586 690.3856542496183 1180.4175168784348 2732.8385732841707 141.5652312014143 3.7844417670042497e-06 4745.20697939808
396.12 5134.9 1426.847 775.0789055572302 1489.762004347664 2682.868890937226 150.74545742499205 4.703683963497851e-06 5098.455262970796
396.16 5442.28 1427.142 870.202872325828 1851.6490750440082 2575.905110151255 160.4102437312258 5.8383079237237555e-06 5458.1673070906245
396.2 5793.03 1427.472 977.139318191516 2265.2614549795644 2419.7478770520697 170.5763634546998 7.236835539810285e-06 5832.725020914686
396.24 6183.33 1427.84 1097.4804401712734 2725.966491694698 2225.151796537342 181.26046358570642 8.958257558412257e-06 6229.859200947276
396.28 6577.5 1428.248 1233.0656808521903 3224.477623255131 2004.4474537520564 192.47899228234618 1.107418604179703e-05 6654.46976121591
396.32 7082.63 1428.7 1386.0252700894328 3746.3086804463255 1770.1436685312156 204.24812099455866 1.3671425860955935e-05 7106.725753732959
396.36 7535.05 1429.198 1558.831483665476 4271.739382557573 1533.7415117049923 216.58366113397426 1.685504178939642e-05 7580.896055917057
396.4 8057.17 1429.746 1754.3585257296065 4776.501262809199 1304.9001733274524 229.50097525485754 2.0752010736455006e-05 8065.260957873126
396.44 8565.49 1430.346 1975.9516498964012 5233.31879899846 1090.994326432808 243.0148827453241 2.551556362676825e-05 8543.279683588557
396.48 9044.33 1431.002 2227.505460887543 5614.2889882953 897.0229332183574 257.1395600665258 3.133033866878674e-05 8995.956973798066
396.52 9471.78 1431.718 2513.5500023203044 5893.870048519536 725.7835910121278 271.8884356208323 3.8418487560741316e-05 9405.09211589129
396.56 9823.42 1432.495 2839.340775668983 6052.029883420018 578.2129420362461 287.27407937683154 4.704689888958292e-05 9756.857727548977
396.6 10121.0 1433.337 3210.944513011707 6076.959790589164 453.80282823186445 303.30808743071816 5.753572895449078e-05 10045.015276799182
396.64 10263.6 1434.245 3635.3051936358574 5966.7672263624145 351.02267265590075 320.0009617406771 7.02684598953697e-05 10273.09612466331
396.68 10398.2 1435.221 4120.262734221348 5729.753259872517 267.7021936700707 337.3619853314496 8.570373876897414e-05 10455.080258799126
396.72 10579.7 1436.264 4674.477585925682 5383.208163499679 201.34963517356877 355.3990933319718 0.00010438928957261974 10614.434582320191
396.76 10706.6 1437.376 5307.18514345714 4951.010188545793 149.39687031319863 374.118740279985 0.0001269782336908768 10781.71106957435
396.8 10889.4 1438.559 6027.661618329765 4460.563950965458 109.37366303725896 393.52576420163876 0.00015424820339651678 10991.125150782325
396.84 11182.9 1439.813 6844.227735620254 3939.690786860936 79.01975983846813 413.623248052921 0.00018712368848049384 11276.561717496268
396.88 11649.0 1441.139 7762.556822118782 3413.9870361393373 56.3464202375268 434.4123791934307 0.00022670211846646156 11667.302884391196
396.92 12240.5 1442.542 8783.018753849621 2904.9633266088344 39.659562462429335 455.8923076475832 0.00027428425286684017 12183.534224852723
396.96 12938.8 1444.025 9896.849735732792 2429.05445352434 27.555809000862258 478.06000399869816 0.00033140953029453627 12831.520333666223
397.0 13701.7 1445.592 11081.216847446478 1997.4117744532396 18.90105265619143 500.9101178514007 0.0003998971147120374 13598.440192304424
397.04 14598.1 1447.249 12293.914279761375 1616.2875503264515 12.799208017963915 524.4348378898394 0.00048189347447492853 14447.436357889104
397.08 15425.2 1449.001 13469.56924455362 1287.7900468620633 8.556876783023682 548.6237546524562 0.0005799274379311548 15314.540502778602
397.12 16093.1 1450.853 14520.534744446231 1010.8083094887296 5.647919948265361 573.4637272345894 0.0006969737889988655 16110.455398091606
397.16 16672.7 1452.811 15346.011949658376 781.951672263951 3.68048442824951 598.9387552192314 0.0008365265982122011 16730.583698096405
397.2 16926.6 1454.877 15850.714319062066 596.4015988524117 2.3679016188359405 625.0298572225103 0.001002683630040704 17074.514679439457
397.24 16874.9 1457.054 15968.988567701248 448.6203837005607 1.5040459154420898 651.7149575194132 0.0012002433266627237 17070.829155079988
397.28 16568.8 1459.341 15684.61096895981 332.8972879438906 0.9431742087248444 678.9687822877207 0.001434816042600835 16697.42164821619
397.32 15961.3 1461.736 15036.048389925529 243.73705845189284 0.583914450190938 706.7627670727447 0.0017129513944524224 15987.133842851752
397.36 15037.9 1464.235 14104.217837640337 176.11004450151336 0.35688226311091875 735.0649771252764 0.002042283795990236 15015.751783814032
397.4 14046.9 1466.832 12989.49128468196 125.58969999296554 0.21533282011193752 763.8400423055108 0.0024316984717757595 13879.13879149902
397.44 12845.2 1469.52 11788.93035229123 88.40455087358795 0.12826125271497346 793.0491082667037 0.00289152048248873 12670.515164204719
397.48 11648.2 1472.291 10581.468896195634 61.42974116824432 0.07541725858623015 822.6498056363149 0.0034337295527163652 11465.627293988331
397.52 10491.1 1475.137 9422.583555338571 42.13957861647654 0.04377496175579219 852.5962388968211 0.004072203767038977 10317.367220017391
397.56 9383.45 1478.052 8345.80321713099 28.538153973524103 0.025081307992300333 882.8389966276056 0.004822995492661765 9257.210272035605
397.6 8332.56 1481.026 7367.448465072568 19.080800175828795 0.01418513630147155 913.3251847043712 0.0057046431961340896 8299.874339732265
397.64 7381.28 1484.054 6491.934678335038 12.59529477929252 0.007918909061638363 943.9984839615238 0.006738523147097203 7448.543114508063
397.68 6557.04 1487.129 5716.287519390548 8.208490189927137 0.004363504093928391 974.7992337006127 0.007949245342230616 6699.307556030524
397.72 5885.5 1490.246 5033.469459744136 5.281538677292154 0.0023731950436519265 1005.6645422761952 0.009365098336049897 6044.427278991002
397.76 5288.18 1493.4 4434.601994095509 3.3550303020395664 0.0012739415317215613 1036.528425808442 0.01101854802985064 5474.497742695552
397.8 4781.91 1496.587 3910.3360287302894 2.1040974696728747 0.0006749534108023456 1067.3219758553473 0.012946795843068166 4979.775723804563
397.84 4344.78 1499.804 3451.630611453987 1.3027521483647941 0.00035293667028700834 1097.9735566300424 0.015192402069374767 4550.922465571134
397.88 4033.37 1503.048 3050.1491898518616 0.7962991200572705 0.0001821416051998518 1128.4090320716662 0.01780398059905433 4179.372507165789
397.92 3763.02 1506.316 2698.422665089781 0.4805075991205425 9.276878794914762e-05 1158.5520227673858 0.020836971564414112 3857.4761251966397
397.96 3520.56 1509.607 2389.878300574116 0.2862360550811995 4.663008183842823e-05 1188.3241923895337 0.024354498831133393 3578.5131301476436
398.0 3297.58 1512.92 2118.796930177419 0.16832107679307945 2.3130953702767482e-05 1217.6455629497457 0.028428319608424717 3336.63926565452
398.04 3111.92 1516.252 1880.2361855273218 0.09770853562429087 1.1323370847631946e-05 1246.4348577909625 0.0331398737774823 3126.8019030510573
398.08 2915.32 1519.602 1669.9415757908228 0.055988128776616984 5.470219883674034e-06 1274.60987084251 0.03858144083250679 2944.6460216731616
398.12 2800.53 1522.97 1484.257414123715 0.03166783690408186 2.607792270828597e-06 1302.0878602554526 0.04485741258154167 2786.4218022364457
398.16 2663.98 1526.353 1320.0436787782887 0.017680291812830387 1.2267975983288364e-06 1328.7859641251116 0.05208568995494809 2648.8994101119656
398.2 2554.25 1529.752 1174.601462564203 0.009743134964944795 5.695047682429292e-07 1354.6216356019386 0.060399212405839585 2529.2932410830167
398.24 2512.25 1533.165 1045.607743262834 0.005299514577422994 2.6087916502073333e-07 1379.5130942954966 0.06994762844528013 2425.196084962233
398.28 2412.07 1536.592 931.0591915461964 0.0028450607936823854 1.1792131455611158e-07 1403.3797905006775 0.08089911582150283 2334.5227263414104
398.32 2331.38 1540.033 829.2242453277614 0.001507493034588186 5.259562850463454e-08 1426.1428784289706 0.09344235971161038 2255.4620736620736
398.36 2245.68 1543.486 738.6024914407399 0.0007883477462494162 2.314755747091405e-08 1447.7256943148236 0.10778869702735343 2186.4367628234845
398.4 2214.13 1546.951 657.8903703982534 0.00040688323703967513 1.0052008820058247e-08 1468.0542350033284 0.12417443452811137 2126.0691867293986
398.44 2146.49 1550.428 585.9522776619141 0.00020725364366493685 4.307119436868111e-09 1487.057632411547 0.1428633478619606 2073.1529806792737
398.48 2087.58 1553.917 521.7962294042991 0.00010418523683563986 1.820965567424129e-09 1504.6686191036472 0.16414936790062357 2026.6291020629046
398.52 2038.5 1557.416 464.5533667285014 5.1686046813904356e-05 7.596121731537564e-10 1520.8239801352233 0.18835945977513519 1985.5657580103061
398.56 1975.16 1560.925 413.4606762595731 2.5304358740464384e-05 3.126455486774048e-10 1535.4649863077939 0.21585669883167197 1949.14154457087
398.6 1949.81 1564.445 367.846400435491 1.2225433588772202e-05 1.269631552638227e-10 1548.5378040368264 0.2470435462894352 1916.6312602441674
398.64 1950.44 1567.974 327.11769511747804 5.828709559983148e-06 5.087019879664355e-11 1559.9938771775232 0.2823653256719726 1887.3939434494337
398.68 1912.32 1571.512 290.75016485836136 2.742283330911199e-06 2.0109661034939305e-11 1569.7902763707814 0.322313899072749 1860.8627578705189
398.72 1873.27 1575.06 258.2789679309755 1.2731418827167642e-06 7.843269401775484e-12 1577.8900117680032 0.3674315399832425 1836.5364125121116
398.76 1831.55 1578.617 229.29123514111234 5.832556009200138e-07 3.0181180099542702e-12 1584.2623053639788 0.4183149967349726 1813.971856085085
398.8 1786.07 1582.183 203.41958980500831 2.6366468279809637e-07 1.1458236686596971e-12 1588.8828196057045 0.47561973755809256 1792.7780294119368
398.84 1791.83 1585.756 180.33659230766628 1.1761141342593307e-07 4.2917832277346273e-13 1591.7338394464027 0.5400643648196393 1772.6104962365005
398.88 1775.25 1589.338 159.7499625278193 5.176607109836639e-08 1.5859600828954153e-13 1592.8044055690598 0.6124351821567634 1753.1668033308022
398.92 1772.74 1592.928 141.39845813779198 2.2481907093035292e-08 5.781991008190868e-14 1592.0903971018772 0.6935908939351668 1734.1824461560864
398.96 1740.14 1596.525 125.04830722794198 9.634018956739643e-09 2.0796468139803513e-14 1589.5945627792692 0.7844674117412184 1715.4273374285863
399.0 1713.79 1600.131 110.49011061184231 4.073452414428118e-09 7.379470860522997e-15 1585.3265001530576 0.8860827374294297 1696.7026935064027
399.04 1684.01 1603.743 97.53614315295279 1.699390546745835e-09 2.583335970966793e-15 1579.3025831177024 0.9995418865962429 1677.8382681589508
399.08 1668.47 1607.363 86.01799503048888 6.995100138850027e-10 8.92181621981504e-16 1571.545838667077 1.1260418102360625 1658.6898755085015
399.12 1643.93 1610.989 75.78450345676187 2.8409254119444394e-10 3.039759025708298e-16 1562.0857744363 1.266876265747621 1639.1371541590936
399.16 1633.38 1614.623 66.69993331729935 1.13837678576968e-10 1.0217283299725417e-16 1550.9581591881854 1.4234405814164268 1619.081533087015
399.2 1616.9 1618.262 58.6423718159327 4.500573405667973e-11 3.387966462229237e-17 1538.2047589679094 1.5972362510244522 1598.4443670349115
399.24 1590.18 1621.908 51.50230770630209 1.7554997251791833e-11 1.1082742611935486e-17 1523.8730321624162 1.7898752873421773 1577.1652151560781
399.28 1537.36 1625.56 45.18137027078079 6.7558564653001565e-12 3.576490294520052e-18 1508.0157871534302 2.0030842549896333 1555.2002416792075
399.32 1515.03 1629.218 39.59120702678195 2.5650898283303065e-12 1.138585853649674e-18 1490.6908066366116 2.238707894570537 1532.5207215579667
399.36 1483.54 1632.881 34.65248233047514 9.608668001187304e-13 3.575780081776384e-19 1471.960442991719 2.498712241112857 1509.1116375633078
399.4 1450.7 1636.55 30.293981714498262 3.5510624415411175e-13 1.1078208635522018e-19 1451.8911893219658 2.785187130822186 1484.9703581672866
399.44 1428.19 1640.223 26.451809029881936 1.2947446983831595e-13 3.385786093058261e-20 1430.5532309374646 3.100347981010274 1460.105387948357
399.48 1422.1 1643.901 23.068665334844354 4.6573300098517964e-14 1.0207945044880244e-20 1408.0199821354945 3.446536718943562 1434.5351841892825
399.52 1381.08 1647.583 20.093200045162668 1.6527736161975883e-14 3.0360129813705637e-21 1384.36761313083 3.826221726405285 1408.2870349023979
399.56 1339.31 1651.269 17.47942618290837 5.786417770701841e-15 8.907445097293059e-22 1359.6745719185747 4.241996658099167 1381.3959947595822
399.6 1298.21 1654.96 15.186192673410678 1.9985864360524744e-15 2.5780107003155686e-22 1334.0211057126282 4.696577983850695 1353.9038763698895
399.64 1275.76 1658.653 13.176707579034819 6.81003915878185e-16 7.360311177587319e-23 1307.4887864008222 5.192801097101831 1325.858295076959
399.68 1249.82 1662.35 11.418106951699649 2.2892156119228067e-16 2.0729339498589603e-23 1280.1600442028632 5.733614825633851 1297.3117659801967
399.72 1223.78 1666.05 9.881064657529873 7.591562951851773e-17 5.759046318472311e-24 1252.117713414868 6.322074175095108 1268.320852247493
399.76 1188.5 1669.753 8.53943909669654 2.483591665346409e-17 1.5782999586697413e-24 1223.4445937823316 6.961331132068125 1238.9453640110962
399.8 1164.71 1673.458 7.369953226166929 8.01550460547272e-18 4.266782344401433e-25 1194.2230306736226 7.654623351355199 1209.2476072511447
399.84 1135.5 1677.166 6.351904706402268 2.55199894193195e-18 1.1378409559521283e-25 1164.5345168341528 8.40526055230925 1179.2916820928644
399.88 1141.04 1680.875 5.466903346692558 8.015422411095007e-19 2.993167166385834e-26 1134.459318094792 9.216608451820392 1149.142829893305
399.92 1072.5 1684.586 4.6986333276874275 2.4835109450437815e-19 7.766886902335624e-27 1104.0761250001165 10.092070067297888 1118.866828395102
399.96 1049.28 1688.299 4.032637941546431 7.590965137330397e-20 1.9880527152031317e-27 1073.4617319117142 11.035064232331191 1088.529434085592
400.0 1025.82 1692.013 3.456124817095746 2.2888469928765426e-20 5.01963422280486e-28 1042.6907447439369 12.049001180979445 1058.1958707420122
400.04 992.522 1695.728 2.957789794870715 6.808054698696562e-21 1.2501954319367735e-28 1011.8353181048325 13.13725507447251 1027.9303629741758
400.08 992.307 1699.443 2.527657789721838 1.9976231204489335e-21 3.0714528121525227e-29 980.9649222488201 14.303133367072359 997.7957134056144
400.12 936.091 1703.159 2.156939130745707 5.7821069685029175e-22 7.443348886965154e-30 950.1461399076202 15.549842936385415 967.8529219747513
400.16 910.958 1706.875 1.8379000028488117 1.6509677924352914e-22 1.779303439407956e-30 919.4424927518152 16.880452938184956 938.1608456928489
400.2 909.242 1710.591 1.5637457339987773 4.650170993288687e-23 4.195534910503533e-31 888.9142969495065 18.297854387361944 908.7758970708671
400.24 875.193 1714.307 1.3285157794449742 1.2920373752249305e-23 9.758407297491659e-32 858.618547036108 19.804716515319775 879.7517793308728
400.28 849.478 1718.022 1.1269893506994175 3.541237958381722e-24 2.238842084071748e-32 828.608827087616 21.4034400105074 851.1392564488228
400.32 833.263 1721.737 0.954600724407954 9.574302130823176e-25 5.06663450320963e-33 798.9352479985973 23.096107313225005 822.9859560362304
400.36 822.299 1725.451 0.8073633457087948 2.553461337332903e-25 1.1310088210658437e-33 769.6444095105554 24.884430208244048 795.3362030645083
400.4 791.67 1729.163 0.6818019132428393 6.71768747060524e-26 2.490356090420668e-34 740.7793855067775 26.76969503959278 768.2308824596131
400.44 758.458 1732.875 0.5748916995690775 1.7433192015378445e-26 5.408847336286137e-35 712.3797309934424 28.752705960416602 741.7073286534281
400.48 724.748 1736.585 0.4840044220072314 4.4627129165091376e-27 1.1587629907956248e-35 684.4815091164687 30.83372672688334 715.7992402653593
400.52 702.791 1740.292 0.40686003547081806 1.1268970918840201e-27 2.4486683096728613e-36 657.1173365179377 33.012421647834344 690.5366182012428
400.56 683.335 1743.998 0.3414838711552165 2.8069277746001746e-28 5.103987711957854e-37 630.3164453159475 35.287796409809616 665.9457255969123
400.6 664.715 1747.702 0.2861685933867134 6.896652310640581e-29 1.0493792797138043e-37 604.1047599917608 37.65813960869508 642.0490681938427
400.64 656.264 1751.403 0.23944049185686223 1.6714909322375433e-29 2.1281266569796243e-38 578.5049874859279 40.12096593237051 618.8653939101553
400.68 626.732 1755.101 0.20002966814612552 3.9960125359827735e-30 4.256998772237201e-39 553.5367188413942 42.67296205033167 596.409710559872
400.72 607.203 1758.797 0.16684371410889431 9.423350553475814e-31 8.399426096436907e-40 529.2165407809026 45.30993637318747 574.6933208681991
400.76 580.678 1762.489 0.13894451555682436 2.191987852679451e-31 1.6346874571550744e-40 505.5581556662119 48.02677394325063 553.7238741250194
400.8 581.655 1766.178 0.11552784792214893 5.029489056598687e-32 3.1380357980835525e-41 482.57250835853296 50.817397802288355 533.5054340087435
400.84 527.803 1769.864 0.09590546136105643 1.138311686074742e-32 5.941801563617225e-42 460.26791857808473 53.67473824904607 514.0385622884919
400.88 512.037 1773.546 0.07948938121649637 2.541258425296206e-33 1.1097228884178422e-42 438.65021744390276 56.59071144193209 495.32041826705137
400.92 519.276 1777.224 0.06577817603681625 5.596100683441322e-34 2.044307293068521e-43 417.7228869652856 59.55620881490164 477.3448739562241
400.96 498.685 1780.898 0.054344969559759974 1.2155421732017724e-34 3.714600840582078e-44 397.4872013455356 62.56109875195871 460.102645067054
401.0 474.265 1784.568 0.04482699534544513 2.6043609208846465e-35 6.657506419964921e-45 377.9423690520383 65.59424190122225 443.581437948606
401.04 465.266 1788.234 0.03691651318552482 5.503991685066141e-36 1.1769110698706158e-45 359.08567469889175 68.6435213983658 427.7661126104431
401.08 443.938 1791.895 0.03035292513906593 1.1473573201844481e-36 2.0521423342185895e-46 340.9126198787694 71.69588910694117 412.63886191084964
401.12 407.532 1795.551 0.024915946154734993 2.359189491993311e-37 3.5294113139094023e-47 323.417062170839 74.73742876606175 398.17940688305555
401.16 443.215 1799.202 0.02041969983416142 4.784858393140759e-38 5.987247780095263e-48 306.59135163814835 77.75343666294728 384.3652080009298
401.2 391.069 1802.848 0.016707624072359224 9.572302776312309e-39 1.0018012604456557e-48 290.4264642106617 80.7285201194815 371.1716919542156
401.24 384.76 1806.49 0.01364808417420534 1.888877558874301e-39 1.653348999358526e-49 274.9121314305302 83.64671370091833 358.5724932156227
401.28 380.208 1810.125 0.011130602683150404 3.676463193251378e-40 2.691382192017287e-50 260.03696611174564 86.49161262743797 346.53970934186674
401.32 368.244 1813.756 0.009062625659470027 7.058211872840691e-41 4.3212894404227585e-51 245.7885835367895 89.24652240437695 335.04416856682593
401.36 334.703 1817.38 0.0073667545970507835 1.3365839835955542e-41 6.843492063349507e-52 232.15371788081453 91.89462319617743 324.055707831589
401.4 333.084 1820.999 0.005978381651705756 2.4965137975440126e-42 1.0689758893216335e-52 219.11833361473893 94.41914696830524 313.5434589646959
401.44 319.971 1824.612 0.004843673450094805 4.599460880031676e-43 1.6469601749102357e-53 206.6677316967993 96.80356492745548 303.4761402977049
401.48 299.031 1828.219 0.003917855530928268 8.358228398450825e-44 2.502779916187108e-54 194.78665041475503 99.03178232362802 293.82235059391394
401.52 293.43 1831.82 0.003163755510513793 1.498149012326368e-44 3.751335826671484e-55 183.4593607886229 101.08833725909528 284.5508618032287
401.56 265.919 1835.414 0.002550568429946186 2.6486733906751942e-45 5.5459034643723955e-56 172.6697564880392 102.95859979995303 275.6309068564222
401.6 258.749 1839.001 0.002052812494054401 4.618847127780982e-46 8.086882165328302e-57 162.40143825768274 104.62896742655371 267.0324584967305
401.64 274.251 1842.582 0.0016494476114757284 7.944557926207547e-47 1.1630858081655187e-57 152.63779287901954 106.08705270780716 258.7264950344382
401.68 262.093 1846.157 0.0013231328456953973 1.3478329002291855e-47 1.649922810206249e-58 143.3620667283861 107.3218590555777 250.6852489168095
401.72 226.609 1849.724 0.001059602139186999 2.2554425002201876e-48 2.3085332501218107e-59 134.55743401891792 108.32394051948972 242.88243414054682
401.76 240.133 1853.284 0.0008471405237672153 3.722683312926658e-49 3.185874761149991e-60 126.20705983750543 109.08554182362154 235.29344880165075
401.8 240.995 1856.838 0.0006761455229896637 6.060497898429102e-50 4.3365140184431836e-61 118.29415810905019 109.60071522261968 227.89554947719284
401.84 207.283 1860.384 0.0005387606261844679 9.731676566039562e-51 5.821993863724923e-62 110.80204463788658 109.865411257136 220.66799465564878
401.88 206.244 1863.923 0.00042856960454248417 1.5413223036366574e-51 7.709409594675497e-63 103.71418539060191 109.8775411017567 213.59215506196315
401.92 192.379 1867.454 0.0003403420800932832 2.4078254155796663e-52 1.0069046575431209e-63 97.01424019722106 109.63700890134595 206.65158944064711
401.96 169.605 1870.978 0.0002698221780079513 3.710065493769972e-53 1.2970983539723509e-64 90.68610205678422 109.14571325780383 199.83208513676607
402.0 176.673 1874.494 0.00021355331803422106 5.638486418776697e-54 1.6480647907824754e-65 84.71393224119586 108.40751782859701 193.12166362311092
402.04 178.831 1878.002 0.00016873325591447192 8.452150575898458e-55 2.065341941642159e-66 79.08219139659212 107.42819179937547 186.5105519292235
402.08 173.997 1881.503 0.00013309439175238332 1.2496689927105653e-55 2.5528509763738594e-67 73.77566684483604 106.21532176353993 179.9911217027677
402.12 138.338 1884.995 0.00010480513856487259 1.8224063306267032e-56 3.1122486903472e-68 68.77949628993841 104.77819725170654 173.5577983467835
402.16 143.27 1888.48 8.238880762912299e-05 2.6213032932631376e-57 3.742294632993939e-69 64.07918813462153 103.127672776885 167.20694330031415
402.2 146.794 1891.956 6.465703273174849e-05 3.718866288687466e-58 4.4382938047022995e-70 59.660638611190834 101.27600977487994 160.9367130431035
402.24 146.243 1895.424 5.0655236306421766e-05 5.20384671526589e-59 5.1916815863149974e-71 55.51014592906302 99.23670220817482 154.74689879247416
402.28 132.284 1898.883 3.961804836546624e-05 7.182216447248037e-60 5.989816648870377e-72 51.614421638223526 97.02428985584173 148.63875111211362
402.32 139.832 1902.335 3.093293431903853e-05 9.777143212955196e-61 6.816038683923949e-73 47.96059940374607 94.65416342903306 142.61479376571344
402.36 117.639 1905.778 2.4110579174000932e-05 1.3127571774891342e-61 7.65003054436914e-74 44.53624138212673 92.1423656354774 136.67863112818333
402.4 107.205 1909.212 1.8760820999181406e-05 1.7385020932718648e-62 8.468499593738319e-75 41.32934238450743 89.5053921760502 130.83475332137863
402.44 113.53 1912.637 1.4573132704968587e-05 2.2708261731437036e-63 9.246162769278348e-76 38.328332006165304 86.75999640679929 125.0883429860973
402.48 96.363 1916.054 1.1300823970221053e-05 2.9255659773286414e-64 9.956987213260914e-77 35.52207489526453 83.92300105834401 119.44508725443251
402.52 84.038 1919.462 8.748279618411087e-06 3.717514921693271e-65 1.0575607229722409e-77 32.89986932703031 81.01111999154524 113.91099806685517
402.56 90.639 1922.861 6.760671252946493e-06 4.6592054121766036e-66 1.1078812947459567e-78 30.451444242642722 78.04079250537816 108.49224350869214
402.6 75.082 1926.251 5.215679245575152e-06 5.759526942446521e-67 1.1446990209135495e-79 28.166954904919194 75.02803222087287 103.1949923414713
402.64 84.701 1929.632 4.016845430443473e-06 7.0222632209547354e-68 1.166538766320911e-80 26.036977315416586 71.98829206373837 98.02527339600039
402.68 84.913 1933.004 3.0882458190087645e-06 8.444661629052729e-69 1.1725097108539413e-81 24.052501530260095 68.93634637614319 92.98885099464911
402.72 70.551 1936.366 2.3702296393337156e-06 1.0016172399781564e-69 1.1623656314181269e-82 22.2049240045334 65.88619072008774 88.09111709485077
402.76 67.947 1939.72 1.816017987630046e-06 1.1717508090138354e-70 1.1365217464502612e-83 20.48603908755017 62.85095950320924 83.3370004067774
402.8 62.104 1943.063 1.3889940272135938e-06 1.352017196581583e-71 1.096026517097932e-84 18.888029784037265 59.84286117231386 78.73089234534515
402.84 63.102 1946.398 1.060548386547027e-06 1.538658392506946e-72 1.042491074170989e-85 17.403457888970063 56.873130386263504 74.27658933578195
402.88 46.944 1949.723 8.083693772441597e-07 1.727089373855186e-73 9.779828914420417e-87 16.02525359657692 53.95199630133704 69.97725070628334
402.92 55.379 1953.038 6.150888678731381e-07 1.912051547819399e-74 9.048934826934608e-88 14.746704677168502 51.08866588016378 65.83537117242115
402.96 58.823 1956.344 4.6721194106246493e-07 2.0878348628253912e-75 8.257919058450631e-89 13.56144530852131 48.29132096756553 61.85276674329879
403.0 47.276 1959.641 3.5427252355156086e-07 2.2485577611632983e-76 7.432765224920922e-90 12.46344464202495 45.567127760916634 58.03057275721411
403.04 55.573 1962.927 2.681685887814486e-07 2.388487115108716e-77 6.598367794064917e-91 11.446995177412704 42.9222572340205 54.36925267960179
403.08 51.046 1966.204 2.0263976883985728e-07 2.50237454274578e-78 5.777349209048286e-92 10.506701013708815 40.36191504682179 50.868616263170374
403.12 49.446 1969.471 1.528576740751737e-07 2.5857818989085173e-79 4.989148183967197e-93 9.637466038177946 37.890379483084516 47.52784567412014
403.16 50.104 1972.729 1.1510523237314691e-07 2.6353679156678027e-80 4.24941910998312e-94 8.83448210941092 35.511045998194554 44.345528222710705
403.2 52.107 1975.976 8.652619611554461e-08 2.64911022081629e-81 3.5697500539668724e-95 8.093217285266563 33.2264770236605 41.31969439545326
403.24 39.369 1979.214 6.492984521529026e-08 2.626442179302292e-82 2.957677614405305e-96 7.409404141310152 31.038455758393997 38.44785996463399
403.28 44.309 1982.441 4.863902130986254e-08 2.568291654022294e-83 2.41695381894007e-97 6.779028220532924 28.948042773997535 35.72707104316948
403.32 32.174 1985.659 3.6372109980254946e-08 2.4770179907876256e-84 1.9480050431557327e-98 6.198316650520481 26.955634367462547 33.15395105435514
403.36 16.466 1988.867 2.715156609263443e-08 2.3562531922790662e-85 1.5485161046677961e-99 5.663726959973573 25.061021706229617 30.724748693354755
403.4 27.603 1992.064 2.0233150747967575e-08 2.210662182223787e-86 1.2140736236646498e-100 5.17193612237659 23.263449923434916 28.435386066044657
403.44 16.165 1995.252 1.5051296994049377e-08 2.0456442087430014e-87 9.388099783240842e-102 4.719829850846334 21.5616764331471 26.28150629904473
403.48 23.821 1998.429 1.1177010259899362e-08 1.8670019882585017e-88 7.160007497134699e-103 4.304492164644579 19.95402784381221 24.2585200196338
403.52 12.737 2001.596 8.28549079596199e-09 1.680606714817263e-89 5.3858232926704266e-104 3.92319524452503 18.43845495128728 22.361650204097803
403.56 13.915 2004.752 6.131281444337387e-09 1.4920855397661566e-90 3.995703982672472e-105 3.5733895910499163 17.012585389657673 20.58597498683887
403.6 8.269 2007.898 4.529228735626652e-09 1.3065539461070977e-91 2.9237271455617624e-106 3.2526944971863307 15.673773607396136 18.926468109111696
403.64 23.549 2011.034 3.3399258054361354e-09 1.1284093009095733e-92 2.1099999680801437e-107 2.9588888438821224 14.419147917832479 17.378036765054528
403.68 -0.992 2014.159 2.458603693870686e-09 9.611946607386245e-94 1.5018615008959034e-108 2.689902224956715 13.245654446273885 15.935556673689204
403.72 14.976 2017.274 1.8066705903073405e-09 8.075345697782505e-95 1.0543356789756573e-109 2.4438064054668103 12.150097861248607 14.593904268522088
403.76 7.455 2020.378 1.3252803295343048e-09 6.691379813967325e-96 7.300107651339412e-111 2.218807115722902 11.129178834442616 13.347985951490799
403.8 3.695 2023.472 9.704529065878591e-10 5.468582081848619e-97 4.985178703252887e-112 2.0132361813594715 10.17952822340546 12.192764405735385
403.84 -4.806 2026.556 7.093796501547815e-10 4.407963572660225e-98 3.357631801978101e-113 1.8255439882544793 9.297738013279401 11.123282002243261
403.88 0.0 2030.75 5.176308508201816e-10 3.504331524452197e-99 2.230416917659863e-114 1.6542922796485582 8.480389089159484 10.134681369325673
403.92 0.0 2040.5 3.7704950079787867e-10 2.7477424555735663e-100 1.461300211954716e-115 1.498147281555696 7.724075939913306 9.222223221846052
403.96 0.0 2047.833 2.741656306390689e-10 2.124957458847776e-101 9.442631396540522e-117 1.355873151417304 7.025428417660785 8.381301569352255
404.0 0.0 2035.25 1.9900487371624602e-10 1.6207930467116943e-102 6.017922624967264e-118 1.226325743979295 6.38113069546549 7.60745643964379
404.04 0.0 2038.25 1.4419497304749264e-10 1.2192920289182457e-103 3.78268274871031e-119 1.1084466875197871 5.78793757949234 6.896384267156321
404.08 0.0 2024.5 1.0429701626972578e-10 9.046706259043816e-105 2.345053641614756e-120 1.0012577628228272 5.242688341513728 6.243946104440852
404.12 0.0 2041.333 7.530584077973376e-11 6.620268031712037e-106 1.433854147949968e-121 0.9038555766867904 4.742318243772193 5.646173820534289
404.16 0.0 2048.167 5.427753488469388e-11 4.778182500944756e-107 8.646817614463178e-123 0.8154065212478601 4.283867931222976 5.099274452525114
404.2 0.0 2055.167 3.905223670384136e-11 3.40135312983691e-108 5.142881787791089e-124 0.7351420099859317 3.864490866545142 4.5996328765701255
404.24 0.0 2029.417 2.804824739307478e-11 2.3880438485347674e-109 3.0168624239954805e-125 0.6623539809647507 3.4814589814877213 4.143812962480521
404.28 0.0 2026.667 2.0109406064537535e-11 1.653614283324772e-110 1.745432232938246e-126 0.5963906576191806 3.1321667144112473 3.7285573720505374
404.32 0.0 2047.917 1.4392165395428458e-11 1.1293465772469038e-111 9.95975842176447e-128 0.5366525572355016 2.814133598641963 3.350786155891857
404.36 0.0 2057.917 1.0282201537315825e-11 7.607135265898918e-113 5.6052211390139144e-129 0.4825887371803475 2.5250055598412393 3.007594297031869
404.4 0.0 2054.25 7.332952155580337e-12 5.053772423381707e-114 3.111248080986447e-130 0.4336932688930759 2.26255507316551 2.696248342065919
404.44 0.0 2057.833 5.2204033513408745e-12 3.3113923511603622e-115 1.7032338859700985e-131 0.38950192967937725 2.0246803228997576 2.4141822525843555
404.48 0.0 2066.583 3.709893500233221e-12 2.1399606900228872e-116 9.1962656420554e-133 0.3495891024111657 1.8094034986267187 2.1589926010415943
404.52 0.0 2047.167 2.631786832461565e-12 1.3639577714352951e-117 4.89718055416186e-134 0.3135648733470717 1.6148683530444246 1.928433226394128
404.56 0.0 2080.0 1.863680993702891e-12 8.574243476789298e-119 2.572041282293402e-135 0.2810723184385285 1.4393371374486195 1.7204094558890115
404.6 0.0 2067.0 1.3174185110888012e-12 5.316064523493909e-120 1.3323145978181637e-136 0.25178496866756334 1.2811870217561823 1.5329719904250632
404.64 0.0 2063.417 9.296232766652251e-13 3.2507532834640506e-121 6.806635523837987e-138 0.22540444517090585 1.1389060968835345 1.36431054205537
404.68 0.0 2052.083 6.548185721076508e-13 1.960545399776295e-122 3.429690191477339e-139 0.20165825514037553 1.011089048424663 1.2127473035656935
404.72 0.0 2056.25 4.604319914001297e-13 1.1661884086931699e-123 1.7044089367513412e-140 0.1802977397430412 0.8964325819511173 1.076730321694619
404.76 0.0 2047.833 3.2317684357750097e-13 6.841624890899968e-125 8.353895957574167e-142 0.16109616557417472 0.7937306719514119 0.9548268375259098
404.8 0.0 2083.25 2.2643573195170816e-13 3.95866108231209e-126 4.038317902482588e-143 0.14384695144065318 0.7018696985036632 0.8457166499445428
404.84 0.0 2076.917 1.5837236884043816e-13 2.259101333410874e-127 1.9253423601019524e-144 0.12836202256596377 0.619823528253379 0.7481855508195012
404.88 0.0 2071.417 1.1057153560524848e-13 1.2715142669310216e-128 9.053391188962517e-146 0.11447028460824815 0.5466485891799322 0.6611188737882909
404.92 0.0 2081.833 7.706132968987296e-14 7.058374680106684e-130 4.1986561186407716e-147 0.10201621019019132 0.48147898201340267 0.5834951922036711
404.96 0.0 2092.25 5.361158433239374e-14 3.864434378199961e-131 1.920458244905066e-148 0.09085853094688913 0.42352166499277377 0.5143801959397165
405.0 0.0 2079.0 3.723141407218954e-14 2.086722691501087e-132 8.663528734465692e-150 0.08086902840800067 0.37205174296622207 0.45292077137425996


==> figures/data/XPS/fits/7.4-O-XPS-fit.txt <==
BE exp BG TiN N5 N4 satel N2 sum 
393.0 0.0 1408.167 0.009368926095399799 3.251864074583516e-23 8.282482048858139e-17 0.2525053298938929 1.8126141919471477e-18 0.2618742559892928
393.04 0.0 1398.75 0.011386330184708943 1.1669463480055076e-22 2.4829380696310723e-16 0.28129521233794935 2.676491229614982e-18 0.29268154252265854
393.08 0.0 1406.667 0.013817486483730167 4.1305264080550026e-22 7.342435479638836e-16 0.31317383745671074 3.9454231660655614e-18 0.3269913239404416
393.12 0.0 1412.917 0.016742761318952123 1.4421086762274073e-21 2.1418367619558125e-15 0.3484496579090358 5.806157353090291e-18 0.36519241922799006
393.16 0.0 1405.5 0.020257198111741946 4.966275124904412e-21 6.163221705357367e-15 0.3874593421958884 8.53005022598638e-18 0.4077165403076365
393.2 0.0 1410.75 0.02447301339950124 1.6869645272337816e-20 1.7494749518819078e-14 0.43057007785821316 1.2510713605311262e-17 0.4550430912577319
393.24 0.0 1404.0 0.029522482868470458 5.652307413289154e-20 4.89879899148793e-14 0.47818203428520395 1.8318099621280336e-17 0.5077045171537234
393.28 0.0 1403.75 0.035561272294105696 1.868067537014387e-19 1.353184510029269e-13 0.5307309934082118 2.6776063269883544e-17 0.5662922657024528
393.32 0.0 1403.917 0.042772275028234955 6.089880207787912e-19 3.6873435269686257e-13 0.5886911567150865 3.907339479930104e-17 0.6314634317436902
393.36 0.0 1418.0 0.051370025097026054 1.9582889777093363e-18 9.912042868402402e-13 0.6525781371456589 5.692248012965375e-17 0.7039481622436763
393.4 0.0 1409.083 0.06160576313148156 6.211539011549692e-18 2.6285102259631567e-12 0.7229521445309433 8.278561336984405e-17 0.7845579076650534
393.44 0.0 1423.5 0.07377324129277181 1.9434738406227125e-17 6.8763373526473765e-12 0.8004213732985688 1.2019722927294698e-16 0.874194614598217
393.48 0.0 1408.75 0.08821536313202258 5.998158636004274e-17 1.7746385259770925e-11 0.8856456011880973 1.7422188732709444e-16 0.9738609643378666
393.52 0.0 1407.167 0.1053317649932895 1.8260798810704672e-16 4.518270571340736e-11 0.9793400076991362 2.521040296725851e-16 1.0846717727376087
393.56 0.0 1418.75 0.12558745718432615 5.483869022266703e-16 1.1348767305235025e-10 1.0822792209184708 3.6418816050562197e-16 1.2078666782162857
393.6 0.0 1423.25 0.14952265576118565 1.6245117267349608e-15 2.812185522017616e-10 1.195301601241464 5.252196529885539e-16 1.3448242572838702
393.64 0.0 1434.833 0.1777639494605754 4.747119895960312e-15 6.874845250240404e-10 1.31931377031475 7.561803245951062e-16 1.4970777204628152
393.68 0.0 1422.333 0.2110369611283613 1.3683976649623778e-14 1.658099570319715e-09 1.4552953932642274 1.0868739713680307e-15 1.666332356050703
393.72 0.0 1425.833 0.2501806790004382 3.891101246221664e-14 3.945410814867794e-09 1.6043042219374544 1.5595617220078943e-15 1.8544849048833438
393.76 0.0 1421.75 0.29616365046385434 1.091476131413524e-13 9.262179913454476e-09 1.7674814064800553 2.2340642806297475e-15 2.0636450662062007
393.8 0.0 1417.083 0.3501022495318856 3.020236824402251e-13 2.14525619800919e-08 1.9460570820594831 3.194910067983115e-15 2.296159353044236
393.84 0.0 1452.667 0.41328124928922305 8.244350724492057e-13 4.902255105687063e-08 2.141356236951379 4.561331592280963e-15 2.554637535263982
393.88 0.0 1431.5 0.48717695209406614 2.220058470338102e-12 1.1052727721482677e-07 2.3548048675145785 6.501219761551819e-15 2.841981930138149
393.92 0.0 1436.25 0.5734831534513559 5.897511288316654e-12 2.4587032274535476e-07 2.5879364247595946 9.250568123745198e-15 3.1614198240871803
393.96 0.0 1445.917 0.6741402403231577 1.5455164151364825e-11 5.396501595014415e-07 2.8423985563054632 1.3140518027627605e-14 3.5165393362942488
394.0 0.0 1451.417 0.7913677513323988 3.995610441476746e-11 1.168677778304614e-06 3.1199601464624815 1.8634908093286458e-14 3.9113290665126335
394.04 0.0 1447.583 0.9277007550036066 1.0190645288467376e-10 2.497241272722636e-06 3.4225186559956557 2.6382313735054016e-14 4.350221908342468
394.08 0.0 1451.667 1.0860304330508876 2.564092969517945e-10 5.265221875166755e-06 3.752107761812588 3.728803806429254e-14 4.838143460341797
394.12 0.0 1446.667 1.269649288967591 6.364789699711913e-10 1.0953950550589834e-05 4.110905295341069 5.2613523321424846e-14 5.380565538895742
394.16 0.0 1443.333 1.482301438054943 1.5586815592132038e-09 2.248694901134371e-05 4.501241476733549 7.411337877583977e-14 5.983565403296258
394.2 0.0 1441.583 1.7282384738589842 3.765813429061038e-09 4.5551633502940595e-05 4.925607440259182 1.042239171192826e-13 6.653891469517586
394.24 0.0 1456.0 2.012281448111034 8.976219520942892e-09 9.105405886713506e-05 5.386664044271516 1.463220916722473e-13 7.399036555417783
394.28 0.0 1458.75 2.339889547139532 2.110895733709962e-08 0.0001796077793846582 5.887250956995294 2.0508047838386812e-13 8.227320133023373
394.32 6.5 1457.167 2.717236097887116 4.89761156460277e-08 0.00034961517472904266 6.4303960070721615 2.8695304545234835e-13 9.147981769110409
394.36 -8.084 1457.167 3.1512925917103933 1.121119544482174e-07 0.0006715893363584996 7.019324785249292 4.008386916868288e-13 10.1712890784084
394.4 -7.5 1457.167 3.6499214749117077 2.532069048839676e-07 0.0012731367299766217 7.657470480911489 5.589859638288823e-13 11.308665345760637
394.44 6.25 1457.167 4.221978522294732 5.642368229736972e-07 0.002381845842947754 8.348483934209105 7.782243752160589e-13 12.572844866584385
394.48 18.5 1457.167 4.87742568510274 1.2405549882989076e-06 0.0043977389372698555 9.096243881393669 1.0816371833739173e-12 13.978068545989748
394.52 22.916 1457.167 5.6274553888358945 2.691200252891076e-06 0.008013689263142956 9.904867367645771 1.500829768990098e-12 15.540339136946562
394.56 31.166 1457.167 6.484627351179014 5.760475629264271e-06 0.01441229245975411 10.778720298085444 2.079000086905449e-12 17.27776570220192
394.6 24.415 1457.168 7.463019097544881 1.2166346657980304e-05 0.02558241606696124 11.722428093854273 2.875087225745413e-12 19.211041773815648
394.64 31.998 1457.169 8.578391473845878 2.535472952327806e-05 0.0448196525942622 12.740886416171922 3.969366414114233e-12 21.364122897345553
394.68 44.08 1457.17 9.848370595646191 5.21389677976128e-05 0.07750405138741938 13.839271916996825 5.470981038028869e-12 23.765198703003705
394.72 51.246 1457.171 11.292647833091275 0.00010579825264046822 0.13228781177728177 15.02305297044432 7.528063770924303e-12 26.448094413573045
394.76 50.328 1457.172 12.933199615815383 0.00021184363361943502 0.22287694645923217 16.298000334465378 1.0341311986793496e-11 29.454288740383955
394.8 55.326 1457.174 14.794529055773564 0.00041858311498450275 0.37065552083087616 17.670197687342682 1.4182163114268351e-11 32.835800847076285
394.84 66.823 1457.177 16.90393163410053 0.0008161803675494405 0.6084788801455469 19.14605197842669 1.9417084097404336e-11 36.65927867305974
394.88 58.654 1457.179 19.291787487140564 0.0015704994418825197 0.9860509433653228 20.732303527273906 2.6539972321764492e-11 41.011712457248215
394.92 68.901 1457.182 21.99188316393698 0.0029822630797494507 1.5773942795226408 22.43603579971885 3.621529767613503e-11 46.00829550629444
394.96 90.147 1457.186 25.0417661222363 0.0055888212053296265 2.4910093671431146 24.264684783810498 4.9335441227464276e-11 51.803049094444575
395.0 87.31 1457.19 28.483135692608354 0.010336425905281992 3.8833836144080744 26.226047882599865 6.709676235168921e-11 58.60290361558867
395.04 106.222 1457.195 32.36227478360846 0.018867159897458012 5.9765256988186595 28.328292234724906 9.110032630749852e-11 66.6859598771406
395.08 108.05 1457.2 36.73052724023915 0.0339890363946326 9.080131678212004 30.579962367652726 1.2348504191579345e-10 76.42461032262199
395.12 128.711 1457.206 41.64482652095508 0.060433500994827895 13.618791835618932 32.989987082104726 1.6710331399010685e-10 88.31403893984067
395.16 150.287 1457.213 47.16828224689904 0.10605563258750421 20.16426887648341 35.567685459828475 2.2575236014770606e-10 103.00629221602418
395.2 178.529 1457.221 53.37083222684965 0.18370346972189835 29.472261538543975 38.32277188057401 3.044782708532164e-10 121.34956911599402
395.24 195.937 1457.23 60.32996880272827 0.3140791759076996 42.52215672295064 41.26535992764161 4.0997495153161233e-10 144.4315646296382
395.28 226.259 1457.241 68.13154983075977 0.5300410354419992 60.55702253544022 44.4059650549623 5.511065885510067e-10 173.6245784571554
395.32 280.58 1457.253 76.87070635714929 0.8829550049337097 85.1194836008194 47.75550588250844 7.395906213512782e-10 210.6286508461504
395.36 315.151 1457.266 86.6528611163761 1.4518981314670527 118.0771723823468 51.325303980410254 9.908888783869247e-10 257.5072356115911
395.4 358.218 1457.282 97.59487444100328 2.356738529158533 161.62925981060482 55.12708199637088 1.3253681706494882e-09 316.70795477846286
395.44 426.532 1457.301 109.82633709955314 3.7763541694869573 218.28333255673303 59.172959975047114 1.7698090187371263e-09 391.05898380259003
395.48 520.595 1457.322 123.49103306784517 5.973479600876739 290.78994458001506 63.475449712566 2.3593633013662764e-09 483.7299069636623
395.52 618.821 1457.346 138.7485994020789 9.32784364999267 382.0210601186742 68.04744698439761 3.1400896838943617e-09 598.1449501582836
395.56 740.292 1457.375 155.77641535339546 14.379319733219887 494.77909194211156 72.90222148001762 4.172231246883085e-09 737.8370485129167
395.6 893.342 1457.408 174.77175880872065 21.88266804866828 631.5263451348666 78.05340427366072 5.534444692514985e-09 906.2341762714506
395.64 1095.55 1457.447 195.95427525972408 32.87499605608475 794.031634295235 83.51497265717748 7.329247225323859e-09 1106.3758782755503
395.68 1300.42 1457.494 219.5688130268556 48.75616927528911 982.9429067445002 89.30123215810613 9.690018610277584e-09 1340.569121214441
395.72 1570.37 1457.549 245.88868868568593 71.38092368504361 1197.3127353589857 95.42679556415018 1.2789985621025764e-08 1610.0091433066555
395.76 1877.72 1457.614 275.2194588999806 103.15921958478465 1434.127250527387 101.90655877454454 1.6853728558705575e-08 1914.4124878035504
395.8 2229.39 1457.692 307.903289561712 147.1583141260397 1687.9159307174032 108.75567329875379 2.217189022237002e-08 2251.7332077260808
395.84 2547.8 1457.784 344.3240307490615 207.1960530862843 1950.5437240406075 115.98951522428044 2.911994336033781e-08 2618.053323129353
395.88 2993.86 1457.894 384.9131270894514 287.9100343367772 2211.298319773022 123.62365047844852 3.81820914416937e-08 3007.7451317158807
395.92 3426.89 1458.023 430.15651826955974 394.78178701322594 2457.3713828709924 131.6737962127436 4.99816495811438e-08 3413.9834844165034
395.96 3882.24 1458.174 480.6027143538297 534.0894036895305 2674.7820565664333 140.15577814475398 6.531958983159447e-08 3829.629952819867
396.0 4307.82 1458.351 536.8722659436177 712.756972807184 2849.701686826758 149.0854837001671 8.522335264220594e-08 4248.41640936295
396.04 4686.36 1458.557 599.6688906753639 938.0659704680712 2970.0247901823373 158.47881080699338 1.1100854201246098e-07 4666.238462243774
396.08 5095.87 1458.793 669.7925655607423 1217.1943541662731 3026.926256443797 168.3516122064523 1.4435675743929563e-07 5082.264788521621
396.12 5525.19 1459.063 748.1549492007579 1556.5559732753154 3016.0928122577684 178.71963515892753 1.8741359728354516e-07 5499.523370080182
396.16 5924.71 1459.37 835.7975580752233 1960.929149566728 2938.352546406425 189.59845644016917 2.4291182708449853e-07 5924.6777107314565
396.2 6373.28 1459.715 933.913184422655 2432.3921137172483 2799.5526821425315 201.00341254286 3.1432588028614204e-07 6366.861393139621
396.24 6811.06 1460.103 1043.8711043544251 2969.1268111266522 2609.7151109596684 212.94952502074668 4.0606529282842867e-07 6835.662551867558
396.28 7305.8 1460.535 1167.246673665767 3564.2111868647426 2381.667914135708 225.4514209380089 5.237164207990263e-07 7338.577196127942
396.32 7839.98 1461.015 1305.8559271371844 4204.587899076249 2129.45093183478 238.52324841592747 6.743439157032331e-07 7878.418007138485
396.36 8403.12 1461.547 1461.795753481125 4870.460645566824 1866.7991643253017 252.1785873002124 8.668660106166988e-07 8451.23415154033
396.4 9012.11 1462.135 1637.490059422354 5535.403988968432 1605.9342785557865 266.43035500908167 1.1125207921480018e-06 9045.258683068174
396.44 9662.55 1462.781 1835.7419747744323 6167.44707038298 1356.7820456982715 281.2907076610987 1.4254444033884849e-06 9641.261799942227
396.48 10248.5 1463.491 2059.791442612936 6731.276184435214 1126.624646001532 296.7709366250444 1.8233866661335456e-06 10214.463211498112
396.52 10778.4 1464.269 2313.3762551721584 7191.4858296397 920.1191332380372 312.8813606818769 2.3285950723473245e-06 10737.862581060368
396.56 11209.6 1465.118 2600.792375356909 7516.522549755253 739.5752757796878 329.63121403944666 2.968904645432873e-06 11186.521417900201
396.6 11560.8 1466.04 2926.945669374893 7682.689970324725 585.3814366391 347.02853049565243 3.779079009946721e-06 11542.04561061345
396.64 11872.7 1467.038 3297.3811387929986 7677.428016758194 456.483828774758 365.080024105335 4.802457364735541e-06 11796.373013233744
396.68 11956.7 1468.115 3718.2662042421703 7501.139022662967 350.85031022267384 383.790966768347 6.092973196297901e-06 11954.04650998913
396.72 12012.7 1469.27 4196.290024844046 7167.128320841395 265.87619583175797 403.1650632225354 7.717623805146543e-06 12032.459612457358
396.76 11988.9 1470.504 4738.419551989179 6699.6736698731875 198.71160949258288 423.2043239957811 9.759485403320333e-06 12060.009165110216
396.8 12005.5 1471.817 5351.423931257127 6130.679463316885 146.50599512703863 443.9089369433007 1.2321387083240189e-05 12072.518338965738
396.84 12029.0 1473.208 6041.043455072753 5495.653634298894 106.5757241407612 465.27713807162417 1.55303788225375e-05 12108.54996711441
396.88 12151.7 1474.679 6810.645749732302 4829.790274690676 76.506331136497 487.3050824290622 1.9543154406844057e-05 12204.247457531692
396.92 12400.9 1476.229 7659.202775306082 4164.7750973044795 54.20305878036574 509.98671591964103 2.4552620324155762e-05 12388.16767186319
396.96 12727.0 1477.861 8578.48486161919 3526.6513601836714 37.903273484067675 533.3136489785097 3.0795836991309065e-05 12676.353175061276
397.0 13154.6 1479.576 9549.581439631706 2934.8010347123686 26.162868527264582 557.2750331249682 3.856359988065635e-05 13067.820414559907
397.04 13680.0 1481.378 10539.31527096388 2401.886336879899 17.826689774916918 581.8574414870933 4.8211976082489774e-05 13540.885787317764
397.08 14147.4 1483.269 11497.841776225341 1934.4873682113937 11.990768378668678 607.0447544682921 6.0176167525647794e-05 14051.364727459862
397.12 14560.8 1485.252 12359.494215241153 1534.1507086476092 7.962015819506466 632.8180517969255 7.498713655036187e-05 14534.42506649233
397.16 14850.7 1487.332 13049.092900084826 1198.6010897585315 5.219189662800433 659.1555122665908 9.329150396372812e-05 14912.068785064253
397.2 15018.9 1489.508 13494.545828451155 922.9323715786547 3.377441765212963 686.0323225354103 0.0001158753154084202 15106.888080205747
397.24 14931.2 1491.783 13643.317078308964 700.6616223442772 2.1576215781906547 713.4205964030633 0.00014369237025983387 15059.557062326867
397.28 14630.3 1494.155 13476.781081145766 524.5878898199926 1.3606953833535358 741.2893060253294 0.0001778979198848806 14744.019150272363
397.32 14082.2 1496.623 13015.750946194772 387.4401389996244 0.8471076740398653 769.6042265563165 0.00021988867062490829 14173.642639313422
397.36 13411.1 1499.183 12314.315550422061 282.326815859566 0.5205960533827927 798.3278957214125 0.00027135017310246146 13395.491129406595
397.4 12570.0 1501.831 11445.170424831002 203.015073188363 0.31581963391769347 827.4195898251667 0.0003343128453285138 12475.921241791293
397.44 11640.7 1504.56 10483.235943168385 144.0741020289832 0.18912287717274054 856.8353176779976 0.0004112180646334556 11484.334896970604
397.48 10605.9 1507.366 9493.387167108905 100.91730170044306 0.11179074196288459 886.5278338868344 0.0005049959748046206 10480.94459843412
397.52 9627.34 1510.24 8524.500468821716 69.77467091891434 0.06522502069453535 916.4466728954555 0.00061915689221283 9510.787656813673
397.56 8725.4 1513.176 7608.856671226133 47.62164379012472 0.03756287207124655 946.5382050754235 0.0007578984604278546 8603.054840862213
397.6 7820.42 1516.168 6764.658401271211 32.084880646085175 0.021351529782719612 976.7457160599552 0.0009262309991792472 7773.511275738034
397.64 7040.87 1519.211 5999.636647063068 21.340045142755667 0.011978826992190127 1007.0095103798371 0.0011301238228331439 7027.999311536476
397.68 6311.37 1522.299 5314.501253153591 14.011799832211072 0.006632911351990895 1037.2670402982362 0.0013766756680725775 6365.788102871059
397.72 5655.82 1525.427 4705.702262310014 9.082331366675984 0.0036248357553463934 1067.4530605530829 0.0016743127723507592 5782.242953378301
397.76 5119.91 1528.59 4167.410340192404 5.811708055547994 0.0019550438983677127 1097.499809501707 0.0020330185859263007 5270.725845812143
397.8 4665.21 1531.786 3692.8267909052274 3.6712092258159164 0.0010406357350844885 1127.3372169197762 0.0024645995825923897 4823.838722286137
397.84 4326.99 1535.011 3274.9904021852108 2.289324875418917 0.0005466448060933876 1156.893138439966 0.0029829921589870916 4434.176395137561
397.88 3965.57 1538.263 2907.236877304575 1.409260563221722 0.0002833782133124517 1186.0936163275474 0.003604616180600236 4094.743642189738
397.92 3710.88 1541.539 2583.432559521684 0.8563519979883321 0.00014496833827861463 1214.8631659773926 0.004348781344589944 3799.156571246748
397.96 3459.91 1544.837 2298.0689746640046 0.513666506377336 7.318403184481927e-05 1243.1250871915743 0.00523815318512293 3541.7130396991734
398.0 3271.01 1548.157 2046.2760753004327 0.3041363311588053 3.645752979017547e-05 1270.8017989543027 0.006299286244919965 3317.388346329669
398.04 3086.01 1551.495 1823.7912077249546 0.17774741711568842 1.7921626596705247e-05 1297.8151960714586 0.007563232674974787 3121.79173236783
398.08 2953.4 1554.853 1626.906587206069 0.10253587016894902 8.693180577407858e-06 1324.087025690234 0.0090662352998015 2951.1052236949527
398.12 2814.52 1558.227 1452.4087682809227 0.05838151217417609 4.1608604771771476e-06 1349.539281363098 0.010850514993321767 2802.017285832049
398.16 2701.71 1561.618 1297.517719988963 0.03280887215296003 1.9650931017348052e-06 1374.0946119792732 0.012965163044543702 2671.658107968527
398.2 2599.98 1565.024 1159.829505922963 0.01819756202134123 9.157380205722594e-07 1397.6767425626397 0.015467150044670702 2557.5399141134067
398.24 2489.22 1568.444 1037.2644143929701 0.009961636204716072 4.210564887201046e-07 1420.2109036315728 0.01842246368812507 2457.5037025454926
398.28 2395.54 1571.879 928.021141509223 0.005381873508121332 1.9102209391156775e-07 1441.6242655438662 0.021907388737204023 2369.6726965063567
398.32 2336.51 1575.327 830.5369471068817 0.002869535542675492 8.550555162805599e-08 1461.8463740155667 0.02600994323935317 2292.412200686736
398.36 2255.8 1578.788 743.4533565853618 0.0015099245313714691 3.776296538734998e-08 1480.8095828089215 0.030831485889597752 2224.295280842467
398.4 2221.49 1582.261 665.5868315559654 0.00078406997629593 1.6454805407826556e-08 1498.449479444371 0.036488510179270156 2164.0735835969467
398.44 2139.67 1585.745 595.9037932674963 0.0004017917861032924 7.074053338092412e-09 1514.7052997035883 0.04311464164179425 2110.6526094115866
398.48 2082.59 1589.241 533.4994035285048 0.00020318184208591966 3.000454711399455e-09 1529.520326663771 0.05086285507086766 2063.070796232189
398.52 2048.0 1592.748 477.5795577559358 0.0001013905724444997 1.255577254712751e-09 1542.842270040323 0.059907929016186155 2020.481837117103
398.56 2005.82 1596.265 427.44560625304945 4.9926440634843143e-05 5.18360701219011e-10 1554.6236217161559 0.07044915512252262 1982.1397270512869
398.6 1962.29 1599.792 382.48138305942877 2.4259160247247112e-05 2.1112895554565204e-10 1564.8219835040923 0.08271331993261107 1947.386104142825
398.64 1944.59 1603.329 342.14218161041504 1.163121539580659e-05 8.483706771440649e-11 1573.4003634231826 0.09695797658209629 1915.63951464148
398.68 1913.29 1606.875 305.9453706173876 5.502637796800757e-06 3.363107977684663e-11 1580.3274370665226 0.11347502332960553 1886.3862882099113
398.72 1886.24 1610.431 273.46239120447177 2.568655293177473e-06 1.3152510143326941e-11 1585.5777709955612 0.13259460503867687 1859.17275937374
398.76 1853.25 1613.996 244.3119174408372 1.1831032096659304e-06 5.074399706404334e-12 1589.1320055080678 0.15468935250902427 1833.5986134845223
398.8 1839.43 1617.569 218.15399745272038 5.376682939899957e-07 1.9313659523789704e-12 1590.976994586573 0.18017897288458992 1809.311171549848
398.84 1803.77 1621.151 194.6850219260898 2.4108741287209584e-07 7.251772375841973e-13 1591.1059013345887 0.20953520218714763 1786.0004587039539
398.88 1782.26 1624.741 173.63339171678317 1.0665875790897694e-07 2.6860829409369943e-13 1589.5182477397695 0.24328712827640359 1763.3949266914883
398.92 1772.99 1628.34 154.7557771481312 4.6555840489388114e-08 9.81491269202245e-14 1586.2199181564758 0.28202688915174234 1741.2577222403147
398.96 1762.14 1631.946 137.83387900521484 2.0049405253360902e-08 3.537866702513778e-14 1581.2231164652228 0.3264157474286144 1719.3834112379157
399.0 1732.94 1635.56 122.67161578169377 8.518687967390257e-09 1.2580006233989278e-14 1574.546277432075 0.37719053697049926 1697.595083759258
399.04 1695.9 1639.181 109.09267386502856 3.570937478477162e-09 4.412666399794495e-15 1566.2139333470932 0.435170471973344 1675.741777687666
399.08 1658.27 1642.809 96.9383674607063 1.4768103390462989e-09 1.5268584749356601e-15 1556.2565375563418 0.5012643022202768 1653.6961693207452
399.12 1646.56 1646.445 86.06576349496206 6.025525881976696e-10 5.211594686426855e-16 1544.710247007755 0.5764777906827606 1631.3524882940023
399.16 1628.58 1650.087 76.34603377905992 2.425425491275082e-10 1.7547427649091592e-16 1531.6166663979225 0.6619214810865698 1608.6246216583115
399.2 1586.68 1653.735 67.66300260259527 9.63160889113132e-11 5.828062349262738e-17 1517.0225569260065 0.7588187134381497 1585.4443782421363
399.24 1578.03 1657.389 59.91186284539505 3.773314453448911e-11 1.9094128452498257e-17 1500.979513027123 0.8685138347670871 1561.7598897073228
399.28 1563.03 1661.05 52.9980378181529 1.4583303672884112e-11 6.170743978623013e-18 1483.5436107643477 0.9924805404561264 1537.5341291229713
399.32 1530.62 1664.716 46.8361694957451 5.560236397397479e-12 1.9671363382711172e-18 1464.7750318012095 1.132330268486344 1512.7435315654466
399.36 1501.11 1668.388 41.34921670679338 2.0913697219374733e-12 6.18568689912187e-19 1444.7376670558672 1.289820554696103 1487.3767043173586
399.4 1463.02 1672.065 36.467649278510905 7.760050517898152e-13 1.918648086228257e-19 1423.49870424862 1.466863241782494 1461.4332167689142
399.44 1421.0 1675.747 32.12872618583553 2.8404721836651166e-13 5.870216179414013e-20 1401.1282036012256 1.6655324182675588 1434.9224622053289
399.48 1399.32 1679.433 28.275847480300982 1.0256637630600105e-13 1.7715841357818275e-20 1377.6986659289398 1.8880719460868145 1407.8625853553276
399.52 1358.13 1683.124 24.857971230108486 3.653459599062232e-14 5.273707039343829e-21 1353.2845972872828 2.1369024169309787 1380.2794709343223
399.56 1315.26 1686.819 21.82908793272116 1.2837631350337521e-14 1.5485114973960112e-21 1327.9620742022269 2.4146273580857365 1352.2057894930338
399.6 1306.4 1690.518 19.147745900913534 4.449829494593519e-15 4.484921422124572e-22 1301.808313327896 2.7240384884502356 1323.68009771726
399.64 1261.36 1694.22 16.776622003226823 1.5215156263311698e-15 1.2812534107183643e-22 1274.9012491455576 3.0681198048900566 1294.7459909536744
399.68 1222.24 1697.925 14.682132885980277 5.131931438007088e-16 3.61037994676548e-23 1247.3191230513032 3.4500502583226385 1265.451306195606
399.72 1201.03 1701.633 12.834082437246524 1.7074718989615899e-16 1.003474654101983e-23 1219.1400868815679 3.873204758280714 1235.847374077095
399.76 1144.32 1705.343 11.205341791495865 5.603915567001132e-17 2.7510186800016386e-24 1190.441823602312 4.34115322454317 1205.988318618351
399.8 1106.11 1709.056 9.771558632151889 1.8142285806241343e-17 7.438962485645664e-25 1161.3011875495297 4.857657385165897 1175.9304035668474
399.84 1084.23 1712.77 8.510892940361133 5.793646909973752e-18 1.9840883873523007e-25 1131.7938662596214 5.426665002445181 1145.7314242024277
399.88 1083.43 1716.486 7.403776672520037 1.825025452117837e-18 5.21960517064547e-26 1101.9940655738847 6.052301192633981 1115.4501434390386
399.92 1064.88 1720.204 6.4326951356523 5.67074447087519e-19 1.3543799180210987e-26 1071.974219353242 6.738856492208931 1085.1457709811032
399.96 1010.58 1723.923 5.58198807567633 1.7380526620095686e-19 3.466313579859946e-27 1041.8047247944821 7.490771314093651 1054.8774841842521
400.0 976.191 1727.642 4.837668705668438 5.2545437636179804e-20 8.750200481631438e-28 1011.5537040108297 8.312616432233778 1024.703989148732
400.04 972.054 1731.363 4.1872590844591535 1.5669456340993588e-20 2.178659392860521e-28 981.2867922264663 9.209069133377586 994.6831204443031
400.08 954.667 1735.083 3.619640414854571 4.609112970587656e-21 5.350326277173387e-29 951.0669526404363 10.184884681973758 964.8714777372646
400.12 902.778 1738.805 3.1249169692971597 1.3372821022303781e-21 1.2959529796209812e-29 920.9543177463547 11.244862758877574 935.3240974745295
400.16 868.307 1742.526 2.6942924719367918 3.8270909168288704e-22 3.096098492237804e-30 891.0060566489796 12.393808558455286 906.0941576793716
400.2 854.087 1746.246 2.319957872576041 1.0803201399439961e-22 7.29550525395828e-31 861.2762676984069 13.636488263130552 877.2327138341135
400.24 824.784 1749.966 1.994989542074816 3.0079599615201376e-23 1.6955462492676927e-31 831.8158955715543 14.977578660787204 848.7884637744163
400.28 790.065 1753.685 1.713257002355335 8.260864812180102e-24 3.886656672761437e-32 802.6726717654892 16.421610730351553 820.8075394981961
400.32 789.847 1757.403 1.4693393787325917 2.2377466814798607e-24 8.787263294970969e-33 773.8910773273051 17.972907095913317 793.333323801951
400.36 785.38 1761.12 1.2584498292732518 5.978970137100739e-25 1.959479418773278e-33 745.5123265352333 19.635513341143085 766.4062897056497
400.4 751.997 1764.836 1.0763672662629318 1.575687425608512e-25 4.309591415384292e-34 717.5743701559697 21.41312328528213 740.0638607075148
400.44 719.283 1768.55 0.9193747396445521 4.095813705831587e-26 9.348427486832559e-35 690.1119168408102 23.30899845041343 714.3402900308682
400.48 706.155 1772.262 0.7842039021786447 1.0501105688354952e-26 2.0000777902671543e-35 663.1564711811669 25.325882098174194 689.2665571815198
400.52 683.112 1775.971 0.667985021720209 2.6555402529612263e-27 4.2204608987543564e-36 636.7363869211813 27.465908383016085 664.8702803259176
400.56 664.654 1779.679 0.5682020479459557 6.623570079971864e-28 8.783677608253966e-37 610.8769338226726 29.73050735821924 641.1756432288379
400.6 652.116 1783.384 0.48265227951236117 1.6294880391839963e-28 1.8029981328496367e-37 585.6003766903468 32.12030677944779 618.2033357493069
400.64 632.246 1787.087 0.4094102133482052 3.9539253276327233e-29 3.6501898135009195e-38 560.9260650912443 34.63503187695961 595.9705071815521
400.68 606.63 1790.787 0.34679519089538485 9.462861550713346e-30 7.288460897942064e-39 536.8705323428666 37.27340450848988 574.4907320422518
400.72 575.933 1794.484 0.29334248684356323 2.2337356625981247e-30 1.4353419123322135e-39 513.4476023942944 40.03304335633 553.7739882374681
400.76 536.99 1798.177 0.24777751447240787 5.200617462467256e-31 2.787873350943102e-40 490.6685032822878 42.91036708855066 533.8266478853109
400.8 551.8 1801.867 0.20899284830199125 1.1942369120871473e-31 5.340572941315209e-41 468.54198591093177 45.900502657981725 514.6514814172155
400.84 533.03 1805.553 0.17602778949745573 2.70481249774889e-32 1.009017788439786e-41 447.07444697436586 48.997201154567 496.24767591843033
400.88 519.347 1809.236 0.14805022250966257 6.0421793431920564e-33 1.880204132965255e-42 426.2700549159914 52.192763846168475 478.61086898466954
400.92 483.669 1812.914 0.1243405328763576 1.3312467064225165e-33 3.4554567510397697e-43 406.1308778968793 55.47798122650295 461.73319965625865
400.96 479.995 1816.588 0.1042773760455992 2.892881968860419e-34 6.263243406801091e-44 386.6570128234083 58.84208802318339 445.60337822263733
401.0 444.159 1820.258 0.08732510561363988 6.200245628324115e-35 1.1196585475326638e-44 367.84671456470295 62.27273718741551 430.20677685773205
401.04 444.326 1823.924 0.07302268656560683 1.310665584895927e-35 1.974074433593702e-45 349.6965245692645 65.75599587406636 415.52554312989645
401.08 422.583 1827.584 0.06097393504513175 2.7326156844101683e-36 3.4326712625054664e-46 332.2013981670723 69.27636631041192 401.5387384125293
401.12 397.26 1831.24 0.05083894092897797 5.619112722277028e-37 5.886956704578588e-47 315.3548299198618 72.81683422834837 388.2225030891392
401.16 413.027 1834.89 0.0423265431072593 1.1396155171110916e-37 9.957231318182718e-48 299.1489764553644 76.35894718564832 375.55025018412
401.2 391.797 1838.536 0.035187739932299865 2.2795509721933078e-38 1.6610193266867915e-48 283.57477629081524 79.88292461752907 363.4928886482766
401.24 370.574 1842.176 0.029209928860364682 4.497172576721176e-39 2.7327401322609907e-49 268.6220662186152 83.36780083544106 352.01907698291666
401.28 372.439 1845.811 0.02421187992677082 8.75040320964431e-40 4.434133717937967e-50 254.27969389027533 86.79160142781869 341.0955071980208
401.32 363.227 1849.44 0.020039357422960116 1.6792441362260108e-40 7.095864230818638e-51 240.53562629359314 90.13155262710332 330.6872182781194
401.36 348.019 1853.064 0.01656131303938545 3.17830741197964e-41 1.1199203698795441e-51 227.3770538748452 93.36432220621774 320.7579373941023
401.4 332.152 1856.681 0.013666581851816345 5.93298555073537e-42 1.7432256837633914e-52 214.7904901083602 96.4662893843274 311.2704460745394
401.44 329.04 1860.293 0.011261019914009483 1.0923079064328634e-42 2.6761103554524526e-53 202.76186636438055 99.41384009198781 302.18696747628235
401.48 323.351 1863.899 0.009265028925250456 1.9834001826167526e-43 4.051703642837053e-54 191.27662196993626 102.18368281569825 293.46956981455975
401.52 300.085 1867.498 0.007611419515520272 3.5519612168222235e-44 6.049979599388359e-55 180.31978939705337 104.75317916382504 285.0805799803939
401.56 290.575 1871.092 0.006243570180472574 6.273614169500884e-45 8.909474348947535e-56 169.87607454946934 107.10068232657707 276.98300044622687
401.6 285.405 1874.678 0.005113843847093211 1.092844247398687e-45 1.2939918722264823e-56 159.92993215171407 109.20587580112958 269.14092179669075
401.64 264.659 1878.258 0.0041822285014866106 1.877538183205776e-46 1.8534961367097926e-57 150.46563627331778 111.05010417514818 261.51992267696744
401.68 237.418 1881.832 0.0034151723032873095 3.1813284947175145e-47 2.618375204535424e-58 141.46734604735568 112.61668745707223 254.08744867673119
401.72 235.935 1885.398 0.0027845871849121358 5.316388235639777e-48 3.647972301802785e-59 132.91916666539106 113.89121044849111 246.8131617010671
401.76 222.292 1888.958 0.002266998124627543 8.762187041215757e-49 5.012450018960487e-60 124.80520575049896 114.86177899650637 239.66925174512994
401.8 207.74 1892.51 0.0018428181244366005 1.424279584361073e-49 6.79245660827184e-61 117.10962522764848 115.51923564788578 232.6307036936587
401.84 223.029 1896.054 0.0014957314490004522 2.2833060824110322e-50 9.077816939995433e-62 109.81668882533377 115.85732823852045 225.67551279530323
401.88 222.575 1899.592 0.0012121699201638157 3.6100934607535406e-51 1.1965012202642543e-62 102.91080535423778 115.87282625711957 218.78484378127752
401.92 199.795 1903.122 0.000980869041042255 5.629339908361867e-52 1.5553262654311828e-63 96.37656791937924 115.56558136822125 211.94313015664153
401.96 179.105 1906.645 0.0007924924697273398 8.657261168163144e-53 1.993911921682133e-64 90.19878922963862 114.93853019770957 205.1381119198179
402.0 179.674 1910.159 0.0006393148994132462 1.3130670489417923e-53 2.5209603570593557e-65 84.36253317512461 113.99763929325023 198.36081178327424
402.04 169.334 1913.666 0.0005149547509753306 1.9641559021832359e-54 3.14341074887084e-66 78.85314284728585 112.75179398557715 191.60545178761396
402.08 170.667 1917.166 0.0004141492658502984 2.8976573325931228e-55 3.865545785104495e-67 73.6562651794066 111.21263460697784 184.8693139356503
402.12 169.76 1920.657 0.00033256561983456654 4.215989026453624e-56 4.6880753976094715e-68 68.7578723869473 109.39434508923497 178.1525500418021
402.16 145.36 1924.14 0.00026664257880341507 6.049683679577806e-57 5.607276216100679e-69 64.14428038749058 107.31340029437258 171.457947324442
402.2 139.635 1927.615 0.00021345800051205974 8.561423854483109e-58 6.614277862658647e-70 59.80216437909505 104.98827947312131 164.7906573102169
402.24 136.336 1931.081 0.00017061816626604112 1.1949200928394313e-58 7.694591697780642e-71 55.71857175431044 102.43915396240797 158.15789633488467
402.28 140.46 1934.54 0.00013616551466152677 1.644790824919731e-59 8.827971590011943e-72 51.88093252447144 99.68755760849784 151.56862629848393
402.32 151.01 1937.99 0.00010850185787637111 2.2328567079006097e-60 9.988678389556463e-73 48.27706742531843 96.75604844065124 145.03322436782753
402.36 138.069 1941.431 8.632459905865936e-05 2.9894330684226484e-61 1.1146190225166446e-73 44.89519387129831 93.66786984399577 138.56315003989315
402.4 115.136 1944.864 6.857384604455446e-05 3.947244814038903e-62 1.2266361439561922e-74 41.72392992100911 90.44661892637204 132.17061742122718
402.44 119.962 1948.288 5.438863982220574e-05 5.140152399349952e-63 1.3312987603704867e-75 38.75229641141678 87.115928991521 125.8682797915776
402.48 108.213 1951.704 4.307079281316884e-05 6.601370368116844e-64 1.4249687686417104e-76 35.96971741301676 83.69917207537986 119.66893255918944
402.52 93.556 1955.111 3.405506833989432e-05 8.36118537205205e-65 1.5041972991586935e-77 33.366019152258296 80.21918643188091 113.58523963920754
402.56 92.908 1958.509 2.688463402735338e-05 1.0444237551174618e-65 1.5659341777578307e-78 30.931427541691864 76.6980327272851 107.629487153611
402.6 94.685 1961.898 2.11908931272094e-05 1.2866495254902233e-66 1.6077223456817668e-79 28.656564452111223 73.15678157038575 101.8133672133901
402.64 66.473 1965.277 1.667694304520222e-05 1.5632121727963454e-67 1.6278600055709764e-80 26.532442854570135 69.61533391601732 96.1477934475305
402.68 72.352 1968.648 1.310403335908731e-05 1.873049478868631e-68 1.6255155899451517e-81 24.550460953882748 66.09227486930216 90.64274892721826
402.72 74.324 1972.009 1.0280499525773577e-05 2.2133686529107076e-69 1.6007847291574253e-82 22.702395428791917 62.60476051595609 85.30716622524753
402.76 76.389 1975.361 8.052736066446191e-06 2.579472948916976e-70 1.5546837800538713e-83 20.980393887512065 59.16843662881397 80.14883856906211
402.8 68.213 1978.704 6.297846691695881e-06 2.9646980096275766e-71 1.4890805256422764e-84 19.376966641081967 55.79738746322969 75.17436040215836
402.84 70.963 1982.037 4.917670662391984e-06 3.36048343408104e-72 1.4065686313483636e-85 17.884977890668903 52.504112356255526 70.38909516459509
402.88 49.722 1985.361 3.83393646787005e-06 3.756595456707082e-73 1.3102976175259859e-86 16.49763641870932 49.29952748251018 65.79716773515597
402.92 36.492 1988.675 2.984337181381702e-06 4.141503571741978e-74 1.2037738726304437e-87 15.208485867847292 46.192989884965506 61.40147873714998
402.96 40.52 1991.98 2.31935794400879e-06 4.502898616200358e-75 1.0906501826541482e-88 14.011394685605788 43.19234077788448 57.203737782848215
403.0 56.392 1995.275 1.7997160626214508e-06 4.828323923605924e-76 9.745212453428229e-90 12.90054580707109 40.30396509780526 53.20451270459242
403.04 65.44 1998.56 1.3942991484693446e-06 5.105876668978175e-77 8.587407922002752e-91 11.870426142305194 37.53286434006394 49.40329187666828
403.08 51.082 2001.835 1.07850739098195e-06 5.324925464260897e-78 7.46272610682897e-92 10.915815929798704 34.882739846715 45.79855685502109
403.12 27.732 2005.101 8.32923152590282e-07 5.4767843719099e-79 6.395834616430891e-93 10.031778012171015 32.35608389153751 42.387862736631675
403.16 25.311 2008.356 6.422451743171838e-07 5.55528393981868e-80 5.405812176833402e-94 9.213647085373337 29.954276124286487 39.167923851905
403.2 30.398 2011.602 4.944362965055568e-07 5.5571869757055115e-81 4.5059708698100424e-95 8.457018967891774 27.677683176600205 36.134702638928275
403.24 6.912 2014.838 3.800431439404405e-07 5.482410016805682e-82 3.7040702014382086e-96 7.757739931983715 25.52575948513684 33.2834997971637
403.28 20.77 2018.063 2.9165405238537143e-07 5.334029380118007e-83 3.002846594332261e-97 7.1118961346965905 23.497147643931825 30.60904407028247
403.32 18.721 2021.279 2.234679199203441e-07 5.1180711835950295e-84 2.400766384971234e-98 6.515803182331158 21.58977685011064 28.105580255909715
403.36 1.599 2024.484 1.7095189880973807e-07 4.843105313699198e-85 1.8929066236912155e-99 5.965995858238167 19.800958249461864 25.76695427865193
403.4 11.154 2027.679 1.3057010833816425e-07 4.519681465719092e-86 1.4718743401950453e-100 5.459218040177857 18.12747621600643 23.586694386754395
403.44 5.804 2030.863 9.956901802548281e-08 4.1596589537010085e-87 1.1286889040216525e-101 4.992412830121254 16.56567481018704 21.558087739877312
403.48 25.962 2034.038 7.580796659759396e-08 3.775489494404836e-88 8.535706708242897e-103 4.562712916197535 15.111538851364669 19.674251843370172
403.52 14.798 2037.202 5.762556335040157e-08 3.3795129991741615e-89 6.3659929399851e-104 4.167431183516784 13.76076921108426 17.928200452226605
403.56 17.562 2040.355 4.373456290481161e-08 2.983320858580304e-90 4.682243533667279e-105 3.8040515878675203 12.508852084046751 16.312903715648833
403.6 12.834 2043.499 3.3139292480120546e-08 2.59723039087846e-91 3.3962743340173994e-106 3.470220303734898 11.351122124094275 14.821342460968465
403.64 28.451 2046.632 2.5070909109210973e-08 2.2298997601189454e-92 2.4294736423623996e-107 3.1637371557160043 10.282819443662271 13.446556624449185
403.68 15.663 2049.754 1.8936727200861692e-08 1.888096770387538e-93 1.7138864040416615e-108 2.8825473402568687 9.299140568370282 12.181687927563878
403.72 -9.699 2052.866 1.4280629185746859e-08 1.5766195128874398e-94 1.192372749093513e-109 2.6247334426449753 8.395283514904342 11.020016971829946
403.76 -2.468 2055.968 1.0752190176335352e-08 1.2983535955915903e-95 8.180916757645896e-111 2.388507752365391 7.566487221603514 9.954994984721095
403.8 3.858 2059.059 8.082641407077268e-09 1.0544408388036901e-96 5.53543288299713e-112 2.1722048782913697 6.808065608840796 8.980270495214807
403.84 2.611 2062.139 6.066190934147174e-09 8.4452849239744e-98 3.693691782306239e-113 1.9742746636855448 6.115436581780918 8.089711251532654
403.88 0.0 2058.75 4.545533343613464e-09 6.6706624457658754e-99 2.4306864111783796e-114 1.7932753996345 5.484146312912014 7.2774217170920465
403.92 0.0 2056.0 3.4006289885406064e-09 5.196200647661826e-100 1.5774521711982912e-115 1.6278673343549048 4.90988915742899 6.5377564951845235
403.96 0.0 2055.583 2.540030439546982e-09 3.9917641561050536e-101 1.0095834654277594e-116 1.47680647472468 4.388523562205555 5.865330039470265
404.0 0.0 2060.833 1.89418978988865e-09 3.0241656569647232e-102 6.3721618519482635e-118 1.3389386754612131 3.916084330174441 5.255023007529844
404.04 0.0 2075.75 1.4103035758870692e-09 2.2594761127735575e-103 3.966337706036495e-119 1.2131940105422039 3.4887915974196106 4.701985609372118
404.08 0.0 2073.667 1.0483490806769655e-09 1.6648347884616447e-104 2.43472931427344e-120 1.098581420745423 3.1030568712195987 4.201638293013371
404.12 0.0 2071.917 7.78042073221622e-10 1.2097495855808635e-105 1.4739052788425288e-121 0.9941836305785542 2.7554864646237456 3.749670095980342
404.16 0.0 2061.417 5.765059056443629e-10 8.669229859762378e-107 8.799259954209065e-123 0.899152327353281 2.442882647633258 3.342034975563045
404.2 0.0 2077.583 4.2648879036473705e-10 6.1266913162970004e-108 5.180601655929339e-124 0.8127035947266821 2.1622428174199757 2.9749464125731464
404.24 0.0 2075.583 3.1500274408700046e-10 4.270037401307358e-109 3.0079563296366036e-125 0.7341135926920286 1.9107569709019312 2.6448705639089622
404.28 0.0 2078.417 2.322862956945316e-10 2.9349270622889484e-110 1.7223441251010565e-126 0.6627144757297484 1.6858037428891337 2.3485182188511686
404.32 0.0 2074.583 1.710153363675548e-10 1.9894025077606504e-111 9.725797129251241e-128 0.5978905406237622 1.4849452523805844 2.082835793175362
404.36 0.0 2068.833 1.2570380934946107e-10 1.329864789940863e-112 5.4161061462757865e-129 0.53907459531549 1.3059209788590047 1.8449955743001984
404.4 0.0 2088.667 9.224937295819993e-11 8.76701116771801e-114 2.9744427790822027e-130 0.48574454007949935 1.1466408698427815 1.63238541001453
404.44 0.0 2100.583 6.758957426916948e-11 5.699734790813479e-115 1.6109437321527995e-131 0.4374201522778026 1.0051778608501263 1.4425980131955185
404.48 0.0 2081.167 4.944211130849522e-11 3.6544037482415883e-116 8.604214708618018e-133 0.3936600659642861 0.8797599694747694 1.2734200354884977
404.52 0.0 2096.5 3.610896362037514e-11 2.3106649425183575e-117 4.532084910537759e-134 0.3540589376653465 0.7687621066459037 1.1228210443473592
404.56 0.0 2092.833 2.632894592444583e-11 1.44084005093053e-118 2.3541849901625328e-135 0.3182447897579796 0.6706977304911148 0.9889425202754234
404.6 0.0 2106.417 1.9166908670899252e-11 8.860387221872717e-120 1.2059761127995171e-136 0.2858765229912082 0.5842104516131859 0.8700869746235609
404.64 0.0 2111.917 1.3930623348680167e-11 5.373379977852565e-121 6.092453447076589e-138 0.2566415898486759 0.508065683099769 0.7647072729623755
404.68 0.0 2114.667 1.0108544571005182e-11 3.2136613845261833e-122 3.035295329369536e-139 0.23025382062932256 0.4411424142569795 0.6713962348964106
404.72 0.0 2100.333 7.323286866137429e-12 1.8954406059430546e-123 1.4912990348551645e-140 0.20645139432098544 0.3824251738950773 0.5888765682233861
404.76 0.0 2095.417 5.296909285062316e-12 1.1024973315194302e-124 7.225757788024808e-142 0.1849949465564535 0.3309962369976828 0.5159911835594332
404.8 0.0 2110.5 3.825056347202726e-12 6.324147838189684e-126 3.4526835469676123e-143 0.16566580717280524 0.28602811776282083 0.45169392493945115
404.84 0.0 2107.0 2.7577297039417196e-12 3.57753081210193e-127 1.6269893079157747e-144 0.1482643601363589 0.24677638227289533 0.395040742412012
404.88 0.0 2111.583 1.985015322627699e-12 1.995820408708163e-128 7.560787081055687e-146 0.13260851884543975 0.21257280539114945 0.3451813242385742
404.92 0.0 2118.25 1.4265075983513767e-12 1.0980346643665248e-129 3.4650024220501064e-147 0.11853231008225636 0.1828188888504835 0.3013511989341664
404.96 0.0 2130.75 1.023486528772143e-12 5.957540012017813e-131 1.5660086046067973e-148 0.10588456014586028 0.15697975082672438 0.2628643109736082
405.0 0.0 2141.333 7.331414062983844e-13 3.187674906144205e-132 6.979730538600429e-150 0.09452767696402685 0.13457839152384612 0.2291060684886061


==> figures/data/XPS/plots/N1s-0.4.txt <==
3.930000e+002 1.506667e+003
3.930400e+002 1.508083e+003
3.930800e+002 1.515167e+003
3.931200e+002 1.506250e+003
3.931600e+002 1.519250e+003
3.932000e+002 1.515500e+003
3.932400e+002 1.528083e+003
3.932800e+002 1.523083e+003
3.933200e+002 1.501500e+003
3.933600e+002 1.504333e+003
3.934000e+002 1.512250e+003
3.934400e+002 1.523167e+003
3.934800e+002 1.534667e+003
3.935200e+002 1.524083e+003
3.935600e+002 1.514667e+003
3.936000e+002 1.526583e+003
3.936400e+002 1.524083e+003
3.936800e+002 1.526417e+003
3.937200e+002 1.520250e+003
3.937600e+002 1.534583e+003
3.938000e+002 1.539750e+003
3.938400e+002 1.529083e+003
3.938800e+002 1.530250e+003
3.939200e+002 1.539000e+003
3.939600e+002 1.546917e+003
3.940000e+002 1.558083e+003
3.940400e+002 1.561417e+003
3.940800e+002 1.567083e+003
3.941200e+002 1.561333e+003
3.941600e+002 1.556750e+003
3.942000e+002 1.549833e+003
3.942400e+002 1.579917e+003
3.942800e+002 1.579083e+003
3.943200e+002 1.587583e+003
3.943600e+002 1.574083e+003
3.944000e+002 1.586667e+003
3.944400e+002 1.587333e+003
3.944800e+002 1.575500e+003
3.945200e+002 1.604167e+003
3.945600e+002 1.602667e+003
3.946000e+002 1.616833e+003
3.946400e+002 1.591167e+003
3.946800e+002 1.616417e+003
3.947200e+002 1.624083e+003
3.947600e+002 1.650583e+003
3.948000e+002 1.647167e+003
3.948400e+002 1.677250e+003
3.948800e+002 1.684583e+003
3.949200e+002 1.686333e+003
3.949600e+002 1.717250e+003
3.950000e+002 1.759250e+003
3.950400e+002 1.781500e+003
3.950800e+002 1.815917e+003
3.951200e+002 1.907833e+003
3.951600e+002 1.979917e+003
3.952000e+002 2.043167e+003
3.952400e+002 2.152500e+003
3.952800e+002 2.277083e+003
3.953200e+002 2.430667e+003
3.953600e+002 2.586250e+003
3.954000e+002 2.802083e+003
3.954400e+002 3.032417e+003
3.954800e+002 3.304583e+003
3.955200e+002 3.583500e+003
3.955600e+002 3.915000e+003
3.956000e+002 4.234083e+003
3.956400e+002 4.613000e+003
3.956800e+002 4.969000e+003
3.957200e+002 5.331167e+003
3.957600e+002 5.693583e+003
3.958000e+002 6.030083e+003
3.958400e+002 6.339000e+003
3.958800e+002 6.626583e+003
3.959200e+002 6.837000e+003
3.959600e+002 7.035000e+003
3.960000e+002 7.192833e+003
3.960400e+002 7.378500e+003
3.960800e+002 7.485583e+003
3.961200e+002 7.629583e+003
3.961600e+002 7.791167e+003
3.962000e+002 8.003167e+003
3.962400e+002 8.231083e+003
3.962800e+002 8.432250e+003
3.963200e+002 8.655750e+003
3.963600e+002 8.838500e+003
3.964000e+002 8.983750e+003
3.964400e+002 9.192500e+003
3.964800e+002 9.296667e+003
3.965200e+002 9.402667e+003
3.965600e+002 9.511917e+003
3.966000e+002 9.649583e+003
3.966400e+002 9.859000e+003
3.966800e+002 1.019575e+004
3.967200e+002 1.065242e+004
3.967600e+002 1.132000e+004
3.968000e+002 1.226042e+004
3.968400e+002 1.349308e+004
3.968800e+002 1.494642e+004
3.969200e+002 1.665183e+004
3.969600e+002 1.850492e+004
3.970000e+002 2.052950e+004
3.970400e+002 2.238800e+004
3.970800e+002 2.419492e+004
3.971200e+002 2.547467e+004
3.971600e+002 2.635967e+004
3.972000e+002 2.663142e+004
3.972400e+002 2.636025e+004
3.972800e+002 2.553950e+004
3.973200e+002 2.413017e+004
3.973600e+002 2.248742e+004
3.974000e+002 2.064358e+004
3.974400e+002 1.863425e+004
3.974800e+002 1.665833e+004
3.975200e+002 1.478817e+004
3.975600e+002 1.316058e+004
3.976000e+002 1.164483e+004
3.976400e+002 1.033825e+004
3.976800e+002 9.241500e+003
3.977200e+002 8.378667e+003
3.977600e+002 7.650583e+003
3.978000e+002 7.062667e+003
3.978400e+002 6.544000e+003
3.978800e+002 6.152500e+003
3.979200e+002 5.833500e+003
3.979600e+002 5.559583e+003
3.980000e+002 5.299250e+003
3.980400e+002 5.112917e+003
3.980800e+002 4.909583e+003
3.981200e+002 4.782750e+003
3.981600e+002 4.649167e+003
3.982000e+002 4.536167e+003
3.982400e+002 4.468000e+003
3.982800e+002 4.384917e+003
3.983200e+002 4.295167e+003
3.983600e+002 4.270833e+003
3.984000e+002 4.238917e+003
3.984400e+002 4.207250e+003
3.984800e+002 4.166750e+003
3.985200e+002 4.151000e+003
3.985600e+002 4.102250e+003
3.986000e+002 4.118417e+003
3.986400e+002 4.073583e+003
3.986800e+002 4.042500e+003
3.987200e+002 4.020667e+003
3.987600e+002 4.000667e+003
3.988000e+002 4.010083e+003
3.988400e+002 3.988667e+003
3.988800e+002 3.943250e+003
3.989200e+002 3.939917e+003
3.989600e+002 3.889667e+003
3.990000e+002 3.861583e+003
3.990400e+002 3.848333e+003
3.990800e+002 3.818750e+003
3.991200e+002 3.810250e+003
3.991600e+002 3.767750e+003
3.992000e+002 3.743500e+003
3.992400e+002 3.681167e+003
3.992800e+002 3.653833e+003
3.993200e+002 3.604500e+003
3.993600e+002 3.596167e+003
3.994000e+002 3.537167e+003
3.994400e+002 3.492333e+003
3.994800e+002 3.455333e+003
3.995200e+002 3.451833e+003
3.995600e+002 3.406333e+003
3.996000e+002 3.401000e+003
3.996400e+002 3.371917e+003
3.996800e+002 3.342083e+003
3.997200e+002 3.320333e+003
3.997600e+002 3.275250e+003
3.998000e+002 3.251917e+003
3.998400e+002 3.228333e+003
3.998800e+002 3.225917e+003
3.999200e+002 3.205500e+003
3.999600e+002 3.158333e+003
4.000000e+002 3.144750e+003
4.000400e+002 3.134417e+003
4.000800e+002 3.095250e+003
4.001200e+002 3.078083e+003
4.001600e+002 3.055750e+003
4.002000e+002 3.037083e+003
4.002400e+002 3.000333e+003
4.002800e+002 2.953917e+003
4.003200e+002 2.928500e+003
4.003600e+002 2.919833e+003
4.004000e+002 2.890000e+003
4.004400e+002 2.872917e+003
4.004800e+002 2.858167e+003
4.005200e+002 2.848000e+003
4.005600e+002 2.803833e+003
4.006000e+002 2.773500e+003
4.006400e+002 2.750750e+003
4.006800e+002 2.718583e+003
4.007200e+002 2.718500e+003
4.007600e+002 2.680500e+003
4.008000e+002 2.663500e+003
4.008400e+002 2.635250e+003
4.008800e+002 2.629167e+003
4.009200e+002 2.594250e+003
4.009600e+002 2.590417e+003
4.010000e+002 2.565917e+003
4.010400e+002 2.533667e+003
4.010800e+002 2.549917e+003
4.011200e+002 2.512500e+003
4.011600e+002 2.498250e+003
4.012000e+002 2.509833e+003
4.012400e+002 2.488500e+003
4.012800e+002 2.454167e+003
4.013200e+002 2.447417e+003
4.013600e+002 2.443000e+003
4.014000e+002 2.440333e+003
4.014400e+002 2.410417e+003
4.014800e+002 2.410667e+003
4.015200e+002 2.399667e+003
4.015600e+002 2.409583e+003
4.016000e+002 2.400250e+003
4.016400e+002 2.385000e+003
4.016800e+002 2.372417e+003
4.017200e+002 2.371500e+003
4.017600e+002 2.358500e+003
4.018000e+002 2.366833e+003
4.018400e+002 2.369167e+003
4.018800e+002 2.329750e+003
4.019200e+002 2.337667e+003
4.019600e+002 2.347917e+003
4.020000e+002 2.319583e+003
4.020400e+002 2.357500e+003
4.020800e+002 2.366917e+003
4.021200e+002 2.335417e+003
4.021600e+002 2.328917e+003
4.022000e+002 2.330667e+003
4.022400e+002 2.319583e+003
4.022800e+002 2.309917e+003
4.023200e+002 2.288333e+003
4.023600e+002 2.290417e+003
4.024000e+002 2.302167e+003
4.024400e+002 2.289833e+003
4.024800e+002 2.277083e+003
4.025200e+002 2.268917e+003
4.025600e+002 2.286667e+003
4.026000e+002 2.284917e+003
4.026400e+002 2.284833e+003
4.026800e+002 2.279000e+003
4.027200e+002 2.262667e+003
4.027600e+002 2.283167e+003
4.028000e+002 2.272750e+003
4.028400e+002 2.260167e+003
4.028800e+002 2.262750e+003
4.029200e+002 2.269833e+003
4.029600e+002 2.280833e+003
4.030000e+002 2.255500e+003
4.030400e+002 2.246250e+003
4.030800e+002 2.251333e+003
4.031200e+002 2.268917e+003
4.031600e+002 2.243750e+003
4.032000e+002 2.242583e+003
4.032400e+002 2.260250e+003
4.032800e+002 2.276167e+003
4.033200e+002 2.279417e+003
4.033600e+002 2.264500e+003
4.034000e+002 2.266167e+003
4.034400e+002 2.279500e+003
4.034800e+002 2.270083e+003
4.035200e+002 2.272167e+003
4.035600e+002 2.278583e+003
4.036000e+002 2.288917e+003
4.036400e+002 2.279250e+003
4.036800e+002 2.264333e+003
4.037200e+002 2.281500e+003
4.037600e+002 2.294417e+003
4.038000e+002 2.276833e+003
4.038400e+002 2.286667e+003
4.038800e+002 2.296417e+003
4.039200e+002 2.305333e+003
4.039600e+002 2.305167e+003
4.040000e+002 2.309167e+003
4.040400e+002 2.280250e+003
4.040800e+002 2.284833e+003
4.041200e+002 2.285917e+003
4.041600e+002 2.303000e+003
4.042000e+002 2.313083e+003
4.042400e+002 2.319500e+003
4.042800e+002 2.323417e+003
4.043200e+002 2.333917e+003
4.043600e+002 2.341500e+003
4.044000e+002 2.339083e+003
4.044400e+002 2.344833e+003
4.044800e+002 2.330583e+003
4.045200e+002 2.356833e+003
4.045600e+002 2.372667e+003
4.046000e+002 2.342167e+003
4.046400e+002 2.357500e+003
4.046800e+002 2.355083e+003
4.047200e+002 2.377083e+003
4.047600e+002 2.368000e+003
4.048000e+002 2.360833e+003
4.048400e+002 2.348250e+003
4.048800e+002 2.329917e+003
4.049200e+002 2.367500e+003
4.049600e+002 2.371167e+003
4.050000e+002 2.382833e+003


==> figures/data/XPS/plots/N1s-11.2.txt <==
3.930000e+002 1.324083e+003
3.930400e+002 1.335750e+003
3.930800e+002 1.322667e+003
3.931200e+002 1.322833e+003
3.931600e+002 1.321000e+003
3.932000e+002 1.322417e+003
3.932400e+002 1.337333e+003
3.932800e+002 1.317167e+003
3.933200e+002 1.302833e+003
3.933600e+002 1.321000e+003
3.934000e+002 1.319500e+003
3.934400e+002 1.327417e+003
3.934800e+002 1.324750e+003
3.935200e+002 1.328667e+003
3.935600e+002 1.323417e+003
3.936000e+002 1.336250e+003
3.936400e+002 1.338583e+003
3.936800e+002 1.358750e+003
3.937200e+002 1.333833e+003
3.937600e+002 1.346333e+003
3.938000e+002 1.334833e+003
3.938400e+002 1.326167e+003
3.938800e+002 1.339167e+003
3.939200e+002 1.350833e+003
3.939600e+002 1.328917e+003
3.940000e+002 1.343750e+003
3.940400e+002 1.345250e+003
3.940800e+002 1.353750e+003
3.941200e+002 1.363667e+003
3.941600e+002 1.353833e+003
3.942000e+002 1.337833e+003
3.942400e+002 1.350583e+003
3.942800e+002 1.353083e+003
3.943200e+002 1.353833e+003
3.943600e+002 1.353833e+003
3.944000e+002 1.367583e+003
3.944400e+002 1.372000e+003
3.944800e+002 1.372667e+003
3.945200e+002 1.385583e+003
3.945600e+002 1.361167e+003
3.946000e+002 1.386500e+003
3.946400e+002 1.395083e+003
3.946800e+002 1.408167e+003
3.947200e+002 1.375917e+003
3.947600e+002 1.398000e+003
3.948000e+002 1.418500e+003
3.948400e+002 1.404000e+003
3.948800e+002 1.416333e+003
3.949200e+002 1.434167e+003
3.949600e+002 1.442500e+003
3.950000e+002 1.455000e+003
3.950400e+002 1.444917e+003
3.950800e+002 1.471917e+003
3.951200e+002 1.488167e+003
3.951600e+002 1.491167e+003
3.952000e+002 1.517250e+003
3.952400e+002 1.539417e+003
3.952800e+002 1.555333e+003
3.953200e+002 1.586667e+003
3.953600e+002 1.630667e+003
3.954000e+002 1.690083e+003
3.954400e+002 1.729333e+003
3.954800e+002 1.812500e+003
3.955200e+002 1.901333e+003
3.955600e+002 2.024583e+003
3.956000e+002 2.182917e+003
3.956400e+002 2.353167e+003
3.956800e+002 2.574750e+003
3.957200e+002 2.819917e+003
3.957600e+002 3.085000e+003
3.958000e+002 3.409333e+003
3.958400e+002 3.786667e+003
3.958800e+002 4.157583e+003
3.959200e+002 4.606417e+003
3.959600e+002 5.056167e+003
3.960000e+002 5.480583e+003
3.960400e+002 5.913333e+003
3.960800e+002 6.378083e+003
3.961200e+002 6.780750e+003
3.961600e+002 7.205583e+003
3.962000e+002 7.638167e+003
3.962400e+002 8.125333e+003
3.962800e+002 8.596500e+003
3.963200e+002 9.172917e+003
3.963600e+002 9.793583e+003
3.964000e+002 1.038942e+004
3.964400e+002 1.101450e+004
3.964800e+002 1.156700e+004
3.965200e+002 1.213075e+004
3.965600e+002 1.262567e+004
3.966000e+002 1.293858e+004
3.966400e+002 1.317792e+004
3.966800e+002 1.321592e+004
3.967200e+002 1.318525e+004
3.967600e+002 1.306508e+004
3.968000e+002 1.285033e+004
3.968400e+002 1.257167e+004
3.968800e+002 1.241167e+004
3.969200e+002 1.216700e+004
3.969600e+002 1.203092e+004
3.970000e+002 1.203733e+004
3.970400e+002 1.206517e+004
3.970800e+002 1.202958e+004
3.971200e+002 1.210658e+004
3.971600e+002 1.207475e+004
3.972000e+002 1.196567e+004
3.972400e+002 1.182783e+004
3.972800e+002 1.156367e+004
3.973200e+002 1.116167e+004
3.973600e+002 1.068167e+004
3.974000e+002 1.016867e+004
3.974400e+002 9.571250e+003
3.974800e+002 8.927333e+003
3.975200e+002 8.343250e+003
3.975600e+002 7.756583e+003
3.976000e+002 7.243083e+003
3.976400e+002 6.743750e+003
3.976800e+002 6.250167e+003
3.977200e+002 5.855917e+003
3.977600e+002 5.482083e+003
3.978000e+002 5.152667e+003
3.978400e+002 4.907583e+003
3.978800e+002 4.697250e+003
3.979200e+002 4.521000e+003
3.979600e+002 4.326333e+003
3.980000e+002 4.194167e+003
3.980400e+002 4.033583e+003
3.980800e+002 3.904500e+003
3.981200e+002 3.812750e+003
3.981600e+002 3.732250e+003
3.982000e+002 3.629667e+003
3.982400e+002 3.566167e+003
3.982800e+002 3.500917e+003
3.983200e+002 3.448917e+003
3.983600e+002 3.388750e+003
3.984000e+002 3.323667e+003
3.984400e+002 3.306333e+003
3.984800e+002 3.264333e+003
3.985200e+002 3.263750e+003
3.985600e+002 3.209083e+003
3.986000e+002 3.179417e+003
3.986400e+002 3.158333e+003
3.986800e+002 3.143167e+003
3.987200e+002 3.112083e+003
3.987600e+002 3.073333e+003
3.988000e+002 3.067500e+003
3.988400e+002 3.048333e+003
3.988800e+002 3.051500e+003
3.989200e+002 2.994500e+003
3.989600e+002 3.016833e+003
3.990000e+002 3.003750e+003
3.990400e+002 2.987417e+003
3.990800e+002 2.962167e+003
3.991200e+002 2.942000e+003
3.991600e+002 2.932500e+003
3.992000e+002 2.882667e+003
3.992400e+002 2.860750e+003
3.992800e+002 2.844667e+003
3.993200e+002 2.823583e+003
3.993600e+002 2.804167e+003
3.994000e+002 2.762333e+003
3.994400e+002 2.733583e+003
3.994800e+002 2.709500e+003
3.995200e+002 2.687917e+003
3.995600e+002 2.670417e+003
3.996000e+002 2.644500e+003
3.996400e+002 2.609167e+003
3.996800e+002 2.565333e+003
3.997200e+002 2.519417e+003
3.997600e+002 2.517250e+003
3.998000e+002 2.495833e+003
3.998400e+002 2.469750e+003
3.998800e+002 2.453833e+003
3.999200e+002 2.441667e+003
3.999600e+002 2.404167e+003
4.000000e+002 2.373083e+003
4.000400e+002 2.353833e+003
4.000800e+002 2.345750e+003
4.001200e+002 2.320083e+003
4.001600e+002 2.291000e+003
4.002000e+002 2.285500e+003
4.002400e+002 2.276667e+003
4.002800e+002 2.242750e+003
4.003200e+002 2.231000e+003
4.003600e+002 2.227833e+003
4.004000e+002 2.212417e+003
4.004400e+002 2.200250e+003
4.004800e+002 2.195333e+003
4.005200e+002 2.164417e+003
4.005600e+002 2.152250e+003
4.006000e+002 2.156417e+003
4.006400e+002 2.154167e+003
4.006800e+002 2.147167e+003
4.007200e+002 2.101417e+003
4.007600e+002 2.112750e+003
4.008000e+002 2.117250e+003
4.008400e+002 2.106750e+003
4.008800e+002 2.093917e+003
4.009200e+002 2.071083e+003
4.009600e+002 2.072583e+003
4.010000e+002 2.063917e+003
4.010400e+002 2.048833e+003
4.010800e+002 2.041750e+003
4.011200e+002 2.026833e+003
4.011600e+002 2.022000e+003
4.012000e+002 2.010583e+003
4.012400e+002 2.026917e+003
4.012800e+002 2.019333e+003
4.013200e+002 2.006417e+003
4.013600e+002 2.010083e+003
4.014000e+002 2.000750e+003
4.014400e+002 2.008583e+003
4.014800e+002 1.971083e+003
4.015200e+002 1.977833e+003
4.015600e+002 1.962000e+003
4.016000e+002 1.959083e+003
4.016400e+002 1.984583e+003
4.016800e+002 1.983500e+003
4.017200e+002 1.963417e+003
4.017600e+002 1.949250e+003
4.018000e+002 1.964667e+003
4.018400e+002 1.952583e+003
4.018800e+002 1.962417e+003
4.019200e+002 1.960250e+003
4.019600e+002 1.944083e+003
4.020000e+002 1.932167e+003
4.020400e+002 1.931667e+003
4.020800e+002 1.945750e+003
4.021200e+002 1.942250e+003
4.021600e+002 1.950583e+003
4.022000e+002 1.931917e+003
4.022400e+002 1.930083e+003
4.022800e+002 1.926917e+003
4.023200e+002 1.906250e+003
4.023600e+002 1.915750e+003
4.024000e+002 1.943667e+003
4.024400e+002 1.920333e+003
4.024800e+002 1.898500e+003
4.025200e+002 1.922500e+003
4.025600e+002 1.914250e+003
4.026000e+002 1.910167e+003
4.026400e+002 1.916750e+003
4.026800e+002 1.907417e+003
4.027200e+002 1.908333e+003
4.027600e+002 1.895417e+003
4.028000e+002 1.893083e+003
4.028400e+002 1.894750e+003
4.028800e+002 1.909417e+003
4.029200e+002 1.901417e+003
4.029600e+002 1.898833e+003
4.030000e+002 1.914333e+003
4.030400e+002 1.901917e+003
4.030800e+002 1.894583e+003
4.031200e+002 1.899500e+003
4.031600e+002 1.899667e+003
4.032000e+002 1.903833e+003
4.032400e+002 1.897750e+003
4.032800e+002 1.897833e+003
4.033200e+002 1.899333e+003
4.033600e+002 1.890250e+003
4.034000e+002 1.897917e+003
4.034400e+002 1.885000e+003
4.034800e+002 1.895000e+003
4.035200e+002 1.908083e+003
4.035600e+002 1.899917e+003
4.036000e+002 1.892750e+003
4.036400e+002 1.884667e+003
4.036800e+002 1.904250e+003
4.037200e+002 1.894500e+003
4.037600e+002 1.905250e+003
4.038000e+002 1.908167e+003
4.038400e+002 1.907333e+003
4.038800e+002 1.914000e+003
4.039200e+002 1.906250e+003
4.039600e+002 1.897000e+003
4.040000e+002 1.903000e+003
4.040400e+002 1.911917e+003
4.040800e+002 1.917500e+003
4.041200e+002 1.904667e+003
4.041600e+002 1.902083e+003
4.042000e+002 1.915833e+003
4.042400e+002 1.913417e+003
4.042800e+002 1.906917e+003
4.043200e+002 1.915250e+003
4.043600e+002 1.930250e+003
4.044000e+002 1.932667e+003
4.044400e+002 1.904333e+003
4.044800e+002 1.911917e+003
4.045200e+002 1.933917e+003
4.045600e+002 1.918833e+003
4.046000e+002 1.933583e+003
4.046400e+002 1.923000e+003
4.046800e+002 1.952417e+003
4.047200e+002 1.946250e+003
4.047600e+002 1.932083e+003
4.048000e+002 1.950083e+003
4.048400e+002 1.959083e+003
4.048800e+002 1.958750e+003
4.049200e+002 1.956417e+003
4.049600e+002 1.953417e+003
4.050000e+002 1.966000e+003


==> figures/data/XPS/plots/N1s-11.4.txt <==
3.930000e+002 1.337083e+003
3.930400e+002 1.333250e+003
3.930800e+002 1.332583e+003
3.931200e+002 1.334917e+003
3.931600e+002 1.323417e+003
3.932000e+002 1.348417e+003
3.932400e+002 1.334750e+003
3.932800e+002 1.324167e+003
3.933200e+002 1.335667e+003
3.933600e+002 1.335833e+003
3.934000e+002 1.342583e+003
3.934400e+002 1.323583e+003
3.934800e+002 1.325333e+003
3.935200e+002 1.335750e+003
3.935600e+002 1.333500e+003
3.936000e+002 1.333000e+003
3.936400e+002 1.344417e+003
3.936800e+002 1.354250e+003
3.937200e+002 1.338667e+003
3.937600e+002 1.351833e+003
3.938000e+002 1.348333e+003
3.938400e+002 1.359833e+003
3.938800e+002 1.371667e+003
3.939200e+002 1.339000e+003
3.939600e+002 1.351500e+003
3.940000e+002 1.347167e+003
3.940400e+002 1.352083e+003
3.940800e+002 1.355250e+003
3.941200e+002 1.360167e+003
3.941600e+002 1.363833e+003
3.942000e+002 1.356417e+003
3.942400e+002 1.354583e+003
3.942800e+002 1.363917e+003
3.943200e+002 1.361083e+003
3.943600e+002 1.374583e+003
3.944000e+002 1.385083e+003
3.944400e+002 1.377750e+003
3.944800e+002 1.380083e+003
3.945200e+002 1.403417e+003
3.945600e+002 1.409083e+003
3.946000e+002 1.398000e+003
3.946400e+002 1.396583e+003
3.946800e+002 1.412250e+003
3.947200e+002 1.427083e+003
3.947600e+002 1.427250e+003
3.948000e+002 1.419667e+003
3.948400e+002 1.416083e+003
3.948800e+002 1.414833e+003
3.949200e+002 1.435333e+003
3.949600e+002 1.447583e+003
3.950000e+002 1.461667e+003
3.950400e+002 1.476167e+003
3.950800e+002 1.476333e+003
3.951200e+002 1.511500e+003
3.951600e+002 1.525833e+003
3.952000e+002 1.529333e+003
3.952400e+002 1.555833e+003
3.952800e+002 1.578083e+003
3.953200e+002 1.610583e+003
3.953600e+002 1.669167e+003
3.954000e+002 1.693333e+003
3.954400e+002 1.749333e+003
3.954800e+002 1.855167e+003
3.955200e+002 1.928667e+003
3.955600e+002 2.046583e+003
3.956000e+002 2.177250e+003
3.956400e+002 2.331833e+003
3.956800e+002 2.558083e+003
3.957200e+002 2.806583e+003
3.957600e+002 3.114667e+003
3.958000e+002 3.441667e+003
3.958400e+002 3.805250e+003
3.958800e+002 4.223083e+003
3.959200e+002 4.660417e+003
3.959600e+002 5.070083e+003
3.960000e+002 5.576833e+003
3.960400e+002 6.014167e+003
3.960800e+002 6.451333e+003
3.961200e+002 6.873750e+003
3.961600e+002 7.316167e+003
3.962000e+002 7.766250e+003
3.962400e+002 8.270833e+003
3.962800e+002 8.748000e+003
3.963200e+002 9.321667e+003
3.963600e+002 9.951250e+003
3.964000e+002 1.060292e+004
3.964400e+002 1.127742e+004
3.964800e+002 1.192542e+004
3.965200e+002 1.250608e+004
3.965600e+002 1.299492e+004
3.966000e+002 1.337150e+004
3.966400e+002 1.363500e+004
3.966800e+002 1.375217e+004
3.967200e+002 1.364917e+004
3.967600e+002 1.352733e+004
3.968000e+002 1.328492e+004
3.968400e+002 1.309050e+004
3.968800e+002 1.290950e+004
3.969200e+002 1.274108e+004
3.969600e+002 1.262858e+004
3.970000e+002 1.261933e+004
3.970400e+002 1.264917e+004
3.970800e+002 1.265892e+004
3.971200e+002 1.271258e+004
3.971600e+002 1.265342e+004
3.972000e+002 1.251308e+004
3.972400e+002 1.236017e+004
3.972800e+002 1.209600e+004
3.973200e+002 1.172317e+004
3.973600e+002 1.116508e+004
3.974000e+002 1.063167e+004
3.974400e+002 9.977833e+003
3.974800e+002 9.314750e+003
3.975200e+002 8.696417e+003
3.975600e+002 8.126167e+003
3.976000e+002 7.478333e+003
3.976400e+002 6.951750e+003
3.976800e+002 6.476500e+003
3.977200e+002 6.019000e+003
3.977600e+002 5.639250e+003
3.978000e+002 5.376583e+003
3.978400e+002 5.074833e+003
3.978800e+002 4.829417e+003
3.979200e+002 4.619000e+003
3.979600e+002 4.432750e+003
3.980000e+002 4.275917e+003
3.980400e+002 4.155750e+003
3.980800e+002 4.017417e+003
3.981200e+002 3.908917e+003
3.981600e+002 3.827167e+003
3.982000e+002 3.734250e+003
3.982400e+002 3.664333e+003
3.982800e+002 3.592000e+003
3.983200e+002 3.521583e+003
3.983600e+002 3.471583e+003
3.984000e+002 3.411333e+003
3.984400e+002 3.369000e+003
3.984800e+002 3.341917e+003
3.985200e+002 3.287333e+003
3.985600e+002 3.268667e+003
3.986000e+002 3.244917e+003
3.986400e+002 3.220333e+003
3.986800e+002 3.210250e+003
3.987200e+002 3.188917e+003
3.987600e+002 3.165000e+003
3.988000e+002 3.158750e+003
3.988400e+002 3.132083e+003
3.988800e+002 3.096250e+003
3.989200e+002 3.072583e+003
3.989600e+002 3.088667e+003
3.990000e+002 3.052000e+003
3.990400e+002 3.023000e+003
3.990800e+002 3.007083e+003
3.991200e+002 3.011250e+003
3.991600e+002 2.978083e+003
3.992000e+002 2.963250e+003
3.992400e+002 2.947000e+003
3.992800e+002 2.909167e+003
3.993200e+002 2.869583e+003
3.993600e+002 2.847333e+003
3.994000e+002 2.821583e+003
3.994400e+002 2.793333e+003
3.994800e+002 2.762583e+003
3.995200e+002 2.743750e+003
3.995600e+002 2.710250e+003
3.996000e+002 2.672750e+003
3.996400e+002 2.651833e+003
3.996800e+002 2.631333e+003
3.997200e+002 2.609667e+003
3.997600e+002 2.575083e+003
3.998000e+002 2.544750e+003
3.998400e+002 2.520083e+003
3.998800e+002 2.489083e+003
3.999200e+002 2.478750e+003
3.999600e+002 2.464167e+003
4.000000e+002 2.435083e+003
4.000400e+002 2.403667e+003
4.000800e+002 2.374167e+003
4.001200e+002 2.353500e+003
4.001600e+002 2.328167e+003
4.002000e+002 2.331333e+003
4.002400e+002 2.309417e+003
4.002800e+002 2.272583e+003
4.003200e+002 2.271083e+003
4.003600e+002 2.249583e+003
4.004000e+002 2.222583e+003
4.004400e+002 2.219667e+003
4.004800e+002 2.198417e+003
4.005200e+002 2.196833e+003
4.005600e+002 2.190500e+003
4.006000e+002 2.185750e+003
4.006400e+002 2.179167e+003
4.006800e+002 2.144083e+003
4.007200e+002 2.150000e+003
4.007600e+002 2.119083e+003
4.008000e+002 2.116167e+003
4.008400e+002 2.130583e+003
4.008800e+002 2.117417e+003
4.009200e+002 2.101583e+003
4.009600e+002 2.107417e+003
4.010000e+002 2.084333e+003
4.010400e+002 2.071833e+003
4.010800e+002 2.087417e+003
4.011200e+002 2.043833e+003
4.011600e+002 2.033500e+003
4.012000e+002 2.044917e+003
4.012400e+002 2.047333e+003
4.012800e+002 2.033667e+003
4.013200e+002 2.034500e+003
4.013600e+002 2.029083e+003
4.014000e+002 2.037250e+003
4.014400e+002 2.015250e+003
4.014800e+002 1.991500e+003
4.015200e+002 1.999500e+003
4.015600e+002 2.008250e+003
4.016000e+002 2.016000e+003
4.016400e+002 2.001417e+003
4.016800e+002 1.981250e+003
4.017200e+002 1.968833e+003
4.017600e+002 1.980500e+003
4.018000e+002 1.978667e+003
4.018400e+002 1.991917e+003
4.018800e+002 1.969917e+003
4.019200e+002 1.975083e+003
4.019600e+002 1.964083e+003
4.020000e+002 1.967500e+003
4.020400e+002 1.973250e+003
4.020800e+002 1.972833e+003
4.021200e+002 1.978333e+003
4.021600e+002 1.975750e+003
4.022000e+002 1.975167e+003
4.022400e+002 1.959250e+003
4.022800e+002 1.949833e+003
4.023200e+002 1.946167e+003
4.023600e+002 1.964750e+003
4.024000e+002 1.959917e+003
4.024400e+002 1.943750e+003
4.024800e+002 1.924500e+003
4.025200e+002 1.945000e+003
4.025600e+002 1.947667e+003
4.026000e+002 1.958333e+003
4.026400e+002 1.947000e+003
4.026800e+002 1.929333e+003
4.027200e+002 1.934333e+003
4.027600e+002 1.912667e+003
4.028000e+002 1.915167e+003
4.028400e+002 1.940083e+003
4.028800e+002 1.922667e+003
4.029200e+002 1.923500e+003
4.029600e+002 1.928083e+003
4.030000e+002 1.935583e+003
4.030400e+002 1.914500e+003
4.030800e+002 1.918167e+003
4.031200e+002 1.934417e+003
4.031600e+002 1.927833e+003
4.032000e+002 1.920000e+003
4.032400e+002 1.914500e+003
4.032800e+002 1.917500e+003
4.033200e+002 1.925667e+003
4.033600e+002 1.936083e+003
4.034000e+002 1.913167e+003
4.034400e+002 1.939000e+003
4.034800e+002 1.923750e+003
4.035200e+002 1.930333e+003
4.035600e+002 1.911667e+003
4.036000e+002 1.933083e+003
4.036400e+002 1.954917e+003
4.036800e+002 1.936167e+003
4.037200e+002 1.940000e+003
4.037600e+002 1.940500e+003
4.038000e+002 1.948333e+003
4.038400e+002 1.943000e+003
4.038800e+002 1.932583e+003
4.039200e+002 1.924500e+003
4.039600e+002 1.944500e+003
4.040000e+002 1.932000e+003
4.040400e+002 1.944167e+003
4.040800e+002 1.938750e+003
4.041200e+002 1.955750e+003
4.041600e+002 1.933000e+003
4.042000e+002 1.964750e+003
4.042400e+002 1.959583e+003
4.042800e+002 1.948583e+003
4.043200e+002 1.969583e+003
4.043600e+002 1.978917e+003
4.044000e+002 1.949917e+003
4.044400e+002 1.951583e+003
4.044800e+002 1.965500e+003
4.045200e+002 1.965250e+003
4.045600e+002 1.969417e+003
4.046000e+002 1.988500e+003
4.046400e+002 1.982417e+003
4.046800e+002 1.977833e+003
4.047200e+002 1.985750e+003
4.047600e+002 1.983500e+003
4.048000e+002 1.985583e+003
4.048400e+002 1.983917e+003
4.048800e+002 1.971500e+003
4.049200e+002 1.990417e+003
4.049600e+002 2.007083e+003
4.050000e+002 2.011667e+003


==> figures/data/XPS/plots/N1s-16.3.txt <==
3.930000e+002 1.309083e+003
3.930400e+002 1.322417e+003
3.930800e+002 1.306000e+003
3.931200e+002 1.308250e+003
3.931600e+002 1.316167e+003
3.932000e+002 1.317750e+003
3.932400e+002 1.306083e+003
3.932800e+002 1.328917e+003
3.933200e+002 1.331583e+003
3.933600e+002 1.317333e+003
3.934000e+002 1.309083e+003
3.934400e+002 1.315917e+003
3.934800e+002 1.321917e+003
3.935200e+002 1.320833e+003
3.935600e+002 1.319833e+003
3.936000e+002 1.319000e+003
3.936400e+002 1.319167e+003
3.936800e+002 1.325333e+003
3.937200e+002 1.330667e+003
3.937600e+002 1.325833e+003
3.938000e+002 1.305083e+003
3.938400e+002 1.329917e+003
3.938800e+002 1.324250e+003
3.939200e+002 1.342500e+003
3.939600e+002 1.333500e+003
3.940000e+002 1.343500e+003
3.940400e+002 1.343000e+003
3.940800e+002 1.323417e+003
3.941200e+002 1.331833e+003
3.941600e+002 1.327583e+003
3.942000e+002 1.338167e+003
3.942400e+002 1.359667e+003
3.942800e+002 1.344667e+003
3.943200e+002 1.342500e+003
3.943600e+002 1.342833e+003
3.944000e+002 1.364417e+003
3.944400e+002 1.369000e+003
3.944800e+002 1.362667e+003
3.945200e+002 1.362667e+003
3.945600e+002 1.364167e+003
3.946000e+002 1.380000e+003
3.946400e+002 1.380750e+003
3.946800e+002 1.388750e+003
3.947200e+002 1.385417e+003
3.947600e+002 1.396917e+003
3.948000e+002 1.387083e+003
3.948400e+002 1.394167e+003
3.948800e+002 1.406250e+003
3.949200e+002 1.430750e+003
3.949600e+002 1.431750e+003
3.950000e+002 1.447667e+003
3.950400e+002 1.453750e+003
3.950800e+002 1.469583e+003
3.951200e+002 1.479417e+003
3.951600e+002 1.497833e+003
3.952000e+002 1.523000e+003
3.952400e+002 1.550500e+003
3.952800e+002 1.566500e+003
3.953200e+002 1.594333e+003
3.953600e+002 1.648583e+003
3.954000e+002 1.680833e+003
3.954400e+002 1.762583e+003
3.954800e+002 1.863917e+003
3.955200e+002 1.964333e+003
3.955600e+002 2.071083e+003
3.956000e+002 2.227083e+003
3.956400e+002 2.384583e+003
3.956800e+002 2.644167e+003
3.957200e+002 2.942167e+003
3.957600e+002 3.267000e+003
3.958000e+002 3.611333e+003
3.958400e+002 4.036917e+003
3.958800e+002 4.501417e+003
3.959200e+002 4.974083e+003
3.959600e+002 5.474583e+003
3.960000e+002 5.999167e+003
3.960400e+002 6.506917e+003
3.960800e+002 6.986750e+003
3.961200e+002 7.502917e+003
3.961600e+002 7.971833e+003
3.962000e+002 8.455750e+003
3.962400e+002 8.993250e+003
3.962800e+002 9.450417e+003
3.963200e+002 1.002100e+004
3.963600e+002 1.056892e+004
3.964000e+002 1.109700e+004
3.964400e+002 1.167225e+004
3.964800e+002 1.221783e+004
3.965200e+002 1.272092e+004
3.965600e+002 1.319358e+004
3.966000e+002 1.349100e+004
3.966400e+002 1.361758e+004
3.966800e+002 1.360767e+004
3.967200e+002 1.352358e+004
3.967600e+002 1.321675e+004
3.968000e+002 1.289050e+004
3.968400e+002 1.242792e+004
3.968800e+002 1.201917e+004
3.969200e+002 1.161042e+004
3.969600e+002 1.129367e+004
3.970000e+002 1.092550e+004
3.970400e+002 1.063792e+004
3.970800e+002 1.041067e+004
3.971200e+002 1.018875e+004
3.971600e+002 9.933583e+003
3.972000e+002 9.666500e+003
3.972400e+002 9.373667e+003
3.972800e+002 9.113500e+003
3.973200e+002 8.797083e+003
3.973600e+002 8.419917e+003
3.974000e+002 7.995000e+003
3.974400e+002 7.574083e+003
3.974800e+002 7.132833e+003
3.975200e+002 6.740917e+003
3.975600e+002 6.375083e+003
3.976000e+002 6.000000e+003
3.976400e+002 5.693417e+003
3.976800e+002 5.378583e+003
3.977200e+002 5.095917e+003
3.977600e+002 4.875500e+003
3.978000e+002 4.666333e+003
3.978400e+002 4.505750e+003
3.978800e+002 4.342000e+003
3.979200e+002 4.182000e+003
3.979600e+002 4.061333e+003
3.980000e+002 3.956750e+003
3.980400e+002 3.853833e+003
3.980800e+002 3.760000e+003
3.981200e+002 3.665000e+003
3.981600e+002 3.580583e+003
3.982000e+002 3.506833e+003
3.982400e+002 3.466667e+003
3.982800e+002 3.392583e+003
3.983200e+002 3.332583e+003
3.983600e+002 3.286167e+003
3.984000e+002 3.248417e+003
3.984400e+002 3.182417e+003
3.984800e+002 3.179167e+003
3.985200e+002 3.122583e+003
3.985600e+002 3.087417e+003
3.986000e+002 3.052333e+003
3.986400e+002 3.035250e+003
3.986800e+002 3.028000e+003
3.987200e+002 2.992333e+003
3.987600e+002 3.006583e+003
3.988000e+002 2.967667e+003
3.988400e+002 2.964000e+003
3.988800e+002 2.945417e+003
3.989200e+002 2.904250e+003
3.989600e+002 2.904833e+003
3.990000e+002 2.876833e+003
3.990400e+002 2.880167e+003
3.990800e+002 2.845667e+003
3.991200e+002 2.836500e+003
3.991600e+002 2.802250e+003
3.992000e+002 2.766333e+003
3.992400e+002 2.739500e+003
3.992800e+002 2.716083e+003
3.993200e+002 2.716583e+003
3.993600e+002 2.683833e+003
3.994000e+002 2.658417e+003
3.994400e+002 2.637417e+003
3.994800e+002 2.594333e+003
3.995200e+002 2.578417e+003
3.995600e+002 2.524750e+003
3.996000e+002 2.487833e+003
3.996400e+002 2.455833e+003
3.996800e+002 2.422833e+003
3.997200e+002 2.386667e+003
3.997600e+002 2.374333e+003
3.998000e+002 2.348750e+003
3.998400e+002 2.328250e+003
3.998800e+002 2.316833e+003
3.999200e+002 2.309917e+003
3.999600e+002 2.251250e+003
4.000000e+002 2.247000e+003
4.000400e+002 2.222167e+003
4.000800e+002 2.194250e+003
4.001200e+002 2.212000e+003
4.001600e+002 2.161833e+003
4.002000e+002 2.170250e+003
4.002400e+002 2.167750e+003
4.002800e+002 2.132833e+003
4.003200e+002 2.138167e+003
4.003600e+002 2.133917e+003
4.004000e+002 2.144833e+003
4.004400e+002 2.106417e+003
4.004800e+002 2.112167e+003
4.005200e+002 2.094417e+003
4.005600e+002 2.074750e+003
4.006000e+002 2.071167e+003
4.006400e+002 2.066250e+003
4.006800e+002 2.071667e+003
4.007200e+002 2.049333e+003
4.007600e+002 2.055833e+003
4.008000e+002 2.042000e+003
4.008400e+002 2.044667e+003
4.008800e+002 2.046583e+003
4.009200e+002 2.034417e+003
4.009600e+002 2.033500e+003
4.010000e+002 2.031667e+003
4.010400e+002 2.027167e+003
4.010800e+002 2.035000e+003
4.011200e+002 2.029667e+003
4.011600e+002 2.024000e+003
4.012000e+002 2.016583e+003
4.012400e+002 2.026417e+003
4.012800e+002 2.028750e+003
4.013200e+002 2.028667e+003
4.013600e+002 2.021583e+003
4.014000e+002 2.021833e+003
4.014400e+002 2.024000e+003
4.014800e+002 2.024500e+003
4.015200e+002 2.024250e+003
4.015600e+002 2.019583e+003
4.016000e+002 2.010083e+003
4.016400e+002 2.023667e+003
4.016800e+002 2.024000e+003
4.017200e+002 2.012333e+003
4.017600e+002 2.020167e+003
4.018000e+002 2.019833e+003
4.018400e+002 2.008333e+003
4.018800e+002 1.998750e+003
4.019200e+002 1.995417e+003
4.019600e+002 1.985083e+003
4.020000e+002 1.994083e+003
4.020400e+002 2.013000e+003
4.020800e+002 2.017083e+003
4.021200e+002 1.994917e+003
4.021600e+002 2.016250e+003
4.022000e+002 1.998917e+003
4.022400e+002 1.984083e+003
4.022800e+002 1.975500e+003
4.023200e+002 1.995917e+003
4.023600e+002 1.970917e+003
4.024000e+002 1.977667e+003
4.024400e+002 1.990667e+003
4.024800e+002 1.981333e+003
4.025200e+002 1.991167e+003
4.025600e+002 1.980083e+003
4.026000e+002 1.958750e+003
4.026400e+002 1.982417e+003
4.026800e+002 1.977500e+003
4.027200e+002 1.975250e+003
4.027600e+002 1.944250e+003
4.028000e+002 1.944667e+003
4.028400e+002 1.933417e+003
4.028800e+002 1.947000e+003
4.029200e+002 1.940500e+003
4.029600e+002 1.938500e+003
4.030000e+002 1.927250e+003
4.030400e+002 1.922167e+003
4.030800e+002 1.922417e+003
4.031200e+002 1.909417e+003
4.031600e+002 1.933083e+003
4.032000e+002 1.931167e+003
4.032400e+002 1.937833e+003
4.032800e+002 1.921333e+003
4.033200e+002 1.919750e+003
4.033600e+002 1.891083e+003
4.034000e+002 1.902583e+003
4.034400e+002 1.917000e+003
4.034800e+002 1.913333e+003
4.035200e+002 1.919333e+003
4.035600e+002 1.907250e+003
4.036000e+002 1.925833e+003
4.036400e+002 1.923583e+003
4.036800e+002 1.923917e+003
4.037200e+002 1.910583e+003
4.037600e+002 1.914750e+003
4.038000e+002 1.912167e+003
4.038400e+002 1.915500e+003
4.038800e+002 1.912333e+003
4.039200e+002 1.933000e+003
4.039600e+002 1.931917e+003
4.040000e+002 1.902583e+003
4.040400e+002 1.909750e+003
4.040800e+002 1.918167e+003
4.041200e+002 1.933167e+003
4.041600e+002 1.924583e+003
4.042000e+002 1.935333e+003
4.042400e+002 1.933083e+003
4.042800e+002 1.918083e+003
4.043200e+002 1.921000e+003
4.043600e+002 1.918667e+003
4.044000e+002 1.938833e+003
4.044400e+002 1.938083e+003
4.044800e+002 1.949167e+003
4.045200e+002 1.963750e+003
4.045600e+002 1.971083e+003
4.046000e+002 1.944333e+003
4.046400e+002 1.957083e+003
4.046800e+002 1.969833e+003
4.047200e+002 1.947250e+003
4.047600e+002 1.956667e+003
4.048000e+002 1.963167e+003
4.048400e+002 1.953333e+003
4.048800e+002 1.966083e+003
4.049200e+002 1.962833e+003
4.049600e+002 1.989167e+003
4.050000e+002 1.995417e+003


==> figures/data/XPS/plots/N1s-16.6.txt <==
3.930000e+002 1.232250e+003
3.930400e+002 1.221167e+003
3.930800e+002 1.230250e+003
3.931200e+002 1.233667e+003
3.931600e+002 1.229417e+003
3.932000e+002 1.238417e+003
3.932400e+002 1.226500e+003
3.932800e+002 1.241833e+003
3.933200e+002 1.247417e+003
3.933600e+002 1.220917e+003
3.934000e+002 1.216500e+003
3.934400e+002 1.242833e+003
3.934800e+002 1.247000e+003
3.935200e+002 1.232583e+003
3.935600e+002 1.227083e+003
3.936000e+002 1.239917e+003
3.936400e+002 1.245417e+003
3.936800e+002 1.258500e+003
3.937200e+002 1.244000e+003
3.937600e+002 1.243500e+003
3.938000e+002 1.247167e+003
3.938400e+002 1.247917e+003
3.938800e+002 1.250917e+003
3.939200e+002 1.240000e+003
3.939600e+002 1.241500e+003
3.940000e+002 1.253417e+003
3.940400e+002 1.246083e+003
3.940800e+002 1.246167e+003
3.941200e+002 1.251083e+003
3.941600e+002 1.262333e+003
3.942000e+002 1.265917e+003
3.942400e+002 1.259000e+003
3.942800e+002 1.271917e+003
3.943200e+002 1.274250e+003
3.943600e+002 1.262500e+003
3.944000e+002 1.270667e+003
3.944400e+002 1.276250e+003
3.944800e+002 1.286667e+003
3.945200e+002 1.292083e+003
3.945600e+002 1.270917e+003
3.946000e+002 1.285917e+003
3.946400e+002 1.289417e+003
3.946800e+002 1.288917e+003
3.947200e+002 1.296333e+003
3.947600e+002 1.302583e+003
3.948000e+002 1.322917e+003
3.948400e+002 1.318500e+003
3.948800e+002 1.321750e+003
3.949200e+002 1.330167e+003
3.949600e+002 1.348750e+003
3.950000e+002 1.356917e+003
3.950400e+002 1.359250e+003
3.950800e+002 1.370917e+003
3.951200e+002 1.386167e+003
3.951600e+002 1.403667e+003
3.952000e+002 1.413083e+003
3.952400e+002 1.453417e+003
3.952800e+002 1.481667e+003
3.953200e+002 1.505500e+003
3.953600e+002 1.541167e+003
3.954000e+002 1.601667e+003
3.954400e+002 1.670833e+003
3.954800e+002 1.724167e+003
3.955200e+002 1.816167e+003
3.955600e+002 1.949750e+003
3.956000e+002 2.094583e+003
3.956400e+002 2.269583e+003
3.956800e+002 2.490333e+003
3.957200e+002 2.757667e+003
3.957600e+002 3.048750e+003
3.958000e+002 3.402083e+003
3.958400e+002 3.775083e+003
3.958800e+002 4.209667e+003
3.959200e+002 4.692833e+003
3.959600e+002 5.186750e+003
3.960000e+002 5.664250e+003
3.960400e+002 6.166750e+003
3.960800e+002 6.632417e+003
3.961200e+002 7.067250e+003
3.961600e+002 7.517417e+003
3.962000e+002 7.950583e+003
3.962400e+002 8.387750e+003
3.962800e+002 8.878833e+003
3.963200e+002 9.365833e+003
3.963600e+002 9.870000e+003
3.964000e+002 1.037792e+004
3.964400e+002 1.089633e+004
3.964800e+002 1.139900e+004
3.965200e+002 1.183917e+004
3.965600e+002 1.219875e+004
3.966000e+002 1.248425e+004
3.966400e+002 1.262917e+004
3.966800e+002 1.260417e+004
3.967200e+002 1.243792e+004
3.967600e+002 1.215667e+004
3.968000e+002 1.185475e+004
3.968400e+002 1.151842e+004
3.968800e+002 1.107142e+004
3.969200e+002 1.069467e+004
3.969600e+002 1.034683e+004
3.970000e+002 1.002000e+004
3.970400e+002 9.720500e+003
3.970800e+002 9.491583e+003
3.971200e+002 9.273250e+003
3.971600e+002 9.042500e+003
3.972000e+002 8.814417e+003
3.972400e+002 8.513250e+003
3.972800e+002 8.217167e+003
3.973200e+002 7.914500e+003
3.973600e+002 7.591167e+003
3.974000e+002 7.230167e+003
3.974400e+002 6.845333e+003
3.974800e+002 6.546833e+003
3.975200e+002 6.158417e+003
3.975600e+002 5.812667e+003
3.976000e+002 5.516667e+003
3.976400e+002 5.225583e+003
3.976800e+002 4.947583e+003
3.977200e+002 4.729250e+003
3.977600e+002 4.516083e+003
3.978000e+002 4.314083e+003
3.978400e+002 4.168167e+003
3.978800e+002 3.999750e+003
3.979200e+002 3.909500e+003
3.979600e+002 3.762833e+003
3.980000e+002 3.647667e+003
3.980400e+002 3.556500e+003
3.980800e+002 3.483750e+003
3.981200e+002 3.414833e+003
3.981600e+002 3.324500e+003
3.982000e+002 3.266583e+003
3.982400e+002 3.180833e+003
3.982800e+002 3.156833e+003
3.983200e+002 3.109667e+003
3.983600e+002 3.046833e+003
3.984000e+002 3.017167e+003
3.984400e+002 2.975833e+003
3.984800e+002 2.958667e+003
3.985200e+002 2.909833e+003
3.985600e+002 2.878833e+003
3.986000e+002 2.857583e+003
3.986400e+002 2.859333e+003
3.986800e+002 2.817250e+003
3.987200e+002 2.776750e+003
3.987600e+002 2.755417e+003
3.988000e+002 2.760583e+003
3.988400e+002 2.736667e+003
3.988800e+002 2.720250e+003
3.989200e+002 2.702167e+003
3.989600e+002 2.690917e+003
3.990000e+002 2.652333e+003
3.990400e+002 2.655667e+003
3.990800e+002 2.649500e+003
3.991200e+002 2.635250e+003
3.991600e+002 2.611500e+003
3.992000e+002 2.589167e+003
3.992400e+002 2.531667e+003
3.992800e+002 2.538500e+003
3.993200e+002 2.499083e+003
3.993600e+002 2.484917e+003
3.994000e+002 2.467417e+003
3.994400e+002 2.420417e+003
3.994800e+002 2.383250e+003
3.995200e+002 2.362750e+003
3.995600e+002 2.342667e+003
3.996000e+002 2.298417e+003
3.996400e+002 2.299667e+003
3.996800e+002 2.264167e+003
3.997200e+002 2.240083e+003
3.997600e+002 2.211667e+003
3.998000e+002 2.188500e+003
3.998400e+002 2.168583e+003
3.998800e+002 2.138583e+003
3.999200e+002 2.140667e+003
3.999600e+002 2.125917e+003
4.000000e+002 2.111917e+003
4.000400e+002 2.080833e+003
4.000800e+002 2.069750e+003
4.001200e+002 2.045833e+003
4.001600e+002 2.031333e+003
4.002000e+002 2.028833e+003
4.002400e+002 2.027167e+003
4.002800e+002 2.002583e+003
4.003200e+002 1.998333e+003
4.003600e+002 1.983667e+003
4.004000e+002 1.985583e+003
4.004400e+002 1.967167e+003
4.004800e+002 1.964250e+003
4.005200e+002 1.943500e+003
4.005600e+002 1.962167e+003
4.006000e+002 1.951000e+003
4.006400e+002 1.933000e+003
4.006800e+002 1.922250e+003
4.007200e+002 1.921000e+003
4.007600e+002 1.896333e+003
4.008000e+002 1.910167e+003
4.008400e+002 1.900583e+003
4.008800e+002 1.921583e+003
4.009200e+002 1.908833e+003
4.009600e+002 1.902250e+003
4.010000e+002 1.905000e+003
4.010400e+002 1.894250e+003
4.010800e+002 1.893417e+003
4.011200e+002 1.905833e+003
4.011600e+002 1.918083e+003
4.012000e+002 1.905250e+003
4.012400e+002 1.898417e+003
4.012800e+002 1.904667e+003
4.013200e+002 1.874167e+003
4.013600e+002 1.877000e+003
4.014000e+002 1.896667e+003
4.014400e+002 1.894083e+003
4.014800e+002 1.894083e+003
4.015200e+002 1.885167e+003
4.015600e+002 1.913667e+003
4.016000e+002 1.905667e+003
4.016400e+002 1.908583e+003
4.016800e+002 1.908583e+003
4.017200e+002 1.895667e+003
4.017600e+002 1.909667e+003
4.018000e+002 1.902333e+003
4.018400e+002 1.910417e+003
4.018800e+002 1.898167e+003
4.019200e+002 1.871667e+003
4.019600e+002 1.890333e+003
4.020000e+002 1.889917e+003
4.020400e+002 1.890083e+003
4.020800e+002 1.885417e+003
4.021200e+002 1.901167e+003
4.021600e+002 1.884417e+003
4.022000e+002 1.886000e+003
4.022400e+002 1.889500e+003
4.022800e+002 1.892417e+003
4.023200e+002 1.883667e+003
4.023600e+002 1.879083e+003
4.024000e+002 1.883417e+003
4.024400e+002 1.871250e+003
4.024800e+002 1.865083e+003
4.025200e+002 1.865417e+003
4.025600e+002 1.849000e+003
4.026000e+002 1.858000e+003
4.026400e+002 1.843500e+003
4.026800e+002 1.841000e+003
4.027200e+002 1.834000e+003
4.027600e+002 1.838333e+003
4.028000e+002 1.831333e+003
4.028400e+002 1.818250e+003
4.028800e+002 1.815083e+003
4.029200e+002 1.821000e+003
4.029600e+002 1.824583e+003
4.030000e+002 1.828500e+003
4.030400e+002 1.837000e+003
4.030800e+002 1.817583e+003
4.031200e+002 1.824667e+003
4.031600e+002 1.810167e+003
4.032000e+002 1.817000e+003
4.032400e+002 1.798750e+003
4.032800e+002 1.805417e+003
4.033200e+002 1.812250e+003
4.033600e+002 1.799417e+003
4.034000e+002 1.792000e+003
4.034400e+002 1.782250e+003
4.034800e+002 1.792917e+003
4.035200e+002 1.805833e+003
4.035600e+002 1.784167e+003
4.036000e+002 1.784833e+003
4.036400e+002 1.806333e+003
4.036800e+002 1.789583e+003
4.037200e+002 1.784917e+003
4.037600e+002 1.782833e+003
4.038000e+002 1.791833e+003
4.038400e+002 1.790333e+003
4.038800e+002 1.793583e+003
4.039200e+002 1.787917e+003
4.039600e+002 1.802917e+003
4.040000e+002 1.802917e+003
4.040400e+002 1.826333e+003
4.040800e+002 1.822167e+003
4.041200e+002 1.804750e+003
4.041600e+002 1.801417e+003
4.042000e+002 1.816250e+003
4.042400e+002 1.806083e+003
4.042800e+002 1.803750e+003
4.043200e+002 1.802583e+003
4.043600e+002 1.802417e+003
4.044000e+002 1.820583e+003
4.044400e+002 1.814750e+003
4.044800e+002 1.812917e+003
4.045200e+002 1.815167e+003
4.045600e+002 1.819750e+003
4.046000e+002 1.822500e+003
4.046400e+002 1.811833e+003
4.046800e+002 1.801500e+003
4.047200e+002 1.818583e+003
4.047600e+002 1.846833e+003
4.048000e+002 1.839333e+003
4.048400e+002 1.852583e+003
4.048800e+002 1.855500e+003
4.049200e+002 1.853667e+003
4.049600e+002 1.851583e+003
4.050000e+002 1.846667e+003


==> figures/data/XPS/plots/N1s-17.4.txt <==
3.930000e+002 1.264250e+003
3.930400e+002 1.285333e+003
3.930800e+002 1.275333e+003
3.931200e+002 1.265000e+003
3.931600e+002 1.273917e+003
3.932000e+002 1.267500e+003
3.932400e+002 1.277917e+003
3.932800e+002 1.292833e+003
3.933200e+002 1.287583e+003
3.933600e+002 1.283583e+003
3.934000e+002 1.287500e+003
3.934400e+002 1.287000e+003
3.934800e+002 1.277417e+003
3.935200e+002 1.286750e+003
3.935600e+002 1.292500e+003
3.936000e+002 1.290083e+003
3.936400e+002 1.287917e+003
3.936800e+002 1.287583e+003
3.937200e+002 1.286417e+003
3.937600e+002 1.281000e+003
3.938000e+002 1.294250e+003
3.938400e+002 1.283250e+003
3.938800e+002 1.283250e+003
3.939200e+002 1.283833e+003
3.939600e+002 1.299667e+003
3.940000e+002 1.312750e+003
3.940400e+002 1.300583e+003
3.940800e+002 1.297333e+003
3.941200e+002 1.299667e+003
3.941600e+002 1.316750e+003
3.942000e+002 1.303583e+003
3.942400e+002 1.316667e+003
3.942800e+002 1.314000e+003
3.943200e+002 1.315500e+003
3.943600e+002 1.314250e+003
3.944000e+002 1.321833e+003
3.944400e+002 1.337333e+003
3.944800e+002 1.325333e+003
3.945200e+002 1.332000e+003
3.945600e+002 1.338083e+003
3.946000e+002 1.332750e+003
3.946400e+002 1.345000e+003
3.946800e+002 1.344500e+003
3.947200e+002 1.338000e+003
3.947600e+002 1.365917e+003
3.948000e+002 1.366750e+003
3.948400e+002 1.373000e+003
3.948800e+002 1.389250e+003
3.949200e+002 1.408833e+003
3.949600e+002 1.420667e+003
3.950000e+002 1.406417e+003
3.950400e+002 1.423750e+003
3.950800e+002 1.424000e+003
3.951200e+002 1.449500e+003
3.951600e+002 1.461917e+003
3.952000e+002 1.497583e+003
3.952400e+002 1.514750e+003
3.952800e+002 1.536750e+003
3.953200e+002 1.584333e+003
3.953600e+002 1.615333e+003
3.954000e+002 1.683167e+003
3.954400e+002 1.734417e+003
3.954800e+002 1.811500e+003
3.955200e+002 1.931417e+003
3.955600e+002 2.053333e+003
3.956000e+002 2.213417e+003
3.956400e+002 2.405083e+003
3.956800e+002 2.667000e+003
3.957200e+002 2.953750e+003
3.957600e+002 3.267333e+003
3.958000e+002 3.674917e+003
3.958400e+002 4.100667e+003
3.958800e+002 4.553250e+003
3.959200e+002 5.055083e+003
3.959600e+002 5.614583e+003
3.960000e+002 6.130667e+003
3.960400e+002 6.639167e+003
3.960800e+002 7.133250e+003
3.961200e+002 7.622667e+003
3.961600e+002 8.111167e+003
3.962000e+002 8.558000e+003
3.962400e+002 9.046167e+003
3.962800e+002 9.536500e+003
3.963200e+002 1.004550e+004
3.963600e+002 1.053767e+004
3.964000e+002 1.109817e+004
3.964400e+002 1.158850e+004
3.964800e+002 1.210017e+004
3.965200e+002 1.257433e+004
3.965600e+002 1.297367e+004
3.966000e+002 1.317308e+004
3.966400e+002 1.326292e+004
3.966800e+002 1.329900e+004
3.967200e+002 1.307317e+004
3.967600e+002 1.279850e+004
3.968000e+002 1.244325e+004
3.968400e+002 1.202917e+004
3.968800e+002 1.157050e+004
3.969200e+002 1.114683e+004
3.969600e+002 1.076158e+004
3.970000e+002 1.037900e+004
3.970400e+002 1.005467e+004
3.970800e+002 9.750833e+003
3.971200e+002 9.459583e+003
3.971600e+002 9.224750e+003
3.972000e+002 8.954333e+003
3.972400e+002 8.661000e+003
3.972800e+002 8.344667e+003
3.973200e+002 8.001833e+003
3.973600e+002 7.690083e+003
3.974000e+002 7.360583e+003
3.974400e+002 7.001667e+003
3.974800e+002 6.596667e+003
3.975200e+002 6.288500e+003
3.975600e+002 5.932583e+003
3.976000e+002 5.628917e+003
3.976400e+002 5.365917e+003
3.976800e+002 5.073833e+003
3.977200e+002 4.876500e+003
3.977600e+002 4.658167e+003
3.978000e+002 4.436333e+003
3.978400e+002 4.286917e+003
3.978800e+002 4.156083e+003
3.979200e+002 4.016583e+003
3.979600e+002 3.904750e+003
3.980000e+002 3.834583e+003
3.980400e+002 3.731000e+003
3.980800e+002 3.645333e+003
3.981200e+002 3.546917e+003
3.981600e+002 3.464500e+003
3.982000e+002 3.401000e+003
3.982400e+002 3.358083e+003
3.982800e+002 3.300333e+003
3.983200e+002 3.242833e+003
3.983600e+002 3.187917e+003
3.984000e+002 3.137667e+003
3.984400e+002 3.089417e+003
3.984800e+002 3.065667e+003
3.985200e+002 3.020000e+003
3.985600e+002 2.966833e+003
3.986000e+002 2.947333e+003
3.986400e+002 2.960417e+003
3.986800e+002 2.915250e+003
3.987200e+002 2.894833e+003
3.987600e+002 2.879333e+003
3.988000e+002 2.866750e+003
3.988400e+002 2.824167e+003
3.988800e+002 2.809583e+003
3.989200e+002 2.820250e+003
3.989600e+002 2.789333e+003
3.990000e+002 2.776833e+003
3.990400e+002 2.762500e+003
3.990800e+002 2.719083e+003
3.991200e+002 2.721667e+003
3.991600e+002 2.680583e+003
3.992000e+002 2.657250e+003
3.992400e+002 2.649250e+003
3.992800e+002 2.639750e+003
3.993200e+002 2.564333e+003
3.993600e+002 2.568500e+003
3.994000e+002 2.525750e+003
3.994400e+002 2.498083e+003
3.994800e+002 2.453917e+003
3.995200e+002 2.429417e+003
3.995600e+002 2.413167e+003
3.996000e+002 2.372917e+003
3.996400e+002 2.375000e+003
3.996800e+002 2.346833e+003
3.997200e+002 2.318750e+003
3.997600e+002 2.281167e+003
3.998000e+002 2.245333e+003
3.998400e+002 2.234083e+003
3.998800e+002 2.219583e+003
3.999200e+002 2.210417e+003
3.999600e+002 2.205000e+003
4.000000e+002 2.174833e+003
4.000400e+002 2.159000e+003
4.000800e+002 2.153500e+003
4.001200e+002 2.125083e+003
4.001600e+002 2.118000e+003
4.002000e+002 2.095750e+003
4.002400e+002 2.076167e+003
4.002800e+002 2.091250e+003
4.003200e+002 2.063000e+003
4.003600e+002 2.046250e+003
4.004000e+002 2.036250e+003
4.004400e+002 2.048417e+003
4.004800e+002 2.041833e+003
4.005200e+002 2.042000e+003
4.005600e+002 2.035750e+003
4.006000e+002 2.024417e+003
4.006400e+002 2.011417e+003
4.006800e+002 2.027000e+003
4.007200e+002 2.018833e+003
4.007600e+002 2.011333e+003
4.008000e+002 2.009750e+003
4.008400e+002 2.011917e+003
4.008800e+002 2.005500e+003
4.009200e+002 1.979917e+003
4.009600e+002 1.989333e+003
4.010000e+002 2.003333e+003
4.010400e+002 2.000333e+003
4.010800e+002 2.010167e+003
4.011200e+002 2.007917e+003
4.011600e+002 1.995667e+003
4.012000e+002 2.006417e+003
4.012400e+002 1.984667e+003
4.012800e+002 1.982250e+003
4.013200e+002 1.994917e+003
4.013600e+002 1.992833e+003
4.014000e+002 1.997167e+003
4.014400e+002 2.013250e+003
4.014800e+002 2.019083e+003
4.015200e+002 2.003250e+003
4.015600e+002 2.002417e+003
4.016000e+002 2.006333e+003
4.016400e+002 2.001000e+003
4.016800e+002 2.010167e+003
4.017200e+002 2.022250e+003
4.017600e+002 2.028417e+003
4.018000e+002 2.033500e+003
4.018400e+002 2.034667e+003
4.018800e+002 2.025667e+003
4.019200e+002 2.029250e+003
4.019600e+002 2.017833e+003
4.020000e+002 2.012167e+003
4.020400e+002 2.013333e+003
4.020800e+002 2.004917e+003
4.021200e+002 2.011250e+003
4.021600e+002 2.004083e+003
4.022000e+002 2.007500e+003
4.022400e+002 1.981917e+003
4.022800e+002 1.987667e+003
4.023200e+002 1.991667e+003
4.023600e+002 2.002417e+003
4.024000e+002 1.995917e+003
4.024400e+002 1.962333e+003
4.024800e+002 1.983417e+003
4.025200e+002 1.984583e+003
4.025600e+002 1.966333e+003
4.026000e+002 1.980417e+003
4.026400e+002 1.976000e+003
4.026800e+002 1.949917e+003
4.027200e+002 1.937583e+003
4.027600e+002 1.935083e+003
4.028000e+002 1.936000e+003
4.028400e+002 1.939250e+003
4.028800e+002 1.917583e+003
4.029200e+002 1.932917e+003
4.029600e+002 1.920917e+003
4.030000e+002 1.912750e+003
4.030400e+002 1.900917e+003
4.030800e+002 1.909667e+003
4.031200e+002 1.905750e+003
4.031600e+002 1.907917e+003
4.032000e+002 1.912583e+003
4.032400e+002 1.892583e+003
4.032800e+002 1.884333e+003
4.033200e+002 1.899667e+003
4.033600e+002 1.899417e+003
4.034000e+002 1.897833e+003
4.034400e+002 1.885167e+003
4.034800e+002 1.891417e+003
4.035200e+002 1.881250e+003
4.035600e+002 1.878000e+003
4.036000e+002 1.882917e+003
4.036400e+002 1.878167e+003
4.036800e+002 1.866667e+003
4.037200e+002 1.883250e+003
4.037600e+002 1.885500e+003
4.038000e+002 1.892167e+003
4.038400e+002 1.869833e+003
4.038800e+002 1.876583e+003
4.039200e+002 1.889333e+003
4.039600e+002 1.880167e+003
4.040000e+002 1.901750e+003
4.040400e+002 1.897917e+003
4.040800e+002 1.874417e+003
4.041200e+002 1.887917e+003
4.041600e+002 1.884833e+003
4.042000e+002 1.904333e+003
4.042400e+002 1.906083e+003
4.042800e+002 1.891750e+003
4.043200e+002 1.883917e+003
4.043600e+002 1.895000e+003
4.044000e+002 1.913250e+003
4.044400e+002 1.906833e+003
4.044800e+002 1.889333e+003
4.045200e+002 1.900000e+003
4.045600e+002 1.916333e+003
4.046000e+002 1.894333e+003
4.046400e+002 1.918083e+003
4.046800e+002 1.925833e+003
4.047200e+002 1.923917e+003
4.047600e+002 1.935417e+003
4.048000e+002 1.923000e+003
4.048400e+002 1.921417e+003
4.048800e+002 1.931333e+003
4.049200e+002 1.942083e+003
4.049600e+002 1.930000e+003
4.050000e+002 1.938833e+003


==> figures/data/XPS/plots/N1s-18.3.txt <==
3.930000e+002 1.308000e+003
3.930400e+002 1.313583e+003
3.930800e+002 1.324583e+003
3.931200e+002 1.312000e+003
3.931600e+002 1.309417e+003
3.932000e+002 1.323083e+003
3.932400e+002 1.317917e+003
3.932800e+002 1.322167e+003
3.933200e+002 1.321417e+003
3.933600e+002 1.319167e+003
3.934000e+002 1.326333e+003
3.934400e+002 1.335417e+003
3.934800e+002 1.329833e+003
3.935200e+002 1.317000e+003
3.935600e+002 1.320000e+003
3.936000e+002 1.327833e+003
3.936400e+002 1.330500e+003
3.936800e+002 1.324000e+003
3.937200e+002 1.325583e+003
3.937600e+002 1.328667e+003
3.938000e+002 1.326000e+003
3.938400e+002 1.339333e+003
3.938800e+002 1.342500e+003
3.939200e+002 1.348500e+003
3.939600e+002 1.348167e+003
3.940000e+002 1.345417e+003
3.940400e+002 1.333583e+003
3.940800e+002 1.335750e+003
3.941200e+002 1.340917e+003
3.941600e+002 1.355417e+003
3.942000e+002 1.354583e+003
3.942400e+002 1.350917e+003
3.942800e+002 1.357000e+003
3.943200e+002 1.376917e+003
3.943600e+002 1.373500e+003
3.944000e+002 1.362750e+003
3.944400e+002 1.365750e+003
3.944800e+002 1.372167e+003
3.945200e+002 1.361250e+003
3.945600e+002 1.378417e+003
3.946000e+002 1.390667e+003
3.946400e+002 1.396500e+003
3.946800e+002 1.396667e+003
3.947200e+002 1.397167e+003
3.947600e+002 1.408583e+003
3.948000e+002 1.425917e+003
3.948400e+002 1.414000e+003
3.948800e+002 1.426167e+003
3.949200e+002 1.448333e+003
3.949600e+002 1.444167e+003
3.950000e+002 1.465167e+003
3.950400e+002 1.481500e+003
3.950800e+002 1.479583e+003
3.951200e+002 1.488417e+003
3.951600e+002 1.510667e+003
3.952000e+002 1.547500e+003
3.952400e+002 1.570250e+003
3.952800e+002 1.614167e+003
3.953200e+002 1.654167e+003
3.953600e+002 1.708000e+003
3.954000e+002 1.761500e+003
3.954400e+002 1.841667e+003
3.954800e+002 1.928417e+003
3.955200e+002 2.052250e+003
3.955600e+002 2.181083e+003
3.956000e+002 2.357000e+003
3.956400e+002 2.559500e+003
3.956800e+002 2.838250e+003
3.957200e+002 3.155000e+003
3.957600e+002 3.520000e+003
3.958000e+002 3.925750e+003
3.958400e+002 4.418000e+003
3.958800e+002 4.903833e+003
3.959200e+002 5.485417e+003
3.959600e+002 5.992833e+003
3.960000e+002 6.561417e+003
3.960400e+002 7.137667e+003
3.960800e+002 7.693417e+003
3.961200e+002 8.215250e+003
3.961600e+002 8.681917e+003
3.962000e+002 9.158667e+003
3.962400e+002 9.684750e+003
3.962800e+002 1.020150e+004
3.963200e+002 1.070750e+004
3.963600e+002 1.121442e+004
3.964000e+002 1.182417e+004
3.964400e+002 1.236450e+004
3.964800e+002 1.278383e+004
3.965200e+002 1.322617e+004
3.965600e+002 1.359200e+004
3.966000e+002 1.380400e+004
3.966400e+002 1.388533e+004
3.966800e+002 1.381092e+004
3.967200e+002 1.357658e+004
3.967600e+002 1.321383e+004
3.968000e+002 1.277292e+004
3.968400e+002 1.233933e+004
3.968800e+002 1.180833e+004
3.969200e+002 1.129933e+004
3.969600e+002 1.081542e+004
3.970000e+002 1.037917e+004
3.970400e+002 1.005750e+004
3.970800e+002 9.748417e+003
3.971200e+002 9.413583e+003
3.971600e+002 9.149167e+003
3.972000e+002 8.792833e+003
3.972400e+002 8.512667e+003
3.972800e+002 8.261000e+003
3.973200e+002 7.895167e+003
3.973600e+002 7.595167e+003
3.974000e+002 7.203833e+003
3.974400e+002 6.872167e+003
3.974800e+002 6.517333e+003
3.975200e+002 6.170000e+003
3.975600e+002 5.845667e+003
3.976000e+002 5.589583e+003
3.976400e+002 5.319667e+003
3.976800e+002 5.066750e+003
3.977200e+002 4.846833e+003
3.977600e+002 4.653333e+003
3.978000e+002 4.457667e+003
3.978400e+002 4.319000e+003
3.978800e+002 4.196833e+003
3.979200e+002 4.075167e+003
3.979600e+002 3.947667e+003
3.980000e+002 3.860583e+003
3.980400e+002 3.789500e+003
3.980800e+002 3.674167e+003
3.981200e+002 3.607000e+003
3.981600e+002 3.533583e+003
3.982000e+002 3.445167e+003
3.982400e+002 3.405083e+003
3.982800e+002 3.363917e+003
3.983200e+002 3.272583e+003
3.983600e+002 3.212250e+003
3.984000e+002 3.205583e+003
3.984400e+002 3.164167e+003
3.984800e+002 3.116333e+003
3.985200e+002 3.101583e+003
3.985600e+002 3.041667e+003
3.986000e+002 2.995833e+003
3.986400e+002 2.984917e+003
3.986800e+002 2.946167e+003
3.987200e+002 2.948250e+003
3.987600e+002 2.923833e+003
3.988000e+002 2.891333e+003
3.988400e+002 2.866333e+003
3.988800e+002 2.844417e+003
3.989200e+002 2.833417e+003
3.989600e+002 2.798083e+003
3.990000e+002 2.784417e+003
3.990400e+002 2.762250e+003
3.990800e+002 2.729500e+003
3.991200e+002 2.704333e+003
3.991600e+002 2.695917e+003
3.992000e+002 2.659083e+003
3.992400e+002 2.639667e+003
3.992800e+002 2.607500e+003
3.993200e+002 2.577917e+003
3.993600e+002 2.536833e+003
3.994000e+002 2.521333e+003
3.994400e+002 2.504917e+003
3.994800e+002 2.456417e+003
3.995200e+002 2.426333e+003
3.995600e+002 2.417250e+003
3.996000e+002 2.393583e+003
3.996400e+002 2.353167e+003
3.996800e+002 2.342500e+003
3.997200e+002 2.344667e+003
3.997600e+002 2.305833e+003
3.998000e+002 2.291083e+003
3.998400e+002 2.270500e+003
3.998800e+002 2.254333e+003
3.999200e+002 2.221417e+003
3.999600e+002 2.203417e+003
4.000000e+002 2.215667e+003
4.000400e+002 2.184583e+003
4.000800e+002 2.175250e+003
4.001200e+002 2.147417e+003
4.001600e+002 2.137417e+003
4.002000e+002 2.146500e+003
4.002400e+002 2.127167e+003
4.002800e+002 2.106917e+003
4.003200e+002 2.093667e+003
4.003600e+002 2.079750e+003
4.004000e+002 2.090333e+003
4.004400e+002 2.095333e+003
4.004800e+002 2.104167e+003
4.005200e+002 2.085083e+003
4.005600e+002 2.062167e+003
4.006000e+002 2.065833e+003
4.006400e+002 2.076750e+003
4.006800e+002 2.057833e+003
4.007200e+002 2.043167e+003
4.007600e+002 2.047250e+003
4.008000e+002 2.038917e+003
4.008400e+002 2.048500e+003
4.008800e+002 2.059583e+003
4.009200e+002 2.051750e+003
4.009600e+002 2.039667e+003
4.010000e+002 2.036917e+003
4.010400e+002 2.047167e+003
4.010800e+002 2.051000e+003
4.011200e+002 2.042333e+003
4.011600e+002 2.052083e+003
4.012000e+002 2.056417e+003
4.012400e+002 2.051167e+003
4.012800e+002 2.051917e+003
4.013200e+002 2.055083e+003
4.013600e+002 2.052917e+003
4.014000e+002 2.065500e+003
4.014400e+002 2.082333e+003
4.014800e+002 2.048500e+003
4.015200e+002 2.079500e+003
4.015600e+002 2.077500e+003
4.016000e+002 2.083250e+003
4.016400e+002 2.092333e+003
4.016800e+002 2.099833e+003
4.017200e+002 2.084917e+003
4.017600e+002 2.086583e+003
4.018000e+002 2.087833e+003
4.018400e+002 2.084000e+003
4.018800e+002 2.103917e+003
4.019200e+002 2.080750e+003
4.019600e+002 2.099333e+003
4.020000e+002 2.081917e+003
4.020400e+002 2.080750e+003
4.020800e+002 2.078333e+003
4.021200e+002 2.085417e+003
4.021600e+002 2.101000e+003
4.022000e+002 2.092000e+003
4.022400e+002 2.083083e+003
4.022800e+002 2.066583e+003
4.023200e+002 2.053583e+003
4.023600e+002 2.058667e+003
4.024000e+002 2.060917e+003
4.024400e+002 2.052417e+003
4.024800e+002 2.047250e+003
4.025200e+002 2.046250e+003
4.025600e+002 2.032917e+003
4.026000e+002 2.017500e+003
4.026400e+002 2.022417e+003
4.026800e+002 2.017500e+003
4.027200e+002 2.020917e+003
4.027600e+002 2.007250e+003
4.028000e+002 2.001500e+003
4.028400e+002 1.984083e+003
4.028800e+002 1.986250e+003
4.029200e+002 1.983500e+003
4.029600e+002 1.972417e+003
4.030000e+002 1.961667e+003
4.030400e+002 1.969083e+003
4.030800e+002 1.960667e+003
4.031200e+002 1.960667e+003
4.031600e+002 1.961000e+003
4.032000e+002 1.955500e+003
4.032400e+002 1.961750e+003
4.032800e+002 1.940583e+003
4.033200e+002 1.964333e+003
4.033600e+002 1.974417e+003
4.034000e+002 1.959083e+003
4.034400e+002 1.944917e+003
4.034800e+002 1.948750e+003
4.035200e+002 1.967250e+003
4.035600e+002 1.958000e+003
4.036000e+002 1.948583e+003
4.036400e+002 1.946500e+003
4.036800e+002 1.935917e+003
4.037200e+002 1.938250e+003
4.037600e+002 1.935333e+003
4.038000e+002 1.949667e+003
4.038400e+002 1.945750e+003
4.038800e+002 1.946417e+003
4.039200e+002 1.931583e+003
4.039600e+002 1.947000e+003
4.040000e+002 1.962417e+003
4.040400e+002 1.964500e+003
4.040800e+002 1.948250e+003
4.041200e+002 1.965333e+003
4.041600e+002 1.972583e+003
4.042000e+002 1.947667e+003
4.042400e+002 1.960167e+003
4.042800e+002 1.956000e+003
4.043200e+002 1.961500e+003
4.043600e+002 1.966250e+003
4.044000e+002 1.956583e+003
4.044400e+002 1.976667e+003
4.044800e+002 1.982833e+003
4.045200e+002 1.977667e+003
4.045600e+002 1.971833e+003
4.046000e+002 1.978667e+003
4.046400e+002 1.975000e+003
4.046800e+002 1.972500e+003
4.047200e+002 1.970667e+003
4.047600e+002 1.972167e+003
4.048000e+002 2.002333e+003
4.048400e+002 1.986250e+003
4.048800e+002 1.994750e+003
4.049200e+002 2.004667e+003
4.049600e+002 2.012333e+003
4.050000e+002 2.004167e+003


==> figures/data/XPS/plots/N1s-20.4.txt <==
3.930000e+002 1.196833e+003
3.930400e+002 1.196167e+003
3.930800e+002 1.207750e+003
3.931200e+002 1.190000e+003
3.931600e+002 1.208500e+003
3.932000e+002 1.207500e+003
3.932400e+002 1.212750e+003
3.932800e+002 1.215750e+003
3.933200e+002 1.203583e+003
3.933600e+002 1.209500e+003
3.934000e+002 1.200667e+003
3.934400e+002 1.215500e+003
3.934800e+002 1.206667e+003
3.935200e+002 1.207917e+003
3.935600e+002 1.211500e+003
3.936000e+002 1.202417e+003
3.936400e+002 1.210250e+003
3.936800e+002 1.231500e+003
3.937200e+002 1.227667e+003
3.937600e+002 1.224500e+003
3.938000e+002 1.217167e+003
3.938400e+002 1.230583e+003
3.938800e+002 1.224333e+003
3.939200e+002 1.223750e+003
3.939600e+002 1.227750e+003
3.940000e+002 1.220333e+003
3.940400e+002 1.218833e+003
3.940800e+002 1.225667e+003
3.941200e+002 1.230917e+003
3.941600e+002 1.232917e+003
3.942000e+002 1.236500e+003
3.942400e+002 1.249083e+003
3.942800e+002 1.245500e+003
3.943200e+002 1.249250e+003
3.943600e+002 1.240583e+003
3.944000e+002 1.240417e+003
3.944400e+002 1.257250e+003
3.944800e+002 1.269083e+003
3.945200e+002 1.268083e+003
3.945600e+002 1.285250e+003
3.946000e+002 1.279083e+003
3.946400e+002 1.266000e+003
3.946800e+002 1.283083e+003
3.947200e+002 1.281167e+003
3.947600e+002 1.281750e+003
3.948000e+002 1.281667e+003
3.948400e+002 1.291167e+003
3.948800e+002 1.300500e+003
3.949200e+002 1.318000e+003
3.949600e+002 1.336000e+003
3.950000e+002 1.332333e+003
3.950400e+002 1.335083e+003
3.950800e+002 1.359500e+003
3.951200e+002 1.371500e+003
3.951600e+002 1.393750e+003
3.952000e+002 1.419000e+003
3.952400e+002 1.439333e+003
3.952800e+002 1.484083e+003
3.953200e+002 1.515833e+003
3.953600e+002 1.562417e+003
3.954000e+002 1.627000e+003
3.954400e+002 1.701917e+003
3.954800e+002 1.796417e+003
3.955200e+002 1.901083e+003
3.955600e+002 2.034500e+003
3.956000e+002 2.197000e+003
3.956400e+002 2.401417e+003
3.956800e+002 2.662833e+003
3.957200e+002 2.940333e+003
3.957600e+002 3.272667e+003
3.958000e+002 3.675333e+003
3.958400e+002 4.132000e+003
3.958800e+002 4.587417e+003
3.959200e+002 5.098833e+003
3.959600e+002 5.631333e+003
3.960000e+002 6.164667e+003
3.960400e+002 6.726000e+003
3.960800e+002 7.202333e+003
3.961200e+002 7.657250e+003
3.961600e+002 8.145750e+003
3.962000e+002 8.579250e+003
3.962400e+002 8.967417e+003
3.962800e+002 9.410500e+003
3.963200e+002 9.854667e+003
3.963600e+002 1.026200e+004
3.964000e+002 1.066575e+004
3.964400e+002 1.107483e+004
3.964800e+002 1.144600e+004
3.965200e+002 1.178133e+004
3.965600e+002 1.201000e+004
3.966000e+002 1.209233e+004
3.966400e+002 1.214392e+004
3.966800e+002 1.203575e+004
3.967200e+002 1.187758e+004
3.967600e+002 1.158500e+004
3.968000e+002 1.120200e+004
3.968400e+002 1.077008e+004
3.968800e+002 1.035925e+004
3.969200e+002 9.883917e+003
3.969600e+002 9.370750e+003
3.970000e+002 8.980917e+003
3.970400e+002 8.606333e+003
3.970800e+002 8.274083e+003
3.971200e+002 7.890667e+003
3.971600e+002 7.640750e+003
3.972000e+002 7.367417e+003
3.972400e+002 7.047667e+003
3.972800e+002 6.774083e+003
3.973200e+002 6.491083e+003
3.973600e+002 6.252333e+003
3.974000e+002 5.983167e+003
3.974400e+002 5.694250e+003
3.974800e+002 5.469583e+003
3.975200e+002 5.208583e+003
3.975600e+002 4.959083e+003
3.976000e+002 4.776917e+003
3.976400e+002 4.577417e+003
3.976800e+002 4.393167e+003
3.977200e+002 4.229083e+003
3.977600e+002 4.065417e+003
3.978000e+002 3.980500e+003
3.978400e+002 3.872083e+003
3.978800e+002 3.743000e+003
3.979200e+002 3.661833e+003
3.979600e+002 3.583167e+003
3.980000e+002 3.465500e+003
3.980400e+002 3.385667e+003
3.980800e+002 3.316333e+003
3.981200e+002 3.262917e+003
3.981600e+002 3.206583e+003
3.982000e+002 3.124417e+003
3.982400e+002 3.067167e+003
3.982800e+002 3.003750e+003
3.983200e+002 3.008167e+003
3.983600e+002 2.946417e+003
3.984000e+002 2.915167e+003
3.984400e+002 2.849333e+003
3.984800e+002 2.794583e+003
3.985200e+002 2.775667e+003
3.985600e+002 2.723833e+003
3.986000e+002 2.701250e+003
3.986400e+002 2.652667e+003
3.986800e+002 2.641667e+003
3.987200e+002 2.603917e+003
3.987600e+002 2.597667e+003
3.988000e+002 2.582000e+003
3.988400e+002 2.578333e+003
3.988800e+002 2.547500e+003
3.989200e+002 2.517833e+003
3.989600e+002 2.509583e+003
3.990000e+002 2.490750e+003
3.990400e+002 2.449083e+003
3.990800e+002 2.454083e+003
3.991200e+002 2.422833e+003
3.991600e+002 2.425667e+003
3.992000e+002 2.364250e+003
3.992400e+002 2.349667e+003
3.992800e+002 2.335583e+003
3.993200e+002 2.297417e+003
3.993600e+002 2.285167e+003
3.994000e+002 2.274750e+003
3.994400e+002 2.244583e+003
3.994800e+002 2.198167e+003
3.995200e+002 2.189667e+003
3.995600e+002 2.172833e+003
3.996000e+002 2.137500e+003
3.996400e+002 2.133250e+003
3.996800e+002 2.105000e+003
3.997200e+002 2.072667e+003
3.997600e+002 2.052000e+003
3.998000e+002 2.045417e+003
3.998400e+002 2.031583e+003
3.998800e+002 2.016083e+003
3.999200e+002 1.984250e+003
3.999600e+002 1.985167e+003
4.000000e+002 1.974667e+003
4.000400e+002 1.974583e+003
4.000800e+002 1.955833e+003
4.001200e+002 1.943833e+003
4.001600e+002 1.940500e+003
4.002000e+002 1.942250e+003
4.002400e+002 1.953917e+003
4.002800e+002 1.922750e+003
4.003200e+002 1.922417e+003
4.003600e+002 1.901083e+003
4.004000e+002 1.886583e+003
4.004400e+002 1.892250e+003
4.004800e+002 1.900000e+003
4.005200e+002 1.896417e+003
4.005600e+002 1.889250e+003
4.006000e+002 1.873583e+003
4.006400e+002 1.871500e+003
4.006800e+002 1.883583e+003
4.007200e+002 1.874417e+003
4.007600e+002 1.866667e+003
4.008000e+002 1.886750e+003
4.008400e+002 1.889917e+003
4.008800e+002 1.888417e+003
4.009200e+002 1.930667e+003
4.009600e+002 1.916500e+003
4.010000e+002 1.900083e+003
4.010400e+002 1.900500e+003
4.010800e+002 1.931500e+003
4.011200e+002 1.929083e+003
4.011600e+002 1.929333e+003
4.012000e+002 1.938083e+003
4.012400e+002 1.955583e+003
4.012800e+002 1.958417e+003
4.013200e+002 1.967917e+003
4.013600e+002 1.959417e+003
4.014000e+002 1.978500e+003
4.014400e+002 2.006500e+003
4.014800e+002 2.015500e+003
4.015200e+002 2.034667e+003
4.015600e+002 2.022583e+003
4.016000e+002 2.043167e+003
4.016400e+002 2.052667e+003
4.016800e+002 2.067833e+003
4.017200e+002 2.072333e+003
4.017600e+002 2.057500e+003
4.018000e+002 2.084750e+003
4.018400e+002 2.085500e+003
4.018800e+002 2.099083e+003
4.019200e+002 2.102583e+003
4.019600e+002 2.093500e+003
4.020000e+002 2.089417e+003
4.020400e+002 2.064083e+003
4.020800e+002 2.085500e+003
4.021200e+002 2.081667e+003
4.021600e+002 2.077417e+003
4.022000e+002 2.080917e+003
4.022400e+002 2.066500e+003
4.022800e+002 2.049000e+003
4.023200e+002 2.064667e+003
4.023600e+002 2.047250e+003
4.024000e+002 2.056917e+003
4.024400e+002 2.030667e+003
4.024800e+002 2.013000e+003
4.025200e+002 2.012417e+003
4.025600e+002 1.987417e+003
4.026000e+002 1.997000e+003
4.026400e+002 1.962000e+003
4.026800e+002 1.963083e+003
4.027200e+002 1.963833e+003
4.027600e+002 1.937417e+003
4.028000e+002 1.932750e+003
4.028400e+002 1.917583e+003
4.028800e+002 1.907000e+003
4.029200e+002 1.916167e+003
4.029600e+002 1.914000e+003
4.030000e+002 1.890833e+003
4.030400e+002 1.842083e+003
4.030800e+002 1.855250e+003
4.031200e+002 1.855083e+003
4.031600e+002 1.856917e+003
4.032000e+002 1.862833e+003
4.032400e+002 1.852417e+003
4.032800e+002 1.847667e+003
4.033200e+002 1.824000e+003
4.033600e+002 1.835000e+003
4.034000e+002 1.839417e+003
4.034400e+002 1.808167e+003
4.034800e+002 1.829500e+003
4.035200e+002 1.837667e+003
4.035600e+002 1.821917e+003
4.036000e+002 1.805417e+003
4.036400e+002 1.828000e+003
4.036800e+002 1.831667e+003
4.037200e+002 1.823417e+003
4.037600e+002 1.831333e+003
4.038000e+002 1.822417e+003
4.038400e+002 1.819750e+003
4.038800e+002 1.823667e+003
4.039200e+002 1.808250e+003
4.039600e+002 1.816333e+003
4.040000e+002 1.818167e+003
4.040400e+002 1.805500e+003
4.040800e+002 1.817917e+003
4.041200e+002 1.824333e+003
4.041600e+002 1.828917e+003
4.042000e+002 1.824750e+003
4.042400e+002 1.825750e+003
4.042800e+002 1.833417e+003
4.043200e+002 1.826500e+003
4.043600e+002 1.826583e+003
4.044000e+002 1.840750e+003
4.044400e+002 1.843833e+003
4.044800e+002 1.843583e+003
4.045200e+002 1.830333e+003
4.045600e+002 1.832417e+003
4.046000e+002 1.837250e+003
4.046400e+002 1.853167e+003
4.046800e+002 1.843917e+003
4.047200e+002 1.833083e+003
4.047600e+002 1.834833e+003
4.048000e+002 1.845250e+003
4.048400e+002 1.845583e+003
4.048800e+002 1.858583e+003
4.049200e+002 1.864833e+003
4.049600e+002 1.860000e+003
4.050000e+002 1.864417e+003


==> figures/data/XPS/plots/N1s-22.1.txt <==
3.930000e+002 1.240417e+003
3.930400e+002 1.235000e+003
3.930800e+002 1.247333e+003
3.931200e+002 1.228167e+003
3.931600e+002 1.222083e+003
3.932000e+002 1.231583e+003
3.932400e+002 1.241583e+003
3.932800e+002 1.244917e+003
3.933200e+002 1.236000e+003
3.933600e+002 1.245500e+003
3.934000e+002 1.237333e+003
3.934400e+002 1.243417e+003
3.934800e+002 1.275583e+003
3.935200e+002 1.254917e+003
3.935600e+002 1.264083e+003
3.936000e+002 1.248167e+003
3.936400e+002 1.249417e+003
3.936800e+002 1.260250e+003
3.937200e+002 1.253500e+003
3.937600e+002 1.234083e+003
3.938000e+002 1.257500e+003
3.938400e+002 1.263167e+003
3.938800e+002 1.262333e+003
3.939200e+002 1.247667e+003
3.939600e+002 1.249833e+003
3.940000e+002 1.241083e+003
3.940400e+002 1.255000e+003
3.940800e+002 1.254583e+003
3.941200e+002 1.262500e+003
3.941600e+002 1.239917e+003
3.942000e+002 1.259167e+003
3.942400e+002 1.277833e+003
3.942800e+002 1.298500e+003
3.943200e+002 1.285250e+003
3.943600e+002 1.270500e+003
3.944000e+002 1.268583e+003
3.944400e+002 1.279167e+003
3.944800e+002 1.293667e+003
3.945200e+002 1.268917e+003
3.945600e+002 1.300000e+003
3.946000e+002 1.284583e+003
3.946400e+002 1.306083e+003
3.946800e+002 1.311167e+003
3.947200e+002 1.320333e+003
3.947600e+002 1.318667e+003
3.948000e+002 1.316000e+003
3.948400e+002 1.321750e+003
3.948800e+002 1.335750e+003
3.949200e+002 1.344583e+003
3.949600e+002 1.357583e+003
3.950000e+002 1.357167e+003
3.950400e+002 1.386417e+003
3.950800e+002 1.409667e+003
3.951200e+002 1.434917e+003
3.951600e+002 1.426333e+003
3.952000e+002 1.457417e+003
3.952400e+002 1.485417e+003
3.952800e+002 1.529833e+003
3.953200e+002 1.563417e+003
3.953600e+002 1.602083e+003
3.954000e+002 1.653917e+003
3.954400e+002 1.750417e+003
3.954800e+002 1.839833e+003
3.955200e+002 1.954250e+003
3.955600e+002 2.108417e+003
3.956000e+002 2.260667e+003
3.956400e+002 2.490167e+003
3.956800e+002 2.761667e+003
3.957200e+002 3.067917e+003
3.957600e+002 3.398333e+003
3.958000e+002 3.798500e+003
3.958400e+002 4.238917e+003
3.958800e+002 4.760167e+003
3.959200e+002 5.294833e+003
3.959600e+002 5.859583e+003
3.960000e+002 6.413000e+003
3.960400e+002 6.958250e+003
3.960800e+002 7.481167e+003
3.961200e+002 7.994583e+003
3.961600e+002 8.478000e+003
3.962000e+002 8.860667e+003
3.962400e+002 9.359917e+003
3.962800e+002 9.784833e+003
3.963200e+002 1.017975e+004
3.963600e+002 1.055967e+004
3.964000e+002 1.100833e+004
3.964400e+002 1.133142e+004
3.964800e+002 1.169883e+004
3.965200e+002 1.199283e+004
3.965600e+002 1.217375e+004
3.966000e+002 1.227208e+004
3.966400e+002 1.227692e+004
3.966800e+002 1.217375e+004
3.967200e+002 1.194925e+004
3.967600e+002 1.164250e+004
3.968000e+002 1.123008e+004
3.968400e+002 1.080450e+004
3.968800e+002 1.031767e+004
3.969200e+002 9.823333e+003
3.969600e+002 9.391583e+003
3.970000e+002 8.924167e+003
3.970400e+002 8.530667e+003
3.970800e+002 8.135250e+003
3.971200e+002 7.796583e+003
3.971600e+002 7.484750e+003
3.972000e+002 7.124333e+003
3.972400e+002 6.872417e+003
3.972800e+002 6.604417e+003
3.973200e+002 6.318833e+003
3.973600e+002 6.075417e+003
3.974000e+002 5.796250e+003
3.974400e+002 5.528250e+003
3.974800e+002 5.335667e+003
3.975200e+002 5.093917e+003
3.975600e+002 4.873000e+003
3.976000e+002 4.685167e+003
3.976400e+002 4.514500e+003
3.976800e+002 4.353417e+003
3.977200e+002 4.206917e+003
3.977600e+002 4.063083e+003
3.978000e+002 3.937083e+003
3.978400e+002 3.829917e+003
3.978800e+002 3.722583e+003
3.979200e+002 3.645917e+003
3.979600e+002 3.580583e+003
3.980000e+002 3.481917e+003
3.980400e+002 3.399000e+003
3.980800e+002 3.336167e+003
3.981200e+002 3.296167e+003
3.981600e+002 3.220333e+003
3.982000e+002 3.157750e+003
3.982400e+002 3.090583e+003
3.982800e+002 3.037917e+003
3.983200e+002 2.976833e+003
3.983600e+002 2.940333e+003
3.984000e+002 2.908500e+003
3.984400e+002 2.856583e+003
3.984800e+002 2.812917e+003
3.985200e+002 2.774667e+003
3.985600e+002 2.738417e+003
3.986000e+002 2.703917e+003
3.986400e+002 2.681083e+003
3.986800e+002 2.651417e+003
3.987200e+002 2.637500e+003
3.987600e+002 2.617500e+003
3.988000e+002 2.592500e+003
3.988400e+002 2.564000e+003
3.988800e+002 2.534917e+003
3.989200e+002 2.525417e+003
3.989600e+002 2.489000e+003
3.990000e+002 2.465583e+003
3.990400e+002 2.460417e+003
3.990800e+002 2.459167e+003
3.991200e+002 2.435750e+003
3.991600e+002 2.392750e+003
3.992000e+002 2.378083e+003
3.992400e+002 2.373500e+003
3.992800e+002 2.334750e+003
3.993200e+002 2.336833e+003
3.993600e+002 2.311000e+003
3.994000e+002 2.264833e+003
3.994400e+002 2.242667e+003
3.994800e+002 2.227417e+003
3.995200e+002 2.208000e+003
3.995600e+002 2.192750e+003
3.996000e+002 2.155000e+003
3.996400e+002 2.146917e+003
3.996800e+002 2.104750e+003
3.997200e+002 2.112500e+003
3.997600e+002 2.086250e+003
3.998000e+002 2.067333e+003
3.998400e+002 2.037500e+003
3.998800e+002 2.030583e+003
3.999200e+002 2.011500e+003
3.999600e+002 1.977083e+003
4.000000e+002 2.007750e+003
4.000400e+002 1.998333e+003
4.000800e+002 1.972667e+003
4.001200e+002 1.973333e+003
4.001600e+002 1.964750e+003
4.002000e+002 1.950000e+003
4.002400e+002 1.953833e+003
4.002800e+002 1.939417e+003
4.003200e+002 1.946750e+003
4.003600e+002 1.947750e+003
4.004000e+002 1.951333e+003
4.004400e+002 1.929417e+003
4.004800e+002 1.924583e+003
4.005200e+002 1.921917e+003
4.005600e+002 1.902750e+003
4.006000e+002 1.926333e+003
4.006400e+002 1.931750e+003
4.006800e+002 1.944167e+003
4.007200e+002 1.925500e+003
4.007600e+002 1.944083e+003
4.008000e+002 1.937333e+003
4.008400e+002 1.938667e+003
4.008800e+002 1.928417e+003
4.009200e+002 1.926833e+003
4.009600e+002 1.934083e+003
4.010000e+002 1.947250e+003
4.010400e+002 1.961417e+003
4.010800e+002 1.973583e+003
4.011200e+002 1.983917e+003
4.011600e+002 1.994167e+003
4.012000e+002 1.999000e+003
4.012400e+002 1.993500e+003
4.012800e+002 2.001833e+003
4.013200e+002 2.029833e+003
4.013600e+002 2.050417e+003
4.014000e+002 2.054500e+003
4.014400e+002 2.081917e+003
4.014800e+002 2.102750e+003
4.015200e+002 2.099500e+003
4.015600e+002 2.109083e+003
4.016000e+002 2.143333e+003
4.016400e+002 2.145417e+003
4.016800e+002 2.145833e+003
4.017200e+002 2.163333e+003
4.017600e+002 2.171333e+003
4.018000e+002 2.165917e+003
4.018400e+002 2.191333e+003
4.018800e+002 2.191000e+003
4.019200e+002 2.191083e+003
4.019600e+002 2.173250e+003
4.020000e+002 2.172583e+003
4.020400e+002 2.185000e+003
4.020800e+002 2.184750e+003
4.021200e+002 2.181167e+003
4.021600e+002 2.179000e+003
4.022000e+002 2.180583e+003
4.022400e+002 2.178250e+003
4.022800e+002 2.147750e+003
4.023200e+002 2.133167e+003
4.023600e+002 2.159333e+003
4.024000e+002 2.134417e+003
4.024400e+002 2.113917e+003
4.024800e+002 2.113250e+003
4.025200e+002 2.087000e+003
4.025600e+002 2.061167e+003
4.026000e+002 2.040417e+003
4.026400e+002 2.025083e+003
4.026800e+002 2.028417e+003
4.027200e+002 2.013583e+003
4.027600e+002 1.989583e+003
4.028000e+002 1.990667e+003
4.028400e+002 1.978167e+003
4.028800e+002 1.977417e+003
4.029200e+002 1.957750e+003
4.029600e+002 1.948750e+003
4.030000e+002 1.941917e+003
4.030400e+002 1.933417e+003
4.030800e+002 1.932333e+003
4.031200e+002 1.942000e+003
4.031600e+002 1.911500e+003
4.032000e+002 1.903167e+003
4.032400e+002 1.908500e+003
4.032800e+002 1.894083e+003
4.033200e+002 1.899750e+003
4.033600e+002 1.894167e+003
4.034000e+002 1.890417e+003
4.034400e+002 1.872583e+003
4.034800e+002 1.871667e+003
4.035200e+002 1.875250e+003
4.035600e+002 1.875417e+003
4.036000e+002 1.890083e+003
4.036400e+002 1.874750e+003
4.036800e+002 1.872500e+003
4.037200e+002 1.893083e+003
4.037600e+002 1.854083e+003
4.038000e+002 1.880750e+003
4.038400e+002 1.863333e+003
4.038800e+002 1.867333e+003
4.039200e+002 1.879667e+003
4.039600e+002 1.856583e+003
4.040000e+002 1.858667e+003
4.040400e+002 1.882250e+003
4.040800e+002 1.869583e+003
4.041200e+002 1.853667e+003
4.041600e+002 1.886583e+003
4.042000e+002 1.871333e+003
4.042400e+002 1.889250e+003
4.042800e+002 1.871750e+003
4.043200e+002 1.856417e+003
4.043600e+002 1.857000e+003
4.044000e+002 1.874000e+003
4.044400e+002 1.866750e+003
4.044800e+002 1.873083e+003
4.045200e+002 1.874917e+003
4.045600e+002 1.874417e+003
4.046000e+002 1.871250e+003
4.046400e+002 1.881083e+003
4.046800e+002 1.894667e+003
4.047200e+002 1.881750e+003
4.047600e+002 1.879583e+003
4.048000e+002 1.889417e+003
4.048400e+002 1.876417e+003
4.048800e+002 1.883667e+003
4.049200e+002 1.905083e+003
4.049600e+002 1.882000e+003
4.050000e+002 1.899750e+003


==> figures/data/XPS/plots/N1s-23.9.txt <==
3.930000e+002 1.198750e+003
3.930400e+002 1.194417e+003
3.930800e+002 1.202250e+003
3.931200e+002 1.190833e+003
3.931600e+002 1.196750e+003
3.932000e+002 1.198917e+003
3.932400e+002 1.184500e+003
3.932800e+002 1.196417e+003
3.933200e+002 1.208667e+003
3.933600e+002 1.205417e+003
3.934000e+002 1.211583e+003
3.934400e+002 1.208750e+003
3.934800e+002 1.198833e+003
3.935200e+002 1.199417e+003
3.935600e+002 1.207750e+003
3.936000e+002 1.214583e+003
3.936400e+002 1.214000e+003
3.936800e+002 1.206667e+003
3.937200e+002 1.204333e+003
3.937600e+002 1.206417e+003
3.938000e+002 1.217333e+003
3.938400e+002 1.217833e+003
3.938800e+002 1.233583e+003
3.939200e+002 1.236333e+003
3.939600e+002 1.228083e+003
3.940000e+002 1.224167e+003
3.940400e+002 1.229167e+003
3.940800e+002 1.233833e+003
3.941200e+002 1.233000e+003
3.941600e+002 1.221167e+003
3.942000e+002 1.237583e+003
3.942400e+002 1.234500e+003
3.942800e+002 1.248417e+003
3.943200e+002 1.256500e+003
3.943600e+002 1.235250e+003
3.944000e+002 1.252917e+003
3.944400e+002 1.253083e+003
3.944800e+002 1.246500e+003
3.945200e+002 1.268083e+003
3.945600e+002 1.267667e+003
3.946000e+002 1.269333e+003
3.946400e+002 1.270000e+003
3.946800e+002 1.271917e+003
3.947200e+002 1.280667e+003
3.947600e+002 1.271000e+003
3.948000e+002 1.269500e+003
3.948400e+002 1.287583e+003
3.948800e+002 1.301667e+003
3.949200e+002 1.304833e+003
3.949600e+002 1.321000e+003
3.950000e+002 1.331500e+003
3.950400e+002 1.349417e+003
3.950800e+002 1.376000e+003
3.951200e+002 1.367167e+003
3.951600e+002 1.388833e+003
3.952000e+002 1.399417e+003
3.952400e+002 1.423917e+003
3.952800e+002 1.454833e+003
3.953200e+002 1.519083e+003
3.953600e+002 1.561250e+003
3.954000e+002 1.612833e+003
3.954400e+002 1.691333e+003
3.954800e+002 1.776167e+003
3.955200e+002 1.883417e+003
3.955600e+002 2.024667e+003
3.956000e+002 2.198167e+003
3.956400e+002 2.401750e+003
3.956800e+002 2.646583e+003
3.957200e+002 2.911833e+003
3.957600e+002 3.265500e+003
3.958000e+002 3.642333e+003
3.958400e+002 4.051750e+003
3.958800e+002 4.537083e+003
3.959200e+002 5.039833e+003
3.959600e+002 5.589500e+003
3.960000e+002 6.115917e+003
3.960400e+002 6.661583e+003
3.960800e+002 7.164583e+003
3.961200e+002 7.634833e+003
3.961600e+002 8.104750e+003
3.962000e+002 8.550750e+003
3.962400e+002 8.981417e+003
3.962800e+002 9.342917e+003
3.963200e+002 9.717167e+003
3.963600e+002 1.009208e+004
3.964000e+002 1.047808e+004
3.964400e+002 1.075667e+004
3.964800e+002 1.101900e+004
3.965200e+002 1.125342e+004
3.965600e+002 1.146808e+004
3.966000e+002 1.153025e+004
3.966400e+002 1.149667e+004
3.966800e+002 1.140358e+004
3.967200e+002 1.124142e+004
3.967600e+002 1.089125e+004
3.968000e+002 1.053142e+004
3.968400e+002 1.010033e+004
3.968800e+002 9.651500e+003
3.969200e+002 9.211833e+003
3.969600e+002 8.737250e+003
3.970000e+002 8.296083e+003
3.970400e+002 7.878583e+003
3.970800e+002 7.509750e+003
3.971200e+002 7.170167e+003
3.971600e+002 6.837250e+003
3.972000e+002 6.544500e+003
3.972400e+002 6.306917e+003
3.972800e+002 6.045167e+003
3.973200e+002 5.820750e+003
3.973600e+002 5.565250e+003
3.974000e+002 5.333167e+003
3.974400e+002 5.111667e+003
3.974800e+002 4.910833e+003
3.975200e+002 4.725000e+003
3.975600e+002 4.544083e+003
3.976000e+002 4.347000e+003
3.976400e+002 4.198667e+003
3.976800e+002 4.094083e+003
3.977200e+002 3.955333e+003
3.977600e+002 3.817000e+003
3.978000e+002 3.733917e+003
3.978400e+002 3.623500e+003
3.978800e+002 3.548833e+003
3.979200e+002 3.455917e+003
3.979600e+002 3.393750e+003
3.980000e+002 3.307333e+003
3.980400e+002 3.270833e+003
3.980800e+002 3.173500e+003
3.981200e+002 3.134833e+003
3.981600e+002 3.060750e+003
3.982000e+002 3.005833e+003
3.982400e+002 2.963333e+003
3.982800e+002 2.886000e+003
3.983200e+002 2.825750e+003
3.983600e+002 2.797250e+003
3.984000e+002 2.766583e+003
3.984400e+002 2.725833e+003
3.984800e+002 2.694667e+003
3.985200e+002 2.637667e+003
3.985600e+002 2.594500e+003
3.986000e+002 2.584083e+003
3.986400e+002 2.546833e+003
3.986800e+002 2.525583e+003
3.987200e+002 2.489333e+003
3.987600e+002 2.475500e+003
3.988000e+002 2.438750e+003
3.988400e+002 2.426083e+003
3.988800e+002 2.410333e+003
3.989200e+002 2.397667e+003
3.989600e+002 2.363333e+003
3.990000e+002 2.345917e+003
3.990400e+002 2.336667e+003
3.990800e+002 2.314417e+003
3.991200e+002 2.290250e+003
3.991600e+002 2.264000e+003
3.992000e+002 2.242583e+003
3.992400e+002 2.230917e+003
3.992800e+002 2.216000e+003
3.993200e+002 2.208250e+003
3.993600e+002 2.184250e+003
3.994000e+002 2.134917e+003
3.994400e+002 2.102333e+003
3.994800e+002 2.123250e+003
3.995200e+002 2.088000e+003
3.995600e+002 2.063500e+003
3.996000e+002 2.071250e+003
3.996400e+002 2.046417e+003
3.996800e+002 2.009500e+003
3.997200e+002 1.994250e+003
3.997600e+002 1.958750e+003
3.998000e+002 1.973500e+003
3.998400e+002 1.940333e+003
3.998800e+002 1.937500e+003
3.999200e+002 1.917917e+003
3.999600e+002 1.904750e+003
4.000000e+002 1.887500e+003
4.000400e+002 1.893333e+003
4.000800e+002 1.899667e+003
4.001200e+002 1.882583e+003
4.001600e+002 1.890750e+003
4.002000e+002 1.867917e+003
4.002400e+002 1.868500e+003
4.002800e+002 1.855250e+003
4.003200e+002 1.850750e+003
4.003600e+002 1.854750e+003
4.004000e+002 1.869750e+003
4.004400e+002 1.867250e+003
4.004800e+002 1.860000e+003
4.005200e+002 1.851917e+003
4.005600e+002 1.840333e+003
4.006000e+002 1.839167e+003
4.006400e+002 1.847083e+003
4.006800e+002 1.854000e+003
4.007200e+002 1.852583e+003
4.007600e+002 1.847500e+003
4.008000e+002 1.838333e+003
4.008400e+002 1.853583e+003
4.008800e+002 1.841667e+003
4.009200e+002 1.849333e+003
4.009600e+002 1.864333e+003
4.010000e+002 1.871917e+003
4.010400e+002 1.889167e+003
4.010800e+002 1.874083e+003
4.011200e+002 1.892167e+003
4.011600e+002 1.891167e+003
4.012000e+002 1.920250e+003
4.012400e+002 1.934833e+003
4.012800e+002 1.941500e+003
4.013200e+002 1.952000e+003
4.013600e+002 1.983667e+003
4.014000e+002 1.991833e+003
4.014400e+002 2.004333e+003
4.014800e+002 2.025167e+003
4.015200e+002 2.050583e+003
4.015600e+002 2.061500e+003
4.016000e+002 2.060417e+003
4.016400e+002 2.084917e+003
4.016800e+002 2.102250e+003
4.017200e+002 2.115917e+003
4.017600e+002 2.114917e+003
4.018000e+002 2.118000e+003
4.018400e+002 2.135000e+003
4.018800e+002 2.130667e+003
4.019200e+002 2.141500e+003
4.019600e+002 2.131000e+003
4.020000e+002 2.139917e+003
4.020400e+002 2.135667e+003
4.020800e+002 2.122250e+003
4.021200e+002 2.115667e+003
4.021600e+002 2.113417e+003
4.022000e+002 2.097833e+003
4.022400e+002 2.110000e+003
4.022800e+002 2.110333e+003
4.023200e+002 2.078750e+003
4.023600e+002 2.045000e+003
4.024000e+002 2.027167e+003
4.024400e+002 2.035250e+003
4.024800e+002 2.025917e+003
4.025200e+002 1.992917e+003
4.025600e+002 1.988083e+003
4.026000e+002 1.982417e+003
4.026400e+002 1.973750e+003
4.026800e+002 1.966333e+003
4.027200e+002 1.919417e+003
4.027600e+002 1.929667e+003
4.028000e+002 1.916000e+003
4.028400e+002 1.896000e+003
4.028800e+002 1.895750e+003
4.029200e+002 1.885167e+003
4.029600e+002 1.888333e+003
4.030000e+002 1.882583e+003
4.030400e+002 1.868583e+003
4.030800e+002 1.844417e+003
4.031200e+002 1.850167e+003
4.031600e+002 1.844500e+003
4.032000e+002 1.838250e+003
4.032400e+002 1.855250e+003
4.032800e+002 1.829250e+003
4.033200e+002 1.819083e+003
4.033600e+002 1.820333e+003
4.034000e+002 1.819833e+003
4.034400e+002 1.818333e+003
4.034800e+002 1.807667e+003
4.035200e+002 1.813083e+003
4.035600e+002 1.818083e+003
4.036000e+002 1.814500e+003
4.036400e+002 1.814500e+003
4.036800e+002 1.807667e+003
4.037200e+002 1.800917e+003
4.037600e+002 1.806667e+003
4.038000e+002 1.813500e+003
4.038400e+002 1.815333e+003
4.038800e+002 1.819583e+003
4.039200e+002 1.800417e+003
4.039600e+002 1.778833e+003
4.040000e+002 1.771250e+003
4.040400e+002 1.813417e+003
4.040800e+002 1.798500e+003
4.041200e+002 1.794667e+003
4.041600e+002 1.802083e+003
4.042000e+002 1.787333e+003
4.042400e+002 1.791583e+003
4.042800e+002 1.795417e+003
4.043200e+002 1.805250e+003
4.043600e+002 1.794583e+003
4.044000e+002 1.805417e+003
4.044400e+002 1.814083e+003
4.044800e+002 1.807000e+003
4.045200e+002 1.808333e+003
4.045600e+002 1.804250e+003
4.046000e+002 1.803917e+003
4.046400e+002 1.782167e+003
4.046800e+002 1.801500e+003
4.047200e+002 1.811083e+003
4.047600e+002 1.820083e+003
4.048000e+002 1.816250e+003
4.048400e+002 1.829083e+003
4.048800e+002 1.834500e+003
4.049200e+002 1.833583e+003
4.049600e+002 1.813833e+003
4.050000e+002 1.831083e+003


==> figures/data/XPS/plots/N1s-26.2.txt <==
3.930000e+002 1.232333e+003
3.930400e+002 1.227333e+003
3.930800e+002 1.243833e+003
3.931200e+002 1.249833e+003
3.931600e+002 1.242917e+003
3.932000e+002 1.236917e+003
3.932400e+002 1.242417e+003
3.932800e+002 1.250167e+003
3.933200e+002 1.244583e+003
3.933600e+002 1.250833e+003
3.934000e+002 1.253417e+003
3.934400e+002 1.255083e+003
3.934800e+002 1.245417e+003
3.935200e+002 1.247167e+003
3.935600e+002 1.253167e+003
3.936000e+002 1.247667e+003
3.936400e+002 1.264583e+003
3.936800e+002 1.253917e+003
3.937200e+002 1.258000e+003
3.937600e+002 1.246833e+003
3.938000e+002 1.260167e+003
3.938400e+002 1.254667e+003
3.938800e+002 1.254250e+003
3.939200e+002 1.256833e+003
3.939600e+002 1.242000e+003
3.940000e+002 1.269833e+003
3.940400e+002 1.257833e+003
3.940800e+002 1.268083e+003
3.941200e+002 1.266833e+003
3.941600e+002 1.279250e+003
3.942000e+002 1.274833e+003
3.942400e+002 1.270417e+003
3.942800e+002 1.281500e+003
3.943200e+002 1.297417e+003
3.943600e+002 1.264167e+003
3.944000e+002 1.300583e+003
3.944400e+002 1.283000e+003
3.944800e+002 1.290750e+003
3.945200e+002 1.294417e+003
3.945600e+002 1.294333e+003
3.946000e+002 1.304667e+003
3.946400e+002 1.310250e+003
3.946800e+002 1.314583e+003
3.947200e+002 1.322333e+003
3.947600e+002 1.346083e+003
3.948000e+002 1.330167e+003
3.948400e+002 1.324333e+003
3.948800e+002 1.329000e+003
3.949200e+002 1.350333e+003
3.949600e+002 1.357833e+003
3.950000e+002 1.377583e+003
3.950400e+002 1.383167e+003
3.950800e+002 1.381667e+003
3.951200e+002 1.410667e+003
3.951600e+002 1.427333e+003
3.952000e+002 1.445667e+003
3.952400e+002 1.478917e+003
3.952800e+002 1.510333e+003
3.953200e+002 1.546083e+003
3.953600e+002 1.609917e+003
3.954000e+002 1.679833e+003
3.954400e+002 1.739750e+003
3.954800e+002 1.842917e+003
3.955200e+002 1.966417e+003
3.955600e+002 2.110833e+003
3.956000e+002 2.266000e+003
3.956400e+002 2.460667e+003
3.956800e+002 2.720417e+003
3.957200e+002 3.011750e+003
3.957600e+002 3.355583e+003
3.958000e+002 3.745000e+003
3.958400e+002 4.152833e+003
3.958800e+002 4.655417e+003
3.959200e+002 5.194667e+003
3.959600e+002 5.712250e+003
3.960000e+002 6.244167e+003
3.960400e+002 6.799583e+003
3.960800e+002 7.352917e+003
3.961200e+002 7.862417e+003
3.961600e+002 8.323500e+003
3.962000e+002 8.777000e+003
3.962400e+002 9.168000e+003
3.962800e+002 9.541833e+003
3.963200e+002 9.923667e+003
3.963600e+002 1.027633e+004
3.964000e+002 1.059392e+004
3.964400e+002 1.085158e+004
3.964800e+002 1.103175e+004
3.965200e+002 1.125883e+004
3.965600e+002 1.143100e+004
3.966000e+002 1.144467e+004
3.966400e+002 1.138192e+004
3.966800e+002 1.129092e+004
3.967200e+002 1.105575e+004
3.967600e+002 1.075808e+004
3.968000e+002 1.034575e+004
3.968400e+002 9.924417e+003
3.968800e+002 9.500500e+003
3.969200e+002 9.037250e+003
3.969600e+002 8.571417e+003
3.970000e+002 8.107833e+003
3.970400e+002 7.699583e+003
3.970800e+002 7.333000e+003
3.971200e+002 6.977750e+003
3.971600e+002 6.667833e+003
3.972000e+002 6.360000e+003
3.972400e+002 6.077917e+003
3.972800e+002 5.844167e+003
3.973200e+002 5.615583e+003
3.973600e+002 5.333083e+003
3.974000e+002 5.178417e+003
3.974400e+002 4.969333e+003
3.974800e+002 4.752417e+003
3.975200e+002 4.617500e+003
3.975600e+002 4.457000e+003
3.976000e+002 4.286750e+003
3.976400e+002 4.160250e+003
3.976800e+002 4.032667e+003
3.977200e+002 3.932750e+003
3.977600e+002 3.812250e+003
3.978000e+002 3.684417e+003
3.978400e+002 3.621500e+003
3.978800e+002 3.543333e+003
3.979200e+002 3.465833e+003
3.979600e+002 3.382833e+003
3.980000e+002 3.303917e+003
3.980400e+002 3.218250e+003
3.980800e+002 3.160167e+003
3.981200e+002 3.107500e+003
3.981600e+002 3.065583e+003
3.982000e+002 2.973500e+003
3.982400e+002 2.930750e+003
3.982800e+002 2.885083e+003
3.983200e+002 2.845917e+003
3.983600e+002 2.818667e+003
3.984000e+002 2.744250e+003
3.984400e+002 2.718667e+003
3.984800e+002 2.667250e+003
3.985200e+002 2.618000e+003
3.985600e+002 2.584917e+003
3.986000e+002 2.560583e+003
3.986400e+002 2.534833e+003
3.986800e+002 2.517083e+003
3.987200e+002 2.473667e+003
3.987600e+002 2.432500e+003
3.988000e+002 2.411250e+003
3.988400e+002 2.417917e+003
3.988800e+002 2.393500e+003
3.989200e+002 2.365417e+003
3.989600e+002 2.357750e+003
3.990000e+002 2.360917e+003
3.990400e+002 2.325417e+003
3.990800e+002 2.293167e+003
3.991200e+002 2.300167e+003
3.991600e+002 2.252917e+003
3.992000e+002 2.245667e+003
3.992400e+002 2.261333e+003
3.992800e+002 2.219250e+003
3.993200e+002 2.207250e+003
3.993600e+002 2.202583e+003
3.994000e+002 2.173667e+003
3.994400e+002 2.157250e+003
3.994800e+002 2.121500e+003
3.995200e+002 2.091250e+003
3.995600e+002 2.083833e+003
3.996000e+002 2.071000e+003
3.996400e+002 2.072167e+003
3.996800e+002 2.038333e+003
3.997200e+002 2.026917e+003
3.997600e+002 2.007750e+003
3.998000e+002 1.996083e+003
3.998400e+002 1.981000e+003
3.998800e+002 1.944667e+003
3.999200e+002 1.949083e+003
3.999600e+002 1.944083e+003
4.000000e+002 1.921917e+003
4.000400e+002 1.935833e+003
4.000800e+002 1.919250e+003
4.001200e+002 1.893833e+003
4.001600e+002 1.887500e+003
4.002000e+002 1.884083e+003
4.002400e+002 1.881333e+003
4.002800e+002 1.901583e+003
4.003200e+002 1.882250e+003
4.003600e+002 1.863667e+003
4.004000e+002 1.891000e+003
4.004400e+002 1.864000e+003
4.004800e+002 1.888750e+003
4.005200e+002 1.865250e+003
4.005600e+002 1.862583e+003
4.006000e+002 1.868583e+003
4.006400e+002 1.861167e+003
4.006800e+002 1.867167e+003
4.007200e+002 1.891417e+003
4.007600e+002 1.883667e+003
4.008000e+002 1.874167e+003
4.008400e+002 1.882167e+003
4.008800e+002 1.887333e+003
4.009200e+002 1.903417e+003
4.009600e+002 1.900583e+003
4.010000e+002 1.926583e+003
4.010400e+002 1.903500e+003
4.010800e+002 1.927417e+003
4.011200e+002 1.929083e+003
4.011600e+002 1.947167e+003
4.012000e+002 1.939667e+003
4.012400e+002 1.960833e+003
4.012800e+002 1.995083e+003
4.013200e+002 2.019000e+003
4.013600e+002 2.025167e+003
4.014000e+002 2.033750e+003
4.014400e+002 2.065417e+003
4.014800e+002 2.085250e+003
4.015200e+002 2.110417e+003
4.015600e+002 2.137417e+003
4.016000e+002 2.160167e+003
4.016400e+002 2.166417e+003
4.016800e+002 2.171917e+003
4.017200e+002 2.166667e+003
4.017600e+002 2.210333e+003
4.018000e+002 2.207750e+003
4.018400e+002 2.203917e+003
4.018800e+002 2.204083e+003
4.019200e+002 2.211417e+003
4.019600e+002 2.215583e+003
4.020000e+002 2.207333e+003
4.020400e+002 2.206667e+003
4.020800e+002 2.202333e+003
4.021200e+002 2.216917e+003
4.021600e+002 2.192667e+003
4.022000e+002 2.192917e+003
4.022400e+002 2.162333e+003
4.022800e+002 2.141750e+003
4.023200e+002 2.142167e+003
4.023600e+002 2.118083e+003
4.024000e+002 2.117417e+003
4.024400e+002 2.101000e+003
4.024800e+002 2.077750e+003
4.025200e+002 2.073083e+003
4.025600e+002 2.051250e+003
4.026000e+002 2.025500e+003
4.026400e+002 2.028833e+003
4.026800e+002 2.009083e+003
4.027200e+002 1.988417e+003
4.027600e+002 1.982667e+003
4.028000e+002 1.962583e+003
4.028400e+002 1.944667e+003
4.028800e+002 1.942917e+003
4.029200e+002 1.934583e+003
4.029600e+002 1.919417e+003
4.030000e+002 1.915083e+003
4.030400e+002 1.906917e+003
4.030800e+002 1.914333e+003
4.031200e+002 1.894167e+003
4.031600e+002 1.893250e+003
4.032000e+002 1.903833e+003
4.032400e+002 1.887083e+003
4.032800e+002 1.879417e+003
4.033200e+002 1.862750e+003
4.033600e+002 1.855667e+003
4.034000e+002 1.856083e+003
4.034400e+002 1.860833e+003
4.034800e+002 1.839333e+003
4.035200e+002 1.850417e+003
4.035600e+002 1.826917e+003
4.036000e+002 1.858417e+003
4.036400e+002 1.838083e+003
4.036800e+002 1.855417e+003
4.037200e+002 1.836333e+003
4.037600e+002 1.837167e+003
4.038000e+002 1.840000e+003
4.038400e+002 1.844167e+003
4.038800e+002 1.827667e+003
4.039200e+002 1.832167e+003
4.039600e+002 1.832667e+003
4.040000e+002 1.863917e+003
4.040400e+002 1.853250e+003
4.040800e+002 1.849250e+003
4.041200e+002 1.845750e+003
4.041600e+002 1.850250e+003
4.042000e+002 1.822750e+003
4.042400e+002 1.847583e+003
4.042800e+002 1.831417e+003
4.043200e+002 1.820083e+003
4.043600e+002 1.810667e+003
4.044000e+002 1.822583e+003
4.044400e+002 1.828667e+003
4.044800e+002 1.849917e+003
4.045200e+002 1.856583e+003
4.045600e+002 1.857583e+003
4.046000e+002 1.854167e+003
4.046400e+002 1.832500e+003
4.046800e+002 1.868333e+003
4.047200e+002 1.841417e+003
4.047600e+002 1.854917e+003
4.048000e+002 1.853083e+003
4.048400e+002 1.852667e+003
4.048800e+002 1.861667e+003
4.049200e+002 1.865333e+003
4.049600e+002 1.891833e+003
4.050000e+002 1.878500e+003


==> figures/data/XPS/plots/N1s-28.3.txt <==
3.930000e+002 1.249917e+003
3.930400e+002 1.231750e+003
3.930800e+002 1.239083e+003
3.931200e+002 1.232417e+003
3.931600e+002 1.234750e+003
3.932000e+002 1.232250e+003
3.932400e+002 1.240417e+003
3.932800e+002 1.241583e+003
3.933200e+002 1.248250e+003
3.933600e+002 1.236750e+003
3.934000e+002 1.261833e+003
3.934400e+002 1.249167e+003
3.934800e+002 1.219667e+003
3.935200e+002 1.247667e+003
3.935600e+002 1.248250e+003
3.936000e+002 1.254500e+003
3.936400e+002 1.237000e+003
3.936800e+002 1.238500e+003
3.937200e+002 1.238750e+003
3.937600e+002 1.255500e+003
3.938000e+002 1.258333e+003
3.938400e+002 1.264250e+003
3.938800e+002 1.255583e+003
3.939200e+002 1.246250e+003
3.939600e+002 1.258750e+003
3.940000e+002 1.256917e+003
3.940400e+002 1.266750e+003
3.940800e+002 1.262667e+003
3.941200e+002 1.260000e+003
3.941600e+002 1.255083e+003
3.942000e+002 1.266417e+003
3.942400e+002 1.267750e+003
3.942800e+002 1.265000e+003
3.943200e+002 1.273000e+003
3.943600e+002 1.275250e+003
3.944000e+002 1.286083e+003
3.944400e+002 1.280500e+003
3.944800e+002 1.283583e+003
3.945200e+002 1.293583e+003
3.945600e+002 1.285583e+003
3.946000e+002 1.312500e+003
3.946400e+002 1.319000e+003
3.946800e+002 1.315250e+003
3.947200e+002 1.321250e+003
3.947600e+002 1.327250e+003
3.948000e+002 1.325500e+003
3.948400e+002 1.315417e+003
3.948800e+002 1.330667e+003
3.949200e+002 1.342917e+003
3.949600e+002 1.340833e+003
3.950000e+002 1.345083e+003
3.950400e+002 1.368667e+003
3.950800e+002 1.380167e+003
3.951200e+002 1.402750e+003
3.951600e+002 1.410333e+003
3.952000e+002 1.453500e+003
3.952400e+002 1.486500e+003
3.952800e+002 1.512333e+003
3.953200e+002 1.562083e+003
3.953600e+002 1.601750e+003
3.954000e+002 1.650417e+003
3.954400e+002 1.714083e+003
3.954800e+002 1.837833e+003
3.955200e+002 1.941167e+003
3.955600e+002 2.087667e+003
3.956000e+002 2.256000e+003
3.956400e+002 2.470333e+003
3.956800e+002 2.744917e+003
3.957200e+002 3.023333e+003
3.957600e+002 3.357000e+003
3.958000e+002 3.757583e+003
3.958400e+002 4.194500e+003
3.958800e+002 4.663083e+003
3.959200e+002 5.169667e+003
3.959600e+002 5.654750e+003
3.960000e+002 6.238750e+003
3.960400e+002 6.787750e+003
3.960800e+002 7.280833e+003
3.961200e+002 7.767833e+003
3.961600e+002 8.260833e+003
3.962000e+002 8.708833e+003
3.962400e+002 9.118917e+003
3.962800e+002 9.485583e+003
3.963200e+002 9.782250e+003
3.963600e+002 1.009625e+004
3.964000e+002 1.037550e+004
3.964400e+002 1.061208e+004
3.964800e+002 1.079775e+004
3.965200e+002 1.093317e+004
3.965600e+002 1.098900e+004
3.966000e+002 1.099942e+004
3.966400e+002 1.095225e+004
3.966800e+002 1.077483e+004
3.967200e+002 1.054858e+004
3.967600e+002 1.023083e+004
3.968000e+002 9.826500e+003
3.968400e+002 9.430667e+003
3.968800e+002 8.987167e+003
3.969200e+002 8.513667e+003
3.969600e+002 8.111417e+003
3.970000e+002 7.676917e+003
3.970400e+002 7.267833e+003
3.970800e+002 6.854750e+003
3.971200e+002 6.508000e+003
3.971600e+002 6.177833e+003
3.972000e+002 5.899667e+003
3.972400e+002 5.645750e+003
3.972800e+002 5.380250e+003
3.973200e+002 5.218000e+003
3.973600e+002 4.998917e+003
3.974000e+002 4.805167e+003
3.974400e+002 4.598583e+003
3.974800e+002 4.450000e+003
3.975200e+002 4.269167e+003
3.975600e+002 4.141750e+003
3.976000e+002 4.034083e+003
3.976400e+002 3.889333e+003
3.976800e+002 3.794667e+003
3.977200e+002 3.696083e+003
3.977600e+002 3.593667e+003
3.978000e+002 3.504417e+003
3.978400e+002 3.422250e+003
3.978800e+002 3.342833e+003
3.979200e+002 3.277000e+003
3.979600e+002 3.205583e+003
3.980000e+002 3.161250e+003
3.980400e+002 3.097250e+003
3.980800e+002 3.032250e+003
3.981200e+002 2.969750e+003
3.981600e+002 2.916250e+003
3.982000e+002 2.850833e+003
3.982400e+002 2.812000e+003
3.982800e+002 2.756917e+003
3.983200e+002 2.724083e+003
3.983600e+002 2.653167e+003
3.984000e+002 2.610083e+003
3.984400e+002 2.569917e+003
3.984800e+002 2.546583e+003
3.985200e+002 2.500750e+003
3.985600e+002 2.456250e+003
3.986000e+002 2.454583e+003
3.986400e+002 2.424833e+003
3.986800e+002 2.373333e+003
3.987200e+002 2.355167e+003
3.987600e+002 2.335667e+003
3.988000e+002 2.319250e+003
3.988400e+002 2.297500e+003
3.988800e+002 2.275417e+003
3.989200e+002 2.266833e+003
3.989600e+002 2.244667e+003
3.990000e+002 2.237083e+003
3.990400e+002 2.221250e+003
3.990800e+002 2.222917e+003
3.991200e+002 2.194083e+003
3.991600e+002 2.167500e+003
3.992000e+002 2.161083e+003
3.992400e+002 2.141833e+003
3.992800e+002 2.155417e+003
3.993200e+002 2.126000e+003
3.993600e+002 2.101667e+003
3.994000e+002 2.085083e+003
3.994400e+002 2.082500e+003
3.994800e+002 2.053083e+003
3.995200e+002 2.041417e+003
3.995600e+002 2.001833e+003
3.996000e+002 2.013583e+003
3.996400e+002 1.979250e+003
3.996800e+002 1.944333e+003
3.997200e+002 1.968583e+003
3.997600e+002 1.941167e+003
3.998000e+002 1.932917e+003
3.998400e+002 1.913167e+003
3.998800e+002 1.909417e+003
3.999200e+002 1.877000e+003
3.999600e+002 1.866333e+003
4.000000e+002 1.871417e+003
4.000400e+002 1.875083e+003
4.000800e+002 1.866250e+003
4.001200e+002 1.866250e+003
4.001600e+002 1.849167e+003
4.002000e+002 1.847250e+003
4.002400e+002 1.828417e+003
4.002800e+002 1.836667e+003
4.003200e+002 1.821250e+003
4.003600e+002 1.839917e+003
4.004000e+002 1.831250e+003
4.004400e+002 1.822250e+003
4.004800e+002 1.838167e+003
4.005200e+002 1.817750e+003
4.005600e+002 1.830583e+003
4.006000e+002 1.843250e+003
4.006400e+002 1.828167e+003
4.006800e+002 1.835000e+003
4.007200e+002 1.843000e+003
4.007600e+002 1.836167e+003
4.008000e+002 1.843667e+003
4.008400e+002 1.860417e+003
4.008800e+002 1.881167e+003
4.009200e+002 1.855167e+003
4.009600e+002 1.870917e+003
4.010000e+002 1.865333e+003
4.010400e+002 1.901417e+003
4.010800e+002 1.909083e+003
4.011200e+002 1.934417e+003
4.011600e+002 1.919250e+003
4.012000e+002 1.942833e+003
4.012400e+002 1.962167e+003
4.012800e+002 1.964667e+003
4.013200e+002 2.002250e+003
4.013600e+002 2.023500e+003
4.014000e+002 2.019167e+003
4.014400e+002 2.064417e+003
4.014800e+002 2.085750e+003
4.015200e+002 2.107417e+003
4.015600e+002 2.138333e+003
4.016000e+002 2.155167e+003
4.016400e+002 2.179500e+003
4.016800e+002 2.186250e+003
4.017200e+002 2.197583e+003
4.017600e+002 2.204583e+003
4.018000e+002 2.209750e+003
4.018400e+002 2.222083e+003
4.018800e+002 2.211917e+003
4.019200e+002 2.220083e+003
4.019600e+002 2.208333e+003
4.020000e+002 2.206333e+003
4.020400e+002 2.207500e+003
4.020800e+002 2.189083e+003
4.021200e+002 2.185833e+003
4.021600e+002 2.173333e+003
4.022000e+002 2.165583e+003
4.022400e+002 2.142083e+003
4.022800e+002 2.120833e+003
4.023200e+002 2.116583e+003
4.023600e+002 2.080167e+003
4.024000e+002 2.078000e+003
4.024400e+002 2.078167e+003
4.024800e+002 2.056417e+003
4.025200e+002 2.035083e+003
4.025600e+002 2.018083e+003
4.026000e+002 2.006750e+003
4.026400e+002 1.995750e+003
4.026800e+002 1.978417e+003
4.027200e+002 1.944333e+003
4.027600e+002 1.947083e+003
4.028000e+002 1.955250e+003
4.028400e+002 1.927917e+003
4.028800e+002 1.893917e+003
4.029200e+002 1.882667e+003
4.029600e+002 1.877417e+003
4.030000e+002 1.888667e+003
4.030400e+002 1.880750e+003
4.030800e+002 1.857500e+003
4.031200e+002 1.859750e+003
4.031600e+002 1.844833e+003
4.032000e+002 1.843250e+003
4.032400e+002 1.842833e+003
4.032800e+002 1.843833e+003
4.033200e+002 1.851750e+003
4.033600e+002 1.853250e+003
4.034000e+002 1.829833e+003
4.034400e+002 1.816167e+003
4.034800e+002 1.833750e+003
4.035200e+002 1.840917e+003
4.035600e+002 1.834500e+003
4.036000e+002 1.813417e+003
4.036400e+002 1.811750e+003
4.036800e+002 1.826167e+003
4.037200e+002 1.816917e+003
4.037600e+002 1.810917e+003
4.038000e+002 1.819917e+003
4.038400e+002 1.823250e+003
4.038800e+002 1.806750e+003
4.039200e+002 1.802083e+003
4.039600e+002 1.806250e+003
4.040000e+002 1.817500e+003
4.040400e+002 1.813333e+003
4.040800e+002 1.800000e+003
4.041200e+002 1.806250e+003
4.041600e+002 1.811250e+003
4.042000e+002 1.820833e+003
4.042400e+002 1.806333e+003
4.042800e+002 1.792750e+003
4.043200e+002 1.808083e+003
4.043600e+002 1.826917e+003
4.044000e+002 1.817750e+003
4.044400e+002 1.824250e+003
4.044800e+002 1.806583e+003
4.045200e+002 1.812833e+003
4.045600e+002 1.834583e+003
4.046000e+002 1.819917e+003
4.046400e+002 1.825667e+003
4.046800e+002 1.817667e+003
4.047200e+002 1.812917e+003
4.047600e+002 1.820500e+003
4.048000e+002 1.816833e+003
4.048400e+002 1.820667e+003
4.048800e+002 1.807333e+003
4.049200e+002 1.837667e+003
4.049600e+002 1.843917e+003
4.050000e+002 1.845667e+003


==> figures/data/XPS/plots/N1s-3.1.txt <==
3.930000e+002 1.302750e+003
3.930400e+002 1.315667e+003
3.930800e+002 1.314833e+003
3.931200e+002 1.323583e+003
3.931600e+002 1.328250e+003
3.932000e+002 1.324833e+003
3.932400e+002 1.317333e+003
3.932800e+002 1.301167e+003
3.933200e+002 1.319750e+003
3.933600e+002 1.333917e+003
3.934000e+002 1.317167e+003
3.934400e+002 1.338917e+003
3.934800e+002 1.333667e+003
3.935200e+002 1.341250e+003
3.935600e+002 1.323167e+003
3.936000e+002 1.319417e+003
3.936400e+002 1.336417e+003
3.936800e+002 1.338667e+003
3.937200e+002 1.331000e+003
3.937600e+002 1.340083e+003
3.938000e+002 1.345250e+003
3.938400e+002 1.334167e+003
3.938800e+002 1.349083e+003
3.939200e+002 1.335583e+003
3.939600e+002 1.348250e+003
3.940000e+002 1.336917e+003
3.940400e+002 1.348250e+003
3.940800e+002 1.336000e+003
3.941200e+002 1.344667e+003
3.941600e+002 1.342083e+003
3.942000e+002 1.349750e+003
3.942400e+002 1.363167e+003
3.942800e+002 1.366750e+003
3.943200e+002 1.368417e+003
3.943600e+002 1.359083e+003
3.944000e+002 1.353833e+003
3.944400e+002 1.366917e+003
3.944800e+002 1.361417e+003
3.945200e+002 1.374250e+003
3.945600e+002 1.383500e+003
3.946000e+002 1.378333e+003
3.946400e+002 1.390917e+003
3.946800e+002 1.401917e+003
3.947200e+002 1.406083e+003
3.947600e+002 1.419000e+003
3.948000e+002 1.414667e+003
3.948400e+002 1.412167e+003
3.948800e+002 1.404417e+003
3.949200e+002 1.420833e+003
3.949600e+002 1.434750e+003
3.950000e+002 1.453500e+003
3.950400e+002 1.462167e+003
3.950800e+002 1.457750e+003
3.951200e+002 1.475417e+003
3.951600e+002 1.500167e+003
3.952000e+002 1.527083e+003
3.952400e+002 1.553000e+003
3.952800e+002 1.585250e+003
3.953200e+002 1.603917e+003
3.953600e+002 1.657333e+003
3.954000e+002 1.715000e+003
3.954400e+002 1.820417e+003
3.954800e+002 1.888167e+003
3.955200e+002 1.972833e+003
3.955600e+002 2.112500e+003
3.956000e+002 2.269917e+003
3.956400e+002 2.450333e+003
3.956800e+002 2.643333e+003
3.957200e+002 2.899583e+003
3.957600e+002 3.192000e+003
3.958000e+002 3.510667e+003
3.958400e+002 3.840167e+003
3.958800e+002 4.177583e+003
3.959200e+002 4.530000e+003
3.959600e+002 4.844250e+003
3.960000e+002 5.192917e+003
3.960400e+002 5.476417e+003
3.960800e+002 5.742750e+003
3.961200e+002 6.023833e+003
3.961600e+002 6.268083e+003
3.962000e+002 6.575583e+003
3.962400e+002 6.885667e+003
3.962800e+002 7.213167e+003
3.963200e+002 7.507000e+003
3.963600e+002 7.938000e+003
3.964000e+002 8.322833e+003
3.964400e+002 8.677583e+003
3.964800e+002 9.044500e+003
3.965200e+002 9.340500e+003
3.965600e+002 9.579583e+003
3.966000e+002 9.788417e+003
3.966400e+002 9.924750e+003
3.966800e+002 1.012475e+004
3.967200e+002 1.035175e+004
3.967600e+002 1.068233e+004
3.968000e+002 1.107242e+004
3.968400e+002 1.163917e+004
3.968800e+002 1.241783e+004
3.969200e+002 1.339358e+004
3.969600e+002 1.453483e+004
3.970000e+002 1.577267e+004
3.970400e+002 1.699183e+004
3.970800e+002 1.812492e+004
3.971200e+002 1.897133e+004
3.971600e+002 1.956975e+004
3.972000e+002 1.984292e+004
3.972400e+002 1.970150e+004
3.972800e+002 1.917025e+004
3.973200e+002 1.835542e+004
3.973600e+002 1.727642e+004
3.974000e+002 1.592200e+004
3.974400e+002 1.458108e+004
3.974800e+002 1.322958e+004
3.975200e+002 1.182875e+004
3.975600e+002 1.061508e+004
3.976000e+002 9.504083e+003
3.976400e+002 8.584167e+003
3.976800e+002 7.746833e+003
3.977200e+002 7.059667e+003
3.977600e+002 6.486167e+003
3.978000e+002 6.010167e+003
3.978400e+002 5.611750e+003
3.978800e+002 5.308333e+003
3.979200e+002 5.031333e+003
3.979600e+002 4.774250e+003
3.980000e+002 4.617500e+003
3.980400e+002 4.464333e+003
3.980800e+002 4.267500e+003
3.981200e+002 4.173083e+003
3.981600e+002 4.040250e+003
3.982000e+002 3.966583e+003
3.982400e+002 3.872000e+003
3.982800e+002 3.800167e+003
3.983200e+002 3.688417e+003
3.983600e+002 3.633833e+003
3.984000e+002 3.582583e+003
3.984400e+002 3.537167e+003
3.984800e+002 3.495500e+003
3.985200e+002 3.455583e+003
3.985600e+002 3.430000e+003
3.986000e+002 3.404750e+003
3.986400e+002 3.361500e+003
3.986800e+002 3.339417e+003
3.987200e+002 3.299417e+003
3.987600e+002 3.300917e+003
3.988000e+002 3.289667e+003
3.988400e+002 3.282250e+003
3.988800e+002 3.253083e+003
3.989200e+002 3.215583e+003
3.989600e+002 3.223500e+003
3.990000e+002 3.200000e+003
3.990400e+002 3.212167e+003
3.990800e+002 3.172750e+003
3.991200e+002 3.164250e+003
3.991600e+002 3.135167e+003
3.992000e+002 3.095583e+003
3.992400e+002 3.089583e+003
3.992800e+002 3.086333e+003
3.993200e+002 3.051833e+003
3.993600e+002 3.040083e+003
3.994000e+002 3.027833e+003
3.994400e+002 2.987583e+003
3.994800e+002 2.960833e+003
3.995200e+002 2.931583e+003
3.995600e+002 2.921833e+003
3.996000e+002 2.893917e+003
3.996400e+002 2.863167e+003
3.996800e+002 2.865167e+003
3.997200e+002 2.839500e+003
3.997600e+002 2.832667e+003
3.998000e+002 2.791667e+003
3.998400e+002 2.763417e+003
3.998800e+002 2.737083e+003
3.999200e+002 2.711917e+003
3.999600e+002 2.703167e+003
4.000000e+002 2.657083e+003
4.000400e+002 2.624250e+003
4.000800e+002 2.626500e+003
4.001200e+002 2.598833e+003
4.001600e+002 2.565917e+003
4.002000e+002 2.568917e+003
4.002400e+002 2.532083e+003
4.002800e+002 2.525583e+003
4.003200e+002 2.495167e+003
4.003600e+002 2.458833e+003
4.004000e+002 2.431000e+003
4.004400e+002 2.422500e+003
4.004800e+002 2.400917e+003
4.005200e+002 2.390833e+003
4.005600e+002 2.349667e+003
4.006000e+002 2.342667e+003
4.006400e+002 2.324917e+003
4.006800e+002 2.288250e+003
4.007200e+002 2.274500e+003
4.007600e+002 2.256167e+003
4.008000e+002 2.266167e+003
4.008400e+002 2.253917e+003
4.008800e+002 2.244417e+003
4.009200e+002 2.211750e+003
4.009600e+002 2.200250e+003
4.010000e+002 2.161750e+003
4.010400e+002 2.186833e+003
4.010800e+002 2.174833e+003
4.011200e+002 2.143500e+003
4.011600e+002 2.130083e+003
4.012000e+002 2.107333e+003
4.012400e+002 2.100167e+003
4.012800e+002 2.111833e+003
4.013200e+002 2.097917e+003
4.013600e+002 2.063250e+003
4.014000e+002 2.070167e+003
4.014400e+002 2.038750e+003
4.014800e+002 2.035667e+003
4.015200e+002 2.046667e+003
4.015600e+002 2.050333e+003
4.016000e+002 2.029917e+003
4.016400e+002 2.023000e+003
4.016800e+002 2.026500e+003
4.017200e+002 2.018000e+003
4.017600e+002 2.013833e+003
4.018000e+002 2.016750e+003
4.018400e+002 1.983333e+003
4.018800e+002 1.989000e+003
4.019200e+002 1.990083e+003
4.019600e+002 1.967667e+003
4.020000e+002 1.959250e+003
4.020400e+002 1.970167e+003
4.020800e+002 1.970000e+003
4.021200e+002 1.965333e+003
4.021600e+002 1.959417e+003
4.022000e+002 1.929083e+003
4.022400e+002 1.939083e+003
4.022800e+002 1.953833e+003
4.023200e+002 1.960333e+003
4.023600e+002 1.940917e+003
4.024000e+002 1.941917e+003
4.024400e+002 1.939333e+003
4.024800e+002 1.928750e+003
4.025200e+002 1.932250e+003
4.025600e+002 1.935583e+003
4.026000e+002 1.925750e+003
4.026400e+002 1.931583e+003
4.026800e+002 1.924333e+003
4.027200e+002 1.922417e+003
4.027600e+002 1.915000e+003
4.028000e+002 1.905500e+003
4.028400e+002 1.916917e+003
4.028800e+002 1.923250e+003
4.029200e+002 1.923083e+003
4.029600e+002 1.929667e+003
4.030000e+002 1.918917e+003
4.030400e+002 1.899583e+003
4.030800e+002 1.909917e+003
4.031200e+002 1.908333e+003
4.031600e+002 1.912833e+003
4.032000e+002 1.900333e+003
4.032400e+002 1.915000e+003
4.032800e+002 1.928167e+003
4.033200e+002 1.932583e+003
4.033600e+002 1.933167e+003
4.034000e+002 1.912083e+003
4.034400e+002 1.954750e+003
4.034800e+002 1.931750e+003
4.035200e+002 1.918667e+003
4.035600e+002 1.927833e+003
4.036000e+002 1.944333e+003
4.036400e+002 1.914000e+003
4.036800e+002 1.925083e+003
4.037200e+002 1.942917e+003
4.037600e+002 1.938583e+003
4.038000e+002 1.932917e+003
4.038400e+002 1.929083e+003
4.038800e+002 1.936417e+003
4.039200e+002 1.931083e+003
4.039600e+002 1.928000e+003
4.040000e+002 1.933083e+003
4.040400e+002 1.929667e+003
4.040800e+002 1.944833e+003
4.041200e+002 1.958583e+003
4.041600e+002 1.969250e+003
4.042000e+002 1.956667e+003
4.042400e+002 1.946917e+003
4.042800e+002 1.963333e+003
4.043200e+002 1.959500e+003
4.043600e+002 1.963167e+003
4.044000e+002 1.955667e+003
4.044400e+002 1.976750e+003
4.044800e+002 1.981000e+003
4.045200e+002 1.983250e+003
4.045600e+002 1.960583e+003
4.046000e+002 1.966333e+003
4.046400e+002 1.982000e+003
4.046800e+002 1.997833e+003
4.047200e+002 1.982917e+003
4.047600e+002 1.966000e+003
4.048000e+002 1.999750e+003
4.048400e+002 1.994917e+003
4.048800e+002 1.997750e+003
4.049200e+002 2.024500e+003
4.049600e+002 2.017417e+003
4.050000e+002 2.016833e+003


==> figures/data/XPS/plots/N1s-4.0.txt <==
3.930000e+002 1.354250e+003
3.930400e+002 1.327333e+003
3.930800e+002 1.342833e+003
3.931200e+002 1.334000e+003
3.931600e+002 1.353833e+003
3.932000e+002 1.335417e+003
3.932400e+002 1.343417e+003
3.932800e+002 1.330583e+003
3.933200e+002 1.338667e+003
3.933600e+002 1.351750e+003
3.934000e+002 1.336167e+003
3.934400e+002 1.348583e+003
3.934800e+002 1.347917e+003
3.935200e+002 1.346167e+003
3.935600e+002 1.342333e+003
3.936000e+002 1.352250e+003
3.936400e+002 1.353500e+003
3.936800e+002 1.355000e+003
3.937200e+002 1.361417e+003
3.937600e+002 1.365083e+003
3.938000e+002 1.353667e+003
3.938400e+002 1.379250e+003
3.938800e+002 1.366500e+003
3.939200e+002 1.351167e+003
3.939600e+002 1.361917e+003
3.940000e+002 1.370333e+003
3.940400e+002 1.363750e+003
3.940800e+002 1.367500e+003
3.941200e+002 1.369250e+003
3.941600e+002 1.382583e+003
3.942000e+002 1.388083e+003
3.942400e+002 1.376750e+003
3.942800e+002 1.376833e+003
3.943200e+002 1.384000e+003
3.943600e+002 1.396917e+003
3.944000e+002 1.389500e+003
3.944400e+002 1.397250e+003
3.944800e+002 1.401000e+003
3.945200e+002 1.402917e+003
3.945600e+002 1.410833e+003
3.946000e+002 1.398750e+003
3.946400e+002 1.401833e+003
3.946800e+002 1.408000e+003
3.947200e+002 1.412833e+003
3.947600e+002 1.428500e+003
3.948000e+002 1.430083e+003
3.948400e+002 1.446667e+003
3.948800e+002 1.458083e+003
3.949200e+002 1.453167e+003
3.949600e+002 1.459500e+003
3.950000e+002 1.477833e+003
3.950400e+002 1.481167e+003
3.950800e+002 1.495583e+003
3.951200e+002 1.513500e+003
3.951600e+002 1.537500e+003
3.952000e+002 1.542333e+003
3.952400e+002 1.562250e+003
3.952800e+002 1.617167e+003
3.953200e+002 1.652250e+003
3.953600e+002 1.688750e+003
3.954000e+002 1.735750e+003
3.954400e+002 1.808333e+003
3.954800e+002 1.899000e+003
3.955200e+002 2.028083e+003
3.955600e+002 2.161417e+003
3.956000e+002 2.295000e+003
3.956400e+002 2.468833e+003
3.956800e+002 2.702333e+003
3.957200e+002 2.963333e+003
3.957600e+002 3.259500e+003
3.958000e+002 3.563417e+003
3.958400e+002 3.910417e+003
3.958800e+002 4.281417e+003
3.959200e+002 4.613167e+003
3.959600e+002 4.968083e+003
3.960000e+002 5.302000e+003
3.960400e+002 5.595833e+003
3.960800e+002 5.930833e+003
3.961200e+002 6.231000e+003
3.961600e+002 6.526750e+003
3.962000e+002 6.841917e+003
3.962400e+002 7.155250e+003
3.962800e+002 7.511917e+003
3.963200e+002 7.897750e+003
3.963600e+002 8.299083e+003
3.964000e+002 8.719833e+003
3.964400e+002 9.121833e+003
3.964800e+002 9.515417e+003
3.965200e+002 9.804750e+003
3.965600e+002 1.008758e+004
3.966000e+002 1.032225e+004
3.966400e+002 1.049125e+004
3.966800e+002 1.065633e+004
3.967200e+002 1.078300e+004
3.967600e+002 1.102525e+004
3.968000e+002 1.133125e+004
3.968400e+002 1.179267e+004
3.968800e+002 1.242158e+004
3.969200e+002 1.322683e+004
3.969600e+002 1.417408e+004
3.970000e+002 1.511842e+004
3.970400e+002 1.620567e+004
3.970800e+002 1.714900e+004
3.971200e+002 1.795858e+004
3.971600e+002 1.853850e+004
3.972000e+002 1.885767e+004
3.972400e+002 1.877667e+004
3.972800e+002 1.839867e+004
3.973200e+002 1.774425e+004
3.973600e+002 1.675950e+004
3.974000e+002 1.557942e+004
3.974400e+002 1.431125e+004
3.974800e+002 1.306117e+004
3.975200e+002 1.179633e+004
3.975600e+002 1.059308e+004
3.976000e+002 9.549167e+003
3.976400e+002 8.636833e+003
3.976800e+002 7.814083e+003
3.977200e+002 7.103667e+003
3.977600e+002 6.523667e+003
3.978000e+002 6.056750e+003
3.978400e+002 5.673833e+003
3.978800e+002 5.333750e+003
3.979200e+002 5.066250e+003
3.979600e+002 4.848417e+003
3.980000e+002 4.645583e+003
3.980400e+002 4.472333e+003
3.980800e+002 4.304667e+003
3.981200e+002 4.208667e+003
3.981600e+002 4.062333e+003
3.982000e+002 3.960917e+003
3.982400e+002 3.853167e+003
3.982800e+002 3.793750e+003
3.983200e+002 3.740417e+003
3.983600e+002 3.680750e+003
3.984000e+002 3.617333e+003
3.984400e+002 3.556250e+003
3.984800e+002 3.511417e+003
3.985200e+002 3.461250e+003
3.985600e+002 3.451917e+003
3.986000e+002 3.404167e+003
3.986400e+002 3.399333e+003
3.986800e+002 3.340417e+003
3.987200e+002 3.330167e+003
3.987600e+002 3.322167e+003
3.988000e+002 3.303167e+003
3.988400e+002 3.286583e+003
3.988800e+002 3.265583e+003
3.989200e+002 3.233167e+003
3.989600e+002 3.240667e+003
3.990000e+002 3.247917e+003
3.990400e+002 3.207750e+003
3.990800e+002 3.201333e+003
3.991200e+002 3.168667e+003
3.991600e+002 3.111167e+003
3.992000e+002 3.129250e+003
3.992400e+002 3.110333e+003
3.992800e+002 3.078167e+003
3.993200e+002 3.064250e+003
3.993600e+002 3.027417e+003
3.994000e+002 2.991833e+003
3.994400e+002 2.991167e+003
3.994800e+002 2.969667e+003
3.995200e+002 2.956417e+003
3.995600e+002 2.924083e+003
3.996000e+002 2.895083e+003
3.996400e+002 2.847000e+003
3.996800e+002 2.814500e+003
3.997200e+002 2.794917e+003
3.997600e+002 2.770750e+003
3.998000e+002 2.744417e+003
3.998400e+002 2.750583e+003
3.998800e+002 2.733667e+003
3.999200e+002 2.698750e+003
3.999600e+002 2.646917e+003
4.000000e+002 2.649500e+003
4.000400e+002 2.619333e+003
4.000800e+002 2.577833e+003
4.001200e+002 2.608917e+003
4.001600e+002 2.609583e+003
4.002000e+002 2.550750e+003
4.002400e+002 2.533750e+003
4.002800e+002 2.514750e+003
4.003200e+002 2.482667e+003
4.003600e+002 2.457000e+003
4.004000e+002 2.432417e+003
4.004400e+002 2.416750e+003
4.004800e+002 2.407000e+003
4.005200e+002 2.396167e+003
4.005600e+002 2.363333e+003
4.006000e+002 2.362583e+003
4.006400e+002 2.325167e+003
4.006800e+002 2.308083e+003
4.007200e+002 2.281167e+003
4.007600e+002 2.257083e+003
4.008000e+002 2.258917e+003
4.008400e+002 2.245917e+003
4.008800e+002 2.221250e+003
4.009200e+002 2.191667e+003
4.009600e+002 2.186667e+003
4.010000e+002 2.173833e+003
4.010400e+002 2.161333e+003
4.010800e+002 2.156833e+003
4.011200e+002 2.156250e+003
4.011600e+002 2.138167e+003
4.012000e+002 2.143500e+003
4.012400e+002 2.128583e+003
4.012800e+002 2.103417e+003
4.013200e+002 2.098167e+003
4.013600e+002 2.076250e+003
4.014000e+002 2.072583e+003
4.014400e+002 2.051167e+003
4.014800e+002 2.043917e+003
4.015200e+002 2.052917e+003
4.015600e+002 2.038250e+003
4.016000e+002 2.035250e+003
4.016400e+002 2.044500e+003
4.016800e+002 2.034917e+003
4.017200e+002 2.037833e+003
4.017600e+002 2.017750e+003
4.018000e+002 2.019917e+003
4.018400e+002 2.001917e+003
4.018800e+002 2.001667e+003
4.019200e+002 1.996417e+003
4.019600e+002 1.991083e+003
4.020000e+002 1.971833e+003
4.020400e+002 1.974833e+003
4.020800e+002 1.989583e+003
4.021200e+002 1.974250e+003
4.021600e+002 1.989250e+003
4.022000e+002 1.990750e+003
4.022400e+002 1.973000e+003
4.022800e+002 1.971833e+003
4.023200e+002 1.981000e+003
4.023600e+002 1.968500e+003
4.024000e+002 1.950167e+003
4.024400e+002 1.956667e+003
4.024800e+002 1.954667e+003
4.025200e+002 1.963833e+003
4.025600e+002 1.958000e+003
4.026000e+002 1.948417e+003
4.026400e+002 1.946250e+003
4.026800e+002 1.944667e+003
4.027200e+002 1.955667e+003
4.027600e+002 1.956417e+003
4.028000e+002 1.950250e+003
4.028400e+002 1.947667e+003
4.028800e+002 1.965417e+003
4.029200e+002 1.949667e+003
4.029600e+002 1.929917e+003
4.030000e+002 1.936667e+003
4.030400e+002 1.933750e+003
4.030800e+002 1.934583e+003
4.031200e+002 1.940167e+003
4.031600e+002 1.935583e+003
4.032000e+002 1.932917e+003
4.032400e+002 1.950417e+003
4.032800e+002 1.937417e+003
4.033200e+002 1.935750e+003
4.033600e+002 1.953167e+003
4.034000e+002 1.961083e+003
4.034400e+002 1.943333e+003
4.034800e+002 1.939333e+003
4.035200e+002 1.977917e+003
4.035600e+002 1.940167e+003
4.036000e+002 1.948917e+003
4.036400e+002 1.956083e+003
4.036800e+002 1.959917e+003
4.037200e+002 1.947667e+003
4.037600e+002 1.966583e+003
4.038000e+002 1.955000e+003
4.038400e+002 1.967583e+003
4.038800e+002 1.956917e+003
4.039200e+002 1.965167e+003
4.039600e+002 1.956667e+003
4.040000e+002 1.963500e+003
4.040400e+002 1.958000e+003
4.040800e+002 1.967500e+003
4.041200e+002 1.984500e+003
4.041600e+002 1.994667e+003
4.042000e+002 1.988667e+003
4.042400e+002 1.993333e+003
4.042800e+002 1.993167e+003
4.043200e+002 1.997333e+003
4.043600e+002 1.991333e+003
4.044000e+002 1.999500e+003
4.044400e+002 1.998833e+003
4.044800e+002 2.014250e+003
4.045200e+002 2.013917e+003
4.045600e+002 2.015250e+003
4.046000e+002 2.026417e+003
4.046400e+002 2.014750e+003
4.046800e+002 2.006250e+003
4.047200e+002 2.006500e+003
4.047600e+002 2.020833e+003
4.048000e+002 2.028167e+003
4.048400e+002 2.032167e+003
4.048800e+002 2.041833e+003
4.049200e+002 2.048333e+003
4.049600e+002 2.028583e+003
4.050000e+002 2.039250e+003


==> figures/data/XPS/plots/N1s-5.1.txt <==
3.930000e+002 1.367333e+003
3.930400e+002 1.381917e+003
3.930800e+002 1.383167e+003
3.931200e+002 1.388000e+003
3.931600e+002 1.387667e+003
3.932000e+002 1.397083e+003
3.932400e+002 1.390750e+003
3.932800e+002 1.394167e+003
3.933200e+002 1.385167e+003
3.933600e+002 1.372750e+003
3.934000e+002 1.367917e+003
3.934400e+002 1.388333e+003
3.934800e+002 1.390250e+003
3.935200e+002 1.396750e+003
3.935600e+002 1.392833e+003
3.936000e+002 1.400417e+003
3.936400e+002 1.386167e+003
3.936800e+002 1.382833e+003
3.937200e+002 1.396583e+003
3.937600e+002 1.397000e+003
3.938000e+002 1.380833e+003
3.938400e+002 1.392500e+003
3.938800e+002 1.393000e+003
3.939200e+002 1.406833e+003
3.939600e+002 1.411417e+003
3.940000e+002 1.417083e+003
3.940400e+002 1.410833e+003
3.940800e+002 1.414083e+003
3.941200e+002 1.418833e+003
3.941600e+002 1.426583e+003
3.942000e+002 1.417833e+003
3.942400e+002 1.424750e+003
3.942800e+002 1.414167e+003
3.943200e+002 1.428583e+003
3.943600e+002 1.432250e+003
3.944000e+002 1.444417e+003
3.944400e+002 1.438083e+003
3.944800e+002 1.424583e+003
3.945200e+002 1.426833e+003
3.945600e+002 1.440500e+003
3.946000e+002 1.459083e+003
3.946400e+002 1.445417e+003
3.946800e+002 1.467333e+003
3.947200e+002 1.474333e+003
3.947600e+002 1.447583e+003
3.948000e+002 1.475417e+003
3.948400e+002 1.498000e+003
3.948800e+002 1.488583e+003
3.949200e+002 1.487917e+003
3.949600e+002 1.510917e+003
3.950000e+002 1.515417e+003
3.950400e+002 1.521750e+003
3.950800e+002 1.544000e+003
3.951200e+002 1.549750e+003
3.951600e+002 1.567250e+003
3.952000e+002 1.570917e+003
3.952400e+002 1.620750e+003
3.952800e+002 1.652000e+003
3.953200e+002 1.674500e+003
3.953600e+002 1.726917e+003
3.954000e+002 1.784167e+003
3.954400e+002 1.875583e+003
3.954800e+002 1.947417e+003
3.955200e+002 2.048333e+003
3.955600e+002 2.180917e+003
3.956000e+002 2.335167e+003
3.956400e+002 2.512750e+003
3.956800e+002 2.743750e+003
3.957200e+002 3.000583e+003
3.957600e+002 3.292333e+003
3.958000e+002 3.635167e+003
3.958400e+002 3.984833e+003
3.958800e+002 4.364583e+003
3.959200e+002 4.743917e+003
3.959600e+002 5.108333e+003
3.960000e+002 5.499833e+003
3.960400e+002 5.864417e+003
3.960800e+002 6.248583e+003
3.961200e+002 6.561750e+003
3.961600e+002 6.869417e+003
3.962000e+002 7.220500e+003
3.962400e+002 7.611167e+003
3.962800e+002 8.005750e+003
3.963200e+002 8.511333e+003
3.963600e+002 8.964250e+003
3.964000e+002 9.486917e+003
3.964400e+002 9.995833e+003
3.964800e+002 1.047533e+004
3.965200e+002 1.090350e+004
3.965600e+002 1.125592e+004
3.966000e+002 1.155433e+004
3.966400e+002 1.169783e+004
3.966800e+002 1.183342e+004
3.967200e+002 1.201592e+004
3.967600e+002 1.214400e+004
3.968000e+002 1.232792e+004
3.968400e+002 1.262275e+004
3.968800e+002 1.309017e+004
3.969200e+002 1.368300e+004
3.969600e+002 1.438283e+004
3.970000e+002 1.514725e+004
3.970400e+002 1.604533e+004
3.970800e+002 1.687417e+004
3.971200e+002 1.754392e+004
3.971600e+002 1.812550e+004
3.972000e+002 1.838150e+004
3.972400e+002 1.833200e+004
3.972800e+002 1.802817e+004
3.973200e+002 1.742300e+004
3.973600e+002 1.650217e+004
3.974000e+002 1.551375e+004
3.974400e+002 1.431475e+004
3.974800e+002 1.312050e+004
3.975200e+002 1.196625e+004
3.975600e+002 1.086150e+004
3.976000e+002 9.813583e+003
3.976400e+002 8.865333e+003
3.976800e+002 8.044167e+003
3.977200e+002 7.375750e+003
3.977600e+002 6.781583e+003
3.978000e+002 6.278500e+003
3.978400e+002 5.844583e+003
3.978800e+002 5.536417e+003
3.979200e+002 5.269333e+003
3.979600e+002 5.030167e+003
3.980000e+002 4.810500e+003
3.980400e+002 4.628167e+003
3.980800e+002 4.434917e+003
3.981200e+002 4.323500e+003
3.981600e+002 4.190333e+003
3.982000e+002 4.084000e+003
3.982400e+002 4.045417e+003
3.982800e+002 3.948667e+003
3.983200e+002 3.871417e+003
3.983600e+002 3.789167e+003
3.984000e+002 3.761083e+003
3.984400e+002 3.696917e+003
3.984800e+002 3.641500e+003
3.985200e+002 3.595917e+003
3.985600e+002 3.536083e+003
3.986000e+002 3.514250e+003
3.986400e+002 3.518417e+003
3.986800e+002 3.483833e+003
3.987200e+002 3.448333e+003
3.987600e+002 3.410167e+003
3.988000e+002 3.368250e+003
3.988400e+002 3.377583e+003
3.988800e+002 3.364583e+003
3.989200e+002 3.365667e+003
3.989600e+002 3.336667e+003
3.990000e+002 3.313917e+003
3.990400e+002 3.287750e+003
3.990800e+002 3.275833e+003
3.991200e+002 3.254917e+003
3.991600e+002 3.248000e+003
3.992000e+002 3.235167e+003
3.992400e+002 3.212083e+003
3.992800e+002 3.162917e+003
3.993200e+002 3.144250e+003
3.993600e+002 3.116417e+003
3.994000e+002 3.087250e+003
3.994400e+002 3.068417e+003
3.994800e+002 3.066000e+003
3.995200e+002 3.028667e+003
3.995600e+002 2.990583e+003
3.996000e+002 2.953167e+003
3.996400e+002 2.934417e+003
3.996800e+002 2.912167e+003
3.997200e+002 2.889833e+003
3.997600e+002 2.858250e+003
3.998000e+002 2.838167e+003
3.998400e+002 2.812667e+003
3.998800e+002 2.821917e+003
3.999200e+002 2.757083e+003
3.999600e+002 2.737583e+003
4.000000e+002 2.717833e+003
4.000400e+002 2.688250e+003
4.000800e+002 2.691750e+003
4.001200e+002 2.639250e+003
4.001600e+002 2.617833e+003
4.002000e+002 2.619833e+003
4.002400e+002 2.589500e+003
4.002800e+002 2.567500e+003
4.003200e+002 2.555000e+003
4.003600e+002 2.547750e+003
4.004000e+002 2.520833e+003
4.004400e+002 2.491333e+003
4.004800e+002 2.461333e+003
4.005200e+002 2.443083e+003
4.005600e+002 2.427333e+003
4.006000e+002 2.412417e+003
4.006400e+002 2.407667e+003
4.006800e+002 2.381833e+003
4.007200e+002 2.366000e+003
4.007600e+002 2.343167e+003
4.008000e+002 2.347833e+003
4.008400e+002 2.297667e+003
4.008800e+002 2.285583e+003
4.009200e+002 2.296500e+003
4.009600e+002 2.279583e+003
4.010000e+002 2.258833e+003
4.010400e+002 2.253500e+003
4.010800e+002 2.235833e+003
4.011200e+002 2.203083e+003
4.011600e+002 2.242417e+003
4.012000e+002 2.193917e+003
4.012400e+002 2.191250e+003
4.012800e+002 2.190333e+003
4.013200e+002 2.182000e+003
4.013600e+002 2.152083e+003
4.014000e+002 2.154083e+003
4.014400e+002 2.144583e+003
4.014800e+002 2.127250e+003
4.015200e+002 2.125250e+003
4.015600e+002 2.101333e+003
4.016000e+002 2.097750e+003
4.016400e+002 2.116833e+003
4.016800e+002 2.108250e+003
4.017200e+002 2.076333e+003
4.017600e+002 2.093417e+003
4.018000e+002 2.097833e+003
4.018400e+002 2.067667e+003
4.018800e+002 2.070167e+003
4.019200e+002 2.059833e+003
4.019600e+002 2.040583e+003
4.020000e+002 2.051167e+003
4.020400e+002 2.056833e+003
4.020800e+002 2.055500e+003
4.021200e+002 2.023333e+003
4.021600e+002 2.031750e+003
4.022000e+002 2.038750e+003
4.022400e+002 2.041667e+003
4.022800e+002 2.031167e+003
4.023200e+002 2.042167e+003
4.023600e+002 2.023417e+003
4.024000e+002 2.016417e+003
4.024400e+002 2.026167e+003
4.024800e+002 2.012417e+003
4.025200e+002 2.003500e+003
4.025600e+002 2.013500e+003
4.026000e+002 2.001333e+003
4.026400e+002 2.014333e+003
4.026800e+002 2.017917e+003
4.027200e+002 2.006917e+003
4.027600e+002 2.007667e+003
4.028000e+002 2.005167e+003
4.028400e+002 2.009500e+003
4.028800e+002 1.996667e+003
4.029200e+002 2.008417e+003
4.029600e+002 2.015167e+003
4.030000e+002 2.006917e+003
4.030400e+002 2.018500e+003
4.030800e+002 2.017250e+003
4.031200e+002 2.018917e+003
4.031600e+002 2.022833e+003
4.032000e+002 2.028083e+003
4.032400e+002 2.018583e+003
4.032800e+002 2.026750e+003
4.033200e+002 2.017833e+003
4.033600e+002 2.005333e+003
4.034000e+002 2.019667e+003
4.034400e+002 2.011417e+003
4.034800e+002 2.022250e+003
4.035200e+002 2.014333e+003
4.035600e+002 2.018667e+003
4.036000e+002 2.016167e+003
4.036400e+002 2.034583e+003
4.036800e+002 2.013167e+003
4.037200e+002 2.032250e+003
4.037600e+002 2.027833e+003
4.038000e+002 2.027167e+003
4.038400e+002 2.021750e+003
4.038800e+002 2.030750e+003
4.039200e+002 2.040500e+003
4.039600e+002 2.047833e+003
4.040000e+002 2.035250e+003
4.040400e+002 2.038250e+003
4.040800e+002 2.024500e+003
4.041200e+002 2.041333e+003
4.041600e+002 2.048167e+003
4.042000e+002 2.055167e+003
4.042400e+002 2.029417e+003
4.042800e+002 2.026667e+003
4.043200e+002 2.047917e+003
4.043600e+002 2.057917e+003
4.044000e+002 2.054250e+003
4.044400e+002 2.057833e+003
4.044800e+002 2.066583e+003
4.045200e+002 2.047167e+003
4.045600e+002 2.080000e+003
4.046000e+002 2.067000e+003
4.046400e+002 2.063417e+003
4.046800e+002 2.052083e+003
4.047200e+002 2.056250e+003
4.047600e+002 2.047833e+003
4.048000e+002 2.083250e+003
4.048400e+002 2.076917e+003
4.048800e+002 2.071417e+003
4.049200e+002 2.081833e+003
4.049600e+002 2.092250e+003
4.050000e+002 2.079000e+003


==> figures/data/XPS/plots/N1s-7.3.txt <==
3.930000e+002 1.408167e+003
3.930400e+002 1.398750e+003
3.930800e+002 1.406667e+003
3.931200e+002 1.412917e+003
3.931600e+002 1.405500e+003
3.932000e+002 1.410750e+003
3.932400e+002 1.404000e+003
3.932800e+002 1.403750e+003
3.933200e+002 1.403917e+003
3.933600e+002 1.418000e+003
3.934000e+002 1.409083e+003
3.934400e+002 1.423500e+003
3.934800e+002 1.408750e+003
3.935200e+002 1.407167e+003
3.935600e+002 1.418750e+003
3.936000e+002 1.423250e+003
3.936400e+002 1.434833e+003
3.936800e+002 1.422333e+003
3.937200e+002 1.425833e+003
3.937600e+002 1.421750e+003
3.938000e+002 1.417083e+003
3.938400e+002 1.452667e+003
3.938800e+002 1.431500e+003
3.939200e+002 1.436250e+003
3.939600e+002 1.445917e+003
3.940000e+002 1.451417e+003
3.940400e+002 1.447583e+003
3.940800e+002 1.451667e+003
3.941200e+002 1.446667e+003
3.941600e+002 1.443333e+003
3.942000e+002 1.441583e+003
3.942400e+002 1.456000e+003
3.942800e+002 1.458750e+003
3.943200e+002 1.463667e+003
3.943600e+002 1.449083e+003
3.944000e+002 1.449667e+003
3.944400e+002 1.463417e+003
3.944800e+002 1.475667e+003
3.945200e+002 1.480083e+003
3.945600e+002 1.488333e+003
3.946000e+002 1.481583e+003
3.946400e+002 1.489167e+003
3.946800e+002 1.501250e+003
3.947200e+002 1.508417e+003
3.947600e+002 1.507500e+003
3.948000e+002 1.512500e+003
3.948400e+002 1.524000e+003
3.948800e+002 1.515833e+003
3.949200e+002 1.526083e+003
3.949600e+002 1.547333e+003
3.950000e+002 1.544500e+003
3.950400e+002 1.563417e+003
3.950800e+002 1.565250e+003
3.951200e+002 1.585917e+003
3.951600e+002 1.607500e+003
3.952000e+002 1.635750e+003
3.952400e+002 1.653167e+003
3.952800e+002 1.683500e+003
3.953200e+002 1.737833e+003
3.953600e+002 1.772417e+003
3.954000e+002 1.815500e+003
3.954400e+002 1.883833e+003
3.954800e+002 1.977917e+003
3.955200e+002 2.076167e+003
3.955600e+002 2.197667e+003
3.956000e+002 2.350750e+003
3.956400e+002 2.553000e+003
3.956800e+002 2.757917e+003
3.957200e+002 3.027917e+003
3.957600e+002 3.335333e+003
3.958000e+002 3.687083e+003
3.958400e+002 4.005583e+003
3.958800e+002 4.451750e+003
3.959200e+002 4.884917e+003
3.959600e+002 5.340417e+003
3.960000e+002 5.766167e+003
3.960400e+002 6.144917e+003
3.960800e+002 6.554667e+003
3.961200e+002 6.984250e+003
3.961600e+002 7.384083e+003
3.962000e+002 7.833000e+003
3.962400e+002 8.271167e+003
3.962800e+002 8.766333e+003
3.963200e+002 9.301000e+003
3.963600e+002 9.864667e+003
3.964000e+002 1.047425e+004
3.964400e+002 1.112533e+004
3.964800e+002 1.171200e+004
3.965200e+002 1.224267e+004
3.965600e+002 1.267467e+004
3.966000e+002 1.302683e+004
3.966400e+002 1.333975e+004
3.966800e+002 1.342483e+004
3.967200e+002 1.348200e+004
3.967600e+002 1.345942e+004
3.968000e+002 1.347733e+004
3.968400e+002 1.350217e+004
3.968800e+002 1.362642e+004
3.969200e+002 1.387708e+004
3.969600e+002 1.420483e+004
3.970000e+002 1.463417e+004
3.970400e+002 1.516142e+004
3.970800e+002 1.563067e+004
3.971200e+002 1.604608e+004
3.971600e+002 1.633800e+004
3.972000e+002 1.650842e+004
3.972400e+002 1.642300e+004
3.972800e+002 1.612442e+004
3.973200e+002 1.557883e+004
3.973600e+002 1.491025e+004
3.974000e+002 1.407183e+004
3.974400e+002 1.314525e+004
3.974800e+002 1.211325e+004
3.975200e+002 1.113758e+004
3.975600e+002 1.023858e+004
3.976000e+002 9.336583e+003
3.976400e+002 8.560083e+003
3.976800e+002 7.833667e+003
3.977200e+002 7.181250e+003
3.977600e+002 6.648500e+003
3.978000e+002 6.197000e+003
3.978400e+002 5.862000e+003
3.978800e+002 5.503833e+003
3.979200e+002 5.252417e+003
3.979600e+002 5.004750e+003
3.980000e+002 4.819167e+003
3.980400e+002 4.637500e+003
3.980800e+002 4.508250e+003
3.981200e+002 4.372750e+003
3.981600e+002 4.263333e+003
3.982000e+002 4.165000e+003
3.982400e+002 4.057667e+003
3.982800e+002 3.967417e+003
3.983200e+002 3.911833e+003
3.983600e+002 3.834583e+003
3.984000e+002 3.803750e+003
3.984400e+002 3.725417e+003
3.984800e+002 3.671833e+003
3.985200e+002 3.640750e+003
3.985600e+002 3.602083e+003
3.986000e+002 3.562083e+003
3.986400e+002 3.547917e+003
3.986800e+002 3.520167e+003
3.987200e+002 3.496667e+003
3.987600e+002 3.467250e+003
3.988000e+002 3.457000e+003
3.988400e+002 3.424917e+003
3.988800e+002 3.407000e+003
3.989200e+002 3.401333e+003
3.989600e+002 3.394083e+003
3.990000e+002 3.368500e+003
3.990400e+002 3.335083e+003
3.990800e+002 3.301083e+003
3.991200e+002 3.293000e+003
3.991600e+002 3.278667e+003
3.992000e+002 3.240417e+003
3.992400e+002 3.235417e+003
3.992800e+002 3.224083e+003
3.993200e+002 3.195333e+003
3.993600e+002 3.169500e+003
3.994000e+002 3.135083e+003
3.994400e+002 3.096750e+003
3.994800e+002 3.078750e+003
3.995200e+002 3.041250e+003
3.995600e+002 3.002083e+003
3.996000e+002 2.996917e+003
3.996400e+002 2.955583e+003
3.996800e+002 2.920167e+003
3.997200e+002 2.902667e+003
3.997600e+002 2.849667e+003
3.998000e+002 2.815167e+003
3.998400e+002 2.797000e+003
3.998800e+002 2.799917e+003
3.999200e+002 2.785083e+003
3.999600e+002 2.734500e+003
4.000000e+002 2.703833e+003
4.000400e+002 2.703417e+003
4.000800e+002 2.689750e+003
4.001200e+002 2.641583e+003
4.001600e+002 2.610833e+003
4.002000e+002 2.600333e+003
4.002400e+002 2.574750e+003
4.002800e+002 2.543750e+003
4.003200e+002 2.547250e+003
4.003600e+002 2.546500e+003
4.004000e+002 2.516833e+003
4.004400e+002 2.487833e+003
4.004800e+002 2.478417e+003
4.005200e+002 2.459083e+003
4.005600e+002 2.444333e+003
4.006000e+002 2.435500e+003
4.006400e+002 2.419333e+003
4.006800e+002 2.397417e+003
4.007200e+002 2.370417e+003
4.007600e+002 2.335167e+003
4.008000e+002 2.353667e+003
4.008400e+002 2.338583e+003
4.008800e+002 2.328583e+003
4.009200e+002 2.296583e+003
4.009600e+002 2.296583e+003
4.010000e+002 2.264417e+003
4.010400e+002 2.268250e+003
4.010800e+002 2.250167e+003
4.011200e+002 2.228500e+003
4.011600e+002 2.247917e+003
4.012000e+002 2.230333e+003
4.012400e+002 2.212750e+003
4.012800e+002 2.218250e+003
4.013200e+002 2.212667e+003
4.013600e+002 2.201083e+003
4.014000e+002 2.188833e+003
4.014400e+002 2.189333e+003
4.014800e+002 2.187250e+003
4.015200e+002 2.167583e+003
4.015600e+002 2.161667e+003
4.016000e+002 2.160083e+003
4.016400e+002 2.142917e+003
4.016800e+002 2.119250e+003
4.017200e+002 2.121333e+003
4.017600e+002 2.111250e+003
4.018000e+002 2.100250e+003
4.018400e+002 2.119083e+003
4.018800e+002 2.122167e+003
4.019200e+002 2.102917e+003
4.019600e+002 2.085750e+003
4.020000e+002 2.089833e+003
4.020400e+002 2.083000e+003
4.020800e+002 2.087833e+003
4.021200e+002 2.090417e+003
4.021600e+002 2.069500e+003
4.022000e+002 2.067250e+003
4.022400e+002 2.067417e+003
4.022800e+002 2.075000e+003
4.023200e+002 2.089000e+003
4.023600e+002 2.079500e+003
4.024000e+002 2.060000e+003
4.024400e+002 2.068250e+003
4.024800e+002 2.059917e+003
4.025200e+002 2.048667e+003
4.025600e+002 2.051417e+003
4.026000e+002 2.056583e+003
4.026400e+002 2.031750e+003
4.026800e+002 2.041000e+003
4.027200e+002 2.046333e+003
4.027600e+002 2.051750e+003
4.028000e+002 2.046917e+003
4.028400e+002 2.053000e+003
4.028800e+002 2.035083e+003
4.029200e+002 2.025167e+003
4.029600e+002 2.032500e+003
4.030000e+002 2.051667e+003
4.030400e+002 2.064000e+003
4.030800e+002 2.052917e+003
4.031200e+002 2.032833e+003
4.031600e+002 2.033667e+003
4.032000e+002 2.042000e+003
4.032400e+002 2.021750e+003
4.032800e+002 2.038833e+003
4.033200e+002 2.040000e+003
4.033600e+002 2.026083e+003
4.034000e+002 2.038833e+003
4.034400e+002 2.036667e+003
4.034800e+002 2.060000e+003
4.035200e+002 2.052000e+003
4.035600e+002 2.057917e+003
4.036000e+002 2.056333e+003
4.036400e+002 2.075083e+003
4.036800e+002 2.065417e+003
4.037200e+002 2.043167e+003
4.037600e+002 2.053500e+003
4.038000e+002 2.062917e+003
4.038400e+002 2.064750e+003
4.038800e+002 2.058750e+003
4.039200e+002 2.056000e+003
4.039600e+002 2.055583e+003
4.040000e+002 2.060833e+003
4.040400e+002 2.075750e+003
4.040800e+002 2.073667e+003
4.041200e+002 2.071917e+003
4.041600e+002 2.061417e+003
4.042000e+002 2.077583e+003
4.042400e+002 2.075583e+003
4.042800e+002 2.078417e+003
4.043200e+002 2.074583e+003
4.043600e+002 2.068833e+003
4.044000e+002 2.088667e+003
4.044400e+002 2.100583e+003
4.044800e+002 2.081167e+003
4.045200e+002 2.096500e+003
4.045600e+002 2.092833e+003
4.046000e+002 2.106417e+003
4.046400e+002 2.111917e+003
4.046800e+002 2.114667e+003
4.047200e+002 2.100333e+003
4.047600e+002 2.095417e+003
4.048000e+002 2.110500e+003
4.048400e+002 2.107000e+003
4.048800e+002 2.111583e+003
4.049200e+002 2.118250e+003
4.049600e+002 2.130750e+003
4.050000e+002 2.141333e+003


==> figures/data/XPS/plots/N1s-9.9.txt <==
3.930000e+002 1.225667e+003
3.930400e+002 1.232250e+003
3.930800e+002 1.247500e+003
3.931200e+002 1.243750e+003
3.931600e+002 1.236583e+003
3.932000e+002 1.245583e+003
3.932400e+002 1.249083e+003
3.932800e+002 1.261000e+003
3.933200e+002 1.244417e+003
3.933600e+002 1.245750e+003
3.934000e+002 1.249667e+003
3.934400e+002 1.252833e+003
3.934800e+002 1.263417e+003
3.935200e+002 1.249083e+003
3.935600e+002 1.251917e+003
3.936000e+002 1.259333e+003
3.936400e+002 1.263417e+003
3.936800e+002 1.264500e+003
3.937200e+002 1.259083e+003
3.937600e+002 1.261000e+003
3.938000e+002 1.262250e+003
3.938400e+002 1.270250e+003
3.938800e+002 1.273250e+003
3.939200e+002 1.282833e+003
3.939600e+002 1.284500e+003
3.940000e+002 1.273250e+003
3.940400e+002 1.281417e+003
3.940800e+002 1.265750e+003
3.941200e+002 1.266750e+003
3.941600e+002 1.274833e+003
3.942000e+002 1.265333e+003
3.942400e+002 1.271417e+003
3.942800e+002 1.284083e+003
3.943200e+002 1.276583e+003
3.943600e+002 1.286583e+003
3.944000e+002 1.288583e+003
3.944400e+002 1.307417e+003
3.944800e+002 1.293333e+003
3.945200e+002 1.292417e+003
3.945600e+002 1.289417e+003
3.946000e+002 1.305750e+003
3.946400e+002 1.310917e+003
3.946800e+002 1.301667e+003
3.947200e+002 1.312500e+003
3.947600e+002 1.314083e+003
3.948000e+002 1.334500e+003
3.948400e+002 1.334250e+003
3.948800e+002 1.334500e+003
3.949200e+002 1.343250e+003
3.949600e+002 1.345917e+003
3.950000e+002 1.343917e+003
3.950400e+002 1.387500e+003
3.950800e+002 1.394750e+003
3.951200e+002 1.398083e+003
3.951600e+002 1.404250e+003
3.952000e+002 1.430167e+003
3.952400e+002 1.447583e+003
3.952800e+002 1.462833e+003
3.953200e+002 1.495500e+003
3.953600e+002 1.535917e+003
3.954000e+002 1.577583e+003
3.954400e+002 1.629000e+003
3.954800e+002 1.705750e+003
3.955200e+002 1.760667e+003
3.955600e+002 1.870500e+003
3.956000e+002 2.006083e+003
3.956400e+002 2.160917e+003
3.956800e+002 2.349667e+003
3.957200e+002 2.572833e+003
3.957600e+002 2.803333e+003
3.958000e+002 3.096667e+003
3.958400e+002 3.421250e+003
3.958800e+002 3.774417e+003
3.959200e+002 4.142917e+003
3.959600e+002 4.494667e+003
3.960000e+002 4.888833e+003
3.960400e+002 5.297333e+003
3.960800e+002 5.648417e+003
3.961200e+002 6.018667e+003
3.961600e+002 6.410250e+003
3.962000e+002 6.754750e+003
3.962400e+002 7.205833e+003
3.962800e+002 7.652750e+003
3.963200e+002 8.130667e+003
3.963600e+002 8.659167e+003
3.964000e+002 9.226667e+003
3.964400e+002 9.841500e+003
3.964800e+002 1.037617e+004
3.965200e+002 1.090750e+004
3.965600e+002 1.125300e+004
3.966000e+002 1.162017e+004
3.966400e+002 1.184050e+004
3.966800e+002 1.196108e+004
3.967200e+002 1.195175e+004
3.967600e+002 1.188092e+004
3.968000e+002 1.179367e+004
3.968400e+002 1.164317e+004
3.968800e+002 1.163033e+004
3.969200e+002 1.159683e+004
3.969600e+002 1.156175e+004
3.970000e+002 1.176242e+004
3.970400e+002 1.185075e+004
3.970800e+002 1.204508e+004
3.971200e+002 1.221517e+004
3.971600e+002 1.225658e+004
3.972000e+002 1.218025e+004
3.972400e+002 1.216792e+004
3.972800e+002 1.193092e+004
3.973200e+002 1.156125e+004
3.973600e+002 1.108883e+004
3.974000e+002 1.053583e+004
3.974400e+002 9.886167e+003
3.974800e+002 9.220583e+003
3.975200e+002 8.510000e+003
3.975600e+002 7.875917e+003
3.976000e+002 7.260167e+003
3.976400e+002 6.678667e+003
3.976800e+002 6.205833e+003
3.977200e+002 5.802583e+003
3.977600e+002 5.391750e+003
3.978000e+002 5.072417e+003
3.978400e+002 4.742333e+003
3.978800e+002 4.501417e+003
3.979200e+002 4.324583e+003
3.979600e+002 4.130917e+003
3.980000e+002 4.009167e+003
3.980400e+002 3.878583e+003
3.980800e+002 3.743917e+003
3.981200e+002 3.649083e+003
3.981600e+002 3.562500e+003
3.982000e+002 3.475333e+003
3.982400e+002 3.405833e+003
3.982800e+002 3.336917e+003
3.983200e+002 3.265250e+003
3.983600e+002 3.217667e+003
3.984000e+002 3.162083e+003
3.984400e+002 3.113833e+003
3.984800e+002 3.070833e+003
3.985200e+002 3.055250e+003
3.985600e+002 3.043583e+003
3.986000e+002 2.993750e+003
3.986400e+002 2.964000e+003
3.986800e+002 2.944417e+003
3.987200e+002 2.942250e+003
3.987600e+002 2.940167e+003
3.988000e+002 2.914000e+003
3.988400e+002 2.886250e+003
3.988800e+002 2.885500e+003
3.989200e+002 2.859333e+003
3.989600e+002 2.825583e+003
3.990000e+002 2.850333e+003
3.990400e+002 2.836500e+003
3.990800e+002 2.808333e+003
3.991200e+002 2.790000e+003
3.991600e+002 2.780250e+003
3.992000e+002 2.751000e+003
3.992400e+002 2.720250e+003
3.992800e+002 2.687500e+003
3.993200e+002 2.697083e+003
3.993600e+002 2.661583e+003
3.994000e+002 2.620083e+003
3.994400e+002 2.609833e+003
3.994800e+002 2.587000e+003
3.995200e+002 2.564583e+003
3.995600e+002 2.531250e+003
3.996000e+002 2.515167e+003
3.996400e+002 2.479417e+003
3.996800e+002 2.461833e+003
3.997200e+002 2.435750e+003
3.997600e+002 2.396917e+003
3.998000e+002 2.404833e+003
3.998400e+002 2.369500e+003
3.998800e+002 2.345583e+003
3.999200e+002 2.335333e+003
3.999600e+002 2.310083e+003
4.000000e+002 2.277333e+003
4.000400e+002 2.245250e+003
4.000800e+002 2.241667e+003
4.001200e+002 2.207500e+003
4.001600e+002 2.195333e+003
4.002000e+002 2.182083e+003
4.002400e+002 2.150583e+003
4.002800e+002 2.134583e+003
4.003200e+002 2.139417e+003
4.003600e+002 2.131500e+003
4.004000e+002 2.103083e+003
4.004400e+002 2.093250e+003
4.004800e+002 2.083583e+003
4.005200e+002 2.064167e+003
4.005600e+002 2.068833e+003
4.006000e+002 2.043333e+003
4.006400e+002 2.005917e+003
4.006800e+002 1.996917e+003
4.007200e+002 2.002917e+003
4.007600e+002 1.984667e+003
4.008000e+002 1.949167e+003
4.008400e+002 1.954083e+003
4.008800e+002 1.968417e+003
4.009200e+002 1.964333e+003
4.009600e+002 1.955500e+003
4.010000e+002 1.935917e+003
4.010400e+002 1.907667e+003
4.010800e+002 1.912833e+003
4.011200e+002 1.908417e+003
4.011600e+002 1.910083e+003
4.012000e+002 1.902000e+003
4.012400e+002 1.896917e+003
4.012800e+002 1.899167e+003
4.013200e+002 1.894000e+003
4.013600e+002 1.884417e+003
4.014000e+002 1.864667e+003
4.014400e+002 1.861083e+003
4.014800e+002 1.852167e+003
4.015200e+002 1.851250e+003
4.015600e+002 1.847750e+003
4.016000e+002 1.853333e+003
4.016400e+002 1.849417e+003
4.016800e+002 1.852167e+003
4.017200e+002 1.860750e+003
4.017600e+002 1.837417e+003
4.018000e+002 1.829917e+003
4.018400e+002 1.825250e+003
4.018800e+002 1.827917e+003
4.019200e+002 1.837917e+003
4.019600e+002 1.823333e+003
4.020000e+002 1.812417e+003
4.020400e+002 1.812083e+003
4.020800e+002 1.802667e+003
4.021200e+002 1.793750e+003
4.021600e+002 1.825333e+003
4.022000e+002 1.820917e+003
4.022400e+002 1.808333e+003
4.022800e+002 1.808417e+003
4.023200e+002 1.795250e+003
4.023600e+002 1.780083e+003
4.024000e+002 1.803333e+003
4.024400e+002 1.789167e+003
4.024800e+002 1.788500e+003
4.025200e+002 1.785917e+003
4.025600e+002 1.786000e+003
4.026000e+002 1.797917e+003
4.026400e+002 1.783000e+003
4.026800e+002 1.783500e+003
4.027200e+002 1.787333e+003
4.027600e+002 1.792750e+003
4.028000e+002 1.772250e+003
4.028400e+002 1.775417e+003
4.028800e+002 1.770750e+003
4.029200e+002 1.774417e+003
4.029600e+002 1.777833e+003
4.030000e+002 1.785750e+003
4.030400e+002 1.788833e+003
4.030800e+002 1.784667e+003
4.031200e+002 1.769167e+003
4.031600e+002 1.765167e+003
4.032000e+002 1.776000e+003
4.032400e+002 1.774833e+003
4.032800e+002 1.780333e+003
4.033200e+002 1.796333e+003
4.033600e+002 1.805250e+003
4.034000e+002 1.787417e+003
4.034400e+002 1.783417e+003
4.034800e+002 1.787667e+003
4.035200e+002 1.788500e+003
4.035600e+002 1.772250e+003
4.036000e+002 1.774417e+003
4.036400e+002 1.783667e+003
4.036800e+002 1.784750e+003
4.037200e+002 1.786417e+003
4.037600e+002 1.793417e+003
4.038000e+002 1.780500e+003
4.038400e+002 1.789583e+003
4.038800e+002 1.798833e+003
4.039200e+002 1.801333e+003
4.039600e+002 1.793250e+003
4.040000e+002 1.793417e+003
4.040400e+002 1.788917e+003
4.040800e+002 1.800083e+003
4.041200e+002 1.806000e+003
4.041600e+002 1.812083e+003
4.042000e+002 1.800000e+003
4.042400e+002 1.799000e+003
4.042800e+002 1.798167e+003
4.043200e+002 1.806167e+003
4.043600e+002 1.805833e+003
4.044000e+002 1.801083e+003
4.044400e+002 1.808750e+003
4.044800e+002 1.821667e+003
4.045200e+002 1.819417e+003
4.045600e+002 1.814250e+003
4.046000e+002 1.820833e+003
4.046400e+002 1.830167e+003
4.046800e+002 1.832167e+003
4.047200e+002 1.834167e+003
4.047600e+002 1.842333e+003
4.048000e+002 1.831833e+003
4.048400e+002 1.836417e+003
4.048800e+002 1.850500e+003
4.049200e+002 1.849583e+003
4.049600e+002 1.863250e+003
4.050000e+002 1.865917e+003


==> figures/data/XPS/spectra/tion0001.txt <==
Cycle 1:TiN7:1: N1s
	Characteristic Energy eV	1.486690e+003	Acquisition Time s	1.200000e+001
Name		
Position		
FWHM		
Area		
Lineshape		
K.E.	Counts	Background	Envelope		B.E.	CPS	Background CPS	Envelope CPS
1.081690e+003	2.859400e+004	2.859400e+004	2.859400e+004		4.050000e+002	2.382833e+003	2.382833e+003	2.382833e+003
1.081730e+003	2.845400e+004	2.845400e+004	2.845400e+004		4.049600e+002	2.371167e+003	2.371167e+003	2.371167e+003
1.081770e+003	2.841000e+004	2.841000e+004	2.841000e+004		4.049200e+002	2.367500e+003	2.367500e+003	2.367500e+003
1.081810e+003	2.795900e+004	2.795900e+004	2.795900e+004		4.048800e+002	2.329917e+003	2.329917e+003	2.329917e+003
1.081850e+003	2.817900e+004	2.817900e+004	2.817900e+004		4.048400e+002	2.348250e+003	2.348250e+003	2.348250e+003
1.081890e+003	2.833000e+004	2.833000e+004	2.833000e+004		4.048000e+002	2.360833e+003	2.360833e+003	2.360833e+003
1.081930e+003	2.841600e+004	2.841600e+004	2.841600e+004		4.047600e+002	2.368000e+003	2.368000e+003	2.368000e+003
1.081970e+003	2.852500e+004	2.852500e+004	2.852500e+004		4.047200e+002	2.377083e+003	2.377083e+003	2.377083e+003
1.082010e+003	2.826100e+004	2.826100e+004	2.826100e+004		4.046800e+002	2.355083e+003	2.355083e+003	2.355083e+003
1.082050e+003	2.829000e+004	2.829000e+004	2.829000e+004		4.046400e+002	2.357500e+003	2.357500e+003	2.357500e+003
1.082090e+003	2.810600e+004	2.810600e+004	2.810600e+004		4.046000e+002	2.342167e+003	2.342167e+003	2.342167e+003
1.082130e+003	2.847200e+004	2.847200e+004	2.847200e+004		4.045600e+002	2.372667e+003	2.372667e+003	2.372667e+003
1.082170e+003	2.828200e+004	2.828200e+004	2.828200e+004		4.045200e+002	2.356833e+003	2.356833e+003	2.356833e+003
1.082210e+003	2.796700e+004	2.796700e+004	2.796700e+004		4.044800e+002	2.330583e+003	2.330583e+003	2.330583e+003
1.082250e+003	2.813800e+004	2.813800e+004	2.813800e+004		4.044400e+002	2.344833e+003	2.344833e+003	2.344833e+003
1.082290e+003	2.806900e+004	2.806900e+004	2.806900e+004		4.044000e+002	2.339083e+003	2.339083e+003	2.339083e+003
1.082330e+003	2.809800e+004	2.809800e+004	2.809800e+004		4.043600e+002	2.341500e+003	2.341500e+003	2.341500e+003
1.082370e+003	2.800700e+004	2.800700e+004	2.800700e+004		4.043200e+002	2.333917e+003	2.333917e+003	2.333917e+003
1.082410e+003	2.788100e+004	2.788100e+004	2.788100e+004		4.042800e+002	2.323417e+003	2.323417e+003	2.323417e+003
1.082450e+003	2.783400e+004	2.783400e+004	2.783400e+004		4.042400e+002	2.319500e+003	2.319500e+003	2.319500e+003
1.082490e+003	2.775700e+004	2.775700e+004	2.775700e+004		4.042000e+002	2.313083e+003	2.313083e+003	2.313083e+003
1.082530e+003	2.763600e+004	2.763600e+004	2.763600e+004		4.041600e+002	2.303000e+003	2.303000e+003	2.303000e+003
1.082570e+003	2.743100e+004	2.743100e+004	2.743100e+004		4.041200e+002	2.285917e+003	2.285917e+003	2.285917e+003
1.082610e+003	2.741800e+004	2.741800e+004	2.741800e+004		4.040800e+002	2.284833e+003	2.284833e+003	2.284833e+003
1.082650e+003	2.736300e+004	2.736300e+004	2.736300e+004		4.040400e+002	2.280250e+003	2.280250e+003	2.280250e+003
1.082690e+003	2.771000e+004	2.771000e+004	2.771000e+004		4.040000e+002	2.309167e+003	2.309167e+003	2.309167e+003
1.082730e+003	2.766200e+004	2.766200e+004	2.766200e+004		4.039600e+002	2.305167e+003	2.305167e+003	2.305167e+003
1.082770e+003	2.766400e+004	2.766400e+004	2.766400e+004		4.039200e+002	2.305333e+003	2.305333e+003	2.305333e+003
1.082810e+003	2.755700e+004	2.755700e+004	2.755700e+004		4.038800e+002	2.296417e+003	2.296417e+003	2.296417e+003
1.082850e+003	2.744000e+004	2.743967e+004	2.743967e+004		4.038400e+002	2.286667e+003	2.286639e+003	2.286639e+003
1.082890e+003	2.732200e+004	2.739661e+004	2.739661e+004		4.038000e+002	2.276833e+003	2.283051e+003	2.283051e+003
1.082930e+003	2.753300e+004	2.735341e+004	2.735341e+004		4.037600e+002	2.294417e+003	2.279450e+003	2.279450e+003
1.082970e+003	2.737800e+004	2.731005e+004	2.731005e+004		4.037200e+002	2.281500e+003	2.275837e+003	2.275837e+003
1.083010e+003	2.717200e+004	2.726654e+004	2.726654e+004		4.036800e+002	2.264333e+003	2.272212e+003	2.272212e+003
1.083050e+003	2.735100e+004	2.722288e+004	2.722288e+004		4.036400e+002	2.279250e+003	2.268574e+003	2.268574e+003
1.083090e+003	2.746700e+004	2.717907e+004	2.717907e+004		4.036000e+002	2.288917e+003	2.264923e+003	2.264923e+003
1.083130e+003	2.734300e+004	2.713512e+004	2.713512e+004		4.035600e+002	2.278583e+003	2.261260e+003	2.261260e+003
1.083170e+003	2.726600e+004	2.709101e+004	2.709101e+004		4.035200e+002	2.272167e+003	2.257584e+003	2.257584e+003
1.083210e+003	2.724100e+004	2.704676e+004	2.704676e+004		4.034800e+002	2.270083e+003	2.253897e+003	2.253897e+003
1.083250e+003	2.735400e+004	2.700236e+004	2.700236e+004		4.034400e+002	2.279500e+003	2.250197e+003	2.250197e+003
1.083290e+003	2.719400e+004	2.695781e+004	2.695781e+004		4.034000e+002	2.266167e+003	2.246484e+003	2.246484e+003
1.083330e+003	2.717400e+004	2.691312e+004	2.691312e+004		4.033600e+002	2.264500e+003	2.242760e+003	2.242760e+003
1.083370e+003	2.735300e+004	2.686828e+004	2.686828e+004		4.033200e+002	2.279417e+003	2.239023e+003	2.239023e+003
1.083410e+003	2.731400e+004	2.682329e+004	2.682329e+004		4.032800e+002	2.276167e+003	2.235274e+003	2.235274e+003
1.083450e+003	2.712300e+004	2.677817e+004	2.677817e+004		4.032400e+002	2.260250e+003	2.231514e+003	2.231514e+003
1.083490e+003	2.691100e+004	2.673289e+004	2.673289e+004		4.032000e+002	2.242583e+003	2.227741e+003	2.227741e+003
1.083530e+003	2.692500e+004	2.668748e+004	2.668748e+004		4.031600e+002	2.243750e+003	2.223957e+003	2.223957e+003
1.083570e+003	2.722700e+004	2.664192e+004	2.664192e+004		4.031200e+002	2.268917e+003	2.220160e+003	2.220160e+003
1.083610e+003	2.701600e+004	2.659622e+004	2.659622e+004		4.030800e+002	2.251333e+003	2.216351e+003	2.216351e+003
1.083650e+003	2.695500e+004	2.655037e+004	2.655037e+004		4.030400e+002	2.246250e+003	2.212531e+003	2.212531e+003
1.083690e+003	2.706600e+004	2.650439e+004	2.650439e+004		4.030000e+002	2.255500e+003	2.208699e+003	2.208699e+003
1.083730e+003	2.737000e+004	2.645826e+004	2.645826e+004		4.029600e+002	2.280833e+003	2.204855e+003	2.204855e+003
1.083770e+003	2.723800e+004	2.641200e+004	2.641200e+004		4.029200e+002	2.269833e+003	2.201000e+003	2.201000e+003
1.083810e+003	2.715300e+004	2.636560e+004	2.636560e+004		4.028800e+002	2.262750e+003	2.197133e+003	2.197133e+003
1.083850e+003	2.712200e+004	2.631907e+004	2.631907e+004		4.028400e+002	2.260167e+003	2.193255e+003	2.193255e+003
1.083890e+003	2.727300e+004	2.627239e+004	2.627239e+004		4.028000e+002	2.272750e+003	2.189366e+003	2.189366e+003
1.083930e+003	2.739800e+004	2.622559e+004	2.622559e+004		4.027600e+002	2.283167e+003	2.185465e+003	2.185465e+003
1.083970e+003	2.715200e+004	2.617865e+004	2.617865e+004		4.027200e+002	2.262667e+003	2.181554e+003	2.181554e+003
1.084010e+003	2.734800e+004	2.613157e+004	2.613157e+004		4.026800e+002	2.279000e+003	2.177631e+003	2.177631e+003
1.084050e+003	2.741800e+004	2.608437e+004	2.608437e+004		4.026400e+002	2.284833e+003	2.173697e+003	2.173697e+003
1.084090e+003	2.741900e+004	2.603703e+004	2.603703e+004		4.026000e+002	2.284917e+003	2.169753e+003	2.169753e+003
1.084130e+003	2.744000e+004	2.598957e+004	2.598957e+004		4.025600e+002	2.286667e+003	2.165797e+003	2.165797e+003
1.084170e+003	2.722700e+004	2.594197e+004	2.594197e+004		4.025200e+002	2.268917e+003	2.161831e+003	2.161831e+003
1.084210e+003	2.732500e+004	2.589425e+004	2.589425e+004		4.024800e+002	2.277083e+003	2.157854e+003	2.157854e+003
1.084250e+003	2.747800e+004	2.584640e+004	2.584640e+004		4.024400e+002	2.289833e+003	2.153867e+003	2.153867e+003
1.084290e+003	2.762600e+004	2.579843e+004	2.579843e+004		4.024000e+002	2.302167e+003	2.149869e+003	2.149869e+003
1.084330e+003	2.748500e+004	2.575033e+004	2.575033e+004		4.023600e+002	2.290417e+003	2.145861e+003	2.145861e+003
1.084370e+003	2.746000e+004	2.570211e+004	2.570211e+004		4.023200e+002	2.288333e+003	2.141842e+003	2.141842e+003
1.084410e+003	2.771900e+004	2.565377e+004	2.565377e+004		4.022800e+002	2.309917e+003	2.137814e+003	2.137814e+003
1.084450e+003	2.783500e+004	2.560530e+004	2.560530e+004		4.022400e+002	2.319583e+003	2.133775e+003	2.133775e+003
1.084490e+003	2.796800e+004	2.555672e+004	2.555672e+004		4.022000e+002	2.330667e+003	2.129727e+003	2.129727e+003
1.084530e+003	2.794700e+004	2.550802e+004	2.550802e+004		4.021600e+002	2.328917e+003	2.125668e+003	2.125668e+003
1.084570e+003	2.802500e+004	2.545921e+004	2.545921e+004		4.021200e+002	2.335417e+003	2.121600e+003	2.121600e+003
1.084610e+003	2.840300e+004	2.541028e+004	2.541028e+004		4.020800e+002	2.366917e+003	2.117523e+003	2.117523e+003
1.084650e+003	2.829000e+004	2.536124e+004	2.536124e+004		4.020400e+002	2.357500e+003	2.113436e+003	2.113436e+003
1.084690e+003	2.783500e+004	2.531209e+004	2.531209e+004		4.020000e+002	2.319583e+003	2.109341e+003	2.109341e+003
1.084730e+003	2.817500e+004	2.526282e+004	2.526282e+004		4.019600e+002	2.347917e+003	2.105235e+003	2.105235e+003
1.084770e+003	2.805200e+004	2.521345e+004	2.521345e+004		4.019200e+002	2.337667e+003	2.101121e+003	2.101121e+003
1.084810e+003	2.795700e+004	2.516397e+004	2.516397e+004		4.018800e+002	2.329750e+003	2.096998e+003	2.096998e+003
1.084850e+003	2.843000e+004	2.511438e+004	2.511438e+004		4.018400e+002	2.369167e+003	2.092865e+003	2.092865e+003
1.084890e+003	2.840200e+004	2.506469e+004	2.506469e+004		4.018000e+002	2.366833e+003	2.088724e+003	2.088724e+003
1.084930e+003	2.830200e+004	2.501489e+004	2.501489e+004		4.017600e+002	2.358500e+003	2.084574e+003	2.084574e+003
1.084970e+003	2.845800e+004	2.496499e+004	2.496499e+004		4.017200e+002	2.371500e+003	2.080416e+003	2.080416e+003
1.085010e+003	2.846900e+004	2.491499e+004	2.491499e+004		4.016800e+002	2.372417e+003	2.076249e+003	2.076249e+003
1.085050e+003	2.862000e+004	2.486489e+004	2.486489e+004		4.016400e+002	2.385000e+003	2.072074e+003	2.072074e+003
1.085090e+003	2.880300e+004	2.481469e+004	2.481469e+004		4.016000e+002	2.400250e+003	2.067891e+003	2.067891e+003
1.085130e+003	2.891500e+004	2.476439e+004	2.476439e+004		4.015600e+002	2.409583e+003	2.063699e+003	2.063699e+003
1.085170e+003	2.879600e+004	2.471400e+004	2.471400e+004		4.015200e+002	2.399667e+003	2.059500e+003	2.059500e+003
1.085210e+003	2.892800e+004	2.466352e+004	2.466352e+004		4.014800e+002	2.410667e+003	2.055293e+003	2.055293e+003
1.085250e+003	2.892500e+004	2.461295e+004	2.461295e+004		4.014400e+002	2.410417e+003	2.051079e+003	2.051079e+003
1.085290e+003	2.928400e+004	2.456228e+004	2.456228e+004		4.014000e+002	2.440333e+003	2.046857e+003	2.046857e+003
1.085330e+003	2.931600e+004	2.451153e+004	2.451153e+004		4.013600e+002	2.443000e+003	2.042628e+003	2.042628e+003
1.085370e+003	2.936900e+004	2.446069e+004	2.446069e+004		4.013200e+002	2.447417e+003	2.038391e+003	2.038391e+003
1.085410e+003	2.945000e+004	2.440977e+004	2.440977e+004		4.012800e+002	2.454167e+003	2.034148e+003	2.034148e+003
1.085450e+003	2.986200e+004	2.435877e+004	2.435877e+004		4.012400e+002	2.488500e+003	2.029897e+003	2.029897e+003
1.085490e+003	3.011800e+004	2.430769e+004	2.430769e+004		4.012000e+002	2.509833e+003	2.025641e+003	2.025641e+003
1.085530e+003	2.997900e+004	2.425653e+004	2.425653e+004		4.011600e+002	2.498250e+003	2.021377e+003	2.021377e+003
1.085570e+003	3.015000e+004	2.420529e+004	2.420529e+004		4.011200e+002	2.512500e+003	2.017108e+003	2.017108e+003
1.085610e+003	3.059900e+004	2.415399e+004	2.415399e+004		4.010800e+002	2.549917e+003	2.012832e+003	2.012832e+003
1.085650e+003	3.040400e+004	2.410261e+004	2.410261e+004		4.010400e+002	2.533667e+003	2.008551e+003	2.008551e+003
1.085690e+003	3.079100e+004	2.405116e+004	2.405116e+004		4.010000e+002	2.565917e+003	2.004264e+003	2.004264e+003
1.085730e+003	3.108500e+004	2.399965e+004	2.399965e+004		4.009600e+002	2.590417e+003	1.999971e+003	1.999971e+003
1.085770e+003	3.113100e+004	2.394808e+004	2.394808e+004		4.009200e+002	2.594250e+003	1.995673e+003	1.995673e+003
1.085810e+003	3.155000e+004	2.389644e+004	2.389644e+004		4.008800e+002	2.629167e+003	1.991370e+003	1.991370e+003
1.085850e+003	3.162300e+004	2.384475e+004	2.384475e+004		4.008400e+002	2.635250e+003	1.987062e+003	1.987062e+003
1.085890e+003	3.196200e+004	2.379300e+004	2.379300e+004		4.008000e+002	2.663500e+003	1.982750e+003	1.982750e+003
1.085930e+003	3.216600e+004	2.374120e+004	2.374120e+004		4.007600e+002	2.680500e+003	1.978433e+003	1.978433e+003
1.085970e+003	3.262200e+004	2.368935e+004	2.368935e+004		4.007200e+002	2.718500e+003	1.974112e+003	1.974112e+003
1.086010e+003	3.262300e+004	2.363745e+004	2.363745e+004		4.006800e+002	2.718583e+003	1.969788e+003	1.969788e+003
1.086050e+003	3.300900e+004	2.358551e+004	2.358551e+004		4.006400e+002	2.750750e+003	1.965459e+003	1.965459e+003
1.086090e+003	3.328200e+004	2.353353e+004	2.353353e+004		4.006000e+002	2.773500e+003	1.961128e+003	1.961128e+003
1.086130e+003	3.364600e+004	2.348151e+004	2.348151e+004		4.005600e+002	2.803833e+003	1.956793e+003	1.956793e+003
1.086170e+003	3.417600e+004	2.342946e+004	2.342946e+004		4.005200e+002	2.848000e+003	1.952455e+003	1.952455e+003
1.086210e+003	3.429800e+004	2.337738e+004	2.337738e+004		4.004800e+002	2.858167e+003	1.948115e+003	1.948115e+003
1.086250e+003	3.447500e+004	2.332527e+004	2.332527e+004		4.004400e+002	2.872917e+003	1.943773e+003	1.943773e+003
1.086290e+003	3.468000e+004	2.327314e+004	2.327314e+004		4.004000e+002	2.890000e+003	1.939428e+003	1.939428e+003
1.086330e+003	3.503800e+004	2.322098e+004	2.322098e+004		4.003600e+002	2.919833e+003	1.935082e+003	1.935082e+003
1.086370e+003	3.514200e+004	2.316881e+004	2.316881e+004		4.003200e+002	2.928500e+003	1.930734e+003	1.930734e+003
1.086410e+003	3.544700e+004	2.311661e+004	2.311661e+004		4.002800e+002	2.953917e+003	1.926385e+003	1.926385e+003
1.086450e+003	3.600400e+004	2.306441e+004	2.306441e+004		4.002400e+002	3.000333e+003	1.922034e+003	1.922034e+003
1.086490e+003	3.644500e+004	2.301219e+004	2.301219e+004		4.002000e+002	3.037083e+003	1.917683e+003	1.917683e+003
1.086530e+003	3.666900e+004	2.295998e+004	2.295998e+004		4.001600e+002	3.055750e+003	1.913331e+003	1.913331e+003
1.086570e+003	3.693700e+004	2.290775e+004	2.290775e+004		4.001200e+002	3.078083e+003	1.908980e+003	1.908980e+003
1.086610e+003	3.714300e+004	2.285553e+004	2.285553e+004		4.000800e+002	3.095250e+003	1.904628e+003	1.904628e+003
1.086650e+003	3.761300e+004	2.280332e+004	2.280332e+004		4.000400e+002	3.134417e+003	1.900277e+003	1.900277e+003
1.086690e+003	3.773700e+004	2.275111e+004	2.275111e+004		4.000000e+002	3.144750e+003	1.895926e+003	1.895926e+003
1.086730e+003	3.790000e+004	2.269891e+004	2.269891e+004		3.999600e+002	3.158333e+003	1.891576e+003	1.891576e+003
1.086770e+003	3.846600e+004	2.264673e+004	2.264673e+004		3.999200e+002	3.205500e+003	1.887227e+003	1.887227e+003
1.086810e+003	3.871100e+004	2.259456e+004	2.259456e+004		3.998800e+002	3.225917e+003	1.882880e+003	1.882880e+003
1.086850e+003	3.874000e+004	2.254241e+004	2.254241e+004		3.998400e+002	3.228333e+003	1.878534e+003	1.878534e+003
1.086890e+003	3.902300e+004	2.249029e+004	2.249029e+004		3.998000e+002	3.251917e+003	1.874190e+003	1.874190e+003
1.086930e+003	3.930300e+004	2.243819e+004	2.243819e+004		3.997600e+002	3.275250e+003	1.869849e+003	1.869849e+003
1.086970e+003	3.984400e+004	2.238611e+004	2.238611e+004		3.997200e+002	3.320333e+003	1.865509e+003	1.865509e+003
1.087010e+003	4.010500e+004	2.233407e+004	2.233407e+004		3.996800e+002	3.342083e+003	1.861173e+003	1.861173e+003
1.087050e+003	4.046300e+004	2.228207e+004	2.228207e+004		3.996400e+002	3.371917e+003	1.856839e+003	1.856839e+003
1.087090e+003	4.081200e+004	2.223011e+004	2.223011e+004		3.996000e+002	3.401000e+003	1.852509e+003	1.852509e+003
1.087130e+003	4.087600e+004	2.217818e+004	2.217818e+004		3.995600e+002	3.406333e+003	1.848182e+003	1.848182e+003
1.087170e+003	4.142200e+004	2.212631e+004	2.212631e+004		3.995200e+002	3.451833e+003	1.843859e+003	1.843859e+003
1.087210e+003	4.146400e+004	2.207448e+004	2.207448e+004		3.994800e+002	3.455333e+003	1.839540e+003	1.839540e+003
1.087250e+003	4.190800e+004	2.202271e+004	2.202271e+004		3.994400e+002	3.492333e+003	1.835226e+003	1.835226e+003
1.087290e+003	4.244600e+004	2.197099e+004	2.197099e+004		3.994000e+002	3.537167e+003	1.830916e+003	1.830916e+003
1.087330e+003	4.315400e+004	2.191933e+004	2.191933e+004		3.993600e+002	3.596167e+003	1.826611e+003	1.826611e+003
1.087370e+003	4.325400e+004	2.186774e+004	2.186774e+004		3.993200e+002	3.604500e+003	1.822311e+003	1.822311e+003
1.087410e+003	4.384600e+004	2.181621e+004	2.181621e+004		3.992800e+002	3.653833e+003	1.818018e+003	1.818018e+003
1.087450e+003	4.417400e+004	2.176476e+004	2.176476e+004		3.992400e+002	3.681167e+003	1.813730e+003	1.813730e+003
1.087490e+003	4.492200e+004	2.171339e+004	2.171339e+004		3.992000e+002	3.743500e+003	1.809449e+003	1.809449e+003
1.087530e+003	4.521300e+004	2.166210e+004	2.166210e+004		3.991600e+002	3.767750e+003	1.805175e+003	1.805175e+003
1.087570e+003	4.572300e+004	2.161089e+004	2.161089e+004		3.991200e+002	3.810250e+003	1.800908e+003	1.800908e+003
1.087610e+003	4.582500e+004	2.155978e+004	2.155978e+004		3.990800e+002	3.818750e+003	1.796648e+003	1.796648e+003
1.087650e+003	4.618000e+004	2.150876e+004	2.150876e+004		3.990400e+002	3.848333e+003	1.792396e+003	1.792396e+003
1.087690e+003	4.633900e+004	2.145783e+004	2.145783e+004		3.990000e+002	3.861583e+003	1.788153e+003	1.788153e+003
1.087730e+003	4.667600e+004	2.140700e+004	2.140700e+004		3.989600e+002	3.889667e+003	1.783917e+003	1.783917e+003
1.087770e+003	4.727900e+004	2.135628e+004	2.135628e+004		3.989200e+002	3.939917e+003	1.779690e+003	1.779690e+003
1.087810e+003	4.731900e+004	2.130566e+004	2.130566e+004		3.988800e+002	3.943250e+003	1.775472e+003	1.775472e+003
1.087850e+003	4.786400e+004	2.125516e+004	2.125516e+004		3.988400e+002	3.988667e+003	1.771263e+003	1.771263e+003
1.087890e+003	4.812100e+004	2.120476e+004	2.120476e+004		3.988000e+002	4.010083e+003	1.767063e+003	1.767063e+003
1.087930e+003	4.800800e+004	2.115449e+004	2.115449e+004		3.987600e+002	4.000667e+003	1.762874e+003	1.762874e+003
1.087970e+003	4.824800e+004	2.110433e+004	2.110433e+004		3.987200e+002	4.020667e+003	1.758694e+003	1.758694e+003
1.088010e+003	4.851000e+004	2.105429e+004	2.105429e+004		3.986800e+002	4.042500e+003	1.754524e+003	1.754524e+003
1.088050e+003	4.888300e+004	2.100437e+004	2.100437e+004		3.986400e+002	4.073583e+003	1.750364e+003	1.750364e+003
1.088090e+003	4.942100e+004	2.095459e+004	2.095459e+004		3.986000e+002	4.118417e+003	1.746215e+003	1.746215e+003
1.088130e+003	4.922700e+004	2.090493e+004	2.090493e+004		3.985600e+002	4.102250e+003	1.742078e+003	1.742078e+003
1.088170e+003	4.981200e+004	2.085541e+004	2.085541e+004		3.985200e+002	4.151000e+003	1.737951e+003	1.737951e+003
1.088210e+003	5.000100e+004	2.080602e+004	2.080602e+004		3.984800e+002	4.166750e+003	1.733835e+003	1.733835e+003
1.088250e+003	5.048700e+004	2.075678e+004	2.075678e+004		3.984400e+002	4.207250e+003	1.729731e+003	1.729731e+003
1.088290e+003	5.086700e+004	2.070768e+004	2.070768e+004		3.984000e+002	4.238917e+003	1.725640e+003	1.725640e+003
1.088330e+003	5.125000e+004	2.065872e+004	2.065872e+004		3.983600e+002	4.270833e+003	1.721560e+003	1.721560e+003
1.088370e+003	5.154200e+004	2.060992e+004	2.060992e+004		3.983200e+002	4.295167e+003	1.717494e+003	1.717494e+003
1.088410e+003	5.261900e+004	2.056128e+004	2.056128e+004		3.982800e+002	4.384917e+003	1.713440e+003	1.713440e+003
1.088450e+003	5.361600e+004	2.051280e+004	2.051280e+004		3.982400e+002	4.468000e+003	1.709400e+003	1.709400e+003
1.088490e+003	5.443400e+004	2.046448e+004	2.046448e+004		3.982000e+002	4.536167e+003	1.705374e+003	1.705374e+003
1.088530e+003	5.579000e+004	2.041635e+004	2.041635e+004		3.981600e+002	4.649167e+003	1.701363e+003	1.701363e+003
1.088570e+003	5.739300e+004	2.036840e+004	2.036840e+004		3.981200e+002	4.782750e+003	1.697367e+003	1.697367e+003
1.088610e+003	5.891500e+004	2.032066e+004	2.032066e+004		3.980800e+002	4.909583e+003	1.693388e+003	1.693388e+003
1.088650e+003	6.135500e+004	2.027312e+004	2.027312e+004		3.980400e+002	5.112917e+003	1.689426e+003	1.689426e+003
1.088690e+003	6.359100e+004	2.022581e+004	2.022581e+004		3.980000e+002	5.299250e+003	1.685484e+003	1.685484e+003
1.088730e+003	6.671500e+004	2.017873e+004	2.017873e+004		3.979600e+002	5.559583e+003	1.681561e+003	1.681561e+003
1.088770e+003	7.000200e+004	2.013193e+004	2.013193e+004		3.979200e+002	5.833500e+003	1.677660e+003	1.677660e+003
1.088810e+003	7.383000e+004	2.008540e+004	2.008540e+004		3.978800e+002	6.152500e+003	1.673783e+003	1.673783e+003
1.088850e+003	7.852800e+004	2.003919e+004	2.003919e+004		3.978400e+002	6.544000e+003	1.669932e+003	1.669932e+003
1.088890e+003	8.475200e+004	1.999331e+004	1.999331e+004		3.978000e+002	7.062667e+003	1.666109e+003	1.666109e+003
1.088930e+003	9.180700e+004	1.994782e+004	1.994782e+004		3.977600e+002	7.650583e+003	1.662318e+003	1.662318e+003
1.088970e+003	1.005440e+005	1.990275e+004	1.990275e+004		3.977200e+002	8.378667e+003	1.658562e+003	1.658562e+003
1.089010e+003	1.108980e+005	1.985816e+004	1.985816e+004		3.976800e+002	9.241500e+003	1.654847e+003	1.654847e+003
1.089050e+003	1.240590e+005	1.981412e+004	1.981412e+004		3.976400e+002	1.033825e+004	1.651177e+003	1.651177e+003
1.089090e+003	1.397380e+005	1.977071e+004	1.977071e+004		3.976000e+002	1.164483e+004	1.647559e+003	1.647559e+003
1.089130e+003	1.579270e+005	1.972803e+004	1.972803e+004		3.975600e+002	1.316058e+004	1.644002e+003	1.644002e+003
1.089170e+003	1.774580e+005	1.968619e+004	1.968619e+004		3.975200e+002	1.478817e+004	1.640516e+003	1.640516e+003
1.089210e+003	1.999000e+005	1.964532e+004	1.964532e+004		3.974800e+002	1.665833e+004	1.637110e+003	1.637110e+003
1.089250e+003	2.236110e+005	1.960556e+004	1.960556e+004		3.974400e+002	1.863425e+004	1.633797e+003	1.633797e+003
1.089290e+003	2.477230e+005	1.956706e+004	1.956706e+004		3.974000e+002	2.064358e+004	1.630588e+003	1.630588e+003
1.089330e+003	2.698490e+005	1.952996e+004	1.952996e+004		3.973600e+002	2.248742e+004	1.627497e+003	1.627497e+003
1.089370e+003	2.895620e+005	1.949442e+004	1.949442e+004		3.973200e+002	2.413017e+004	1.624535e+003	1.624535e+003
1.089410e+003	3.064740e+005	1.946054e+004	1.946054e+004		3.972800e+002	2.553950e+004	1.621712e+003	1.621712e+003
1.089450e+003	3.163230e+005	1.942845e+004	1.942845e+004		3.972400e+002	2.636025e+004	1.619037e+003	1.619037e+003
1.089490e+003	3.195770e+005	1.939819e+004	1.939819e+004		3.972000e+002	2.663142e+004	1.616516e+003	1.616516e+003
1.089530e+003	3.163160e+005	1.936980e+004	1.936980e+004		3.971600e+002	2.635967e+004	1.614150e+003	1.614150e+003
1.089570e+003	3.056960e+005	1.934325e+004	1.934325e+004		3.971200e+002	2.547467e+004	1.611938e+003	1.611938e+003
1.089610e+003	2.903390e+005	1.931848e+004	1.931848e+004		3.970800e+002	2.419492e+004	1.609873e+003	1.609873e+003
1.089650e+003	2.686560e+005	1.929539e+004	1.929539e+004		3.970400e+002	2.238800e+004	1.607949e+003	1.607949e+003
1.089690e+003	2.463540e+005	1.927385e+004	1.927385e+004		3.970000e+002	2.052950e+004	1.606154e+003	1.606154e+003
1.089730e+003	2.220590e+005	1.925371e+004	1.925371e+004		3.969600e+002	1.850492e+004	1.604476e+003	1.604476e+003
1.089770e+003	1.998220e+005	1.923484e+004	1.923484e+004		3.969200e+002	1.665183e+004	1.602903e+003	1.602903e+003
1.089810e+003	1.793570e+005	1.921708e+004	1.921708e+004		3.968800e+002	1.494642e+004	1.601423e+003	1.601423e+003
1.089850e+003	1.619170e+005	1.920032e+004	1.920032e+004		3.968400e+002	1.349308e+004	1.600027e+003	1.600027e+003
1.089890e+003	1.471250e+005	1.918444e+004	1.918444e+004		3.968000e+002	1.226042e+004	1.598703e+003	1.598703e+003
1.089930e+003	1.358400e+005	1.916935e+004	1.916935e+004		3.967600e+002	1.132000e+004	1.597446e+003	1.597446e+003
1.089970e+003	1.278290e+005	1.915499e+004	1.915499e+004		3.967200e+002	1.065242e+004	1.596249e+003	1.596249e+003
1.090010e+003	1.223490e+005	1.914130e+004	1.914130e+004		3.966800e+002	1.019575e+004	1.595109e+003	1.595109e+003
1.090050e+003	1.183080e+005	1.912825e+004	1.912825e+004		3.966400e+002	9.859000e+003	1.594021e+003	1.594021e+003
1.090090e+003	1.157950e+005	1.911582e+004	1.911582e+004		3.966000e+002	9.649583e+003	1.592985e+003	1.592985e+003
1.090130e+003	1.141430e+005	1.910398e+004	1.910398e+004		3.965600e+002	9.511917e+003	1.591999e+003	1.591999e+003
1.090170e+003	1.128320e+005	1.909274e+004	1.909274e+004		3.965200e+002	9.402667e+003	1.591061e+003	1.591061e+003
1.090210e+003	1.115600e+005	1.908207e+004	1.908207e+004		3.964800e+002	9.296667e+003	1.590173e+003	1.590173e+003
1.090250e+003	1.103100e+005	1.907198e+004	1.907198e+004		3.964400e+002	9.192500e+003	1.589332e+003	1.589332e+003
1.090290e+003	1.078050e+005	1.906246e+004	1.906246e+004		3.964000e+002	8.983750e+003	1.588538e+003	1.588538e+003
1.090330e+003	1.060620e+005	1.905349e+004	1.905349e+004		3.963600e+002	8.838500e+003	1.587791e+003	1.587791e+003
1.090370e+003	1.038690e+005	1.904506e+004	1.904506e+004		3.963200e+002	8.655750e+003	1.587088e+003	1.587088e+003
1.090410e+003	1.011870e+005	1.903715e+004	1.903715e+004		3.962800e+002	8.432250e+003	1.586429e+003	1.586429e+003
1.090450e+003	9.877300e+004	1.902976e+004	1.902976e+004		3.962400e+002	8.231083e+003	1.585813e+003	1.585813e+003
1.090490e+003	9.603800e+004	1.902286e+004	1.902286e+004		3.962000e+002	8.003167e+003	1.585238e+003	1.585238e+003
1.090530e+003	9.349400e+004	1.901644e+004	1.901644e+004		3.961600e+002	7.791167e+003	1.584703e+003	1.584703e+003
1.090570e+003	9.155500e+004	1.901048e+004	1.901048e+004		3.961200e+002	7.629583e+003	1.584207e+003	1.584207e+003
1.090610e+003	8.982700e+004	1.900498e+004	1.900498e+004		3.960800e+002	7.485583e+003	1.583748e+003	1.583748e+003
1.090650e+003	8.854200e+004	1.899991e+004	1.899991e+004		3.960400e+002	7.378500e+003	1.583326e+003	1.583326e+003
1.090690e+003	8.631400e+004	1.899528e+004	1.899528e+004		3.960000e+002	7.192833e+003	1.582940e+003	1.582940e+003
1.090730e+003	8.442000e+004	1.899107e+004	1.899107e+004		3.959600e+002	7.035000e+003	1.582589e+003	1.582589e+003
1.090770e+003	8.204400e+004	1.898727e+004	1.898727e+004		3.959200e+002	6.837000e+003	1.582272e+003	1.582272e+003
1.090810e+003	7.951900e+004	1.898385e+004	1.898385e+004		3.958800e+002	6.626583e+003	1.581988e+003	1.581988e+003
1.090850e+003	7.606800e+004	1.898082e+004	1.898082e+004		3.958400e+002	6.339000e+003	1.581735e+003	1.581735e+003
1.090890e+003	7.236100e+004	1.897814e+004	1.897814e+004		3.958000e+002	6.030083e+003	1.581512e+003	1.581512e+003
1.090930e+003	6.832300e+004	1.897579e+004	1.897579e+004		3.957600e+002	5.693583e+003	1.581316e+003	1.581316e+003
1.090970e+003	6.397400e+004	1.897375e+004	1.897375e+004		3.957200e+002	5.331167e+003	1.581146e+003	1.581146e+003
1.091010e+003	5.962800e+004	1.897199e+004	1.897199e+004		3.956800e+002	4.969000e+003	1.581000e+003	1.581000e+003
1.091050e+003	5.535600e+004	1.897049e+004	1.897049e+004		3.956400e+002	4.613000e+003	1.580874e+003	1.580874e+003
1.091090e+003	5.080900e+004	1.896921e+004	1.896921e+004		3.956000e+002	4.234083e+003	1.580768e+003	1.580768e+003
1.091130e+003	4.698000e+004	1.896813e+004	1.896813e+004		3.955600e+002	3.915000e+003	1.580678e+003	1.580678e+003
1.091170e+003	4.300200e+004	1.896722e+004	1.896722e+004		3.955200e+002	3.583500e+003	1.580602e+003	1.580602e+003
1.091210e+003	3.965500e+004	1.896647e+004	1.896647e+004		3.954800e+002	3.304583e+003	1.580539e+003	1.580539e+003
1.091250e+003	3.638900e+004	1.896584e+004	1.896584e+004		3.954400e+002	3.032417e+003	1.580487e+003	1.580487e+003
1.091290e+003	3.362500e+004	1.896532e+004	1.896532e+004		3.954000e+002	2.802083e+003	1.580444e+003	1.580444e+003
1.091330e+003	3.103500e+004	1.896490e+004	1.896490e+004		3.953600e+002	2.586250e+003	1.580408e+003	1.580408e+003
1.091370e+003	2.916800e+004	1.896454e+004	1.896454e+004		3.953200e+002	2.430667e+003	1.580379e+003	1.580379e+003
1.091410e+003	2.732500e+004	1.896426e+004	1.896426e+004		3.952800e+002	2.277083e+003	1.580355e+003	1.580355e+003
1.091450e+003	2.583000e+004	1.896402e+004	1.896402e+004		3.952400e+002	2.152500e+003	1.580335e+003	1.580335e+003
1.091490e+003	2.451800e+004	1.896383e+004	1.896383e+004		3.952000e+002	2.043167e+003	1.580319e+003	1.580319e+003
1.091530e+003	2.375900e+004	1.896367e+004	1.896367e+004		3.951600e+002	1.979917e+003	1.580306e+003	1.580306e+003
1.091570e+003	2.289400e+004	1.896354e+004	1.896354e+004		3.951200e+002	1.907833e+003	1.580295e+003	1.580295e+003
1.091610e+003	2.179100e+004	1.896344e+004	1.896344e+004		3.950800e+002	1.815917e+003	1.580286e+003	1.580286e+003
1.091650e+003	2.137800e+004	1.896335e+004	1.896335e+004		3.950400e+002	1.781500e+003	1.580279e+003	1.580279e+003
1.091690e+003	2.111100e+004	1.896328e+004	1.896328e+004		3.950000e+002	1.759250e+003	1.580273e+003	1.580273e+003
1.091730e+003	2.060700e+004	1.896322e+004	1.896322e+004		3.949600e+002	1.717250e+003	1.580268e+003	1.580268e+003
1.091770e+003	2.023600e+004	1.896317e+004	1.896317e+004		3.949200e+002	1.686333e+003	1.580264e+003	1.580264e+003
1.091810e+003	2.021500e+004	1.896313e+004	1.896313e+004		3.948800e+002	1.684583e+003	1.580261e+003	1.580261e+003
1.091850e+003	2.012700e+004	1.896310e+004	1.896310e+004		3.948400e+002	1.677250e+003	1.580258e+003	1.580258e+003
1.091890e+003	1.976600e+004	1.896308e+004	1.896308e+004		3.948000e+002	1.647167e+003	1.580256e+003	1.580256e+003
1.091930e+003	1.980700e+004	1.896306e+004	1.896306e+004		3.947600e+002	1.650583e+003	1.580255e+003	1.580255e+003
1.091970e+003	1.948900e+004	1.896304e+004	1.896304e+004		3.947200e+002	1.624083e+003	1.580253e+003	1.580253e+003
1.092010e+003	1.939700e+004	1.896303e+004	1.896303e+004		3.946800e+002	1.616417e+003	1.580252e+003	1.580252e+003
1.092050e+003	1.909400e+004	1.896302e+004	1.896302e+004		3.946400e+002	1.591167e+003	1.580252e+003	1.580252e+003
1.092090e+003	1.940200e+004	1.896301e+004	1.896301e+004		3.946000e+002	1.616833e+003	1.580251e+003	1.580251e+003
1.092130e+003	1.923200e+004	1.896301e+004	1.896301e+004		3.945600e+002	1.602667e+003	1.580251e+003	1.580251e+003
1.092170e+003	1.925000e+004	1.896301e+004	1.896301e+004		3.945200e+002	1.604167e+003	1.580250e+003	1.580250e+003
1.092210e+003	1.890600e+004	1.896300e+004	1.896300e+004		3.944800e+002	1.575500e+003	1.580250e+003	1.580250e+003
1.092250e+003	1.904800e+004	1.896300e+004	1.896300e+004		3.944400e+002	1.587333e+003	1.580250e+003	1.580250e+003
1.092290e+003	1.904000e+004	1.896300e+004	1.896300e+004		3.944000e+002	1.586667e+003	1.580250e+003	1.580250e+003
1.092330e+003	1.888900e+004	1.896300e+004	1.896300e+004		3.943600e+002	1.574083e+003	1.580250e+003	1.580250e+003
1.092370e+003	1.905100e+004	1.896300e+004	1.896300e+004		3.943200e+002	1.587583e+003	1.580250e+003	1.580250e+003
1.092410e+003	1.894900e+004	1.894900e+004	1.894900e+004		3.942800e+002	1.579083e+003	1.579083e+003	1.579083e+003
1.092450e+003	1.895900e+004	1.895900e+004	1.895900e+004		3.942400e+002	1.579917e+003	1.579917e+003	1.579917e+003
1.092490e+003	1.859800e+004	1.859800e+004	1.859800e+004		3.942000e+002	1.549833e+003	1.549833e+003	1.549833e+003
1.092530e+003	1.868100e+004	1.868100e+004	1.868100e+004		3.941600e+002	1.556750e+003	1.556750e+003	1.556750e+003
1.092570e+003	1.873600e+004	1.873600e+004	1.873600e+004		3.941200e+002	1.561333e+003	1.561333e+003	1.561333e+003
1.092610e+003	1.880500e+004	1.880500e+004	1.880500e+004		3.940800e+002	1.567083e+003	1.567083e+003	1.567083e+003
1.092650e+003	1.873700e+004	1.873700e+004	1.873700e+004		3.940400e+002	1.561417e+003	1.561417e+003	1.561417e+003
1.092690e+003	1.869700e+004	1.869700e+004	1.869700e+004		3.940000e+002	1.558083e+003	1.558083e+003	1.558083e+003
1.092730e+003	1.856300e+004	1.856300e+004	1.856300e+004		3.939600e+002	1.546917e+003	1.546917e+003	1.546917e+003
1.092770e+003	1.846800e+004	1.846800e+004	1.846800e+004		3.939200e+002	1.539000e+003	1.539000e+003	1.539000e+003
1.092810e+003	1.836300e+004	1.836300e+004	1.836300e+004		3.938800e+002	1.530250e+003	1.530250e+003	1.530250e+003
1.092850e+003	1.834900e+004	1.834900e+004	1.834900e+004		3.938400e+002	1.529083e+003	1.529083e+003	1.529083e+003
1.092890e+003	1.847700e+004	1.847700e+004	1.847700e+004		3.938000e+002	1.539750e+003	1.539750e+003	1.539750e+003
1.092930e+003	1.841500e+004	1.841500e+004	1.841500e+004		3.937600e+002	1.534583e+003	1.534583e+003	1.534583e+003
1.092970e+003	1.824300e+004	1.824300e+004	1.824300e+004		3.937200e+002	1.520250e+003	1.520250e+003	1.520250e+003
1.093010e+003	1.831700e+004	1.831700e+004	1.831700e+004		3.936800e+002	1.526417e+003	1.526417e+003	1.526417e+003
1.093050e+003	1.828900e+004	1.828900e+004	1.828900e+004		3.936400e+002	1.524083e+003	1.524083e+003	1.524083e+003
1.093090e+003	1.831900e+004	1.831900e+004	1.831900e+004		3.936000e+002	1.526583e+003	1.526583e+003	1.526583e+003
1.093130e+003	1.817600e+004	1.817600e+004	1.817600e+004		3.935600e+002	1.514667e+003	1.514667e+003	1.514667e+003
1.093170e+003	1.828900e+004	1.828900e+004	1.828900e+004		3.935200e+002	1.524083e+003	1.524083e+003	1.524083e+003
1.093210e+003	1.841600e+004	1.841600e+004	1.841600e+004		3.934800e+002	1.534667e+003	1.534667e+003	1.534667e+003
1.093250e+003	1.827800e+004	1.827800e+004	1.827800e+004		3.934400e+002	1.523167e+003	1.523167e+003	1.523167e+003
1.093290e+003	1.814700e+004	1.814700e+004	1.814700e+004		3.934000e+002	1.512250e+003	1.512250e+003	1.512250e+003
1.093330e+003	1.805200e+004	1.805200e+004	1.805200e+004		3.933600e+002	1.504333e+003	1.504333e+003	1.504333e+003
1.093370e+003	1.801800e+004	1.801800e+004	1.801800e+004		3.933200e+002	1.501500e+003	1.501500e+003	1.501500e+003
1.093410e+003	1.827700e+004	1.827700e+004	1.827700e+004		3.932800e+002	1.523083e+003	1.523083e+003	1.523083e+003
1.093450e+003	1.833700e+004	1.833700e+004	1.833700e+004		3.932400e+002	1.528083e+003	1.528083e+003	1.528083e+003
1.093490e+003	1.818600e+004	1.818600e+004	1.818600e+004		3.932000e+002	1.515500e+003	1.515500e+003	1.515500e+003
1.093530e+003	1.823100e+004	1.823100e+004	1.823100e+004		3.931600e+002	1.519250e+003	1.519250e+003	1.519250e+003
1.093570e+003	1.807500e+004	1.807500e+004	1.807500e+004		3.931200e+002	1.506250e+003	1.506250e+003	1.506250e+003
1.093610e+003	1.818200e+004	1.818200e+004	1.818200e+004		3.930800e+002	1.515167e+003	1.515167e+003	1.515167e+003
1.093650e+003	1.809700e+004	1.809700e+004	1.809700e+004		3.930400e+002	1.508083e+003	1.508083e+003	1.508083e+003
1.093690e+003	1.808000e+004	1.808000e+004	1.808000e+004		3.930000e+002	1.506667e+003	1.506667e+003	1.506667e+003


==> figures/data/XPS/spectra/tion0002.txt <==
Cycle 2:pos1:1: N1s
	Characteristic Energy eV	1.486690e+003	Acquisition Time s	1.200000e+001
Name		
Position		
FWHM		
Area		
Lineshape		
K.E.	Counts	Background	Envelope		B.E.	CPS	Background CPS	Envelope CPS
1.081690e+003	2.276500e+004	2.276500e+004	2.276500e+004		4.050000e+002	1.897083e+003	1.897083e+003	1.897083e+003
1.081730e+003	2.277200e+004	2.277200e+004	2.277200e+004		4.049600e+002	1.897667e+003	1.897667e+003	1.897667e+003
1.081770e+003	2.291100e+004	2.291100e+004	2.291100e+004		4.049200e+002	1.909250e+003	1.909250e+003	1.909250e+003
1.081810e+003	2.274400e+004	2.274400e+004	2.274400e+004		4.048800e+002	1.895333e+003	1.895333e+003	1.895333e+003
1.081850e+003	2.252500e+004	2.252500e+004	2.252500e+004		4.048400e+002	1.877083e+003	1.877083e+003	1.877083e+003
1.081890e+003	2.273900e+004	2.273900e+004	2.273900e+004		4.048000e+002	1.894917e+003	1.894917e+003	1.894917e+003
1.081930e+003	2.268000e+004	2.268000e+004	2.268000e+004		4.047600e+002	1.890000e+003	1.890000e+003	1.890000e+003
1.081970e+003	2.272400e+004	2.272400e+004	2.272400e+004		4.047200e+002	1.893667e+003	1.893667e+003	1.893667e+003
1.082010e+003	2.258200e+004	2.258200e+004	2.258200e+004		4.046800e+002	1.881833e+003	1.881833e+003	1.881833e+003
1.082050e+003	2.255800e+004	2.255800e+004	2.255800e+004		4.046400e+002	1.879833e+003	1.879833e+003	1.879833e+003
1.082090e+003	2.242400e+004	2.242400e+004	2.242400e+004		4.046000e+002	1.868667e+003	1.868667e+003	1.868667e+003
1.082130e+003	2.241000e+004	2.241000e+004	2.241000e+004		4.045600e+002	1.867500e+003	1.867500e+003	1.867500e+003
1.082170e+003	2.249800e+004	2.249800e+004	2.249800e+004		4.045200e+002	1.874833e+003	1.874833e+003	1.874833e+003
1.082210e+003	2.240500e+004	2.240500e+004	2.240500e+004		4.044800e+002	1.867083e+003	1.867083e+003	1.867083e+003
1.082250e+003	2.240800e+004	2.240800e+004	2.240800e+004		4.044400e+002	1.867333e+003	1.867333e+003	1.867333e+003
1.082290e+003	2.233600e+004	2.233600e+004	2.233600e+004		4.044000e+002	1.861333e+003	1.861333e+003	1.861333e+003
1.082330e+003	2.251100e+004	2.251100e+004	2.251100e+004		4.043600e+002	1.875917e+003	1.875917e+003	1.875917e+003
1.082370e+003	2.256000e+004	2.256000e+004	2.256000e+004		4.043200e+002	1.880000e+003	1.880000e+003	1.880000e+003
1.082410e+003	2.215900e+004	2.215900e+004	2.215900e+004		4.042800e+002	1.846583e+003	1.846583e+003	1.846583e+003
1.082450e+003	2.226300e+004	2.226300e+004	2.226300e+004		4.042400e+002	1.855250e+003	1.855250e+003	1.855250e+003
1.082490e+003	2.208600e+004	2.208600e+004	2.208600e+004		4.042000e+002	1.840500e+003	1.840500e+003	1.840500e+003
1.082530e+003	2.196100e+004	2.196100e+004	2.196100e+004		4.041600e+002	1.830083e+003	1.830083e+003	1.830083e+003
1.082570e+003	2.219000e+004	2.219000e+004	2.219000e+004		4.041200e+002	1.849167e+003	1.849167e+003	1.849167e+003
1.082610e+003	2.222300e+004	2.222300e+004	2.222300e+004		4.040800e+002	1.851917e+003	1.851917e+003	1.851917e+003
1.082650e+003	2.227600e+004	2.227600e+004	2.227600e+004		4.040400e+002	1.856333e+003	1.856333e+003	1.856333e+003
1.082690e+003	2.205400e+004	2.205400e+004	2.205400e+004		4.040000e+002	1.837833e+003	1.837833e+003	1.837833e+003
1.082730e+003	2.208400e+004	2.208400e+004	2.208400e+004		4.039600e+002	1.840333e+003	1.840333e+003	1.840333e+003
1.082770e+003	2.207700e+004	2.207700e+004	2.207700e+004		4.039200e+002	1.839750e+003	1.839750e+003	1.839750e+003
1.082810e+003	2.226900e+004	2.226900e+004	2.226900e+004		4.038800e+002	1.855750e+003	1.855750e+003	1.855750e+003
1.082850e+003	2.217600e+004	2.212533e+004	2.212533e+004		4.038400e+002	1.848000e+003	1.843778e+003	1.843778e+003
1.082890e+003	2.193100e+004	2.209437e+004	2.209437e+004		4.038000e+002	1.827583e+003	1.841198e+003	1.841198e+003
1.082930e+003	2.212600e+004	2.206331e+004	2.206331e+004		4.037600e+002	1.843833e+003	1.838609e+003	1.838609e+003
1.082970e+003	2.196900e+004	2.203215e+004	2.203215e+004		4.037200e+002	1.830750e+003	1.836012e+003	1.836012e+003
1.083010e+003	2.204800e+004	2.200088e+004	2.200088e+004		4.036800e+002	1.837333e+003	1.833407e+003	1.833407e+003
1.083050e+003	2.212700e+004	2.196951e+004	2.196951e+004		4.036400e+002	1.843917e+003	1.830793e+003	1.830793e+003
1.083090e+003	2.216400e+004	2.193804e+004	2.193804e+004		4.036000e+002	1.847000e+003	1.828170e+003	1.828170e+003
1.083130e+003	2.197200e+004	2.190648e+004	2.190648e+004		4.035600e+002	1.831000e+003	1.825540e+003	1.825540e+003
1.083170e+003	2.189700e+004	2.187481e+004	2.187481e+004		4.035200e+002	1.824750e+003	1.822901e+003	1.822901e+003
1.083210e+003	2.213500e+004	2.184305e+004	2.184305e+004		4.034800e+002	1.844583e+003	1.820254e+003	1.820254e+003
1.083250e+003	2.213500e+004	2.181118e+004	2.181118e+004		4.034400e+002	1.844583e+003	1.817598e+003	1.817598e+003
1.083290e+003	2.207000e+004	2.177922e+004	2.177922e+004		4.034000e+002	1.839167e+003	1.814935e+003	1.814935e+003
1.083330e+003	2.216100e+004	2.174716e+004	2.174716e+004		4.033600e+002	1.846750e+003	1.812263e+003	1.812263e+003
1.083370e+003	2.209000e+004	2.171500e+004	2.171500e+004		4.033200e+002	1.840833e+003	1.809584e+003	1.809584e+003
1.083410e+003	2.214200e+004	2.168275e+004	2.168275e+004		4.032800e+002	1.845167e+003	1.806896e+003	1.806896e+003
1.083450e+003	2.212500e+004	2.165040e+004	2.165040e+004		4.032400e+002	1.843750e+003	1.804200e+003	1.804200e+003
1.083490e+003	2.203100e+004	2.161796e+004	2.161796e+004		4.032000e+002	1.835917e+003	1.801497e+003	1.801497e+003
1.083530e+003	2.212900e+004	2.158542e+004	2.158542e+004		4.031600e+002	1.844083e+003	1.798785e+003	1.798785e+003
1.083570e+003	2.210600e+004	2.155279e+004	2.155279e+004		4.031200e+002	1.842167e+003	1.796066e+003	1.796066e+003
1.083610e+003	2.227300e+004	2.152007e+004	2.152007e+004		4.030800e+002	1.856083e+003	1.793339e+003	1.793339e+003
1.083650e+003	2.219400e+004	2.148725e+004	2.148725e+004		4.030400e+002	1.849500e+003	1.790604e+003	1.790604e+003
1.083690e+003	2.223100e+004	2.145434e+004	2.145434e+004		4.030000e+002	1.852583e+003	1.787862e+003	1.787862e+003
1.083730e+003	2.208200e+004	2.142134e+004	2.142134e+004		4.029600e+002	1.840167e+003	1.785112e+003	1.785112e+003
1.083770e+003	2.225000e+004	2.138825e+004	2.138825e+004		4.029200e+002	1.854167e+003	1.782354e+003	1.782354e+003
1.083810e+003	2.239600e+004	2.135507e+004	2.135507e+004		4.028800e+002	1.866333e+003	1.779589e+003	1.779589e+003
1.083850e+003	2.246200e+004	2.132180e+004	2.132180e+004		4.028400e+002	1.871833e+003	1.776817e+003	1.776817e+003
1.083890e+003	2.229100e+004	2.128844e+004	2.128844e+004		4.028000e+002	1.857583e+003	1.774037e+003	1.774037e+003
1.083930e+003	2.254500e+004	2.125500e+004	2.125500e+004		4.027600e+002	1.878750e+003	1.771250e+003	1.771250e+003
1.083970e+003	2.231500e+004	2.122147e+004	2.122147e+004		4.027200e+002	1.859583e+003	1.768456e+003	1.768456e+003
1.084010e+003	2.229200e+004	2.118786e+004	2.118786e+004		4.026800e+002	1.857667e+003	1.765655e+003	1.765655e+003
1.084050e+003	2.244800e+004	2.115415e+004	2.115415e+004		4.026400e+002	1.870667e+003	1.762846e+003	1.762846e+003
1.084090e+003	2.254900e+004	2.112037e+004	2.112037e+004		4.026000e+002	1.879083e+003	1.760031e+003	1.760031e+003
1.084130e+003	2.252200e+004	2.108650e+004	2.108650e+004		4.025600e+002	1.876833e+003	1.757208e+003	1.757208e+003
1.084170e+003	2.253800e+004	2.105255e+004	2.105255e+004		4.025200e+002	1.878167e+003	1.754379e+003	1.754379e+003
1.084210e+003	2.254400e+004	2.101852e+004	2.101852e+004		4.024800e+002	1.878667e+003	1.751543e+003	1.751543e+003
1.084250e+003	2.244400e+004	2.098440e+004	2.098440e+004		4.024400e+002	1.870333e+003	1.748700e+003	1.748700e+003
1.084290e+003	2.287700e+004	2.095021e+004	2.095021e+004		4.024000e+002	1.906417e+003	1.745851e+003	1.745851e+003
1.084330e+003	2.284200e+004	2.091594e+004	2.091594e+004		4.023600e+002	1.903500e+003	1.742995e+003	1.742995e+003
1.084370e+003	2.285900e+004	2.088159e+004	2.088159e+004		4.023200e+002	1.904917e+003	1.740132e+003	1.740132e+003
1.084410e+003	2.294400e+004	2.084717e+004	2.084717e+004		4.022800e+002	1.912000e+003	1.737264e+003	1.737264e+003
1.084450e+003	2.276800e+004	2.081267e+004	2.081267e+004		4.022400e+002	1.897333e+003	1.734389e+003	1.734389e+003
1.084490e+003	2.277200e+004	2.077809e+004	2.077809e+004		4.022000e+002	1.897667e+003	1.731508e+003	1.731508e+003
1.084530e+003	2.289400e+004	2.074344e+004	2.074344e+004		4.021600e+002	1.907833e+003	1.728620e+003	1.728620e+003
1.084570e+003	2.290400e+004	2.070872e+004	2.070872e+004		4.021200e+002	1.908667e+003	1.725727e+003	1.725727e+003
1.084610e+003	2.306800e+004	2.067393e+004	2.067393e+004		4.020800e+002	1.922333e+003	1.722827e+003	1.722827e+003
1.084650e+003	2.326400e+004	2.063906e+004	2.063906e+004		4.020400e+002	1.938667e+003	1.719922e+003	1.719922e+003
1.084690e+003	2.326300e+004	2.060413e+004	2.060413e+004		4.020000e+002	1.938583e+003	1.717011e+003	1.717011e+003
1.084730e+003	2.325900e+004	2.056913e+004	2.056913e+004		4.019600e+002	1.938250e+003	1.714094e+003	1.714094e+003
1.084770e+003	2.321400e+004	2.053406e+004	2.053406e+004		4.019200e+002	1.934500e+003	1.711172e+003	1.711172e+003
1.084810e+003	2.316000e+004	2.049893e+004	2.049893e+004		4.018800e+002	1.930000e+003	1.708244e+003	1.708244e+003
1.084850e+003	2.320700e+004	2.046373e+004	2.046373e+004		4.018400e+002	1.933917e+003	1.705311e+003	1.705311e+003
1.084890e+003	2.320500e+004	2.042847e+004	2.042847e+004		4.018000e+002	1.933750e+003	1.702372e+003	1.702372e+003
1.084930e+003	2.326500e+004	2.039314e+004	2.039314e+004		4.017600e+002	1.938750e+003	1.699428e+003	1.699428e+003
1.084970e+003	2.325600e+004	2.035775e+004	2.035775e+004		4.017200e+002	1.938000e+003	1.696479e+003	1.696479e+003
1.085010e+003	2.309500e+004	2.032230e+004	2.032230e+004		4.016800e+002	1.924583e+003	1.693525e+003	1.693525e+003
1.085050e+003	2.333900e+004	2.028678e+004	2.028678e+004		4.016400e+002	1.944917e+003	1.690565e+003	1.690565e+003
1.085090e+003	2.321100e+004	2.025120e+004	2.025120e+004		4.016000e+002	1.934250e+003	1.687600e+003	1.687600e+003
1.085130e+003	2.302500e+004	2.021557e+004	2.021557e+004		4.015600e+002	1.918750e+003	1.684630e+003	1.684630e+003
1.085170e+003	2.321900e+004	2.017987e+004	2.017987e+004		4.015200e+002	1.934917e+003	1.681656e+003	1.681656e+003
1.085210e+003	2.318600e+004	2.014411e+004	2.014411e+004		4.014800e+002	1.932167e+003	1.678676e+003	1.678676e+003
1.085250e+003	2.331800e+004	2.010830e+004	2.010830e+004		4.014400e+002	1.943167e+003	1.675691e+003	1.675691e+003
1.085290e+003	2.348700e+004	2.007242e+004	2.007242e+004		4.014000e+002	1.957250e+003	1.672702e+003	1.672702e+003
1.085330e+003	2.337500e+004	2.003650e+004	2.003650e+004		4.013600e+002	1.947917e+003	1.669708e+003	1.669708e+003
1.085370e+003	2.318900e+004	2.000052e+004	2.000052e+004		4.013200e+002	1.932417e+003	1.666710e+003	1.666710e+003
1.085410e+003	2.336900e+004	1.996448e+004	1.996448e+004		4.012800e+002	1.947417e+003	1.663707e+003	1.663707e+003
1.085450e+003	2.346900e+004	1.992839e+004	1.992839e+004		4.012400e+002	1.955750e+003	1.660699e+003	1.660699e+003
1.085490e+003	2.345500e+004	1.989225e+004	1.989225e+004		4.012000e+002	1.954583e+003	1.657688e+003	1.657688e+003
1.085530e+003	2.346100e+004	1.985606e+004	1.985606e+004		4.011600e+002	1.955083e+003	1.654672e+003	1.654672e+003
1.085570e+003	2.343600e+004	1.981982e+004	1.981982e+004		4.011200e+002	1.953000e+003	1.651652e+003	1.651652e+003
1.085610e+003	2.346700e+004	1.978354e+004	1.978354e+004		4.010800e+002	1.955583e+003	1.648628e+003	1.648628e+003
1.085650e+003	2.371000e+004	1.974720e+004	1.974720e+004		4.010400e+002	1.975833e+003	1.645600e+003	1.645600e+003
1.085690e+003	2.370400e+004	1.971082e+004	1.971082e+004		4.010000e+002	1.975333e+003	1.642568e+003	1.642568e+003
1.085730e+003	2.366700e+004	1.967439e+004	1.967439e+004		4.009600e+002	1.972250e+003	1.639532e+003	1.639532e+003
1.085770e+003	2.376900e+004	1.963792e+004	1.963792e+004		4.009200e+002	1.980750e+003	1.636493e+003	1.636493e+003
1.085810e+003	2.379400e+004	1.960141e+004	1.960141e+004		4.008800e+002	1.982833e+003	1.633450e+003	1.633450e+003
1.085850e+003	2.371300e+004	1.956485e+004	1.956485e+004		4.008400e+002	1.976083e+003	1.630404e+003	1.630404e+003
1.085890e+003	2.381900e+004	1.952826e+004	1.952826e+004		4.008000e+002	1.984917e+003	1.627355e+003	1.627355e+003
1.085930e+003	2.388800e+004	1.949162e+004	1.949162e+004		4.007600e+002	1.990667e+003	1.624302e+003	1.624302e+003
1.085970e+003	2.392100e+004	1.945495e+004	1.945495e+004		4.007200e+002	1.993417e+003	1.621246e+003	1.621246e+003
1.086010e+003	2.394500e+004	1.941824e+004	1.941824e+004		4.006800e+002	1.995417e+003	1.618187e+003	1.618187e+003
1.086050e+003	2.426600e+004	1.938149e+004	1.938149e+004		4.006400e+002	2.022167e+003	1.615124e+003	1.615124e+003
1.086090e+003	2.413500e+004	1.934472e+004	1.934472e+004		4.006000e+002	2.011250e+003	1.612060e+003	1.612060e+003
1.086130e+003	2.417800e+004	1.930791e+004	1.930791e+004		4.005600e+002	2.014833e+003	1.608992e+003	1.608992e+003
1.086170e+003	2.450300e+004	1.927106e+004	1.927106e+004		4.005200e+002	2.041917e+003	1.605922e+003	1.605922e+003
1.086210e+003	2.463900e+004	1.923419e+004	1.923419e+004		4.004800e+002	2.053250e+003	1.602849e+003	1.602849e+003
1.086250e+003	2.466600e+004	1.919730e+004	1.919730e+004		4.004400e+002	2.055500e+003	1.599775e+003	1.599775e+003
1.086290e+003	2.466200e+004	1.916038e+004	1.916038e+004		4.004000e+002	2.055167e+003	1.596698e+003	1.596698e+003
1.086330e+003	2.474800e+004	1.912343e+004	1.912343e+004		4.003600e+002	2.062333e+003	1.593619e+003	1.593619e+003
1.086370e+003	2.485700e+004	1.908647e+004	1.908647e+004		4.003200e+002	2.071417e+003	1.590539e+003	1.590539e+003
1.086410e+003	2.514800e+004	1.904948e+004	1.904948e+004		4.002800e+002	2.095667e+003	1.587456e+003	1.587456e+003
1.086450e+003	2.505800e+004	1.901247e+004	1.901247e+004		4.002400e+002	2.088167e+003	1.584373e+003	1.584373e+003
1.086490e+003	2.541300e+004	1.897545e+004	1.897545e+004		4.002000e+002	2.117750e+003	1.581287e+003	1.581287e+003
1.086530e+003	2.570700e+004	1.893841e+004	1.893841e+004		4.001600e+002	2.142250e+003	1.578201e+003	1.578201e+003
1.086570e+003	2.559500e+004	1.890136e+004	1.890136e+004		4.001200e+002	2.132917e+003	1.575114e+003	1.575114e+003
1.086610e+003	2.538400e+004	1.886431e+004	1.886431e+004		4.000800e+002	2.115333e+003	1.572026e+003	1.572026e+003
1.086650e+003	2.573300e+004	1.882724e+004	1.882724e+004		4.000400e+002	2.144417e+003	1.568936e+003	1.568936e+003
1.086690e+003	2.590700e+004	1.879016e+004	1.879016e+004		4.000000e+002	2.158917e+003	1.565847e+003	1.565847e+003
1.086730e+003	2.633400e+004	1.875308e+004	1.875308e+004		3.999600e+002	2.194500e+003	1.562756e+003	1.562756e+003
1.086770e+003	2.659600e+004	1.871599e+004	1.871599e+004		3.999200e+002	2.216333e+003	1.559666e+003	1.559666e+003
1.086810e+003	2.666000e+004	1.867891e+004	1.867891e+004		3.998800e+002	2.221667e+003	1.556576e+003	1.556576e+003
1.086850e+003	2.696300e+004	1.864183e+004	1.864183e+004		3.998400e+002	2.246917e+003	1.553486e+003	1.553486e+003
1.086890e+003	2.715500e+004	1.860476e+004	1.860476e+004		3.998000e+002	2.262917e+003	1.550397e+003	1.550397e+003
1.086930e+003	2.715300e+004	1.856770e+004	1.856770e+004		3.997600e+002	2.262750e+003	1.547308e+003	1.547308e+003
1.086970e+003	2.719300e+004	1.853064e+004	1.853064e+004		3.997200e+002	2.266083e+003	1.544220e+003	1.544220e+003
1.087010e+003	2.770000e+004	1.849360e+004	1.849360e+004		3.996800e+002	2.308333e+003	1.541133e+003	1.541133e+003
1.087050e+003	2.810500e+004	1.845657e+004	1.845657e+004		3.996400e+002	2.342083e+003	1.538048e+003	1.538048e+003
1.087090e+003	2.874500e+004	1.841957e+004	1.841957e+004		3.996000e+002	2.395417e+003	1.534964e+003	1.534964e+003
1.087130e+003	2.874100e+004	1.838258e+004	1.838258e+004		3.995600e+002	2.395083e+003	1.531882e+003	1.531882e+003
1.087170e+003	2.878000e+004	1.834563e+004	1.834563e+004		3.995200e+002	2.398333e+003	1.528802e+003	1.528802e+003
1.087210e+003	2.907700e+004	1.830870e+004	1.830870e+004		3.994800e+002	2.423083e+003	1.525725e+003	1.525725e+003
1.087250e+003	2.991700e+004	1.827181e+004	1.827181e+004		3.994400e+002	2.493083e+003	1.522650e+003	1.522650e+003
1.087290e+003	3.031700e+004	1.823495e+004	1.823495e+004		3.994000e+002	2.526417e+003	1.519579e+003	1.519579e+003
1.087330e+003	3.052000e+004	1.819813e+004	1.819813e+004		3.993600e+002	2.543333e+003	1.516511e+003	1.516511e+003
1.087370e+003	3.084300e+004	1.816136e+004	1.816136e+004		3.993200e+002	2.570250e+003	1.513447e+003	1.513447e+003
1.087410e+003	3.132500e+004	1.812464e+004	1.812464e+004		3.992800e+002	2.610417e+003	1.510386e+003	1.510386e+003
1.087450e+003	3.119700e+004	1.808796e+004	1.808796e+004		3.992400e+002	2.599750e+003	1.507330e+003	1.507330e+003
1.087490e+003	3.134500e+004	1.805135e+004	1.805135e+004		3.992000e+002	2.612083e+003	1.504279e+003	1.504279e+003
1.087530e+003	3.181400e+004	1.801478e+004	1.801478e+004		3.991600e+002	2.651167e+003	1.501232e+003	1.501232e+003
1.087570e+003	3.226600e+004	1.797828e+004	1.797828e+004		3.991200e+002	2.688833e+003	1.498190e+003	1.498190e+003
1.087610e+003	3.230300e+004	1.794184e+004	1.794184e+004		3.990800e+002	2.691917e+003	1.495153e+003	1.495153e+003
1.087650e+003	3.242100e+004	1.790546e+004	1.790546e+004		3.990400e+002	2.701750e+003	1.492122e+003	1.492122e+003
1.087690e+003	3.260800e+004	1.786916e+004	1.786916e+004		3.990000e+002	2.717333e+003	1.489096e+003	1.489096e+003
1.087730e+003	3.285300e+004	1.783292e+004	1.783292e+004		3.989600e+002	2.737750e+003	1.486076e+003	1.486076e+003
1.087770e+003	3.306300e+004	1.779675e+004	1.779675e+004		3.989200e+002	2.755250e+003	1.483063e+003	1.483063e+003
1.087810e+003	3.314800e+004	1.776066e+004	1.776066e+004		3.988800e+002	2.762333e+003	1.480055e+003	1.480055e+003
1.087850e+003	3.325300e+004	1.772464e+004	1.772464e+004		3.988400e+002	2.771083e+003	1.477054e+003	1.477054e+003
1.087890e+003	3.345500e+004	1.768870e+004	1.768870e+004		3.988000e+002	2.787917e+003	1.474059e+003	1.474059e+003
1.087930e+003	3.405400e+004	1.765285e+004	1.765285e+004		3.987600e+002	2.837833e+003	1.471071e+003	1.471071e+003
1.087970e+003	3.428400e+004	1.761708e+004	1.761708e+004		3.987200e+002	2.857000e+003	1.468090e+003	1.468090e+003
1.088010e+003	3.427400e+004	1.758139e+004	1.758139e+004		3.986800e+002	2.856167e+003	1.465116e+003	1.465116e+003
1.088050e+003	3.454200e+004	1.754580e+004	1.754580e+004		3.986400e+002	2.878500e+003	1.462150e+003	1.462150e+003
1.088090e+003	3.454300e+004	1.751030e+004	1.751030e+004		3.986000e+002	2.878583e+003	1.459192e+003	1.459192e+003
1.088130e+003	3.501200e+004	1.747489e+004	1.747489e+004		3.985600e+002	2.917667e+003	1.456241e+003	1.456241e+003
1.088170e+003	3.531200e+004	1.743959e+004	1.743959e+004		3.985200e+002	2.942667e+003	1.453299e+003	1.453299e+003
1.088210e+003	3.575200e+004	1.740438e+004	1.740438e+004		3.984800e+002	2.979333e+003	1.450365e+003	1.450365e+003
1.088250e+003	3.624100e+004	1.736928e+004	1.736928e+004		3.984400e+002	3.020083e+003	1.447440e+003	1.447440e+003
1.088290e+003	3.681500e+004	1.733429e+004	1.733429e+004		3.984000e+002	3.067917e+003	1.444524e+003	1.444524e+003
1.088330e+003	3.704700e+004	1.729941e+004	1.729941e+004		3.983600e+002	3.087250e+003	1.441618e+003	1.441618e+003
1.088370e+003	3.754200e+004	1.726466e+004	1.726466e+004		3.983200e+002	3.128500e+003	1.438721e+003	1.438721e+003
1.088410e+003	3.845300e+004	1.723002e+004	1.723002e+004		3.982800e+002	3.204417e+003	1.435835e+003	1.435835e+003
1.088450e+003	3.903900e+004	1.719552e+004	1.719552e+004		3.982400e+002	3.253250e+003	1.432960e+003	1.432960e+003
1.088490e+003	3.987400e+004	1.716115e+004	1.716115e+004		3.982000e+002	3.322833e+003	1.430096e+003	1.430096e+003
1.088530e+003	4.059300e+004	1.712693e+004	1.712693e+004		3.981600e+002	3.382750e+003	1.427244e+003	1.427244e+003
1.088570e+003	4.122200e+004	1.709286e+004	1.709286e+004		3.981200e+002	3.435167e+003	1.424405e+003	1.424405e+003
1.088610e+003	4.220800e+004	1.705894e+004	1.705894e+004		3.980800e+002	3.517333e+003	1.421578e+003	1.421578e+003
1.088650e+003	4.349700e+004	1.702519e+004	1.702519e+004		3.980400e+002	3.624750e+003	1.418765e+003	1.418765e+003
1.088690e+003	4.440600e+004	1.699161e+004	1.699161e+004		3.980000e+002	3.700500e+003	1.415967e+003	1.415967e+003
1.088730e+003	4.560600e+004	1.695821e+004	1.695821e+004		3.979600e+002	3.800500e+003	1.413184e+003	1.413184e+003
1.088770e+003	4.682400e+004	1.692500e+004	1.692500e+004		3.979200e+002	3.902000e+003	1.410417e+003	1.410417e+003
1.088810e+003	4.852100e+004	1.689200e+004	1.689200e+004		3.978800e+002	4.043417e+003	1.407666e+003	1.407666e+003
1.088850e+003	5.042100e+004	1.685921e+004	1.685921e+004		3.978400e+002	4.201750e+003	1.404934e+003	1.404934e+003
1.088890e+003	5.225000e+004	1.682665e+004	1.682665e+004		3.978000e+002	4.354167e+003	1.402221e+003	1.402221e+003
1.088930e+003	5.444200e+004	1.679434e+004	1.679434e+004		3.977600e+002	4.536833e+003	1.399528e+003	1.399528e+003
1.088970e+003	5.687400e+004	1.676229e+004	1.676229e+004		3.977200e+002	4.739500e+003	1.396857e+003	1.396857e+003
1.089010e+003	5.998200e+004	1.673052e+004	1.673052e+004		3.976800e+002	4.998500e+003	1.394210e+003	1.394210e+003
1.089050e+003	6.299400e+004	1.669906e+004	1.669906e+004		3.976400e+002	5.249500e+003	1.391588e+003	1.391588e+003
1.089090e+003	6.636300e+004	1.666793e+004	1.666793e+004		3.976000e+002	5.530250e+003	1.388994e+003	1.388994e+003
1.089130e+003	7.056300e+004	1.663715e+004	1.663715e+004		3.975600e+002	5.880250e+003	1.386429e+003	1.386429e+003
1.089170e+003	7.500200e+004	1.660676e+004	1.660676e+004		3.975200e+002	6.250167e+003	1.383897e+003	1.383897e+003
1.089210e+003	7.868400e+004	1.657679e+004	1.657679e+004		3.974800e+002	6.557000e+003	1.381399e+003	1.381399e+003
1.089250e+003	8.313800e+004	1.654727e+004	1.654727e+004		3.974400e+002	6.928167e+003	1.378939e+003	1.378939e+003
1.089290e+003	8.727500e+004	1.651823e+004	1.651823e+004		3.974000e+002	7.272917e+003	1.376519e+003	1.376519e+003
1.089330e+003	9.197900e+004	1.648971e+004	1.648971e+004		3.973600e+002	7.664917e+003	1.374143e+003	1.374143e+003
1.089370e+003	9.580400e+004	1.646174e+004	1.646174e+004		3.973200e+002	7.983667e+003	1.371812e+003	1.371812e+003
1.089410e+003	9.947400e+004	1.643436e+004	1.643436e+004		3.972800e+002	8.289500e+003	1.369530e+003	1.369530e+003
1.089450e+003	1.027040e+005	1.640758e+004	1.640758e+004		3.972400e+002	8.558667e+003	1.367298e+003	1.367298e+003
1.089490e+003	1.057460e+005	1.638143e+004	1.638143e+004		3.972000e+002	8.812167e+003	1.365119e+003	1.365119e+003
1.089530e+003	1.077990e+005	1.635594e+004	1.635594e+004		3.971600e+002	8.983250e+003	1.362995e+003	1.362995e+003
1.089570e+003	1.110960e+005	1.633113e+004	1.633113e+004		3.971200e+002	9.258000e+003	1.360927e+003	1.360927e+003
1.089610e+003	1.139020e+005	1.630701e+004	1.630701e+004		3.970800e+002	9.491833e+003	1.358918e+003	1.358918e+003
1.089650e+003	1.173000e+005	1.628362e+004	1.628362e+004		3.970400e+002	9.775000e+003	1.356968e+003	1.356968e+003
1.089690e+003	1.203160e+005	1.626097e+004	1.626097e+004		3.970000e+002	1.002633e+004	1.355081e+003	1.355081e+003
1.089730e+003	1.240330e+005	1.623909e+004	1.623909e+004		3.969600e+002	1.033608e+004	1.353257e+003	1.353257e+003
1.089770e+003	1.280020e+005	1.621800e+004	1.621800e+004		3.969200e+002	1.066683e+004	1.351500e+003	1.351500e+003
1.089810e+003	1.329180e+005	1.619775e+004	1.619775e+004		3.968800e+002	1.107650e+004	1.349812e+003	1.349812e+003
1.089850e+003	1.381430e+005	1.617836e+004	1.617836e+004		3.968400e+002	1.151192e+004	1.348197e+003	1.348197e+003
1.089890e+003	1.425190e+005	1.615988e+004	1.615988e+004		3.968000e+002	1.187658e+004	1.346656e+003	1.346656e+003
1.089930e+003	1.469710e+005	1.614233e+004	1.614233e+004		3.967600e+002	1.224758e+004	1.345194e+003	1.345194e+003
1.089970e+003	1.496700e+005	1.612575e+004	1.612575e+004		3.967200e+002	1.247250e+004	1.343813e+003	1.343813e+003
1.090010e+003	1.516670e+005	1.611017e+004	1.611017e+004		3.966800e+002	1.263892e+004	1.342514e+003	1.342514e+003
1.090050e+003	1.520150e+005	1.609560e+004	1.609560e+004		3.966400e+002	1.266792e+004	1.341300e+003	1.341300e+003
1.090090e+003	1.507740e+005	1.608203e+004	1.608203e+004		3.966000e+002	1.256450e+004	1.340169e+003	1.340169e+003
1.090130e+003	1.473870e+005	1.606947e+004	1.606947e+004		3.965600e+002	1.228225e+004	1.339123e+003	1.339123e+003
1.090170e+003	1.432860e+005	1.605788e+004	1.605788e+004		3.965200e+002	1.194050e+004	1.338157e+003	1.338157e+003
1.090210e+003	1.378840e+005	1.604725e+004	1.604725e+004		3.964800e+002	1.149033e+004	1.337270e+003	1.337270e+003
1.090250e+003	1.320840e+005	1.603751e+004	1.603751e+004		3.964400e+002	1.100700e+004	1.336459e+003	1.336459e+003
1.090290e+003	1.254430e+005	1.602865e+004	1.602865e+004		3.964000e+002	1.045358e+004	1.335720e+003	1.335720e+003
1.090330e+003	1.187850e+005	1.602059e+004	1.602059e+004		3.963600e+002	9.898750e+003	1.335049e+003	1.335049e+003
1.090370e+003	1.132770e+005	1.601330e+004	1.601330e+004		3.963200e+002	9.439750e+003	1.334442e+003	1.334442e+003
1.090410e+003	1.072540e+005	1.600674e+004	1.600674e+004		3.962800e+002	8.937833e+003	1.333895e+003	1.333895e+003
1.090450e+003	1.020290e+005	1.600085e+004	1.600085e+004		3.962400e+002	8.502417e+003	1.333404e+003	1.333404e+003
1.090490e+003	9.605300e+004	1.599561e+004	1.599561e+004		3.962000e+002	8.004417e+003	1.332967e+003	1.332967e+003
1.090530e+003	9.123800e+004	1.599096e+004	1.599096e+004		3.961600e+002	7.603167e+003	1.332580e+003	1.332580e+003
1.090570e+003	8.509900e+004	1.598687e+004	1.598687e+004		3.961200e+002	7.091583e+003	1.332239e+003	1.332239e+003
1.090610e+003	7.926300e+004	1.598330e+004	1.598330e+004		3.960800e+002	6.605250e+003	1.331942e+003	1.331942e+003
1.090650e+003	7.389500e+004	1.598020e+004	1.598020e+004		3.960400e+002	6.157917e+003	1.331683e+003	1.331683e+003
1.090690e+003	6.846600e+004	1.597753e+004	1.597753e+004		3.960000e+002	5.705500e+003	1.331461e+003	1.331461e+003
1.090730e+003	6.264700e+004	1.597525e+004	1.597525e+004		3.959600e+002	5.220583e+003	1.331271e+003	1.331271e+003
1.090770e+003	5.677000e+004	1.597332e+004	1.597332e+004		3.959200e+002	4.730833e+003	1.331110e+003	1.331110e+003
1.090810e+003	5.093700e+004	1.597169e+004	1.597169e+004		3.958800e+002	4.244750e+003	1.330974e+003	1.330974e+003
1.090850e+003	4.598700e+004	1.597032e+004	1.597032e+004		3.958400e+002	3.832250e+003	1.330860e+003	1.330860e+003
1.090890e+003	4.154800e+004	1.596918e+004	1.596918e+004		3.958000e+002	3.462333e+003	1.330765e+003	1.330765e+003
1.090930e+003	3.705900e+004	1.596823e+004	1.596823e+004		3.957600e+002	3.088250e+003	1.330686e+003	1.330686e+003
1.090970e+003	3.361500e+004	1.596743e+004	1.596743e+004		3.957200e+002	2.801250e+003	1.330620e+003	1.330620e+003
1.091010e+003	3.067300e+004	1.596677e+004	1.596677e+004		3.956800e+002	2.556083e+003	1.330564e+003	1.330564e+003
1.091050e+003	2.780500e+004	1.596622e+004	1.596622e+004		3.956400e+002	2.317083e+003	1.330518e+003	1.330518e+003
1.091090e+003	2.549500e+004	1.596575e+004	1.596575e+004		3.956000e+002	2.124583e+003	1.330479e+003	1.330479e+003
1.091130e+003	2.388400e+004	1.596536e+004	1.596536e+004		3.955600e+002	1.990333e+003	1.330446e+003	1.330446e+003
1.091170e+003	2.243200e+004	1.596502e+004	1.596502e+004		3.955200e+002	1.869333e+003	1.330418e+003	1.330418e+003
1.091210e+003	2.129700e+004	1.596473e+004	1.596473e+004		3.954800e+002	1.774750e+003	1.330395e+003	1.330395e+003
1.091250e+003	2.059400e+004	1.596449e+004	1.596449e+004		3.954400e+002	1.716167e+003	1.330374e+003	1.330374e+003
1.091290e+003	1.996600e+004	1.596427e+004	1.596427e+004		3.954000e+002	1.663833e+003	1.330356e+003	1.330356e+003
1.091330e+003	1.937500e+004	1.596409e+004	1.596409e+004		3.953600e+002	1.614583e+003	1.330341e+003	1.330341e+003
1.091370e+003	1.885000e+004	1.596393e+004	1.596393e+004		3.953200e+002	1.570833e+003	1.330328e+003	1.330328e+003
1.091410e+003	1.825600e+004	1.596379e+004	1.596379e+004		3.952800e+002	1.521333e+003	1.330316e+003	1.330316e+003
1.091450e+003	1.785400e+004	1.596368e+004	1.596368e+004		3.952400e+002	1.487833e+003	1.330306e+003	1.330306e+003
1.091490e+003	1.780000e+004	1.596357e+004	1.596357e+004		3.952000e+002	1.483333e+003	1.330298e+003	1.330298e+003
1.091530e+003	1.764100e+004	1.596348e+004	1.596348e+004		3.951600e+002	1.470083e+003	1.330290e+003	1.330290e+003
1.091570e+003	1.745400e+004	1.596340e+004	1.596340e+004		3.951200e+002	1.454500e+003	1.330283e+003	1.330283e+003
1.091610e+003	1.728400e+004	1.596333e+004	1.596333e+004		3.950800e+002	1.440333e+003	1.330278e+003	1.330278e+003
1.091650e+003	1.698300e+004	1.596327e+004	1.596327e+004		3.950400e+002	1.415250e+003	1.330273e+003	1.330273e+003
1.091690e+003	1.686800e+004	1.596322e+004	1.596322e+004		3.950000e+002	1.405667e+003	1.330269e+003	1.330269e+003
1.091730e+003	1.678100e+004	1.596318e+004	1.596318e+004		3.949600e+002	1.398417e+003	1.330265e+003	1.330265e+003
1.091770e+003	1.695300e+004	1.596314e+004	1.596314e+004		3.949200e+002	1.412750e+003	1.330262e+003	1.330262e+003
1.091810e+003	1.676400e+004	1.596311e+004	1.596311e+004		3.948800e+002	1.397000e+003	1.330259e+003	1.330259e+003
1.091850e+003	1.660600e+004	1.596309e+004	1.596309e+004		3.948400e+002	1.383833e+003	1.330257e+003	1.330257e+003
1.091890e+003	1.646800e+004	1.596307e+004	1.596307e+004		3.948000e+002	1.372333e+003	1.330255e+003	1.330255e+003
1.091930e+003	1.630900e+004	1.596305e+004	1.596305e+004		3.947600e+002	1.359083e+003	1.330254e+003	1.330254e+003
1.091970e+003	1.631300e+004	1.596304e+004	1.596304e+004		3.947200e+002	1.359417e+003	1.330253e+003	1.330253e+003
1.092010e+003	1.629800e+004	1.596303e+004	1.596303e+004		3.946800e+002	1.358167e+003	1.330252e+003	1.330252e+003
1.092050e+003	1.613200e+004	1.596302e+004	1.596302e+004		3.946400e+002	1.344333e+003	1.330251e+003	1.330251e+003
1.092090e+003	1.622300e+004	1.596301e+004	1.596301e+004		3.946000e+002	1.351917e+003	1.330251e+003	1.330251e+003
1.092130e+003	1.623700e+004	1.596301e+004	1.596301e+004		3.945600e+002	1.353083e+003	1.330250e+003	1.330250e+003
1.092170e+003	1.618200e+004	1.596300e+004	1.596300e+004		3.945200e+002	1.348500e+003	1.330250e+003	1.330250e+003
1.092210e+003	1.600400e+004	1.596300e+004	1.596300e+004		3.944800e+002	1.333667e+003	1.330250e+003	1.330250e+003
1.092250e+003	1.610100e+004	1.596300e+004	1.596300e+004		3.944400e+002	1.341750e+003	1.330250e+003	1.330250e+003
1.092290e+003	1.595900e+004	1.596300e+004	1.596300e+004		3.944000e+002	1.329917e+003	1.330250e+003	1.330250e+003
1.092330e+003	1.590300e+004	1.596300e+004	1.596300e+004		3.943600e+002	1.325250e+003	1.330250e+003	1.330250e+003
1.092370e+003	1.596700e+004	1.596300e+004	1.596300e+004		3.943200e+002	1.330583e+003	1.330250e+003	1.330250e+003
1.092410e+003	1.601900e+004	1.601900e+004	1.601900e+004		3.942800e+002	1.334917e+003	1.334917e+003	1.334917e+003
1.092450e+003	1.591200e+004	1.591200e+004	1.591200e+004		3.942400e+002	1.326000e+003	1.326000e+003	1.326000e+003
1.092490e+003	1.576700e+004	1.576700e+004	1.576700e+004		3.942000e+002	1.313917e+003	1.313917e+003	1.313917e+003
1.092530e+003	1.586200e+004	1.586200e+004	1.586200e+004		3.941600e+002	1.321833e+003	1.321833e+003	1.321833e+003
1.092570e+003	1.602400e+004	1.602400e+004	1.602400e+004		3.941200e+002	1.335333e+003	1.335333e+003	1.335333e+003
1.092610e+003	1.589400e+004	1.589400e+004	1.589400e+004		3.940800e+002	1.324500e+003	1.324500e+003	1.324500e+003
1.092650e+003	1.583300e+004	1.583300e+004	1.583300e+004		3.940400e+002	1.319417e+003	1.319417e+003	1.319417e+003
1.092690e+003	1.578200e+004	1.578200e+004	1.578200e+004		3.940000e+002	1.315167e+003	1.315167e+003	1.315167e+003
1.092730e+003	1.584300e+004	1.584300e+004	1.584300e+004		3.939600e+002	1.320250e+003	1.320250e+003	1.320250e+003
1.092770e+003	1.590700e+004	1.590700e+004	1.590700e+004		3.939200e+002	1.325583e+003	1.325583e+003	1.325583e+003
1.092810e+003	1.593000e+004	1.593000e+004	1.593000e+004		3.938800e+002	1.327500e+003	1.327500e+003	1.327500e+003
1.092850e+003	1.578700e+004	1.578700e+004	1.578700e+004		3.938400e+002	1.315583e+003	1.315583e+003	1.315583e+003
1.092890e+003	1.571900e+004	1.571900e+004	1.571900e+004		3.938000e+002	1.309917e+003	1.309917e+003	1.309917e+003
1.092930e+003	1.568000e+004	1.568000e+004	1.568000e+004		3.937600e+002	1.306667e+003	1.306667e+003	1.306667e+003
1.092970e+003	1.579000e+004	1.579000e+004	1.579000e+004		3.937200e+002	1.315833e+003	1.315833e+003	1.315833e+003
1.093010e+003	1.556000e+004	1.556000e+004	1.556000e+004		3.936800e+002	1.296667e+003	1.296667e+003	1.296667e+003
1.093050e+003	1.560200e+004	1.560200e+004	1.560200e+004		3.936400e+002	1.300167e+003	1.300167e+003	1.300167e+003
1.093090e+003	1.556400e+004	1.556400e+004	1.556400e+004		3.936000e+002	1.297000e+003	1.297000e+003	1.297000e+003
1.093130e+003	1.562300e+004	1.562300e+004	1.562300e+004		3.935600e+002	1.301917e+003	1.301917e+003	1.301917e+003
1.093170e+003	1.564100e+004	1.564100e+004	1.564100e+004		3.935200e+002	1.303417e+003	1.303417e+003	1.303417e+003
1.093210e+003	1.559200e+004	1.559200e+004	1.559200e+004		3.934800e+002	1.299333e+003	1.299333e+003	1.299333e+003
1.093250e+003	1.541000e+004	1.541000e+004	1.541000e+004		3.934400e+002	1.284167e+003	1.284167e+003	1.284167e+003
1.093290e+003	1.562500e+004	1.562500e+004	1.562500e+004		3.934000e+002	1.302083e+003	1.302083e+003	1.302083e+003
1.093330e+003	1.553400e+004	1.553400e+004	1.553400e+004		3.933600e+002	1.294500e+003	1.294500e+003	1.294500e+003
1.093370e+003	1.577900e+004	1.577900e+004	1.577900e+004		3.933200e+002	1.314917e+003	1.314917e+003	1.314917e+003
1.093410e+003	1.551700e+004	1.551700e+004	1.551700e+004		3.932800e+002	1.293083e+003	1.293083e+003	1.293083e+003
1.093450e+003	1.539700e+004	1.539700e+004	1.539700e+004		3.932400e+002	1.283083e+003	1.283083e+003	1.283083e+003
1.093490e+003	1.533900e+004	1.533900e+004	1.533900e+004		3.932000e+002	1.278250e+003	1.278250e+003	1.278250e+003
1.093530e+003	1.550800e+004	1.550800e+004	1.550800e+004		3.931600e+002	1.292333e+003	1.292333e+003	1.292333e+003
1.093570e+003	1.553400e+004	1.553400e+004	1.553400e+004		3.931200e+002	1.294500e+003	1.294500e+003	1.294500e+003
1.093610e+003	1.544400e+004	1.544400e+004	1.544400e+004		3.930800e+002	1.287000e+003	1.287000e+003	1.287000e+003
1.093650e+003	1.558900e+004	1.558900e+004	1.558900e+004		3.930400e+002	1.299083e+003	1.299083e+003	1.299083e+003
1.093690e+003	1.553300e+004	1.553300e+004	1.553300e+004		3.930000e+002	1.294417e+003	1.294417e+003	1.294417e+003


==> figures/data/XPS/spectra/tion0003.txt <==
Cycle 3:pos2:1: N1s
	Characteristic Energy eV	1.486690e+003	Acquisition Time s	1.200000e+001
Name		
Position		
FWHM		
Area		
Lineshape		
K.E.	Counts	Background	Envelope		B.E.	CPS	Background CPS	Envelope CPS
1.081690e+003	2.359200e+004	2.359200e+004	2.359200e+004		4.050000e+002	1.966000e+003	1.966000e+003	1.966000e+003
1.081730e+003	2.344100e+004	2.344100e+004	2.344100e+004		4.049600e+002	1.953417e+003	1.953417e+003	1.953417e+003
1.081770e+003	2.347700e+004	2.347700e+004	2.347700e+004		4.049200e+002	1.956417e+003	1.956417e+003	1.956417e+003
1.081810e+003	2.350500e+004	2.350500e+004	2.350500e+004		4.048800e+002	1.958750e+003	1.958750e+003	1.958750e+003
1.081850e+003	2.350900e+004	2.350900e+004	2.350900e+004		4.048400e+002	1.959083e+003	1.959083e+003	1.959083e+003
1.081890e+003	2.340100e+004	2.340100e+004	2.340100e+004		4.048000e+002	1.950083e+003	1.950083e+003	1.950083e+003
1.081930e+003	2.318500e+004	2.318500e+004	2.318500e+004		4.047600e+002	1.932083e+003	1.932083e+003	1.932083e+003
1.081970e+003	2.335500e+004	2.335500e+004	2.335500e+004		4.047200e+002	1.946250e+003	1.946250e+003	1.946250e+003
1.082010e+003	2.342900e+004	2.342900e+004	2.342900e+004		4.046800e+002	1.952417e+003	1.952417e+003	1.952417e+003
1.082050e+003	2.307600e+004	2.307600e+004	2.307600e+004		4.046400e+002	1.923000e+003	1.923000e+003	1.923000e+003
1.082090e+003	2.320300e+004	2.320300e+004	2.320300e+004		4.046000e+002	1.933583e+003	1.933583e+003	1.933583e+003
1.082130e+003	2.302600e+004	2.302600e+004	2.302600e+004		4.045600e+002	1.918833e+003	1.918833e+003	1.918833e+003
1.082170e+003	2.320700e+004	2.320700e+004	2.320700e+004		4.045200e+002	1.933917e+003	1.933917e+003	1.933917e+003
1.082210e+003	2.294300e+004	2.294300e+004	2.294300e+004		4.044800e+002	1.911917e+003	1.911917e+003	1.911917e+003
1.082250e+003	2.285200e+004	2.285200e+004	2.285200e+004		4.044400e+002	1.904333e+003	1.904333e+003	1.904333e+003
1.082290e+003	2.319200e+004	2.319200e+004	2.319200e+004		4.044000e+002	1.932667e+003	1.932667e+003	1.932667e+003
1.082330e+003	2.316300e+004	2.316300e+004	2.316300e+004		4.043600e+002	1.930250e+003	1.930250e+003	1.930250e+003
1.082370e+003	2.298300e+004	2.298300e+004	2.298300e+004		4.043200e+002	1.915250e+003	1.915250e+003	1.915250e+003
1.082410e+003	2.288300e+004	2.288300e+004	2.288300e+004		4.042800e+002	1.906917e+003	1.906917e+003	1.906917e+003
1.082450e+003	2.296100e+004	2.296100e+004	2.296100e+004		4.042400e+002	1.913417e+003	1.913417e+003	1.913417e+003
1.082490e+003	2.299000e+004	2.299000e+004	2.299000e+004		4.042000e+002	1.915833e+003	1.915833e+003	1.915833e+003
1.082530e+003	2.282500e+004	2.282500e+004	2.282500e+004		4.041600e+002	1.902083e+003	1.902083e+003	1.902083e+003
1.082570e+003	2.285600e+004	2.285600e+004	2.285600e+004		4.041200e+002	1.904667e+003	1.904667e+003	1.904667e+003
1.082610e+003	2.301000e+004	2.301000e+004	2.301000e+004		4.040800e+002	1.917500e+003	1.917500e+003	1.917500e+003
1.082650e+003	2.294300e+004	2.294300e+004	2.294300e+004		4.040400e+002	1.911917e+003	1.911917e+003	1.911917e+003
1.082690e+003	2.283600e+004	2.283600e+004	2.283600e+004		4.040000e+002	1.903000e+003	1.903000e+003	1.903000e+003
1.082730e+003	2.276400e+004	2.276400e+004	2.276400e+004		4.039600e+002	1.897000e+003	1.897000e+003	1.897000e+003
1.082770e+003	2.287500e+004	2.287500e+004	2.287500e+004		4.039200e+002	1.906250e+003	1.906250e+003	1.906250e+003
1.082810e+003	2.296800e+004	2.296800e+004	2.296800e+004		4.038800e+002	1.914000e+003	1.914000e+003	1.914000e+003
1.082850e+003	2.288800e+004	2.291800e+004	2.291800e+004		4.038400e+002	1.907333e+003	1.909833e+003	1.909833e+003
1.082890e+003	2.289800e+004	2.288424e+004	2.288424e+004		4.038000e+002	1.908167e+003	1.907020e+003	1.907020e+003
1.082930e+003	2.286300e+004	2.285036e+004	2.285036e+004		4.037600e+002	1.905250e+003	1.904197e+003	1.904197e+003
1.082970e+003	2.273400e+004	2.281637e+004	2.281637e+004		4.037200e+002	1.894500e+003	1.901364e+003	1.901364e+003
1.083010e+003	2.285100e+004	2.278226e+004	2.278226e+004		4.036800e+002	1.904250e+003	1.898522e+003	1.898522e+003
1.083050e+003	2.261600e+004	2.274805e+004	2.274805e+004		4.036400e+002	1.884667e+003	1.895671e+003	1.895671e+003
1.083090e+003	2.271300e+004	2.271372e+004	2.271372e+004		4.036000e+002	1.892750e+003	1.892810e+003	1.892810e+003
1.083130e+003	2.279900e+004	2.267928e+004	2.267928e+004		4.035600e+002	1.899917e+003	1.889940e+003	1.889940e+003
1.083170e+003	2.289700e+004	2.264472e+004	2.264472e+004		4.035200e+002	1.908083e+003	1.887060e+003	1.887060e+003
1.083210e+003	2.274000e+004	2.261006e+004	2.261006e+004		4.034800e+002	1.895000e+003	1.884172e+003	1.884172e+003
1.083250e+003	2.262000e+004	2.257529e+004	2.257529e+004		4.034400e+002	1.885000e+003	1.881274e+003	1.881274e+003
1.083290e+003	2.277500e+004	2.254040e+004	2.254040e+004		4.034000e+002	1.897917e+003	1.878367e+003	1.878367e+003
1.083330e+003	2.268300e+004	2.250541e+004	2.250541e+004		4.033600e+002	1.890250e+003	1.875451e+003	1.875451e+003
1.083370e+003	2.279200e+004	2.247030e+004	2.247030e+004		4.033200e+002	1.899333e+003	1.872525e+003	1.872525e+003
1.083410e+003	2.277400e+004	2.243509e+004	2.243509e+004		4.032800e+002	1.897833e+003	1.869591e+003	1.869591e+003
1.083450e+003	2.277300e+004	2.239977e+004	2.239977e+004		4.032400e+002	1.897750e+003	1.866648e+003	1.866648e+003
1.083490e+003	2.284600e+004	2.236435e+004	2.236435e+004		4.032000e+002	1.903833e+003	1.863696e+003	1.863696e+003
1.083530e+003	2.279600e+004	2.232882e+004	2.232882e+004		4.031600e+002	1.899667e+003	1.860735e+003	1.860735e+003
1.083570e+003	2.279400e+004	2.229318e+004	2.229318e+004		4.031200e+002	1.899500e+003	1.857765e+003	1.857765e+003
1.083610e+003	2.273500e+004	2.225744e+004	2.225744e+004		4.030800e+002	1.894583e+003	1.854786e+003	1.854786e+003
1.083650e+003	2.282300e+004	2.222159e+004	2.222159e+004		4.030400e+002	1.901917e+003	1.851799e+003	1.851799e+003
1.083690e+003	2.297200e+004	2.218564e+004	2.218564e+004		4.030000e+002	1.914333e+003	1.848803e+003	1.848803e+003
1.083730e+003	2.278600e+004	2.214958e+004	2.214958e+004		4.029600e+002	1.898833e+003	1.845799e+003	1.845799e+003
1.083770e+003	2.281700e+004	2.211343e+004	2.211343e+004		4.029200e+002	1.901417e+003	1.842786e+003	1.842786e+003
1.083810e+003	2.291300e+004	2.207717e+004	2.207717e+004		4.028800e+002	1.909417e+003	1.839764e+003	1.839764e+003
1.083850e+003	2.273700e+004	2.204081e+004	2.204081e+004		4.028400e+002	1.894750e+003	1.836734e+003	1.836734e+003
1.083890e+003	2.271700e+004	2.200435e+004	2.200435e+004		4.028000e+002	1.893083e+003	1.833696e+003	1.833696e+003
1.083930e+003	2.274500e+004	2.196779e+004	2.196779e+004		4.027600e+002	1.895417e+003	1.830649e+003	1.830649e+003
1.083970e+003	2.290000e+004	2.193113e+004	2.193113e+004		4.027200e+002	1.908333e+003	1.827594e+003	1.827594e+003
1.084010e+003	2.288900e+004	2.189437e+004	2.189437e+004		4.026800e+002	1.907417e+003	1.824531e+003	1.824531e+003
1.084050e+003	2.300100e+004	2.185752e+004	2.185752e+004		4.026400e+002	1.916750e+003	1.821460e+003	1.821460e+003
1.084090e+003	2.292200e+004	2.182056e+004	2.182056e+004		4.026000e+002	1.910167e+003	1.818380e+003	1.818380e+003
1.084130e+003	2.297100e+004	2.178351e+004	2.178351e+004		4.025600e+002	1.914250e+003	1.815293e+003	1.815293e+003
1.084170e+003	2.307000e+004	2.174637e+004	2.174637e+004		4.025200e+002	1.922500e+003	1.812198e+003	1.812198e+003
1.084210e+003	2.278200e+004	2.170914e+004	2.170914e+004		4.024800e+002	1.898500e+003	1.809095e+003	1.809095e+003
1.084250e+003	2.304400e+004	2.167180e+004	2.167180e+004		4.024400e+002	1.920333e+003	1.805984e+003	1.805984e+003
1.084290e+003	2.332400e+004	2.163438e+004	2.163438e+004		4.024000e+002	1.943667e+003	1.802865e+003	1.802865e+003
1.084330e+003	2.298900e+004	2.159687e+004	2.159687e+004		4.023600e+002	1.915750e+003	1.799739e+003	1.799739e+003
1.084370e+003	2.287500e+004	2.155926e+004	2.155926e+004		4.023200e+002	1.906250e+003	1.796605e+003	1.796605e+003
1.084410e+003	2.312300e+004	2.152157e+004	2.152157e+004		4.022800e+002	1.926917e+003	1.793464e+003	1.793464e+003
1.084450e+003	2.316100e+004	2.148378e+004	2.148378e+004		4.022400e+002	1.930083e+003	1.790315e+003	1.790315e+003
1.084490e+003	2.318300e+004	2.144591e+004	2.144591e+004		4.022000e+002	1.931917e+003	1.787159e+003	1.787159e+003
1.084530e+003	2.340700e+004	2.140795e+004	2.140795e+004		4.021600e+002	1.950583e+003	1.783996e+003	1.783996e+003
1.084570e+003	2.330700e+004	2.136991e+004	2.136991e+004		4.021200e+002	1.942250e+003	1.780826e+003	1.780826e+003
1.084610e+003	2.334900e+004	2.133178e+004	2.133178e+004		4.020800e+002	1.945750e+003	1.777648e+003	1.777648e+003
1.084650e+003	2.318000e+004	2.129357e+004	2.129357e+004		4.020400e+002	1.931667e+003	1.774464e+003	1.774464e+003
1.084690e+003	2.318600e+004	2.125527e+004	2.125527e+004		4.020000e+002	1.932167e+003	1.771273e+003	1.771273e+003
1.084730e+003	2.332900e+004	2.121689e+004	2.121689e+004		4.019600e+002	1.944083e+003	1.768074e+003	1.768074e+003
1.084770e+003	2.352300e+004	2.117843e+004	2.117843e+004		4.019200e+002	1.960250e+003	1.764869e+003	1.764869e+003
1.084810e+003	2.354900e+004	2.113990e+004	2.113990e+004		4.018800e+002	1.962417e+003	1.761658e+003	1.761658e+003
1.084850e+003	2.343100e+004	2.110128e+004	2.110128e+004		4.018400e+002	1.952583e+003	1.758440e+003	1.758440e+003
1.084890e+003	2.357600e+004	2.106258e+004	2.106258e+004		4.018000e+002	1.964667e+003	1.755215e+003	1.755215e+003
1.084930e+003	2.339100e+004	2.102381e+004	2.102381e+004		4.017600e+002	1.949250e+003	1.751984e+003	1.751984e+003
1.084970e+003	2.356100e+004	2.098497e+004	2.098497e+004		4.017200e+002	1.963417e+003	1.748747e+003	1.748747e+003
1.085010e+003	2.380200e+004	2.094604e+004	2.094604e+004		4.016800e+002	1.983500e+003	1.745504e+003	1.745504e+003
1.085050e+003	2.381500e+004	2.090705e+004	2.090705e+004		4.016400e+002	1.984583e+003	1.742254e+003	1.742254e+003
1.085090e+003	2.350900e+004	2.086798e+004	2.086798e+004		4.016000e+002	1.959083e+003	1.738999e+003	1.738999e+003
1.085130e+003	2.354400e+004	2.082885e+004	2.082885e+004		4.015600e+002	1.962000e+003	1.735737e+003	1.735737e+003
1.085170e+003	2.373400e+004	2.078964e+004	2.078964e+004		4.015200e+002	1.977833e+003	1.732470e+003	1.732470e+003
1.085210e+003	2.365300e+004	2.075036e+004	2.075036e+004		4.014800e+002	1.971083e+003	1.729197e+003	1.729197e+003
1.085250e+003	2.410300e+004	2.071101e+004	2.071101e+004		4.014400e+002	2.008583e+003	1.725918e+003	1.725918e+003
1.085290e+003	2.400900e+004	2.067160e+004	2.067160e+004		4.014000e+002	2.000750e+003	1.722633e+003	1.722633e+003
1.085330e+003	2.412100e+004	2.063212e+004	2.063212e+004		4.013600e+002	2.010083e+003	1.719344e+003	1.719344e+003
1.085370e+003	2.407700e+004	2.059258e+004	2.059258e+004		4.013200e+002	2.006417e+003	1.716049e+003	1.716049e+003
1.085410e+003	2.423200e+004	2.055298e+004	2.055298e+004		4.012800e+002	2.019333e+003	1.712749e+003	1.712749e+003
1.085450e+003	2.432300e+004	2.051332e+004	2.051332e+004		4.012400e+002	2.026917e+003	1.709443e+003	1.709443e+003
1.085490e+003	2.412700e+004	2.047360e+004	2.047360e+004		4.012000e+002	2.010583e+003	1.706133e+003	1.706133e+003
1.085530e+003	2.426400e+004	2.043382e+004	2.043382e+004		4.011600e+002	2.022000e+003	1.702818e+003	1.702818e+003
1.085570e+003	2.432200e+004	2.039398e+004	2.039398e+004		4.011200e+002	2.026833e+003	1.699499e+003	1.699499e+003
1.085610e+003	2.450100e+004	2.035409e+004	2.035409e+004		4.010800e+002	2.041750e+003	1.696174e+003	1.696174e+003
1.085650e+003	2.458600e+004	2.031414e+004	2.031414e+004		4.010400e+002	2.048833e+003	1.692845e+003	1.692845e+003
1.085690e+003	2.476700e+004	2.027414e+004	2.027414e+004		4.010000e+002	2.063917e+003	1.689512e+003	1.689512e+003
1.085730e+003	2.487100e+004	2.023409e+004	2.023409e+004		4.009600e+002	2.072583e+003	1.686175e+003	1.686175e+003
1.085770e+003	2.485300e+004	2.019400e+004	2.019400e+004		4.009200e+002	2.071083e+003	1.682833e+003	1.682833e+003
1.085810e+003	2.512700e+004	2.015385e+004	2.015385e+004		4.008800e+002	2.093917e+003	1.679488e+003	1.679488e+003
1.085850e+003	2.528100e+004	2.011366e+004	2.011366e+004		4.008400e+002	2.106750e+003	1.676138e+003	1.676138e+003
1.085890e+003	2.540700e+004	2.007343e+004	2.007343e+004		4.008000e+002	2.117250e+003	1.672786e+003	1.672786e+003
1.085930e+003	2.535300e+004	2.003316e+004	2.003316e+004		4.007600e+002	2.112750e+003	1.669430e+003	1.669430e+003
1.085970e+003	2.521700e+004	1.999284e+004	1.999284e+004		4.007200e+002	2.101417e+003	1.666070e+003	1.666070e+003
1.086010e+003	2.576600e+004	1.995249e+004	1.995249e+004		4.006800e+002	2.147167e+003	1.662707e+003	1.662707e+003
1.086050e+003	2.585000e+004	1.991210e+004	1.991210e+004		4.006400e+002	2.154167e+003	1.659342e+003	1.659342e+003
1.086090e+003	2.587700e+004	1.987168e+004	1.987168e+004		4.006000e+002	2.156417e+003	1.655973e+003	1.655973e+003
1.086130e+003	2.582700e+004	1.983122e+004	1.983122e+004		4.005600e+002	2.152250e+003	1.652602e+003	1.652602e+003
1.086170e+003	2.597300e+004	1.979074e+004	1.979074e+004		4.005200e+002	2.164417e+003	1.649228e+003	1.649228e+003
1.086210e+003	2.634400e+004	1.975022e+004	1.975022e+004		4.004800e+002	2.195333e+003	1.645852e+003	1.645852e+003
1.086250e+003	2.640300e+004	1.970968e+004	1.970968e+004		4.004400e+002	2.200250e+003	1.642473e+003	1.642473e+003
1.086290e+003	2.654900e+004	1.966911e+004	1.966911e+004		4.004000e+002	2.212417e+003	1.639093e+003	1.639093e+003
1.086330e+003	2.673400e+004	1.962852e+004	1.962852e+004		4.003600e+002	2.227833e+003	1.635710e+003	1.635710e+003
1.086370e+003	2.677200e+004	1.958791e+004	1.958791e+004		4.003200e+002	2.231000e+003	1.632326e+003	1.632326e+003
1.086410e+003	2.691300e+004	1.954728e+004	1.954728e+004		4.002800e+002	2.242750e+003	1.628940e+003	1.628940e+003
1.086450e+003	2.732000e+004	1.950664e+004	1.950664e+004		4.002400e+002	2.276667e+003	1.625553e+003	1.625553e+003
1.086490e+003	2.742600e+004	1.946598e+004	1.946598e+004		4.002000e+002	2.285500e+003	1.622165e+003	1.622165e+003
1.086530e+003	2.749200e+004	1.942531e+004	1.942531e+004		4.001600e+002	2.291000e+003	1.618776e+003	1.618776e+003
1.086570e+003	2.784100e+004	1.938463e+004	1.938463e+004		4.001200e+002	2.320083e+003	1.615386e+003	1.615386e+003
1.086610e+003	2.814900e+004	1.934394e+004	1.934394e+004		4.000800e+002	2.345750e+003	1.611995e+003	1.611995e+003
1.086650e+003	2.824600e+004	1.930325e+004	1.930325e+004		4.000400e+002	2.353833e+003	1.608604e+003	1.608604e+003
1.086690e+003	2.847700e+004	1.926256e+004	1.926256e+004		4.000000e+002	2.373083e+003	1.605213e+003	1.605213e+003
1.086730e+003	2.885000e+004	1.922187e+004	1.922187e+004		3.999600e+002	2.404167e+003	1.601822e+003	1.601822e+003
1.086770e+003	2.930000e+004	1.918118e+004	1.918118e+004		3.999200e+002	2.441667e+003	1.598432e+003	1.598432e+003
1.086810e+003	2.944600e+004	1.914051e+004	1.914051e+004		3.998800e+002	2.453833e+003	1.595042e+003	1.595042e+003
1.086850e+003	2.963700e+004	1.909984e+004	1.909984e+004		3.998400e+002	2.469750e+003	1.591654e+003	1.591654e+003
1.086890e+003	2.995000e+004	1.905919e+004	1.905919e+004		3.998000e+002	2.495833e+003	1.588266e+003	1.588266e+003
1.086930e+003	3.020700e+004	1.901856e+004	1.901856e+004		3.997600e+002	2.517250e+003	1.584880e+003	1.584880e+003
1.086970e+003	3.023300e+004	1.897795e+004	1.897795e+004		3.997200e+002	2.519417e+003	1.581496e+003	1.581496e+003
1.087010e+003	3.078400e+004	1.893736e+004	1.893736e+004		3.996800e+002	2.565333e+003	1.578113e+003	1.578113e+003
1.087050e+003	3.131000e+004	1.889679e+004	1.889679e+004		3.996400e+002	2.609167e+003	1.574732e+003	1.574732e+003
1.087090e+003	3.173400e+004	1.885626e+004	1.885626e+004		3.996000e+002	2.644500e+003	1.571355e+003	1.571355e+003
1.087130e+003	3.204500e+004	1.881576e+004	1.881576e+004		3.995600e+002	2.670417e+003	1.567980e+003	1.567980e+003
1.087170e+003	3.225500e+004	1.877529e+004	1.877529e+004		3.995200e+002	2.687917e+003	1.564608e+003	1.564608e+003
1.087210e+003	3.251400e+004	1.873487e+004	1.873487e+004		3.994800e+002	2.709500e+003	1.561240e+003	1.561240e+003
1.087250e+003	3.280300e+004	1.869450e+004	1.869450e+004		3.994400e+002	2.733583e+003	1.557875e+003	1.557875e+003
1.087290e+003	3.314800e+004	1.865417e+004	1.865417e+004		3.994000e+002	2.762333e+003	1.554514e+003	1.554514e+003
1.087330e+003	3.365000e+004	1.861389e+004	1.861389e+004		3.993600e+002	2.804167e+003	1.551157e+003	1.551157e+003
1.087370e+003	3.388300e+004	1.857367e+004	1.857367e+004		3.993200e+002	2.823583e+003	1.547806e+003	1.547806e+003
1.087410e+003	3.413600e+004	1.853350e+004	1.853350e+004		3.992800e+002	2.844667e+003	1.544458e+003	1.544458e+003
1.087450e+003	3.432900e+004	1.849340e+004	1.849340e+004		3.992400e+002	2.860750e+003	1.541116e+003	1.541116e+003
1.087490e+003	3.459200e+004	1.845335e+004	1.845335e+004		3.992000e+002	2.882667e+003	1.537779e+003	1.537779e+003
1.087530e+003	3.519000e+004	1.841338e+004	1.841338e+004		3.991600e+002	2.932500e+003	1.534448e+003	1.534448e+003
1.087570e+003	3.530400e+004	1.837347e+004	1.837347e+004		3.991200e+002	2.942000e+003	1.531123e+003	1.531123e+003
1.087610e+003	3.554600e+004	1.833364e+004	1.833364e+004		3.990800e+002	2.962167e+003	1.527804e+003	1.527804e+003
1.087650e+003	3.584900e+004	1.829389e+004	1.829389e+004		3.990400e+002	2.987417e+003	1.524491e+003	1.524491e+003
1.087690e+003	3.604500e+004	1.825422e+004	1.825422e+004		3.990000e+002	3.003750e+003	1.521185e+003	1.521185e+003
1.087730e+003	3.620200e+004	1.821462e+004	1.821462e+004		3.989600e+002	3.016833e+003	1.517885e+003	1.517885e+003
1.087770e+003	3.593400e+004	1.817511e+004	1.817511e+004		3.989200e+002	2.994500e+003	1.514593e+003	1.514593e+003
1.087810e+003	3.661800e+004	1.813569e+004	1.813569e+004		3.988800e+002	3.051500e+003	1.511307e+003	1.511307e+003
1.087850e+003	3.658000e+004	1.809635e+004	1.809635e+004		3.988400e+002	3.048333e+003	1.508030e+003	1.508030e+003
1.087890e+003	3.681000e+004	1.805711e+004	1.805711e+004		3.988000e+002	3.067500e+003	1.504759e+003	1.504759e+003
1.087930e+003	3.688000e+004	1.801796e+004	1.801796e+004		3.987600e+002	3.073333e+003	1.501496e+003	1.501496e+003
1.087970e+003	3.734500e+004	1.797890e+004	1.797890e+004		3.987200e+002	3.112083e+003	1.498242e+003	1.498242e+003
1.088010e+003	3.771800e+004	1.793994e+004	1.793994e+004		3.986800e+002	3.143167e+003	1.494995e+003	1.494995e+003
1.088050e+003	3.790000e+004	1.790108e+004	1.790108e+004		3.986400e+002	3.158333e+003	1.491757e+003	1.491757e+003
1.088090e+003	3.815300e+004	1.786233e+004	1.786233e+004		3.986000e+002	3.179417e+003	1.488528e+003	1.488528e+003
1.088130e+003	3.850900e+004	1.782369e+004	1.782369e+004		3.985600e+002	3.209083e+003	1.485307e+003	1.485307e+003
1.088170e+003	3.916500e+004	1.778516e+004	1.778516e+004		3.985200e+002	3.263750e+003	1.482096e+003	1.482096e+003
1.088210e+003	3.917200e+004	1.774674e+004	1.774674e+004		3.984800e+002	3.264333e+003	1.478895e+003	1.478895e+003
1.088250e+003	3.967600e+004	1.770844e+004	1.770844e+004		3.984400e+002	3.306333e+003	1.475704e+003	1.475704e+003
1.088290e+003	3.988400e+004	1.767027e+004	1.767027e+004		3.984000e+002	3.323667e+003	1.472523e+003	1.472523e+003
1.088330e+003	4.066500e+004	1.763222e+004	1.763222e+004		3.983600e+002	3.388750e+003	1.469352e+003	1.469352e+003
1.088370e+003	4.138700e+004	1.759431e+004	1.759431e+004		3.983200e+002	3.448917e+003	1.466192e+003	1.466192e+003
1.088410e+003	4.201100e+004	1.755653e+004	1.755653e+004		3.982800e+002	3.500917e+003	1.463044e+003	1.463044e+003
1.088450e+003	4.279400e+004	1.751890e+004	1.751890e+004		3.982400e+002	3.566167e+003	1.459908e+003	1.459908e+003
1.088490e+003	4.355600e+004	1.748141e+004	1.748141e+004		3.982000e+002	3.629667e+003	1.456784e+003	1.456784e+003
1.088530e+003	4.478700e+004	1.744409e+004	1.744409e+004		3.981600e+002	3.732250e+003	1.453674e+003	1.453674e+003
1.088570e+003	4.575300e+004	1.740693e+004	1.740693e+004		3.981200e+002	3.812750e+003	1.450577e+003	1.450577e+003
1.088610e+003	4.685400e+004	1.736994e+004	1.736994e+004		3.980800e+002	3.904500e+003	1.447495e+003	1.447495e+003
1.088650e+003	4.840300e+004	1.733314e+004	1.733314e+004		3.980400e+002	4.033583e+003	1.444428e+003	1.444428e+003
1.088690e+003	5.033000e+004	1.729653e+004	1.729653e+004		3.980000e+002	4.194167e+003	1.441378e+003	1.441378e+003
1.088730e+003	5.191600e+004	1.726014e+004	1.726014e+004		3.979600e+002	4.326333e+003	1.438345e+003	1.438345e+003
1.088770e+003	5.425200e+004	1.722396e+004	1.722396e+004		3.979200e+002	4.521000e+003	1.435330e+003	1.435330e+003
1.088810e+003	5.636700e+004	1.718803e+004	1.718803e+004		3.978800e+002	4.697250e+003	1.432336e+003	1.432336e+003
1.088850e+003	5.889100e+004	1.715235e+004	1.715235e+004		3.978400e+002	4.907583e+003	1.429363e+003	1.429363e+003
1.088890e+003	6.183200e+004	1.711695e+004	1.711695e+004		3.978000e+002	5.152667e+003	1.426413e+003	1.426413e+003
1.088930e+003	6.578500e+004	1.708184e+004	1.708184e+004		3.977600e+002	5.482083e+003	1.423487e+003	1.423487e+003
1.088970e+003	7.027100e+004	1.704706e+004	1.704706e+004		3.977200e+002	5.855917e+003	1.420589e+003	1.420589e+003
1.089010e+003	7.500200e+004	1.701264e+004	1.701264e+004		3.976800e+002	6.250167e+003	1.417720e+003	1.417720e+003
1.089050e+003	8.092500e+004	1.697861e+004	1.697861e+004		3.976400e+002	6.743750e+003	1.414884e+003	1.414884e+003
1.089090e+003	8.691700e+004	1.694502e+004	1.694502e+004		3.976000e+002	7.243083e+003	1.412085e+003	1.412085e+003
1.089130e+003	9.307900e+004	1.691190e+004	1.691190e+004		3.975600e+002	7.756583e+003	1.409325e+003	1.409325e+003
1.089170e+003	1.001190e+005	1.687931e+004	1.687931e+004		3.975200e+002	8.343250e+003	1.406609e+003	1.406609e+003
1.089210e+003	1.071280e+005	1.684729e+004	1.684729e+004		3.974800e+002	8.927333e+003	1.403941e+003	1.403941e+003
1.089250e+003	1.148550e+005	1.681590e+004	1.681590e+004		3.974400e+002	9.571250e+003	1.401325e+003	1.401325e+003
1.089290e+003	1.220240e+005	1.678519e+004	1.678519e+004		3.974000e+002	1.016867e+004	1.398766e+003	1.398766e+003
1.089330e+003	1.281800e+005	1.675521e+004	1.675521e+004		3.973600e+002	1.068167e+004	1.396267e+003	1.396267e+003
1.089370e+003	1.339400e+005	1.672600e+004	1.672600e+004		3.973200e+002	1.116167e+004	1.393834e+003	1.393834e+003
1.089410e+003	1.387640e+005	1.669762e+004	1.669762e+004		3.972800e+002	1.156367e+004	1.391468e+003	1.391468e+003
1.089450e+003	1.419340e+005	1.667008e+004	1.667008e+004		3.972400e+002	1.182783e+004	1.389173e+003	1.389173e+003
1.089490e+003	1.435880e+005	1.664342e+004	1.664342e+004		3.972000e+002	1.196567e+004	1.386952e+003	1.386952e+003
1.089530e+003	1.448970e+005	1.661765e+004	1.661765e+004		3.971600e+002	1.207475e+004	1.384804e+003	1.384804e+003
1.089570e+003	1.452790e+005	1.659278e+004	1.659278e+004		3.971200e+002	1.210658e+004	1.382732e+003	1.382732e+003
1.089610e+003	1.443550e+005	1.656881e+004	1.656881e+004		3.970800e+002	1.202958e+004	1.380734e+003	1.380734e+003
1.089650e+003	1.447820e+005	1.654574e+004	1.654574e+004		3.970400e+002	1.206517e+004	1.378811e+003	1.378811e+003
1.089690e+003	1.444480e+005	1.652356e+004	1.652356e+004		3.970000e+002	1.203733e+004	1.376963e+003	1.376963e+003
1.089730e+003	1.443710e+005	1.650228e+004	1.650228e+004		3.969600e+002	1.203092e+004	1.375190e+003	1.375190e+003
1.089770e+003	1.460040e+005	1.648191e+004	1.648191e+004		3.969200e+002	1.216700e+004	1.373492e+003	1.373492e+003
1.089810e+003	1.489400e+005	1.646244e+004	1.646244e+004		3.968800e+002	1.241167e+004	1.371870e+003	1.371870e+003
1.089850e+003	1.508600e+005	1.644390e+004	1.644390e+004		3.968400e+002	1.257167e+004	1.370325e+003	1.370325e+003
1.089890e+003	1.542040e+005	1.642631e+004	1.642631e+004		3.968000e+002	1.285033e+004	1.368859e+003	1.368859e+003
1.089930e+003	1.567810e+005	1.640969e+004	1.640969e+004		3.967600e+002	1.306508e+004	1.367474e+003	1.367474e+003
1.089970e+003	1.582230e+005	1.639405e+004	1.639405e+004		3.967200e+002	1.318525e+004	1.366171e+003	1.366171e+003
1.090010e+003	1.585910e+005	1.637942e+004	1.637942e+004		3.966800e+002	1.321592e+004	1.364951e+003	1.364951e+003
1.090050e+003	1.581350e+005	1.636579e+004	1.636579e+004		3.966400e+002	1.317792e+004	1.363815e+003	1.363815e+003
1.090090e+003	1.552630e+005	1.635315e+004	1.635315e+004		3.966000e+002	1.293858e+004	1.362763e+003	1.362763e+003
1.090130e+003	1.515080e+005	1.634150e+004	1.634150e+004		3.965600e+002	1.262567e+004	1.361792e+003	1.361792e+003
1.090170e+003	1.455690e+005	1.633080e+004	1.633080e+004		3.965200e+002	1.213075e+004	1.360900e+003	1.360900e+003
1.090210e+003	1.388040e+005	1.632101e+004	1.632101e+004		3.964800e+002	1.156700e+004	1.360084e+003	1.360084e+003
1.090250e+003	1.321740e+005	1.631208e+004	1.631208e+004		3.964400e+002	1.101450e+004	1.359340e+003	1.359340e+003
1.090290e+003	1.246730e+005	1.630398e+004	1.630398e+004		3.964000e+002	1.038942e+004	1.358665e+003	1.358665e+003
1.090330e+003	1.175230e+005	1.629663e+004	1.629663e+004		3.963600e+002	9.793583e+003	1.358053e+003	1.358053e+003
1.090370e+003	1.100750e+005	1.629000e+004	1.629000e+004		3.963200e+002	9.172917e+003	1.357500e+003	1.357500e+003
1.090410e+003	1.031580e+005	1.628404e+004	1.628404e+004		3.962800e+002	8.596500e+003	1.357003e+003	1.357003e+003
1.090450e+003	9.750400e+004	1.627868e+004	1.627868e+004		3.962400e+002	8.125333e+003	1.356557e+003	1.356557e+003
1.090490e+003	9.165800e+004	1.627390e+004	1.627390e+004		3.962000e+002	7.638167e+003	1.356158e+003	1.356158e+003
1.090530e+003	8.646700e+004	1.626965e+004	1.626965e+004		3.961600e+002	7.205583e+003	1.355804e+003	1.355804e+003
1.090570e+003	8.136900e+004	1.626590e+004	1.626590e+004		3.961200e+002	6.780750e+003	1.355492e+003	1.355492e+003
1.090610e+003	7.653700e+004	1.626261e+004	1.626261e+004		3.960800e+002	6.378083e+003	1.355217e+003	1.355217e+003
1.090650e+003	7.096000e+004	1.625974e+004	1.625974e+004		3.960400e+002	5.913333e+003	1.354978e+003	1.354978e+003
1.090690e+003	6.576700e+004	1.625726e+004	1.625726e+004		3.960000e+002	5.480583e+003	1.354771e+003	1.354771e+003
1.090730e+003	6.067400e+004	1.625512e+004	1.625512e+004		3.959600e+002	5.056167e+003	1.354594e+003	1.354594e+003
1.090770e+003	5.527700e+004	1.625331e+004	1.625331e+004		3.959200e+002	4.606417e+003	1.354442e+003	1.354442e+003
1.090810e+003	4.989100e+004	1.625176e+004	1.625176e+004		3.958800e+002	4.157583e+003	1.354314e+003	1.354314e+003
1.090850e+003	4.544000e+004	1.625046e+004	1.625046e+004		3.958400e+002	3.786667e+003	1.354205e+003	1.354205e+003
1.090890e+003	4.091200e+004	1.624936e+004	1.624936e+004		3.958000e+002	3.409333e+003	1.354113e+003	1.354113e+003
1.090930e+003	3.702000e+004	1.624843e+004	1.624843e+004		3.957600e+002	3.085000e+003	1.354036e+003	1.354036e+003
1.090970e+003	3.383900e+004	1.624766e+004	1.624766e+004		3.957200e+002	2.819917e+003	1.353971e+003	1.353971e+003
1.091010e+003	3.089700e+004	1.624700e+004	1.624700e+004		3.956800e+002	2.574750e+003	1.353917e+003	1.353917e+003
1.091050e+003	2.823800e+004	1.624645e+004	1.624645e+004		3.956400e+002	2.353167e+003	1.353871e+003	1.353871e+003
1.091090e+003	2.619500e+004	1.624599e+004	1.624599e+004		3.956000e+002	2.182917e+003	1.353832e+003	1.353832e+003
1.091130e+003	2.429500e+004	1.624559e+004	1.624559e+004		3.955600e+002	2.024583e+003	1.353799e+003	1.353799e+003
1.091170e+003	2.281600e+004	1.624525e+004	1.624525e+004		3.955200e+002	1.901333e+003	1.353771e+003	1.353771e+003
1.091210e+003	2.175000e+004	1.624496e+004	1.624496e+004		3.954800e+002	1.812500e+003	1.353747e+003	1.353747e+003
1.091250e+003	2.075200e+004	1.624471e+004	1.624471e+004		3.954400e+002	1.729333e+003	1.353726e+003	1.353726e+003
1.091290e+003	2.028100e+004	1.624449e+004	1.624449e+004		3.954000e+002	1.690083e+003	1.353707e+003	1.353707e+003
1.091330e+003	1.956800e+004	1.624429e+004	1.624429e+004		3.953600e+002	1.630667e+003	1.353691e+003	1.353691e+003
1.091370e+003	1.904000e+004	1.624412e+004	1.624412e+004		3.953200e+002	1.586667e+003	1.353677e+003	1.353677e+003
1.091410e+003	1.866400e+004	1.624397e+004	1.624397e+004		3.952800e+002	1.555333e+003	1.353664e+003	1.353664e+003
1.091450e+003	1.847300e+004	1.624384e+004	1.624384e+004		3.952400e+002	1.539417e+003	1.353653e+003	1.353653e+003
1.091490e+003	1.820700e+004	1.624372e+004	1.624372e+004		3.952000e+002	1.517250e+003	1.353644e+003	1.353644e+003
1.091530e+003	1.789400e+004	1.624362e+004	1.624362e+004		3.951600e+002	1.491167e+003	1.353635e+003	1.353635e+003
1.091570e+003	1.785800e+004	1.624353e+004	1.624353e+004		3.951200e+002	1.488167e+003	1.353627e+003	1.353627e+003
1.091610e+003	1.766300e+004	1.624345e+004	1.624345e+004		3.950800e+002	1.471917e+003	1.353621e+003	1.353621e+003
1.091650e+003	1.733900e+004	1.624338e+004	1.624338e+004		3.950400e+002	1.444917e+003	1.353615e+003	1.353615e+003
1.091690e+003	1.746000e+004	1.624332e+004	1.624332e+004		3.950000e+002	1.455000e+003	1.353610e+003	1.353610e+003
1.091730e+003	1.731000e+004	1.624326e+004	1.624326e+004		3.949600e+002	1.442500e+003	1.353605e+003	1.353605e+003
1.091770e+003	1.721000e+004	1.624322e+004	1.624322e+004		3.949200e+002	1.434167e+003	1.353601e+003	1.353601e+003
1.091810e+003	1.699600e+004	1.624318e+004	1.624318e+004		3.948800e+002	1.416333e+003	1.353598e+003	1.353598e+003
1.091850e+003	1.684800e+004	1.624314e+004	1.624314e+004		3.948400e+002	1.404000e+003	1.353595e+003	1.353595e+003
1.091890e+003	1.702200e+004	1.624311e+004	1.624311e+004		3.948000e+002	1.418500e+003	1.353593e+003	1.353593e+003
1.091930e+003	1.677600e+004	1.624309e+004	1.624309e+004		3.947600e+002	1.398000e+003	1.353591e+003	1.353591e+003
1.091970e+003	1.651100e+004	1.624307e+004	1.624307e+004		3.947200e+002	1.375917e+003	1.353589e+003	1.353589e+003
1.092010e+003	1.689800e+004	1.624305e+004	1.624305e+004		3.946800e+002	1.408167e+003	1.353587e+003	1.353587e+003
1.092050e+003	1.674100e+004	1.624303e+004	1.624303e+004		3.946400e+002	1.395083e+003	1.353586e+003	1.353586e+003
1.092090e+003	1.663800e+004	1.624302e+004	1.624302e+004		3.946000e+002	1.386500e+003	1.353585e+003	1.353585e+003
1.092130e+003	1.633400e+004	1.624302e+004	1.624302e+004		3.945600e+002	1.361167e+003	1.353585e+003	1.353585e+003
1.092170e+003	1.662700e+004	1.624301e+004	1.624301e+004		3.945200e+002	1.385583e+003	1.353584e+003	1.353584e+003
1.092210e+003	1.647200e+004	1.624300e+004	1.624300e+004		3.944800e+002	1.372667e+003	1.353584e+003	1.353584e+003
1.092250e+003	1.646400e+004	1.624300e+004	1.624300e+004		3.944400e+002	1.372000e+003	1.353583e+003	1.353583e+003
1.092290e+003	1.641100e+004	1.624300e+004	1.624300e+004		3.944000e+002	1.367583e+003	1.353583e+003	1.353583e+003
1.092330e+003	1.624600e+004	1.624300e+004	1.624300e+004		3.943600e+002	1.353833e+003	1.353583e+003	1.353583e+003
1.092370e+003	1.624600e+004	1.624300e+004	1.624300e+004		3.943200e+002	1.353833e+003	1.353583e+003	1.353583e+003
1.092410e+003	1.623700e+004	1.623700e+004	1.623700e+004		3.942800e+002	1.353083e+003	1.353083e+003	1.353083e+003
1.092450e+003	1.620700e+004	1.620700e+004	1.620700e+004		3.942400e+002	1.350583e+003	1.350583e+003	1.350583e+003
1.092490e+003	1.605400e+004	1.605400e+004	1.605400e+004		3.942000e+002	1.337833e+003	1.337833e+003	1.337833e+003
1.092530e+003	1.624600e+004	1.624600e+004	1.624600e+004		3.941600e+002	1.353833e+003	1.353833e+003	1.353833e+003
1.092570e+003	1.636400e+004	1.636400e+004	1.636400e+004		3.941200e+002	1.363667e+003	1.363667e+003	1.363667e+003
1.092610e+003	1.624500e+004	1.624500e+004	1.624500e+004		3.940800e+002	1.353750e+003	1.353750e+003	1.353750e+003
1.092650e+003	1.614300e+004	1.614300e+004	1.614300e+004		3.940400e+002	1.345250e+003	1.345250e+003	1.345250e+003
1.092690e+003	1.612500e+004	1.612500e+004	1.612500e+004		3.940000e+002	1.343750e+003	1.343750e+003	1.343750e+003
1.092730e+003	1.594700e+004	1.594700e+004	1.594700e+004		3.939600e+002	1.328917e+003	1.328917e+003	1.328917e+003
1.092770e+003	1.621000e+004	1.621000e+004	1.621000e+004		3.939200e+002	1.350833e+003	1.350833e+003	1.350833e+003
1.092810e+003	1.607000e+004	1.607000e+004	1.607000e+004		3.938800e+002	1.339167e+003	1.339167e+003	1.339167e+003
1.092850e+003	1.591400e+004	1.591400e+004	1.591400e+004		3.938400e+002	1.326167e+003	1.326167e+003	1.326167e+003
1.092890e+003	1.601800e+004	1.601800e+004	1.601800e+004		3.938000e+002	1.334833e+003	1.334833e+003	1.334833e+003
1.092930e+003	1.615600e+004	1.615600e+004	1.615600e+004		3.937600e+002	1.346333e+003	1.346333e+003	1.346333e+003
1.092970e+003	1.600600e+004	1.600600e+004	1.600600e+004		3.937200e+002	1.333833e+003	1.333833e+003	1.333833e+003
1.093010e+003	1.630500e+004	1.630500e+004	1.630500e+004		3.936800e+002	1.358750e+003	1.358750e+003	1.358750e+003
1.093050e+003	1.606300e+004	1.606300e+004	1.606300e+004		3.936400e+002	1.338583e+003	1.338583e+003	1.338583e+003
1.093090e+003	1.603500e+004	1.603500e+004	1.603500e+004		3.936000e+002	1.336250e+003	1.336250e+003	1.336250e+003
1.093130e+003	1.588100e+004	1.588100e+004	1.588100e+004		3.935600e+002	1.323417e+003	1.323417e+003	1.323417e+003
1.093170e+003	1.594400e+004	1.594400e+004	1.594400e+004		3.935200e+002	1.328667e+003	1.328667e+003	1.328667e+003
1.093210e+003	1.589700e+004	1.589700e+004	1.589700e+004		3.934800e+002	1.324750e+003	1.324750e+003	1.324750e+003
1.093250e+003	1.592900e+004	1.592900e+004	1.592900e+004		3.934400e+002	1.327417e+003	1.327417e+003	1.327417e+003
1.093290e+003	1.583400e+004	1.583400e+004	1.583400e+004		3.934000e+002	1.319500e+003	1.319500e+003	1.319500e+003
1.093330e+003	1.585200e+004	1.585200e+004	1.585200e+004		3.933600e+002	1.321000e+003	1.321000e+003	1.321000e+003
1.093370e+003	1.563400e+004	1.563400e+004	1.563400e+004		3.933200e+002	1.302833e+003	1.302833e+003	1.302833e+003
1.093410e+003	1.580600e+004	1.580600e+004	1.580600e+004		3.932800e+002	1.317167e+003	1.317167e+003	1.317167e+003
1.093450e+003	1.604800e+004	1.604800e+004	1.604800e+004		3.932400e+002	1.337333e+003	1.337333e+003	1.337333e+003
1.093490e+003	1.586900e+004	1.586900e+004	1.586900e+004		3.932000e+002	1.322417e+003	1.322417e+003	1.322417e+003
1.093530e+003	1.585200e+004	1.585200e+004	1.585200e+004		3.931600e+002	1.321000e+003	1.321000e+003	1.321000e+003
1.093570e+003	1.587400e+004	1.587400e+004	1.587400e+004		3.931200e+002	1.322833e+003	1.322833e+003	1.322833e+003
1.093610e+003	1.587200e+004	1.587200e+004	1.587200e+004		3.930800e+002	1.322667e+003	1.322667e+003	1.322667e+003
1.093650e+003	1.602900e+004	1.602900e+004	1.602900e+004		3.930400e+002	1.335750e+003	1.335750e+003	1.335750e+003
1.093690e+003	1.588900e+004	1.588900e+004	1.588900e+004		3.930000e+002	1.324083e+003	1.324083e+003	1.324083e+003


==> figures/data/XPS/spectra/tion0004.txt <==
Cycle 4:pos3:1: N1s
	Characteristic Energy eV	1.486690e+003	Acquisition Time s	1.200000e+001
Name		
Position		
FWHM		
Area		
Lineshape		
K.E.	Counts	Background	Envelope		B.E.	CPS	Background CPS	Envelope CPS
1.081690e+003	2.569600e+004	2.569600e+004	2.569600e+004		4.050000e+002	2.141333e+003	2.141333e+003	2.141333e+003
1.081730e+003	2.556900e+004	2.556900e+004	2.556900e+004		4.049600e+002	2.130750e+003	2.130750e+003	2.130750e+003
1.081770e+003	2.541900e+004	2.541900e+004	2.541900e+004		4.049200e+002	2.118250e+003	2.118250e+003	2.118250e+003
1.081810e+003	2.533900e+004	2.533900e+004	2.533900e+004		4.048800e+002	2.111583e+003	2.111583e+003	2.111583e+003
1.081850e+003	2.528400e+004	2.528400e+004	2.528400e+004		4.048400e+002	2.107000e+003	2.107000e+003	2.107000e+003
1.081890e+003	2.532600e+004	2.532600e+004	2.532600e+004		4.048000e+002	2.110500e+003	2.110500e+003	2.110500e+003
1.081930e+003	2.514500e+004	2.514500e+004	2.514500e+004		4.047600e+002	2.095417e+003	2.095417e+003	2.095417e+003
1.081970e+003	2.520400e+004	2.520400e+004	2.520400e+004		4.047200e+002	2.100333e+003	2.100333e+003	2.100333e+003
1.082010e+003	2.537600e+004	2.537600e+004	2.537600e+004		4.046800e+002	2.114667e+003	2.114667e+003	2.114667e+003
1.082050e+003	2.534300e+004	2.534300e+004	2.534300e+004		4.046400e+002	2.111917e+003	2.111917e+003	2.111917e+003
1.082090e+003	2.527700e+004	2.527700e+004	2.527700e+004		4.046000e+002	2.106417e+003	2.106417e+003	2.106417e+003
1.082130e+003	2.511400e+004	2.511400e+004	2.511400e+004		4.045600e+002	2.092833e+003	2.092833e+003	2.092833e+003
1.082170e+003	2.515800e+004	2.515800e+004	2.515800e+004		4.045200e+002	2.096500e+003	2.096500e+003	2.096500e+003
1.082210e+003	2.497400e+004	2.497400e+004	2.497400e+004		4.044800e+002	2.081167e+003	2.081167e+003	2.081167e+003
1.082250e+003	2.520700e+004	2.520700e+004	2.520700e+004		4.044400e+002	2.100583e+003	2.100583e+003	2.100583e+003
1.082290e+003	2.506400e+004	2.506400e+004	2.506400e+004		4.044000e+002	2.088667e+003	2.088667e+003	2.088667e+003
1.082330e+003	2.482600e+004	2.482600e+004	2.482600e+004		4.043600e+002	2.068833e+003	2.068833e+003	2.068833e+003
1.082370e+003	2.489500e+004	2.489500e+004	2.489500e+004		4.043200e+002	2.074583e+003	2.074583e+003	2.074583e+003
1.082410e+003	2.494100e+004	2.494100e+004	2.494100e+004		4.042800e+002	2.078417e+003	2.078417e+003	2.078417e+003
1.082450e+003	2.490700e+004	2.490700e+004	2.490700e+004		4.042400e+002	2.075583e+003	2.075583e+003	2.075583e+003
1.082490e+003	2.493100e+004	2.493100e+004	2.493100e+004		4.042000e+002	2.077583e+003	2.077583e+003	2.077583e+003
1.082530e+003	2.473700e+004	2.473700e+004	2.473700e+004		4.041600e+002	2.061417e+003	2.061417e+003	2.061417e+003
1.082570e+003	2.486300e+004	2.486300e+004	2.486300e+004		4.041200e+002	2.071917e+003	2.071917e+003	2.071917e+003
1.082610e+003	2.488400e+004	2.488400e+004	2.488400e+004		4.040800e+002	2.073667e+003	2.073667e+003	2.073667e+003
1.082650e+003	2.490900e+004	2.490900e+004	2.490900e+004		4.040400e+002	2.075750e+003	2.075750e+003	2.075750e+003
1.082690e+003	2.473000e+004	2.473000e+004	2.473000e+004		4.040000e+002	2.060833e+003	2.060833e+003	2.060833e+003
1.082730e+003	2.466700e+004	2.466700e+004	2.466700e+004		4.039600e+002	2.055583e+003	2.055583e+003	2.055583e+003
1.082770e+003	2.467200e+004	2.467200e+004	2.467200e+004		4.039200e+002	2.056000e+003	2.056000e+003	2.056000e+003
1.082810e+003	2.470500e+004	2.470500e+004	2.470500e+004		4.038800e+002	2.058750e+003	2.058750e+003	2.058750e+003
1.082850e+003	2.477700e+004	2.474567e+004	2.474567e+004		4.038400e+002	2.064750e+003	2.062139e+003	2.062139e+003
1.082890e+003	2.475500e+004	2.470870e+004	2.470870e+004		4.038000e+002	2.062917e+003	2.059059e+003	2.059059e+003
1.082930e+003	2.464200e+004	2.467161e+004	2.467161e+004		4.037600e+002	2.053500e+003	2.055968e+003	2.055968e+003
1.082970e+003	2.451800e+004	2.463439e+004	2.463439e+004		4.037200e+002	2.043167e+003	2.052866e+003	2.052866e+003
1.083010e+003	2.478500e+004	2.459705e+004	2.459705e+004		4.036800e+002	2.065417e+003	2.049754e+003	2.049754e+003
1.083050e+003	2.490100e+004	2.455958e+004	2.455958e+004		4.036400e+002	2.075083e+003	2.046632e+003	2.046632e+003
1.083090e+003	2.467600e+004	2.452198e+004	2.452198e+004		4.036000e+002	2.056333e+003	2.043499e+003	2.043499e+003
1.083130e+003	2.469500e+004	2.448426e+004	2.448426e+004		4.035600e+002	2.057917e+003	2.040355e+003	2.040355e+003
1.083170e+003	2.462400e+004	2.444642e+004	2.444642e+004		4.035200e+002	2.052000e+003	2.037202e+003	2.037202e+003
1.083210e+003	2.472000e+004	2.440845e+004	2.440845e+004		4.034800e+002	2.060000e+003	2.034038e+003	2.034038e+003
1.083250e+003	2.444000e+004	2.437036e+004	2.437036e+004		4.034400e+002	2.036667e+003	2.030863e+003	2.030863e+003
1.083290e+003	2.446600e+004	2.433215e+004	2.433215e+004		4.034000e+002	2.038833e+003	2.027679e+003	2.027679e+003
1.083330e+003	2.431300e+004	2.429381e+004	2.429381e+004		4.033600e+002	2.026083e+003	2.024484e+003	2.024484e+003
1.083370e+003	2.448000e+004	2.425535e+004	2.425535e+004		4.033200e+002	2.040000e+003	2.021279e+003	2.021279e+003
1.083410e+003	2.446600e+004	2.421676e+004	2.421676e+004		4.032800e+002	2.038833e+003	2.018063e+003	2.018063e+003
1.083450e+003	2.426100e+004	2.417805e+004	2.417805e+004		4.032400e+002	2.021750e+003	2.014838e+003	2.014838e+003
1.083490e+003	2.450400e+004	2.413923e+004	2.413923e+004		4.032000e+002	2.042000e+003	2.011602e+003	2.011602e+003
1.083530e+003	2.440400e+004	2.410028e+004	2.410028e+004		4.031600e+002	2.033667e+003	2.008356e+003	2.008356e+003
1.083570e+003	2.439400e+004	2.406121e+004	2.406121e+004		4.031200e+002	2.032833e+003	2.005101e+003	2.005101e+003
1.083610e+003	2.463500e+004	2.402202e+004	2.402202e+004		4.030800e+002	2.052917e+003	2.001835e+003	2.001835e+003
1.083650e+003	2.476800e+004	2.398272e+004	2.398272e+004		4.030400e+002	2.064000e+003	1.998560e+003	1.998560e+003
1.083690e+003	2.462000e+004	2.394329e+004	2.394329e+004		4.030000e+002	2.051667e+003	1.995275e+003	1.995275e+003
1.083730e+003	2.439000e+004	2.390376e+004	2.390376e+004		4.029600e+002	2.032500e+003	1.991980e+003	1.991980e+003
1.083770e+003	2.430200e+004	2.386410e+004	2.386410e+004		4.029200e+002	2.025167e+003	1.988675e+003	1.988675e+003
1.083810e+003	2.442100e+004	2.382433e+004	2.382433e+004		4.028800e+002	2.035083e+003	1.985361e+003	1.985361e+003
1.083850e+003	2.463600e+004	2.378445e+004	2.378445e+004		4.028400e+002	2.053000e+003	1.982037e+003	1.982037e+003
1.083890e+003	2.456300e+004	2.374445e+004	2.374445e+004		4.028000e+002	2.046917e+003	1.978704e+003	1.978704e+003
1.083930e+003	2.462100e+004	2.370433e+004	2.370433e+004		4.027600e+002	2.051750e+003	1.975361e+003	1.975361e+003
1.083970e+003	2.455600e+004	2.366411e+004	2.366411e+004		4.027200e+002	2.046333e+003	1.972009e+003	1.972009e+003
1.084010e+003	2.449200e+004	2.362378e+004	2.362378e+004		4.026800e+002	2.041000e+003	1.968648e+003	1.968648e+003
1.084050e+003	2.438100e+004	2.358333e+004	2.358333e+004		4.026400e+002	2.031750e+003	1.965277e+003	1.965277e+003
1.084090e+003	2.467900e+004	2.354277e+004	2.354277e+004		4.026000e+002	2.056583e+003	1.961898e+003	1.961898e+003
1.084130e+003	2.461700e+004	2.350210e+004	2.350210e+004		4.025600e+002	2.051417e+003	1.958509e+003	1.958509e+003
1.084170e+003	2.458400e+004	2.346133e+004	2.346133e+004		4.025200e+002	2.048667e+003	1.955111e+003	1.955111e+003
1.084210e+003	2.471900e+004	2.342045e+004	2.342045e+004		4.024800e+002	2.059917e+003	1.951704e+003	1.951704e+003
1.084250e+003	2.481900e+004	2.337946e+004	2.337946e+004		4.024400e+002	2.068250e+003	1.948288e+003	1.948288e+003
1.084290e+003	2.472000e+004	2.333837e+004	2.333837e+004		4.024000e+002	2.060000e+003	1.944864e+003	1.944864e+003
1.084330e+003	2.495400e+004	2.329717e+004	2.329717e+004		4.023600e+002	2.079500e+003	1.941431e+003	1.941431e+003
1.084370e+003	2.506800e+004	2.325587e+004	2.325587e+004		4.023200e+002	2.089000e+003	1.937990e+003	1.937990e+003
1.084410e+003	2.490000e+004	2.321448e+004	2.321448e+004		4.022800e+002	2.075000e+003	1.934540e+003	1.934540e+003
1.084450e+003	2.480900e+004	2.317298e+004	2.317298e+004		4.022400e+002	2.067417e+003	1.931081e+003	1.931081e+003
1.084490e+003	2.480700e+004	2.313138e+004	2.313138e+004		4.022000e+002	2.067250e+003	1.927615e+003	1.927615e+003
1.084530e+003	2.483400e+004	2.308968e+004	2.308968e+004		4.021600e+002	2.069500e+003	1.924140e+003	1.924140e+003
1.084570e+003	2.508500e+004	2.304788e+004	2.304788e+004		4.021200e+002	2.090417e+003	1.920657e+003	1.920657e+003
1.084610e+003	2.505400e+004	2.300599e+004	2.300599e+004		4.020800e+002	2.087833e+003	1.917166e+003	1.917166e+003
1.084650e+003	2.499600e+004	2.296400e+004	2.296400e+004		4.020400e+002	2.083000e+003	1.913666e+003	1.913666e+003
1.084690e+003	2.507800e+004	2.292191e+004	2.292191e+004		4.020000e+002	2.089833e+003	1.910159e+003	1.910159e+003
1.084730e+003	2.502900e+004	2.287973e+004	2.287973e+004		4.019600e+002	2.085750e+003	1.906645e+003	1.906645e+003
1.084770e+003	2.523500e+004	2.283746e+004	2.283746e+004		4.019200e+002	2.102917e+003	1.903122e+003	1.903122e+003
1.084810e+003	2.546600e+004	2.279510e+004	2.279510e+004		4.018800e+002	2.122167e+003	1.899592e+003	1.899592e+003
1.084850e+003	2.542900e+004	2.275265e+004	2.275265e+004		4.018400e+002	2.119083e+003	1.896054e+003	1.896054e+003
1.084890e+003	2.520300e+004	2.271012e+004	2.271012e+004		4.018000e+002	2.100250e+003	1.892510e+003	1.892510e+003
1.084930e+003	2.533500e+004	2.266749e+004	2.266749e+004		4.017600e+002	2.111250e+003	1.888958e+003	1.888958e+003
1.084970e+003	2.545600e+004	2.262478e+004	2.262478e+004		4.017200e+002	2.121333e+003	1.885398e+003	1.885398e+003
1.085010e+003	2.543100e+004	2.258198e+004	2.258198e+004		4.016800e+002	2.119250e+003	1.881832e+003	1.881832e+003
1.085050e+003	2.571500e+004	2.253910e+004	2.253910e+004		4.016400e+002	2.142917e+003	1.878258e+003	1.878258e+003
1.085090e+003	2.592100e+004	2.249614e+004	2.249614e+004		4.016000e+002	2.160083e+003	1.874678e+003	1.874678e+003
1.085130e+003	2.594000e+004	2.245310e+004	2.245310e+004		4.015600e+002	2.161667e+003	1.871092e+003	1.871092e+003
1.085170e+003	2.601100e+004	2.240998e+004	2.240998e+004		4.015200e+002	2.167583e+003	1.867498e+003	1.867498e+003
1.085210e+003	2.624700e+004	2.236679e+004	2.236679e+004		4.014800e+002	2.187250e+003	1.863899e+003	1.863899e+003
1.085250e+003	2.627200e+004	2.232352e+004	2.232352e+004		4.014400e+002	2.189333e+003	1.860293e+003	1.860293e+003
1.085290e+003	2.626600e+004	2.228018e+004	2.228018e+004		4.014000e+002	2.188833e+003	1.856681e+003	1.856681e+003
1.085330e+003	2.641300e+004	2.223676e+004	2.223676e+004		4.013600e+002	2.201083e+003	1.853064e+003	1.853064e+003
1.085370e+003	2.655200e+004	2.219328e+004	2.219328e+004		4.013200e+002	2.212667e+003	1.849440e+003	1.849440e+003
1.085410e+003	2.661900e+004	2.214973e+004	2.214973e+004		4.012800e+002	2.218250e+003	1.845811e+003	1.845811e+003
1.085450e+003	2.655300e+004	2.210611e+004	2.210611e+004		4.012400e+002	2.212750e+003	1.842176e+003	1.842176e+003
1.085490e+003	2.676400e+004	2.206243e+004	2.206243e+004		4.012000e+002	2.230333e+003	1.838536e+003	1.838536e+003
1.085530e+003	2.697500e+004	2.201869e+004	2.201869e+004		4.011600e+002	2.247917e+003	1.834890e+003	1.834890e+003
1.085570e+003	2.674200e+004	2.197488e+004	2.197488e+004		4.011200e+002	2.228500e+003	1.831240e+003	1.831240e+003
1.085610e+003	2.700200e+004	2.193101e+004	2.193101e+004		4.010800e+002	2.250167e+003	1.827584e+003	1.827584e+003
1.085650e+003	2.721900e+004	2.188708e+004	2.188708e+004		4.010400e+002	2.268250e+003	1.823924e+003	1.823924e+003
1.085690e+003	2.717300e+004	2.184310e+004	2.184310e+004		4.010000e+002	2.264417e+003	1.820258e+003	1.820258e+003
1.085730e+003	2.755900e+004	2.179906e+004	2.179906e+004		4.009600e+002	2.296583e+003	1.816588e+003	1.816588e+003
1.085770e+003	2.755900e+004	2.175497e+004	2.175497e+004		4.009200e+002	2.296583e+003	1.812914e+003	1.812914e+003
1.085810e+003	2.794300e+004	2.171083e+004	2.171083e+004		4.008800e+002	2.328583e+003	1.809236e+003	1.809236e+003
1.085850e+003	2.806300e+004	2.166664e+004	2.166664e+004		4.008400e+002	2.338583e+003	1.805553e+003	1.805553e+003
1.085890e+003	2.824400e+004	2.162240e+004	2.162240e+004		4.008000e+002	2.353667e+003	1.801867e+003	1.801867e+003
1.085930e+003	2.802200e+004	2.157812e+004	2.157812e+004		4.007600e+002	2.335167e+003	1.798177e+003	1.798177e+003
1.085970e+003	2.844500e+004	2.153380e+004	2.153380e+004		4.007200e+002	2.370417e+003	1.794484e+003	1.794484e+003
1.086010e+003	2.876900e+004	2.148944e+004	2.148944e+004		4.006800e+002	2.397417e+003	1.790787e+003	1.790787e+003
1.086050e+003	2.903200e+004	2.144504e+004	2.144504e+004		4.006400e+002	2.419333e+003	1.787087e+003	1.787087e+003
1.086090e+003	2.922600e+004	2.140061e+004	2.140061e+004		4.006000e+002	2.435500e+003	1.783384e+003	1.783384e+003
1.086130e+003	2.933200e+004	2.135615e+004	2.135615e+004		4.005600e+002	2.444333e+003	1.779679e+003	1.779679e+003
1.086170e+003	2.950900e+004	2.131166e+004	2.131166e+004		4.005200e+002	2.459083e+003	1.775971e+003	1.775971e+003
1.086210e+003	2.974100e+004	2.126714e+004	2.126714e+004		4.004800e+002	2.478417e+003	1.772262e+003	1.772262e+003
1.086250e+003	2.985400e+004	2.122259e+004	2.122259e+004		4.004400e+002	2.487833e+003	1.768550e+003	1.768550e+003
1.086290e+003	3.020200e+004	2.117803e+004	2.117803e+004		4.004000e+002	2.516833e+003	1.764836e+003	1.764836e+003
1.086330e+003	3.055800e+004	2.113344e+004	2.113344e+004		4.003600e+002	2.546500e+003	1.761120e+003	1.761120e+003
1.086370e+003	3.056700e+004	2.108884e+004	2.108884e+004		4.003200e+002	2.547250e+003	1.757403e+003	1.757403e+003
1.086410e+003	3.052500e+004	2.104422e+004	2.104422e+004		4.002800e+002	2.543750e+003	1.753685e+003	1.753685e+003
1.086450e+003	3.089700e+004	2.099959e+004	2.099959e+004		4.002400e+002	2.574750e+003	1.749966e+003	1.749966e+003
1.086490e+003	3.120400e+004	2.095495e+004	2.095495e+004		4.002000e+002	2.600333e+003	1.746246e+003	1.746246e+003
1.086530e+003	3.133000e+004	2.091031e+004	2.091031e+004		4.001600e+002	2.610833e+003	1.742526e+003	1.742526e+003
1.086570e+003	3.169900e+004	2.086566e+004	2.086566e+004		4.001200e+002	2.641583e+003	1.738805e+003	1.738805e+003
1.086610e+003	3.227700e+004	2.082100e+004	2.082100e+004		4.000800e+002	2.689750e+003	1.735083e+003	1.735083e+003
1.086650e+003	3.244100e+004	2.077635e+004	2.077635e+004		4.000400e+002	2.703417e+003	1.731363e+003	1.731363e+003
1.086690e+003	3.244600e+004	2.073171e+004	2.073171e+004		4.000000e+002	2.703833e+003	1.727642e+003	1.727642e+003
1.086730e+003	3.281400e+004	2.068707e+004	2.068707e+004		3.999600e+002	2.734500e+003	1.723923e+003	1.723923e+003
1.086770e+003	3.342100e+004	2.064245e+004	2.064245e+004		3.999200e+002	2.785083e+003	1.720204e+003	1.720204e+003
1.086810e+003	3.359900e+004	2.059783e+004	2.059783e+004		3.998800e+002	2.799917e+003	1.716486e+003	1.716486e+003
1.086850e+003	3.356400e+004	2.055324e+004	2.055324e+004		3.998400e+002	2.797000e+003	1.712770e+003	1.712770e+003
1.086890e+003	3.378200e+004	2.050867e+004	2.050867e+004		3.998000e+002	2.815167e+003	1.709056e+003	1.709056e+003
1.086930e+003	3.419600e+004	2.046412e+004	2.046412e+004		3.997600e+002	2.849667e+003	1.705343e+003	1.705343e+003
1.086970e+003	3.483200e+004	2.041959e+004	2.041959e+004		3.997200e+002	2.902667e+003	1.701633e+003	1.701633e+003
1.087010e+003	3.504200e+004	2.037510e+004	2.037510e+004		3.996800e+002	2.920167e+003	1.697925e+003	1.697925e+003
1.087050e+003	3.546700e+004	2.033064e+004	2.033064e+004		3.996400e+002	2.955583e+003	1.694220e+003	1.694220e+003
1.087090e+003	3.596300e+004	2.028621e+004	2.028621e+004		3.996000e+002	2.996917e+003	1.690518e+003	1.690518e+003
1.087130e+003	3.602500e+004	2.024183e+004	2.024183e+004		3.995600e+002	3.002083e+003	1.686819e+003	1.686819e+003
1.087170e+003	3.649500e+004	2.019749e+004	2.019749e+004		3.995200e+002	3.041250e+003	1.683124e+003	1.683124e+003
1.087210e+003	3.694500e+004	2.015320e+004	2.015320e+004		3.994800e+002	3.078750e+003	1.679433e+003	1.679433e+003
1.087250e+003	3.716100e+004	2.010896e+004	2.010896e+004		3.994400e+002	3.096750e+003	1.675747e+003	1.675747e+003
1.087290e+003	3.762100e+004	2.006478e+004	2.006478e+004		3.994000e+002	3.135083e+003	1.672065e+003	1.672065e+003
1.087330e+003	3.803400e+004	2.002066e+004	2.002066e+004		3.993600e+002	3.169500e+003	1.668388e+003	1.668388e+003
1.087370e+003	3.834400e+004	1.997659e+004	1.997659e+004		3.993200e+002	3.195333e+003	1.664716e+003	1.664716e+003
1.087410e+003	3.868900e+004	1.993260e+004	1.993260e+004		3.992800e+002	3.224083e+003	1.661050e+003	1.661050e+003
1.087450e+003	3.882500e+004	1.988867e+004	1.988867e+004		3.992400e+002	3.235417e+003	1.657389e+003	1.657389e+003
1.087490e+003	3.888500e+004	1.984482e+004	1.984482e+004		3.992000e+002	3.240417e+003	1.653735e+003	1.653735e+003
1.087530e+003	3.934400e+004	1.980104e+004	1.980104e+004		3.991600e+002	3.278667e+003	1.650087e+003	1.650087e+003
1.087570e+003	3.951600e+004	1.975734e+004	1.975734e+004		3.991200e+002	3.293000e+003	1.646445e+003	1.646445e+003
1.087610e+003	3.961300e+004	1.971371e+004	1.971371e+004		3.990800e+002	3.301083e+003	1.642809e+003	1.642809e+003
1.087650e+003	4.002100e+004	1.967017e+004	1.967017e+004		3.990400e+002	3.335083e+003	1.639181e+003	1.639181e+003
1.087690e+003	4.042200e+004	1.962672e+004	1.962672e+004		3.990000e+002	3.368500e+003	1.635560e+003	1.635560e+003
1.087730e+003	4.072900e+004	1.958335e+004	1.958335e+004		3.989600e+002	3.394083e+003	1.631946e+003	1.631946e+003
1.087770e+003	4.081600e+004	1.954008e+004	1.954008e+004		3.989200e+002	3.401333e+003	1.628340e+003	1.628340e+003
1.087810e+003	4.088400e+004	1.949690e+004	1.949690e+004		3.988800e+002	3.407000e+003	1.624741e+003	1.624741e+003
1.087850e+003	4.109900e+004	1.945381e+004	1.945381e+004		3.988400e+002	3.424917e+003	1.621151e+003	1.621151e+003
1.087890e+003	4.148400e+004	1.941083e+004	1.941083e+004		3.988000e+002	3.457000e+003	1.617569e+003	1.617569e+003
1.087930e+003	4.160700e+004	1.936795e+004	1.936795e+004		3.987600e+002	3.467250e+003	1.613996e+003	1.613996e+003
1.087970e+003	4.196000e+004	1.932517e+004	1.932517e+004		3.987200e+002	3.496667e+003	1.610431e+003	1.610431e+003
1.088010e+003	4.224200e+004	1.928250e+004	1.928250e+004		3.986800e+002	3.520167e+003	1.606875e+003	1.606875e+003
1.088050e+003	4.257500e+004	1.923995e+004	1.923995e+004		3.986400e+002	3.547917e+003	1.603329e+003	1.603329e+003
1.088090e+003	4.274500e+004	1.919750e+004	1.919750e+004		3.986000e+002	3.562083e+003	1.599792e+003	1.599792e+003
1.088130e+003	4.322500e+004	1.915518e+004	1.915518e+004		3.985600e+002	3.602083e+003	1.596265e+003	1.596265e+003
1.088170e+003	4.368900e+004	1.911297e+004	1.911297e+004		3.985200e+002	3.640750e+003	1.592748e+003	1.592748e+003
1.088210e+003	4.406200e+004	1.907089e+004	1.907089e+004		3.984800e+002	3.671833e+003	1.589241e+003	1.589241e+003
1.088250e+003	4.470500e+004	1.902894e+004	1.902894e+004		3.984400e+002	3.725417e+003	1.585745e+003	1.585745e+003
1.088290e+003	4.564500e+004	1.898713e+004	1.898713e+004		3.984000e+002	3.803750e+003	1.582261e+003	1.582261e+003
1.088330e+003	4.601500e+004	1.894545e+004	1.894545e+004		3.983600e+002	3.834583e+003	1.578788e+003	1.578788e+003
1.088370e+003	4.694200e+004	1.890392e+004	1.890392e+004		3.983200e+002	3.911833e+003	1.575327e+003	1.575327e+003
1.088410e+003	4.760900e+004	1.886255e+004	1.886255e+004		3.982800e+002	3.967417e+003	1.571879e+003	1.571879e+003
1.088450e+003	4.869200e+004	1.882133e+004	1.882133e+004		3.982400e+002	4.057667e+003	1.568444e+003	1.568444e+003
1.088490e+003	4.998000e+004	1.878028e+004	1.878028e+004		3.982000e+002	4.165000e+003	1.565024e+003	1.565024e+003
1.088530e+003	5.116000e+004	1.873941e+004	1.873941e+004		3.981600e+002	4.263333e+003	1.561618e+003	1.561618e+003
1.088570e+003	5.247300e+004	1.869872e+004	1.869872e+004		3.981200e+002	4.372750e+003	1.558227e+003	1.558227e+003
1.088610e+003	5.409900e+004	1.865823e+004	1.865823e+004		3.980800e+002	4.508250e+003	1.554853e+003	1.554853e+003
1.088650e+003	5.565000e+004	1.861795e+004	1.861795e+004		3.980400e+002	4.637500e+003	1.551495e+003	1.551495e+003
1.088690e+003	5.783000e+004	1.857788e+004	1.857788e+004		3.980000e+002	4.819167e+003	1.548157e+003	1.548157e+003
1.088730e+003	6.005700e+004	1.853805e+004	1.853805e+004		3.979600e+002	5.004750e+003	1.544837e+003	1.544837e+003
1.088770e+003	6.302900e+004	1.849846e+004	1.849846e+004		3.979200e+002	5.252417e+003	1.541539e+003	1.541539e+003
1.088810e+003	6.604600e+004	1.845915e+004	1.845915e+004		3.978800e+002	5.503833e+003	1.538263e+003	1.538263e+003
1.088850e+003	7.034400e+004	1.842013e+004	1.842013e+004		3.978400e+002	5.862000e+003	1.535011e+003	1.535011e+003
1.088890e+003	7.436400e+004	1.838143e+004	1.838143e+004		3.978000e+002	6.197000e+003	1.531786e+003	1.531786e+003
1.088930e+003	7.978200e+004	1.834308e+004	1.834308e+004		3.977600e+002	6.648500e+003	1.528590e+003	1.528590e+003
1.088970e+003	8.617500e+004	1.830512e+004	1.830512e+004		3.977200e+002	7.181250e+003	1.525427e+003	1.525427e+003
1.089010e+003	9.400400e+004	1.826759e+004	1.826759e+004		3.976800e+002	7.833667e+003	1.522299e+003	1.522299e+003
1.089050e+003	1.027210e+005	1.823053e+004	1.823053e+004		3.976400e+002	8.560083e+003	1.519211e+003	1.519211e+003
1.089090e+003	1.120390e+005	1.819402e+004	1.819402e+004		3.976000e+002	9.336583e+003	1.516168e+003	1.516168e+003
1.089130e+003	1.228630e+005	1.815811e+004	1.815811e+004		3.975600e+002	1.023858e+004	1.513176e+003	1.513176e+003
1.089170e+003	1.336510e+005	1.812287e+004	1.812287e+004		3.975200e+002	1.113758e+004	1.510240e+003	1.510240e+003
1.089210e+003	1.453590e+005	1.808839e+004	1.808839e+004		3.974800e+002	1.211325e+004	1.507366e+003	1.507366e+003
1.089250e+003	1.577430e+005	1.805473e+004	1.805473e+004		3.974400e+002	1.314525e+004	1.504560e+003	1.504560e+003
1.089290e+003	1.688620e+005	1.802197e+004	1.802197e+004		3.974000e+002	1.407183e+004	1.501831e+003	1.501831e+003
1.089330e+003	1.789230e+005	1.799020e+004	1.799020e+004		3.973600e+002	1.491025e+004	1.499183e+003	1.499183e+003
1.089370e+003	1.869460e+005	1.795948e+004	1.795948e+004		3.973200e+002	1.557883e+004	1.496623e+003	1.496623e+003
1.089410e+003	1.934930e+005	1.792986e+004	1.792986e+004		3.972800e+002	1.612442e+004	1.494155e+003	1.494155e+003
1.089450e+003	1.970760e+005	1.790139e+004	1.790139e+004		3.972400e+002	1.642300e+004	1.491783e+003	1.491783e+003
1.089490e+003	1.981010e+005	1.787410e+004	1.787410e+004		3.972000e+002	1.650842e+004	1.489508e+003	1.489508e+003
1.089530e+003	1.960560e+005	1.784798e+004	1.784798e+004		3.971600e+002	1.633800e+004	1.487332e+003	1.487332e+003
1.089570e+003	1.925530e+005	1.782303e+004	1.782303e+004		3.971200e+002	1.604608e+004	1.485252e+003	1.485252e+003
1.089610e+003	1.875680e+005	1.779922e+004	1.779922e+004		3.970800e+002	1.563067e+004	1.483269e+003	1.483269e+003
1.089650e+003	1.819370e+005	1.777653e+004	1.777653e+004		3.970400e+002	1.516142e+004	1.481378e+003	1.481378e+003
1.089690e+003	1.756100e+005	1.775491e+004	1.775491e+004		3.970000e+002	1.463417e+004	1.479576e+003	1.479576e+003
1.089730e+003	1.704580e+005	1.773433e+004	1.773433e+004		3.969600e+002	1.420483e+004	1.477861e+003	1.477861e+003
1.089770e+003	1.665250e+005	1.771475e+004	1.771475e+004		3.969200e+002	1.387708e+004	1.476229e+003	1.476229e+003
1.089810e+003	1.635170e+005	1.769615e+004	1.769615e+004		3.968800e+002	1.362642e+004	1.474679e+003	1.474679e+003
1.089850e+003	1.620260e+005	1.767850e+004	1.767850e+004		3.968400e+002	1.350217e+004	1.473208e+003	1.473208e+003
1.089890e+003	1.617280e+005	1.766180e+004	1.766180e+004		3.968000e+002	1.347733e+004	1.471817e+003	1.471817e+003
1.089930e+003	1.615130e+005	1.764605e+004	1.764605e+004		3.967600e+002	1.345942e+004	1.470504e+003	1.470504e+003
1.089970e+003	1.617840e+005	1.763124e+004	1.763124e+004		3.967200e+002	1.348200e+004	1.469270e+003	1.469270e+003
1.090010e+003	1.610980e+005	1.761738e+004	1.761738e+004		3.966800e+002	1.342483e+004	1.468115e+003	1.468115e+003
1.090050e+003	1.600770e+005	1.760446e+004	1.760446e+004		3.966400e+002	1.333975e+004	1.467038e+003	1.467038e+003
1.090090e+003	1.563220e+005	1.759248e+004	1.759248e+004		3.966000e+002	1.302683e+004	1.466040e+003	1.466040e+003
1.090130e+003	1.520960e+005	1.758141e+004	1.758141e+004		3.965600e+002	1.267467e+004	1.465118e+003	1.465118e+003
1.090170e+003	1.469120e+005	1.757123e+004	1.757123e+004		3.965200e+002	1.224267e+004	1.464269e+003	1.464269e+003
1.090210e+003	1.405440e+005	1.756190e+004	1.756190e+004		3.964800e+002	1.171200e+004	1.463491e+003	1.463491e+003
1.090250e+003	1.335040e+005	1.755337e+004	1.755337e+004		3.964400e+002	1.112533e+004	1.462781e+003	1.462781e+003
1.090290e+003	1.256910e+005	1.754561e+004	1.754561e+004		3.964000e+002	1.047425e+004	1.462135e+003	1.462135e+003
1.090330e+003	1.183760e+005	1.753857e+004	1.753857e+004		3.963600e+002	9.864667e+003	1.461547e+003	1.461547e+003
1.090370e+003	1.116120e+005	1.753218e+004	1.753218e+004		3.963200e+002	9.301000e+003	1.461015e+003	1.461015e+003
1.090410e+003	1.051960e+005	1.752642e+004	1.752642e+004		3.962800e+002	8.766333e+003	1.460535e+003	1.460535e+003
1.090450e+003	9.925400e+004	1.752123e+004	1.752123e+004		3.962400e+002	8.271167e+003	1.460103e+003	1.460103e+003
1.090490e+003	9.399600e+004	1.751658e+004	1.751658e+004		3.962000e+002	7.833000e+003	1.459715e+003	1.459715e+003
1.090530e+003	8.860900e+004	1.751244e+004	1.751244e+004		3.961600e+002	7.384083e+003	1.459370e+003	1.459370e+003
1.090570e+003	8.381100e+004	1.750876e+004	1.750876e+004		3.961200e+002	6.984250e+003	1.459063e+003	1.459063e+003
1.090610e+003	7.865600e+004	1.750552e+004	1.750552e+004		3.960800e+002	6.554667e+003	1.458793e+003	1.458793e+003
1.090650e+003	7.373900e+004	1.750268e+004	1.750268e+004		3.960400e+002	6.144917e+003	1.458557e+003	1.458557e+003
1.090690e+003	6.919400e+004	1.750022e+004	1.750022e+004		3.960000e+002	5.766167e+003	1.458351e+003	1.458351e+003
1.090730e+003	6.408500e+004	1.749809e+004	1.749809e+004		3.959600e+002	5.340417e+003	1.458174e+003	1.458174e+003
1.090770e+003	5.861900e+004	1.749627e+004	1.749627e+004		3.959200e+002	4.884917e+003	1.458023e+003	1.458023e+003
1.090810e+003	5.342100e+004	1.749472e+004	1.749472e+004		3.958800e+002	4.451750e+003	1.457894e+003	1.457894e+003
1.090850e+003	4.806700e+004	1.749341e+004	1.749341e+004		3.958400e+002	4.005583e+003	1.457784e+003	1.457784e+003
1.090890e+003	4.424500e+004	1.749230e+004	1.749230e+004		3.958000e+002	3.687083e+003	1.457692e+003	1.457692e+003
1.090930e+003	4.002400e+004	1.749137e+004	1.749137e+004		3.957600e+002	3.335333e+003	1.457614e+003	1.457614e+003
1.090970e+003	3.633500e+004	1.749059e+004	1.749059e+004		3.957200e+002	3.027917e+003	1.457549e+003	1.457549e+003
1.091010e+003	3.309500e+004	1.748992e+004	1.748992e+004		3.956800e+002	2.757917e+003	1.457494e+003	1.457494e+003
1.091050e+003	3.063600e+004	1.748937e+004	1.748937e+004		3.956400e+002	2.553000e+003	1.457447e+003	1.457447e+003
1.091090e+003	2.820900e+004	1.748889e+004	1.748889e+004		3.956000e+002	2.350750e+003	1.457408e+003	1.457408e+003
1.091130e+003	2.637200e+004	1.748849e+004	1.748849e+004		3.955600e+002	2.197667e+003	1.457375e+003	1.457375e+003
1.091170e+003	2.491400e+004	1.748815e+004	1.748815e+004		3.955200e+002	2.076167e+003	1.457346e+003	1.457346e+003
1.091210e+003	2.373500e+004	1.748786e+004	1.748786e+004		3.954800e+002	1.977917e+003	1.457322e+003	1.457322e+003
1.091250e+003	2.260600e+004	1.748761e+004	1.748761e+004		3.954400e+002	1.883833e+003	1.457301e+003	1.457301e+003
1.091290e+003	2.178600e+004	1.748739e+004	1.748739e+004		3.954000e+002	1.815500e+003	1.457282e+003	1.457282e+003
1.091330e+003	2.126900e+004	1.748720e+004	1.748720e+004		3.953600e+002	1.772417e+003	1.457266e+003	1.457266e+003
1.091370e+003	2.085400e+004	1.748703e+004	1.748703e+004		3.953200e+002	1.737833e+003	1.457253e+003	1.457253e+003
1.091410e+003	2.020200e+004	1.748689e+004	1.748689e+004		3.952800e+002	1.683500e+003	1.457241e+003	1.457241e+003
1.091450e+003	1.983800e+004	1.748676e+004	1.748676e+004		3.952400e+002	1.653167e+003	1.457230e+003	1.457230e+003
1.091490e+003	1.962900e+004	1.748665e+004	1.748665e+004		3.952000e+002	1.635750e+003	1.457221e+003	1.457221e+003
1.091530e+003	1.929000e+004	1.748656e+004	1.748656e+004		3.951600e+002	1.607500e+003	1.457213e+003	1.457213e+003
1.091570e+003	1.903100e+004	1.748648e+004	1.748648e+004		3.951200e+002	1.585917e+003	1.457206e+003	1.457206e+003
1.091610e+003	1.878300e+004	1.748640e+004	1.748640e+004		3.950800e+002	1.565250e+003	1.457200e+003	1.457200e+003
1.091650e+003	1.876100e+004	1.748634e+004	1.748634e+004		3.950400e+002	1.563417e+003	1.457195e+003	1.457195e+003
1.091690e+003	1.853400e+004	1.748628e+004	1.748628e+004		3.950000e+002	1.544500e+003	1.457190e+003	1.457190e+003
1.091730e+003	1.856800e+004	1.748623e+004	1.748623e+004		3.949600e+002	1.547333e+003	1.457186e+003	1.457186e+003
1.091770e+003	1.831300e+004	1.748619e+004	1.748619e+004		3.949200e+002	1.526083e+003	1.457182e+003	1.457182e+003
1.091810e+003	1.819000e+004	1.748615e+004	1.748615e+004		3.948800e+002	1.515833e+003	1.457179e+003	1.457179e+003
1.091850e+003	1.828800e+004	1.748612e+004	1.748612e+004		3.948400e+002	1.524000e+003	1.457177e+003	1.457177e+003
1.091890e+003	1.815000e+004	1.748609e+004	1.748609e+004		3.948000e+002	1.512500e+003	1.457174e+003	1.457174e+003
1.091930e+003	1.809000e+004	1.748607e+004	1.748607e+004		3.947600e+002	1.507500e+003	1.457172e+003	1.457172e+003
1.091970e+003	1.810100e+004	1.748605e+004	1.748605e+004		3.947200e+002	1.508417e+003	1.457171e+003	1.457171e+003
1.092010e+003	1.801500e+004	1.748604e+004	1.748604e+004		3.946800e+002	1.501250e+003	1.457170e+003	1.457170e+003
1.092050e+003	1.787000e+004	1.748602e+004	1.748602e+004		3.946400e+002	1.489167e+003	1.457169e+003	1.457169e+003
1.092090e+003	1.777900e+004	1.748602e+004	1.748602e+004		3.946000e+002	1.481583e+003	1.457168e+003	1.457168e+003
1.092130e+003	1.786000e+004	1.748601e+004	1.748601e+004		3.945600e+002	1.488333e+003	1.457167e+003	1.457167e+003
1.092170e+003	1.776100e+004	1.748601e+004	1.748601e+004		3.945200e+002	1.480083e+003	1.457167e+003	1.457167e+003
1.092210e+003	1.770800e+004	1.748600e+004	1.748600e+004		3.944800e+002	1.475667e+003	1.457167e+003	1.457167e+003
1.092250e+003	1.756100e+004	1.748600e+004	1.748600e+004		3.944400e+002	1.463417e+003	1.457167e+003	1.457167e+003
1.092290e+003	1.739600e+004	1.748600e+004	1.748600e+004		3.944000e+002	1.449667e+003	1.457167e+003	1.457167e+003
1.092330e+003	1.738900e+004	1.748600e+004	1.748600e+004		3.943600e+002	1.449083e+003	1.457167e+003	1.457167e+003
1.092370e+003	1.756400e+004	1.748600e+004	1.748600e+004		3.943200e+002	1.463667e+003	1.457167e+003	1.457167e+003
1.092410e+003	1.750500e+004	1.750500e+004	1.750500e+004		3.942800e+002	1.458750e+003	1.458750e+003	1.458750e+003
1.092450e+003	1.747200e+004	1.747200e+004	1.747200e+004		3.942400e+002	1.456000e+003	1.456000e+003	1.456000e+003
1.092490e+003	1.729900e+004	1.729900e+004	1.729900e+004		3.942000e+002	1.441583e+003	1.441583e+003	1.441583e+003
1.092530e+003	1.732000e+004	1.732000e+004	1.732000e+004		3.941600e+002	1.443333e+003	1.443333e+003	1.443333e+003
1.092570e+003	1.736000e+004	1.736000e+004	1.736000e+004		3.941200e+002	1.446667e+003	1.446667e+003	1.446667e+003
1.092610e+003	1.742000e+004	1.742000e+004	1.742000e+004		3.940800e+002	1.451667e+003	1.451667e+003	1.451667e+003
1.092650e+003	1.737100e+004	1.737100e+004	1.737100e+004		3.940400e+002	1.447583e+003	1.447583e+003	1.447583e+003
1.092690e+003	1.741700e+004	1.741700e+004	1.741700e+004		3.940000e+002	1.451417e+003	1.451417e+003	1.451417e+003
1.092730e+003	1.735100e+004	1.735100e+004	1.735100e+004		3.939600e+002	1.445917e+003	1.445917e+003	1.445917e+003
1.092770e+003	1.723500e+004	1.723500e+004	1.723500e+004		3.939200e+002	1.436250e+003	1.436250e+003	1.436250e+003
1.092810e+003	1.717800e+004	1.717800e+004	1.717800e+004		3.938800e+002	1.431500e+003	1.431500e+003	1.431500e+003
1.092850e+003	1.743200e+004	1.743200e+004	1.743200e+004		3.938400e+002	1.452667e+003	1.452667e+003	1.452667e+003
1.092890e+003	1.700500e+004	1.700500e+004	1.700500e+004		3.938000e+002	1.417083e+003	1.417083e+003	1.417083e+003
1.092930e+003	1.706100e+004	1.706100e+004	1.706100e+004		3.937600e+002	1.421750e+003	1.421750e+003	1.421750e+003
1.092970e+003	1.711000e+004	1.711000e+004	1.711000e+004		3.937200e+002	1.425833e+003	1.425833e+003	1.425833e+003
1.093010e+003	1.706800e+004	1.706800e+004	1.706800e+004		3.936800e+002	1.422333e+003	1.422333e+003	1.422333e+003
1.093050e+003	1.721800e+004	1.721800e+004	1.721800e+004		3.936400e+002	1.434833e+003	1.434833e+003	1.434833e+003
1.093090e+003	1.707900e+004	1.707900e+004	1.707900e+004		3.936000e+002	1.423250e+003	1.423250e+003	1.423250e+003
1.093130e+003	1.702500e+004	1.702500e+004	1.702500e+004		3.935600e+002	1.418750e+003	1.418750e+003	1.418750e+003
1.093170e+003	1.688600e+004	1.688600e+004	1.688600e+004		3.935200e+002	1.407167e+003	1.407167e+003	1.407167e+003
1.093210e+003	1.690500e+004	1.690500e+004	1.690500e+004		3.934800e+002	1.408750e+003	1.408750e+003	1.408750e+003
1.093250e+003	1.708200e+004	1.708200e+004	1.708200e+004		3.934400e+002	1.423500e+003	1.423500e+003	1.423500e+003
1.093290e+003	1.690900e+004	1.690900e+004	1.690900e+004		3.934000e+002	1.409083e+003	1.409083e+003	1.409083e+003
1.093330e+003	1.701600e+004	1.701600e+004	1.701600e+004		3.933600e+002	1.418000e+003	1.418000e+003	1.418000e+003
1.093370e+003	1.684700e+004	1.684700e+004	1.684700e+004		3.933200e+002	1.403917e+003	1.403917e+003	1.403917e+003
1.093410e+003	1.684500e+004	1.684500e+004	1.684500e+004		3.932800e+002	1.403750e+003	1.403750e+003	1.403750e+003
1.093450e+003	1.684800e+004	1.684800e+004	1.684800e+004		3.932400e+002	1.404000e+003	1.404000e+003	1.404000e+003
1.093490e+003	1.692900e+004	1.692900e+004	1.692900e+004		3.932000e+002	1.410750e+003	1.410750e+003	1.410750e+003
1.093530e+003	1.686600e+004	1.686600e+004	1.686600e+004		3.931600e+002	1.405500e+003	1.405500e+003	1.405500e+003
1.093570e+003	1.695500e+004	1.695500e+004	1.695500e+004		3.931200e+002	1.412917e+003	1.412917e+003	1.412917e+003
1.093610e+003	1.688000e+004	1.688000e+004	1.688000e+004		3.930800e+002	1.406667e+003	1.406667e+003	1.406667e+003
1.093650e+003	1.678500e+004	1.678500e+004	1.678500e+004		3.930400e+002	1.398750e+003	1.398750e+003	1.398750e+003
1.093690e+003	1.689800e+004	1.689800e+004	1.689800e+004		3.930000e+002	1.408167e+003	1.408167e+003	1.408167e+003


==> figures/data/XPS/spectra/tion0005.txt <==
Cycle 5:pos4:1: N1s
	Characteristic Energy eV	1.486690e+003	Acquisition Time s	1.200000e+001
Name		
Position		
FWHM		
Area		
Lineshape		
K.E.	Counts	Background	Envelope		B.E.	CPS	Background CPS	Envelope CPS
1.081690e+003	2.494800e+004	2.494800e+004	2.494800e+004		4.050000e+002	2.079000e+003	2.079000e+003	2.079000e+003
1.081730e+003	2.510700e+004	2.510700e+004	2.510700e+004		4.049600e+002	2.092250e+003	2.092250e+003	2.092250e+003
1.081770e+003	2.498200e+004	2.498200e+004	2.498200e+004		4.049200e+002	2.081833e+003	2.081833e+003	2.081833e+003
1.081810e+003	2.485700e+004	2.485700e+004	2.485700e+004		4.048800e+002	2.071417e+003	2.071417e+003	2.071417e+003
1.081850e+003	2.492300e+004	2.492300e+004	2.492300e+004		4.048400e+002	2.076917e+003	2.076917e+003	2.076917e+003
1.081890e+003	2.499900e+004	2.499900e+004	2.499900e+004		4.048000e+002	2.083250e+003	2.083250e+003	2.083250e+003
1.081930e+003	2.457400e+004	2.457400e+004	2.457400e+004		4.047600e+002	2.047833e+003	2.047833e+003	2.047833e+003
1.081970e+003	2.467500e+004	2.467500e+004	2.467500e+004		4.047200e+002	2.056250e+003	2.056250e+003	2.056250e+003
1.082010e+003	2.462500e+004	2.462500e+004	2.462500e+004		4.046800e+002	2.052083e+003	2.052083e+003	2.052083e+003
1.082050e+003	2.476100e+004	2.476100e+004	2.476100e+004		4.046400e+002	2.063417e+003	2.063417e+003	2.063417e+003
1.082090e+003	2.480400e+004	2.480400e+004	2.480400e+004		4.046000e+002	2.067000e+003	2.067000e+003	2.067000e+003
1.082130e+003	2.496000e+004	2.496000e+004	2.496000e+004		4.045600e+002	2.080000e+003	2.080000e+003	2.080000e+003
1.082170e+003	2.456600e+004	2.456600e+004	2.456600e+004		4.045200e+002	2.047167e+003	2.047167e+003	2.047167e+003
1.082210e+003	2.479900e+004	2.479900e+004	2.479900e+004		4.044800e+002	2.066583e+003	2.066583e+003	2.066583e+003
1.082250e+003	2.469400e+004	2.469400e+004	2.469400e+004		4.044400e+002	2.057833e+003	2.057833e+003	2.057833e+003
1.082290e+003	2.465100e+004	2.465100e+004	2.465100e+004		4.044000e+002	2.054250e+003	2.054250e+003	2.054250e+003
1.082330e+003	2.469500e+004	2.469500e+004	2.469500e+004		4.043600e+002	2.057917e+003	2.057917e+003	2.057917e+003
1.082370e+003	2.457500e+004	2.457500e+004	2.457500e+004		4.043200e+002	2.047917e+003	2.047917e+003	2.047917e+003
1.082410e+003	2.432000e+004	2.432000e+004	2.432000e+004		4.042800e+002	2.026667e+003	2.026667e+003	2.026667e+003
1.082450e+003	2.435300e+004	2.435300e+004	2.435300e+004		4.042400e+002	2.029417e+003	2.029417e+003	2.029417e+003
1.082490e+003	2.466200e+004	2.466200e+004	2.466200e+004		4.042000e+002	2.055167e+003	2.055167e+003	2.055167e+003
1.082530e+003	2.457800e+004	2.457800e+004	2.457800e+004		4.041600e+002	2.048167e+003	2.048167e+003	2.048167e+003
1.082570e+003	2.449600e+004	2.449600e+004	2.449600e+004		4.041200e+002	2.041333e+003	2.041333e+003	2.041333e+003
1.082610e+003	2.429400e+004	2.429400e+004	2.429400e+004		4.040800e+002	2.024500e+003	2.024500e+003	2.024500e+003
1.082650e+003	2.445900e+004	2.445900e+004	2.445900e+004		4.040400e+002	2.038250e+003	2.038250e+003	2.038250e+003
1.082690e+003	2.442300e+004	2.442300e+004	2.442300e+004		4.040000e+002	2.035250e+003	2.035250e+003	2.035250e+003
1.082730e+003	2.457400e+004	2.457400e+004	2.457400e+004		4.039600e+002	2.047833e+003	2.047833e+003	2.047833e+003
1.082770e+003	2.448600e+004	2.448600e+004	2.448600e+004		4.039200e+002	2.040500e+003	2.040500e+003	2.040500e+003
1.082810e+003	2.436900e+004	2.436900e+004	2.436900e+004		4.038800e+002	2.030750e+003	2.030750e+003	2.030750e+003
1.082850e+003	2.426100e+004	2.431867e+004	2.431867e+004		4.038400e+002	2.021750e+003	2.026556e+003	2.026556e+003
1.082890e+003	2.432600e+004	2.428167e+004	2.428167e+004		4.038000e+002	2.027167e+003	2.023472e+003	2.023472e+003
1.082930e+003	2.433400e+004	2.424454e+004	2.424454e+004		4.037600e+002	2.027833e+003	2.020378e+003	2.020378e+003
1.082970e+003	2.438700e+004	2.420729e+004	2.420729e+004		4.037200e+002	2.032250e+003	2.017274e+003	2.017274e+003
1.083010e+003	2.415800e+004	2.416991e+004	2.416991e+004		4.036800e+002	2.013167e+003	2.014159e+003	2.014159e+003
1.083050e+003	2.441500e+004	2.413241e+004	2.413241e+004		4.036400e+002	2.034583e+003	2.011034e+003	2.011034e+003
1.083090e+003	2.419400e+004	2.409478e+004	2.409478e+004		4.036000e+002	2.016167e+003	2.007898e+003	2.007898e+003
1.083130e+003	2.422400e+004	2.405703e+004	2.405703e+004		4.035600e+002	2.018667e+003	2.004752e+003	2.004752e+003
1.083170e+003	2.417200e+004	2.401915e+004	2.401915e+004		4.035200e+002	2.014333e+003	2.001596e+003	2.001596e+003
1.083210e+003	2.426700e+004	2.398115e+004	2.398115e+004		4.034800e+002	2.022250e+003	1.998429e+003	1.998429e+003
1.083250e+003	2.413700e+004	2.394302e+004	2.394302e+004		4.034400e+002	2.011417e+003	1.995252e+003	1.995252e+003
1.083290e+003	2.423600e+004	2.390477e+004	2.390477e+004		4.034000e+002	2.019667e+003	1.992064e+003	1.992064e+003
1.083330e+003	2.406400e+004	2.386640e+004	2.386640e+004		4.033600e+002	2.005333e+003	1.988867e+003	1.988867e+003
1.083370e+003	2.421400e+004	2.382791e+004	2.382791e+004		4.033200e+002	2.017833e+003	1.985659e+003	1.985659e+003
1.083410e+003	2.432100e+004	2.378930e+004	2.378930e+004		4.032800e+002	2.026750e+003	1.982441e+003	1.982441e+003
1.083450e+003	2.422300e+004	2.375057e+004	2.375057e+004		4.032400e+002	2.018583e+003	1.979214e+003	1.979214e+003
1.083490e+003	2.433700e+004	2.371171e+004	2.371171e+004		4.032000e+002	2.028083e+003	1.975976e+003	1.975976e+003
1.083530e+003	2.427400e+004	2.367274e+004	2.367274e+004		4.031600e+002	2.022833e+003	1.972729e+003	1.972729e+003
1.083570e+003	2.422700e+004	2.363365e+004	2.363365e+004		4.031200e+002	2.018917e+003	1.969471e+003	1.969471e+003
1.083610e+003	2.420700e+004	2.359445e+004	2.359445e+004		4.030800e+002	2.017250e+003	1.966204e+003	1.966204e+003
1.083650e+003	2.422200e+004	2.355513e+004	2.355513e+004		4.030400e+002	2.018500e+003	1.962927e+003	1.962927e+003
1.083690e+003	2.408300e+004	2.351569e+004	2.351569e+004		4.030000e+002	2.006917e+003	1.959641e+003	1.959641e+003
1.083730e+003	2.418200e+004	2.347613e+004	2.347613e+004		4.029600e+002	2.015167e+003	1.956344e+003	1.956344e+003
1.083770e+003	2.410100e+004	2.343646e+004	2.343646e+004		4.029200e+002	2.008417e+003	1.953038e+003	1.953038e+003
1.083810e+003	2.396000e+004	2.339668e+004	2.339668e+004		4.028800e+002	1.996667e+003	1.949723e+003	1.949723e+003
1.083850e+003	2.411400e+004	2.335678e+004	2.335678e+004		4.028400e+002	2.009500e+003	1.946398e+003	1.946398e+003
1.083890e+003	2.406200e+004	2.331676e+004	2.331676e+004		4.028000e+002	2.005167e+003	1.943063e+003	1.943063e+003
1.083930e+003	2.409200e+004	2.327663e+004	2.327663e+004		4.027600e+002	2.007667e+003	1.939720e+003	1.939720e+003
1.083970e+003	2.408300e+004	2.323640e+004	2.323640e+004		4.027200e+002	2.006917e+003	1.936366e+003	1.936366e+003
1.084010e+003	2.421500e+004	2.319604e+004	2.319604e+004		4.026800e+002	2.017917e+003	1.933004e+003	1.933004e+003
1.084050e+003	2.417200e+004	2.315558e+004	2.315558e+004		4.026400e+002	2.014333e+003	1.929632e+003	1.929632e+003
1.084090e+003	2.401600e+004	2.311501e+004	2.311501e+004		4.026000e+002	2.001333e+003	1.926251e+003	1.926251e+003
1.084130e+003	2.416200e+004	2.307433e+004	2.307433e+004		4.025600e+002	2.013500e+003	1.922861e+003	1.922861e+003
1.084170e+003	2.404200e+004	2.303355e+004	2.303355e+004		4.025200e+002	2.003500e+003	1.919462e+003	1.919462e+003
1.084210e+003	2.414900e+004	2.299265e+004	2.299265e+004		4.024800e+002	2.012417e+003	1.916054e+003	1.916054e+003
1.084250e+003	2.431400e+004	2.295165e+004	2.295165e+004		4.024400e+002	2.026167e+003	1.912637e+003	1.912637e+003
1.084290e+003	2.419700e+004	2.291054e+004	2.291054e+004		4.024000e+002	2.016417e+003	1.909212e+003	1.909212e+003
1.084330e+003	2.428100e+004	2.286933e+004	2.286933e+004		4.023600e+002	2.023417e+003	1.905778e+003	1.905778e+003
1.084370e+003	2.450600e+004	2.282802e+004	2.282802e+004		4.023200e+002	2.042167e+003	1.902335e+003	1.902335e+003
1.084410e+003	2.437400e+004	2.278660e+004	2.278660e+004		4.022800e+002	2.031167e+003	1.898883e+003	1.898883e+003
1.084450e+003	2.450000e+004	2.274509e+004	2.274509e+004		4.022400e+002	2.041667e+003	1.895424e+003	1.895424e+003
1.084490e+003	2.446500e+004	2.270347e+004	2.270347e+004		4.022000e+002	2.038750e+003	1.891956e+003	1.891956e+003
1.084530e+003	2.438100e+004	2.266176e+004	2.266176e+004		4.021600e+002	2.031750e+003	1.888480e+003	1.888480e+003
1.084570e+003	2.428000e+004	2.261994e+004	2.261994e+004		4.021200e+002	2.023333e+003	1.884995e+003	1.884995e+003
1.084610e+003	2.466600e+004	2.257803e+004	2.257803e+004		4.020800e+002	2.055500e+003	1.881503e+003	1.881503e+003
1.084650e+003	2.468200e+004	2.253603e+004	2.253603e+004		4.020400e+002	2.056833e+003	1.878002e+003	1.878002e+003
1.084690e+003	2.461400e+004	2.249393e+004	2.249393e+004		4.020000e+002	2.051167e+003	1.874494e+003	1.874494e+003
1.084730e+003	2.448700e+004	2.245174e+004	2.245174e+004		4.019600e+002	2.040583e+003	1.870978e+003	1.870978e+003
1.084770e+003	2.471800e+004	2.240945e+004	2.240945e+004		4.019200e+002	2.059833e+003	1.867454e+003	1.867454e+003
1.084810e+003	2.484200e+004	2.236707e+004	2.236707e+004		4.018800e+002	2.070167e+003	1.863923e+003	1.863923e+003
1.084850e+003	2.481200e+004	2.232461e+004	2.232461e+004		4.018400e+002	2.067667e+003	1.860384e+003	1.860384e+003
1.084890e+003	2.517400e+004	2.228205e+004	2.228205e+004		4.018000e+002	2.097833e+003	1.856838e+003	1.856838e+003
1.084930e+003	2.512100e+004	2.223941e+004	2.223941e+004		4.017600e+002	2.093417e+003	1.853284e+003	1.853284e+003
1.084970e+003	2.491600e+004	2.219669e+004	2.219669e+004		4.017200e+002	2.076333e+003	1.849724e+003	1.849724e+003
1.085010e+003	2.529900e+004	2.215388e+004	2.215388e+004		4.016800e+002	2.108250e+003	1.846157e+003	1.846157e+003
1.085050e+003	2.540200e+004	2.211099e+004	2.211099e+004		4.016400e+002	2.116833e+003	1.842582e+003	1.842582e+003
1.085090e+003	2.517300e+004	2.206802e+004	2.206802e+004		4.016000e+002	2.097750e+003	1.839001e+003	1.839001e+003
1.085130e+003	2.521600e+004	2.202497e+004	2.202497e+004		4.015600e+002	2.101333e+003	1.835414e+003	1.835414e+003
1.085170e+003	2.550300e+004	2.198184e+004	2.198184e+004		4.015200e+002	2.125250e+003	1.831820e+003	1.831820e+003
1.085210e+003	2.552700e+004	2.193863e+004	2.193863e+004		4.014800e+002	2.127250e+003	1.828219e+003	1.828219e+003
1.085250e+003	2.573500e+004	2.189535e+004	2.189535e+004		4.014400e+002	2.144583e+003	1.824612e+003	1.824612e+003
1.085290e+003	2.584900e+004	2.185199e+004	2.185199e+004		4.014000e+002	2.154083e+003	1.820999e+003	1.820999e+003
1.085330e+003	2.582500e+004	2.180856e+004	2.180856e+004		4.013600e+002	2.152083e+003	1.817380e+003	1.817380e+003
1.085370e+003	2.618400e+004	2.176507e+004	2.176507e+004		4.013200e+002	2.182000e+003	1.813756e+003	1.813756e+003
1.085410e+003	2.628400e+004	2.172150e+004	2.172150e+004		4.012800e+002	2.190333e+003	1.810125e+003	1.810125e+003
1.085450e+003	2.629500e+004	2.167787e+004	2.167787e+004		4.012400e+002	2.191250e+003	1.806490e+003	1.806490e+003
1.085490e+003	2.632700e+004	2.163418e+004	2.163418e+004		4.012000e+002	2.193917e+003	1.802848e+003	1.802848e+003
1.085530e+003	2.690900e+004	2.159042e+004	2.159042e+004		4.011600e+002	2.242417e+003	1.799202e+003	1.799202e+003
1.085570e+003	2.643700e+004	2.154661e+004	2.154661e+004		4.011200e+002	2.203083e+003	1.795551e+003	1.795551e+003
1.085610e+003	2.683000e+004	2.150274e+004	2.150274e+004		4.010800e+002	2.235833e+003	1.791895e+003	1.791895e+003
1.085650e+003	2.704200e+004	2.145880e+004	2.145880e+004		4.010400e+002	2.253500e+003	1.788234e+003	1.788234e+003
1.085690e+003	2.710600e+004	2.141482e+004	2.141482e+004		4.010000e+002	2.258833e+003	1.784568e+003	1.784568e+003
1.085730e+003	2.735500e+004	2.137078e+004	2.137078e+004		4.009600e+002	2.279583e+003	1.780898e+003	1.780898e+003
1.085770e+003	2.755800e+004	2.132669e+004	2.132669e+004		4.009200e+002	2.296500e+003	1.777224e+003	1.777224e+003
1.085810e+003	2.742700e+004	2.128255e+004	2.128255e+004		4.008800e+002	2.285583e+003	1.773546e+003	1.773546e+003
1.085850e+003	2.757200e+004	2.123837e+004	2.123837e+004		4.008400e+002	2.297667e+003	1.769864e+003	1.769864e+003
1.085890e+003	2.817400e+004	2.119414e+004	2.119414e+004		4.008000e+002	2.347833e+003	1.766178e+003	1.766178e+003
1.085930e+003	2.811800e+004	2.114987e+004	2.114987e+004		4.007600e+002	2.343167e+003	1.762489e+003	1.762489e+003
1.085970e+003	2.839200e+004	2.110556e+004	2.110556e+004		4.007200e+002	2.366000e+003	1.758797e+003	1.758797e+003
1.086010e+003	2.858200e+004	2.106121e+004	2.106121e+004		4.006800e+002	2.381833e+003	1.755101e+003	1.755101e+003
1.086050e+003	2.889200e+004	2.101683e+004	2.101683e+004		4.006400e+002	2.407667e+003	1.751403e+003	1.751403e+003
1.086090e+003	2.894900e+004	2.097242e+004	2.097242e+004		4.006000e+002	2.412417e+003	1.747702e+003	1.747702e+003
1.086130e+003	2.912800e+004	2.092798e+004	2.092798e+004		4.005600e+002	2.427333e+003	1.743998e+003	1.743998e+003
1.086170e+003	2.931700e+004	2.088351e+004	2.088351e+004		4.005200e+002	2.443083e+003	1.740292e+003	1.740292e+003
1.086210e+003	2.953600e+004	2.083902e+004	2.083902e+004		4.004800e+002	2.461333e+003	1.736585e+003	1.736585e+003
1.086250e+003	2.989600e+004	2.079450e+004	2.079450e+004		4.004400e+002	2.491333e+003	1.732875e+003	1.732875e+003
1.086290e+003	3.025000e+004	2.074996e+004	2.074996e+004		4.004000e+002	2.520833e+003	1.729163e+003	1.729163e+003
1.086330e+003	3.057300e+004	2.070541e+004	2.070541e+004		4.003600e+002	2.547750e+003	1.725451e+003	1.725451e+003
1.086370e+003	3.066000e+004	2.066084e+004	2.066084e+004		4.003200e+002	2.555000e+003	1.721737e+003	1.721737e+003
1.086410e+003	3.081000e+004	2.061627e+004	2.061627e+004		4.002800e+002	2.567500e+003	1.718022e+003	1.718022e+003
1.086450e+003	3.107400e+004	2.057168e+004	2.057168e+004		4.002400e+002	2.589500e+003	1.714307e+003	1.714307e+003
1.086490e+003	3.143800e+004	2.052709e+004	2.052709e+004		4.002000e+002	2.619833e+003	1.710591e+003	1.710591e+003
1.086530e+003	3.141400e+004	2.048250e+004	2.048250e+004		4.001600e+002	2.617833e+003	1.706875e+003	1.706875e+003
1.086570e+003	3.167100e+004	2.043791e+004	2.043791e+004		4.001200e+002	2.639250e+003	1.703159e+003	1.703159e+003
1.086610e+003	3.230100e+004	2.039332e+004	2.039332e+004		4.000800e+002	2.691750e+003	1.699443e+003	1.699443e+003
1.086650e+003	3.225900e+004	2.034873e+004	2.034873e+004		4.000400e+002	2.688250e+003	1.695728e+003	1.695728e+003
1.086690e+003	3.261400e+004	2.030415e+004	2.030415e+004		4.000000e+002	2.717833e+003	1.692013e+003	1.692013e+003
1.086730e+003	3.285100e+004	2.025959e+004	2.025959e+004		3.999600e+002	2.737583e+003	1.688299e+003	1.688299e+003
1.086770e+003	3.308500e+004	2.021503e+004	2.021503e+004		3.999200e+002	2.757083e+003	1.684586e+003	1.684586e+003
1.086810e+003	3.386300e+004	2.017050e+004	2.017050e+004		3.998800e+002	2.821917e+003	1.680875e+003	1.680875e+003
1.086850e+003	3.375200e+004	2.012599e+004	2.012599e+004		3.998400e+002	2.812667e+003	1.677166e+003	1.677166e+003
1.086890e+003	3.405800e+004	2.008150e+004	2.008150e+004		3.998000e+002	2.838167e+003	1.673458e+003	1.673458e+003
1.086930e+003	3.429900e+004	2.003704e+004	2.003704e+004		3.997600e+002	2.858250e+003	1.669753e+003	1.669753e+003
1.086970e+003	3.467800e+004	1.999260e+004	1.999260e+004		3.997200e+002	2.889833e+003	1.666050e+003	1.666050e+003
1.087010e+003	3.494600e+004	1.994820e+004	1.994820e+004		3.996800e+002	2.912167e+003	1.662350e+003	1.662350e+003
1.087050e+003	3.521300e+004	1.990384e+004	1.990384e+004		3.996400e+002	2.934417e+003	1.658653e+003	1.658653e+003
1.087090e+003	3.543800e+004	1.985951e+004	1.985951e+004		3.996000e+002	2.953167e+003	1.654960e+003	1.654960e+003
1.087130e+003	3.588700e+004	1.981523e+004	1.981523e+004		3.995600e+002	2.990583e+003	1.651269e+003	1.651269e+003
1.087170e+003	3.634400e+004	1.977099e+004	1.977099e+004		3.995200e+002	3.028667e+003	1.647583e+003	1.647583e+003
1.087210e+003	3.679200e+004	1.972681e+004	1.972681e+004		3.994800e+002	3.066000e+003	1.643901e+003	1.643901e+003
1.087250e+003	3.682100e+004	1.968267e+004	1.968267e+004		3.994400e+002	3.068417e+003	1.640223e+003	1.640223e+003
1.087290e+003	3.704700e+004	1.963860e+004	1.963860e+004		3.994000e+002	3.087250e+003	1.636550e+003	1.636550e+003
1.087330e+003	3.739700e+004	1.959458e+004	1.959458e+004		3.993600e+002	3.116417e+003	1.632881e+003	1.632881e+003
1.087370e+003	3.773100e+004	1.955062e+004	1.955062e+004		3.993200e+002	3.144250e+003	1.629218e+003	1.629218e+003
1.087410e+003	3.795500e+004	1.950672e+004	1.950672e+004		3.992800e+002	3.162917e+003	1.625560e+003	1.625560e+003
1.087450e+003	3.854500e+004	1.946290e+004	1.946290e+004		3.992400e+002	3.212083e+003	1.621908e+003	1.621908e+003
1.087490e+003	3.882200e+004	1.941915e+004	1.941915e+004		3.992000e+002	3.235167e+003	1.618262e+003	1.618262e+003
1.087530e+003	3.897600e+004	1.937547e+004	1.937547e+004		3.991600e+002	3.248000e+003	1.614623e+003	1.614623e+003
1.087570e+003	3.905900e+004	1.933187e+004	1.933187e+004		3.991200e+002	3.254917e+003	1.610989e+003	1.610989e+003
1.087610e+003	3.931000e+004	1.928835e+004	1.928835e+004		3.990800e+002	3.275833e+003	1.607363e+003	1.607363e+003
1.087650e+003	3.945300e+004	1.924492e+004	1.924492e+004		3.990400e+002	3.287750e+003	1.603743e+003	1.603743e+003
1.087690e+003	3.976700e+004	1.920157e+004	1.920157e+004		3.990000e+002	3.313917e+003	1.600131e+003	1.600131e+003
1.087730e+003	4.004000e+004	1.915830e+004	1.915830e+004		3.989600e+002	3.336667e+003	1.596525e+003	1.596525e+003
1.087770e+003	4.038800e+004	1.911513e+004	1.911513e+004		3.989200e+002	3.365667e+003	1.592928e+003	1.592928e+003
1.087810e+003	4.037500e+004	1.907206e+004	1.907206e+004		3.988800e+002	3.364583e+003	1.589338e+003	1.589338e+003
1.087850e+003	4.053100e+004	1.902907e+004	1.902907e+004		3.988400e+002	3.377583e+003	1.585756e+003	1.585756e+003
1.087890e+003	4.041900e+004	1.898619e+004	1.898619e+004		3.988000e+002	3.368250e+003	1.582183e+003	1.582183e+003
1.087930e+003	4.092200e+004	1.894341e+004	1.894341e+004		3.987600e+002	3.410167e+003	1.578617e+003	1.578617e+003
1.087970e+003	4.138000e+004	1.890072e+004	1.890072e+004		3.987200e+002	3.448333e+003	1.575060e+003	1.575060e+003
1.088010e+003	4.180600e+004	1.885815e+004	1.885815e+004		3.986800e+002	3.483833e+003	1.571512e+003	1.571512e+003
1.088050e+003	4.222100e+004	1.881569e+004	1.881569e+004		3.986400e+002	3.518417e+003	1.567974e+003	1.567974e+003
1.088090e+003	4.217100e+004	1.877334e+004	1.877334e+004		3.986000e+002	3.514250e+003	1.564445e+003	1.564445e+003
1.088130e+003	4.243300e+004	1.873110e+004	1.873110e+004		3.985600e+002	3.536083e+003	1.560925e+003	1.560925e+003
1.088170e+003	4.315100e+004	1.868899e+004	1.868899e+004		3.985200e+002	3.595917e+003	1.557416e+003	1.557416e+003
1.088210e+003	4.369800e+004	1.864700e+004	1.864700e+004		3.984800e+002	3.641500e+003	1.553917e+003	1.553917e+003
1.088250e+003	4.436300e+004	1.860514e+004	1.860514e+004		3.984400e+002	3.696917e+003	1.550428e+003	1.550428e+003
1.088290e+003	4.513300e+004	1.856342e+004	1.856342e+004		3.984000e+002	3.761083e+003	1.546951e+003	1.546951e+003
1.088330e+003	4.547000e+004	1.852183e+004	1.852183e+004		3.983600e+002	3.789167e+003	1.543486e+003	1.543486e+003
1.088370e+003	4.645700e+004	1.848039e+004	1.848039e+004		3.983200e+002	3.871417e+003	1.540033e+003	1.540033e+003
1.088410e+003	4.738400e+004	1.843911e+004	1.843911e+004		3.982800e+002	3.948667e+003	1.536592e+003	1.536592e+003
1.088450e+003	4.854500e+004	1.839798e+004	1.839798e+004		3.982400e+002	4.045417e+003	1.533165e+003	1.533165e+003
1.088490e+003	4.900800e+004	1.835702e+004	1.835702e+004		3.982000e+002	4.084000e+003	1.529752e+003	1.529752e+003
1.088530e+003	5.028400e+004	1.831624e+004	1.831624e+004		3.981600e+002	4.190333e+003	1.526353e+003	1.526353e+003
1.088570e+003	5.188200e+004	1.827564e+004	1.827564e+004		3.981200e+002	4.323500e+003	1.522970e+003	1.522970e+003
1.088610e+003	5.321900e+004	1.823523e+004	1.823523e+004		3.980800e+002	4.434917e+003	1.519602e+003	1.519602e+003
1.088650e+003	5.553800e+004	1.819502e+004	1.819502e+004		3.980400e+002	4.628167e+003	1.516252e+003	1.516252e+003
1.088690e+003	5.772600e+004	1.815504e+004	1.815504e+004		3.980000e+002	4.810500e+003	1.512920e+003	1.512920e+003
1.088730e+003	6.036200e+004	1.811529e+004	1.811529e+004		3.979600e+002	5.030167e+003	1.509607e+003	1.509607e+003
1.088770e+003	6.323200e+004	1.807579e+004	1.807579e+004		3.979200e+002	5.269333e+003	1.506316e+003	1.506316e+003
1.088810e+003	6.643700e+004	1.803657e+004	1.803657e+004		3.978800e+002	5.536417e+003	1.503048e+003	1.503048e+003
1.088850e+003	7.013500e+004	1.799765e+004	1.799765e+004		3.978400e+002	5.844583e+003	1.499804e+003	1.499804e+003
1.088890e+003	7.534200e+004	1.795905e+004	1.795905e+004		3.978000e+002	6.278500e+003	1.496587e+003	1.496587e+003
1.088930e+003	8.137900e+004	1.792080e+004	1.792080e+004		3.977600e+002	6.781583e+003	1.493400e+003	1.493400e+003
1.088970e+003	8.850900e+004	1.788296e+004	1.788296e+004		3.977200e+002	7.375750e+003	1.490246e+003	1.490246e+003
1.089010e+003	9.653000e+004	1.784555e+004	1.784555e+004		3.976800e+002	8.044167e+003	1.487129e+003	1.487129e+003
1.089050e+003	1.063840e+005	1.780865e+004	1.780865e+004		3.976400e+002	8.865333e+003	1.484054e+003	1.484054e+003
1.089090e+003	1.177630e+005	1.777231e+004	1.777231e+004		3.976000e+002	9.813583e+003	1.481026e+003	1.481026e+003
1.089130e+003	1.303380e+005	1.773662e+004	1.773662e+004		3.975600e+002	1.086150e+004	1.478052e+003	1.478052e+003
1.089170e+003	1.435950e+005	1.770165e+004	1.770165e+004		3.975200e+002	1.196625e+004	1.475137e+003	1.475137e+003
1.089210e+003	1.574460e+005	1.766749e+004	1.766749e+004		3.974800e+002	1.312050e+004	1.472291e+003	1.472291e+003
1.089250e+003	1.717770e+005	1.763423e+004	1.763423e+004		3.974400e+002	1.431475e+004	1.469520e+003	1.469520e+003
1.089290e+003	1.861650e+005	1.760198e+004	1.760198e+004		3.974000e+002	1.551375e+004	1.466832e+003	1.466832e+003
1.089330e+003	1.980260e+005	1.757082e+004	1.757082e+004		3.973600e+002	1.650217e+004	1.464235e+003	1.464235e+003
1.089370e+003	2.090760e+005	1.754083e+004	1.754083e+004		3.973200e+002	1.742300e+004	1.461736e+003	1.461736e+003
1.089410e+003	2.163380e+005	1.751210e+004	1.751210e+004		3.972800e+002	1.802817e+004	1.459341e+003	1.459341e+003
1.089450e+003	2.199840e+005	1.748465e+004	1.748465e+004		3.972400e+002	1.833200e+004	1.457054e+003	1.457054e+003
1.089490e+003	2.205780e+005	1.745853e+004	1.745853e+004		3.972000e+002	1.838150e+004	1.454877e+003	1.454877e+003
1.089530e+003	2.175060e+005	1.743373e+004	1.743373e+004		3.971600e+002	1.812550e+004	1.452811e+003	1.452811e+003
1.089570e+003	2.105270e+005	1.741024e+004	1.741024e+004		3.971200e+002	1.754392e+004	1.450853e+003	1.450853e+003
1.089610e+003	2.024900e+005	1.738801e+004	1.738801e+004		3.970800e+002	1.687417e+004	1.449001e+003	1.449001e+003
1.089650e+003	1.925440e+005	1.736698e+004	1.736698e+004		3.970400e+002	1.604533e+004	1.447249e+003	1.447249e+003
1.089690e+003	1.817670e+005	1.734710e+004	1.734710e+004		3.970000e+002	1.514725e+004	1.445592e+003	1.445592e+003
1.089730e+003	1.725940e+005	1.732830e+004	1.732830e+004		3.969600e+002	1.438283e+004	1.444025e+003	1.444025e+003
1.089770e+003	1.641960e+005	1.731050e+004	1.731050e+004		3.969200e+002	1.368300e+004	1.442542e+003	1.442542e+003
1.089810e+003	1.570820e+005	1.729367e+004	1.729367e+004		3.968800e+002	1.309017e+004	1.441139e+003	1.441139e+003
1.089850e+003	1.514730e+005	1.727775e+004	1.727775e+004		3.968400e+002	1.262275e+004	1.439813e+003	1.439813e+003
1.089890e+003	1.479350e+005	1.726271e+004	1.726271e+004		3.968000e+002	1.232792e+004	1.438559e+003	1.438559e+003
1.089930e+003	1.457280e+005	1.724852e+004	1.724852e+004		3.967600e+002	1.214400e+004	1.437376e+003	1.437376e+003
1.089970e+003	1.441910e+005	1.723517e+004	1.723517e+004		3.967200e+002	1.201592e+004	1.436264e+003	1.436264e+003
1.090010e+003	1.420010e+005	1.722265e+004	1.722265e+004		3.966800e+002	1.183342e+004	1.435221e+003	1.435221e+003
1.090050e+003	1.403740e+005	1.721094e+004	1.721094e+004		3.966400e+002	1.169783e+004	1.434245e+003	1.434245e+003
1.090090e+003	1.386520e+005	1.720005e+004	1.720005e+004		3.966000e+002	1.155433e+004	1.433337e+003	1.433337e+003
1.090130e+003	1.350710e+005	1.718994e+004	1.718994e+004		3.965600e+002	1.125592e+004	1.432495e+003	1.432495e+003
1.090170e+003	1.308420e+005	1.718061e+004	1.718061e+004		3.965200e+002	1.090350e+004	1.431718e+003	1.431718e+003
1.090210e+003	1.257040e+005	1.717203e+004	1.717203e+004		3.964800e+002	1.047533e+004	1.431002e+003	1.431002e+003
1.090250e+003	1.199500e+005	1.716415e+004	1.716415e+004		3.964400e+002	9.995833e+003	1.430346e+003	1.430346e+003
1.090290e+003	1.138430e+005	1.715695e+004	1.715695e+004		3.964000e+002	9.486917e+003	1.429746e+003	1.429746e+003
1.090330e+003	1.075710e+005	1.715038e+004	1.715038e+004		3.963600e+002	8.964250e+003	1.429198e+003	1.429198e+003
1.090370e+003	1.021360e+005	1.714440e+004	1.714440e+004		3.963200e+002	8.511333e+003	1.428700e+003	1.428700e+003
1.090410e+003	9.606900e+004	1.713898e+004	1.713898e+004		3.962800e+002	8.005750e+003	1.428248e+003	1.428248e+003
1.090450e+003	9.133400e+004	1.713408e+004	1.713408e+004		3.962400e+002	7.611167e+003	1.427840e+003	1.427840e+003
1.090490e+003	8.664600e+004	1.712966e+004	1.712966e+004		3.962000e+002	7.220500e+003	1.427472e+003	1.427472e+003
1.090530e+003	8.243300e+004	1.712570e+004	1.712570e+004		3.961600e+002	6.869417e+003	1.427142e+003	1.427142e+003
1.090570e+003	7.874100e+004	1.712217e+004	1.712217e+004		3.961200e+002	6.561750e+003	1.426847e+003	1.426847e+003
1.090610e+003	7.498300e+004	1.711904e+004	1.711904e+004		3.960800e+002	6.248583e+003	1.426586e+003	1.426586e+003
1.090650e+003	7.037300e+004	1.711629e+004	1.711629e+004		3.960400e+002	5.864417e+003	1.426357e+003	1.426357e+003
1.090690e+003	6.599800e+004	1.711389e+004	1.711389e+004		3.960000e+002	5.499833e+003	1.426157e+003	1.426157e+003
1.090730e+003	6.130000e+004	1.711181e+004	1.711181e+004		3.959600e+002	5.108333e+003	1.425984e+003	1.425984e+003
1.090770e+003	5.692700e+004	1.711002e+004	1.711002e+004		3.959200e+002	4.743917e+003	1.425835e+003	1.425835e+003
1.090810e+003	5.237500e+004	1.710849e+004	1.710849e+004		3.958800e+002	4.364583e+003	1.425707e+003	1.425707e+003
1.090850e+003	4.781800e+004	1.710719e+004	1.710719e+004		3.958400e+002	3.984833e+003	1.425599e+003	1.425599e+003
1.090890e+003	4.362200e+004	1.710609e+004	1.710609e+004		3.958000e+002	3.635167e+003	1.425508e+003	1.425508e+003
1.090930e+003	3.950800e+004	1.710517e+004	1.710517e+004		3.957600e+002	3.292333e+003	1.425431e+003	1.425431e+003
1.090970e+003	3.600700e+004	1.710439e+004	1.710439e+004		3.957200e+002	3.000583e+003	1.425366e+003	1.425366e+003
1.091010e+003	3.292500e+004	1.710374e+004	1.710374e+004		3.956800e+002	2.743750e+003	1.425312e+003	1.425312e+003
1.091050e+003	3.015300e+004	1.710319e+004	1.710319e+004		3.956400e+002	2.512750e+003	1.425266e+003	1.425266e+003
1.091090e+003	2.802200e+004	1.710273e+004	1.710273e+004		3.956000e+002	2.335167e+003	1.425227e+003	1.425227e+003
1.091130e+003	2.617100e+004	1.710234e+004	1.710234e+004		3.955600e+002	2.180917e+003	1.425195e+003	1.425195e+003
1.091170e+003	2.458000e+004	1.710201e+004	1.710201e+004		3.955200e+002	2.048333e+003	1.425167e+003	1.425167e+003
1.091210e+003	2.336900e+004	1.710172e+004	1.710172e+004		3.954800e+002	1.947417e+003	1.425144e+003	1.425144e+003
1.091250e+003	2.250700e+004	1.710148e+004	1.710148e+004		3.954400e+002	1.875583e+003	1.425124e+003	1.425124e+003
1.091290e+003	2.141000e+004	1.710128e+004	1.710128e+004		3.954000e+002	1.784167e+003	1.425106e+003	1.425106e+003
1.091330e+003	2.072300e+004	1.710110e+004	1.710110e+004		3.953600e+002	1.726917e+003	1.425092e+003	1.425092e+003
1.091370e+003	2.009400e+004	1.710095e+004	1.710095e+004		3.953200e+002	1.674500e+003	1.425079e+003	1.425079e+003
1.091410e+003	1.982400e+004	1.710081e+004	1.710081e+004		3.952800e+002	1.652000e+003	1.425068e+003	1.425068e+003
1.091450e+003	1.944900e+004	1.710070e+004	1.710070e+004		3.952400e+002	1.620750e+003	1.425058e+003	1.425058e+003
1.091490e+003	1.885100e+004	1.710059e+004	1.710059e+004		3.952000e+002	1.570917e+003	1.425050e+003	1.425050e+003
1.091530e+003	1.880700e+004	1.710050e+004	1.710050e+004		3.951600e+002	1.567250e+003	1.425042e+003	1.425042e+003
1.091570e+003	1.859700e+004	1.710043e+004	1.710043e+004		3.951200e+002	1.549750e+003	1.425036e+003	1.425036e+003
1.091610e+003	1.852800e+004	1.710036e+004	1.710036e+004		3.950800e+002	1.544000e+003	1.425030e+003	1.425030e+003
1.091650e+003	1.826100e+004	1.710030e+004	1.710030e+004		3.950400e+002	1.521750e+003	1.425025e+003	1.425025e+003
1.091690e+003	1.818500e+004	1.710025e+004	1.710025e+004		3.950000e+002	1.515417e+003	1.425021e+003	1.425021e+003
1.091730e+003	1.813100e+004	1.710020e+004	1.710020e+004		3.949600e+002	1.510917e+003	1.425017e+003	1.425017e+003
1.091770e+003	1.785500e+004	1.710016e+004	1.710016e+004		3.949200e+002	1.487917e+003	1.425014e+003	1.425014e+003
1.091810e+003	1.786300e+004	1.710013e+004	1.710013e+004		3.948800e+002	1.488583e+003	1.425011e+003	1.425011e+003
1.091850e+003	1.797600e+004	1.710010e+004	1.710010e+004		3.948400e+002	1.498000e+003	1.425009e+003	1.425009e+003
1.091890e+003	1.770500e+004	1.710008e+004	1.710008e+004		3.948000e+002	1.475417e+003	1.425007e+003	1.425007e+003
1.091930e+003	1.737100e+004	1.710006e+004	1.710006e+004		3.947600e+002	1.447583e+003	1.425005e+003	1.425005e+003
1.091970e+003	1.769200e+004	1.710005e+004	1.710005e+004		3.947200e+002	1.474333e+003	1.425004e+003	1.425004e+003
1.092010e+003	1.760800e+004	1.710004e+004	1.710004e+004		3.946800e+002	1.467333e+003	1.425003e+003	1.425003e+003
1.092050e+003	1.734500e+004	1.710003e+004	1.710003e+004		3.946400e+002	1.445417e+003	1.425002e+003	1.425002e+003
1.092090e+003	1.750900e+004	1.710002e+004	1.710002e+004		3.946000e+002	1.459083e+003	1.425002e+003	1.425002e+003
1.092130e+003	1.728600e+004	1.710001e+004	1.710001e+004		3.945600e+002	1.440500e+003	1.425001e+003	1.425001e+003
1.092170e+003	1.712200e+004	1.710001e+004	1.710001e+004		3.945200e+002	1.426833e+003	1.425001e+003	1.425001e+003
1.092210e+003	1.709500e+004	1.710001e+004	1.710001e+004		3.944800e+002	1.424583e+003	1.425001e+003	1.425001e+003
1.092250e+003	1.725700e+004	1.710000e+004	1.710000e+004		3.944400e+002	1.438083e+003	1.425000e+003	1.425000e+003
1.092290e+003	1.733300e+004	1.710000e+004	1.710000e+004		3.944000e+002	1.444417e+003	1.425000e+003	1.425000e+003
1.092330e+003	1.718700e+004	1.710000e+004	1.710000e+004		3.943600e+002	1.432250e+003	1.425000e+003	1.425000e+003
1.092370e+003	1.714300e+004	1.710000e+004	1.710000e+004		3.943200e+002	1.428583e+003	1.425000e+003	1.425000e+003
1.092410e+003	1.697000e+004	1.697000e+004	1.697000e+004		3.942800e+002	1.414167e+003	1.414167e+003	1.414167e+003
1.092450e+003	1.709700e+004	1.709700e+004	1.709700e+004		3.942400e+002	1.424750e+003	1.424750e+003	1.424750e+003
1.092490e+003	1.701400e+004	1.701400e+004	1.701400e+004		3.942000e+002	1.417833e+003	1.417833e+003	1.417833e+003
1.092530e+003	1.711900e+004	1.711900e+004	1.711900e+004		3.941600e+002	1.426583e+003	1.426583e+003	1.426583e+003
1.092570e+003	1.702600e+004	1.702600e+004	1.702600e+004		3.941200e+002	1.418833e+003	1.418833e+003	1.418833e+003
1.092610e+003	1.696900e+004	1.696900e+004	1.696900e+004		3.940800e+002	1.414083e+003	1.414083e+003	1.414083e+003
1.092650e+003	1.693000e+004	1.693000e+004	1.693000e+004		3.940400e+002	1.410833e+003	1.410833e+003	1.410833e+003
1.092690e+003	1.700500e+004	1.700500e+004	1.700500e+004		3.940000e+002	1.417083e+003	1.417083e+003	1.417083e+003
1.092730e+003	1.693700e+004	1.693700e+004	1.693700e+004		3.939600e+002	1.411417e+003	1.411417e+003	1.411417e+003
1.092770e+003	1.688200e+004	1.688200e+004	1.688200e+004		3.939200e+002	1.406833e+003	1.406833e+003	1.406833e+003
1.092810e+003	1.671600e+004	1.671600e+004	1.671600e+004		3.938800e+002	1.393000e+003	1.393000e+003	1.393000e+003
1.092850e+003	1.671000e+004	1.671000e+004	1.671000e+004		3.938400e+002	1.392500e+003	1.392500e+003	1.392500e+003
1.092890e+003	1.657000e+004	1.657000e+004	1.657000e+004		3.938000e+002	1.380833e+003	1.380833e+003	1.380833e+003
1.092930e+003	1.676400e+004	1.676400e+004	1.676400e+004		3.937600e+002	1.397000e+003	1.397000e+003	1.397000e+003
1.092970e+003	1.675900e+004	1.675900e+004	1.675900e+004		3.937200e+002	1.396583e+003	1.396583e+003	1.396583e+003
1.093010e+003	1.659400e+004	1.659400e+004	1.659400e+004		3.936800e+002	1.382833e+003	1.382833e+003	1.382833e+003
1.093050e+003	1.663400e+004	1.663400e+004	1.663400e+004		3.936400e+002	1.386167e+003	1.386167e+003	1.386167e+003
1.093090e+003	1.680500e+004	1.680500e+004	1.680500e+004		3.936000e+002	1.400417e+003	1.400417e+003	1.400417e+003
1.093130e+003	1.671400e+004	1.671400e+004	1.671400e+004		3.935600e+002	1.392833e+003	1.392833e+003	1.392833e+003
1.093170e+003	1.676100e+004	1.676100e+004	1.676100e+004		3.935200e+002	1.396750e+003	1.396750e+003	1.396750e+003
1.093210e+003	1.668300e+004	1.668300e+004	1.668300e+004		3.934800e+002	1.390250e+003	1.390250e+003	1.390250e+003
1.093250e+003	1.666000e+004	1.666000e+004	1.666000e+004		3.934400e+002	1.388333e+003	1.388333e+003	1.388333e+003
1.093290e+003	1.641500e+004	1.641500e+004	1.641500e+004		3.934000e+002	1.367917e+003	1.367917e+003	1.367917e+003
1.093330e+003	1.647300e+004	1.647300e+004	1.647300e+004		3.933600e+002	1.372750e+003	1.372750e+003	1.372750e+003
1.093370e+003	1.662200e+004	1.662200e+004	1.662200e+004		3.933200e+002	1.385167e+003	1.385167e+003	1.385167e+003
1.093410e+003	1.673000e+004	1.673000e+004	1.673000e+004		3.932800e+002	1.394167e+003	1.394167e+003	1.394167e+003
1.093450e+003	1.668900e+004	1.668900e+004	1.668900e+004		3.932400e+002	1.390750e+003	1.390750e+003	1.390750e+003
1.093490e+003	1.676500e+004	1.676500e+004	1.676500e+004		3.932000e+002	1.397083e+003	1.397083e+003	1.397083e+003
1.093530e+003	1.665200e+004	1.665200e+004	1.665200e+004		3.931600e+002	1.387667e+003	1.387667e+003	1.387667e+003
1.093570e+003	1.665600e+004	1.665600e+004	1.665600e+004		3.931200e+002	1.388000e+003	1.388000e+003	1.388000e+003
1.093610e+003	1.659800e+004	1.659800e+004	1.659800e+004		3.930800e+002	1.383167e+003	1.383167e+003	1.383167e+003
1.093650e+003	1.658300e+004	1.658300e+004	1.658300e+004		3.930400e+002	1.381917e+003	1.381917e+003	1.381917e+003
1.093690e+003	1.640800e+004	1.640800e+004	1.640800e+004		3.930000e+002	1.367333e+003	1.367333e+003	1.367333e+003


==> figures/data/XPS/spectra/tion0006.txt <==
Cycle 6:pos5:1: N1s
	Characteristic Energy eV	1.486690e+003	Acquisition Time s	1.200000e+001
Name		
Position		
FWHM		
Area		
Lineshape		
K.E.	Counts	Background	Envelope		B.E.	CPS	Background CPS	Envelope CPS
1.081690e+003	2.447100e+004	2.447100e+004	2.447100e+004		4.050000e+002	2.039250e+003	2.039250e+003	2.039250e+003
1.081730e+003	2.434300e+004	2.434300e+004	2.434300e+004		4.049600e+002	2.028583e+003	2.028583e+003	2.028583e+003
1.081770e+003	2.458000e+004	2.458000e+004	2.458000e+004		4.049200e+002	2.048333e+003	2.048333e+003	2.048333e+003
1.081810e+003	2.450200e+004	2.450200e+004	2.450200e+004		4.048800e+002	2.041833e+003	2.041833e+003	2.041833e+003
1.081850e+003	2.438600e+004	2.438600e+004	2.438600e+004		4.048400e+002	2.032167e+003	2.032167e+003	2.032167e+003
1.081890e+003	2.433800e+004	2.433800e+004	2.433800e+004		4.048000e+002	2.028167e+003	2.028167e+003	2.028167e+003
1.081930e+003	2.425000e+004	2.425000e+004	2.425000e+004		4.047600e+002	2.020833e+003	2.020833e+003	2.020833e+003
1.081970e+003	2.407800e+004	2.407800e+004	2.407800e+004		4.047200e+002	2.006500e+003	2.006500e+003	2.006500e+003
1.082010e+003	2.407500e+004	2.407500e+004	2.407500e+004		4.046800e+002	2.006250e+003	2.006250e+003	2.006250e+003
1.082050e+003	2.417700e+004	2.417700e+004	2.417700e+004		4.046400e+002	2.014750e+003	2.014750e+003	2.014750e+003
1.082090e+003	2.431700e+004	2.431700e+004	2.431700e+004		4.046000e+002	2.026417e+003	2.026417e+003	2.026417e+003
1.082130e+003	2.418300e+004	2.418300e+004	2.418300e+004		4.045600e+002	2.015250e+003	2.015250e+003	2.015250e+003
1.082170e+003	2.416700e+004	2.416700e+004	2.416700e+004		4.045200e+002	2.013917e+003	2.013917e+003	2.013917e+003
1.082210e+003	2.417100e+004	2.417100e+004	2.417100e+004		4.044800e+002	2.014250e+003	2.014250e+003	2.014250e+003
1.082250e+003	2.398600e+004	2.398600e+004	2.398600e+004		4.044400e+002	1.998833e+003	1.998833e+003	1.998833e+003
1.082290e+003	2.399400e+004	2.399400e+004	2.399400e+004		4.044000e+002	1.999500e+003	1.999500e+003	1.999500e+003
1.082330e+003	2.389600e+004	2.389600e+004	2.389600e+004		4.043600e+002	1.991333e+003	1.991333e+003	1.991333e+003
1.082370e+003	2.396800e+004	2.396800e+004	2.396800e+004		4.043200e+002	1.997333e+003	1.997333e+003	1.997333e+003
1.082410e+003	2.391800e+004	2.391800e+004	2.391800e+004		4.042800e+002	1.993167e+003	1.993167e+003	1.993167e+003
1.082450e+003	2.392000e+004	2.392000e+004	2.392000e+004		4.042400e+002	1.993333e+003	1.993333e+003	1.993333e+003
1.082490e+003	2.386400e+004	2.386400e+004	2.386400e+004		4.042000e+002	1.988667e+003	1.988667e+003	1.988667e+003
1.082530e+003	2.393600e+004	2.393600e+004	2.393600e+004		4.041600e+002	1.994667e+003	1.994667e+003	1.994667e+003
1.082570e+003	2.381400e+004	2.381400e+004	2.381400e+004		4.041200e+002	1.984500e+003	1.984500e+003	1.984500e+003
1.082610e+003	2.361000e+004	2.361000e+004	2.361000e+004		4.040800e+002	1.967500e+003	1.967500e+003	1.967500e+003
1.082650e+003	2.349600e+004	2.349600e+004	2.349600e+004		4.040400e+002	1.958000e+003	1.958000e+003	1.958000e+003
1.082690e+003	2.356200e+004	2.356200e+004	2.356200e+004		4.040000e+002	1.963500e+003	1.963500e+003	1.963500e+003
1.082730e+003	2.348000e+004	2.348000e+004	2.348000e+004		4.039600e+002	1.956667e+003	1.956667e+003	1.956667e+003
1.082770e+003	2.358200e+004	2.358200e+004	2.358200e+004		4.039200e+002	1.965167e+003	1.965167e+003	1.965167e+003
1.082810e+003	2.348300e+004	2.348300e+004	2.348300e+004		4.038800e+002	1.956917e+003	1.956917e+003	1.956917e+003
1.082850e+003	2.361100e+004	2.351800e+004	2.351800e+004		4.038400e+002	1.967583e+003	1.959833e+003	1.959833e+003
1.082890e+003	2.346000e+004	2.348266e+004	2.348266e+004		4.038000e+002	1.955000e+003	1.956888e+003	1.956888e+003
1.082930e+003	2.359900e+004	2.344719e+004	2.344719e+004		4.037600e+002	1.966583e+003	1.953933e+003	1.953933e+003
1.082970e+003	2.337200e+004	2.341160e+004	2.341160e+004		4.037200e+002	1.947667e+003	1.950967e+003	1.950967e+003
1.083010e+003	2.351900e+004	2.337590e+004	2.337590e+004		4.036800e+002	1.959917e+003	1.947991e+003	1.947991e+003
1.083050e+003	2.347300e+004	2.334007e+004	2.334007e+004		4.036400e+002	1.956083e+003	1.945006e+003	1.945006e+003
1.083090e+003	2.338700e+004	2.330412e+004	2.330412e+004		4.036000e+002	1.948917e+003	1.942010e+003	1.942010e+003
1.083130e+003	2.328200e+004	2.326805e+004	2.326805e+004		4.035600e+002	1.940167e+003	1.939004e+003	1.939004e+003
1.083170e+003	2.373500e+004	2.323186e+004	2.323186e+004		4.035200e+002	1.977917e+003	1.935988e+003	1.935988e+003
1.083210e+003	2.327200e+004	2.319555e+004	2.319555e+004		4.034800e+002	1.939333e+003	1.932963e+003	1.932963e+003
1.083250e+003	2.332000e+004	2.315913e+004	2.315913e+004		4.034400e+002	1.943333e+003	1.929927e+003	1.929927e+003
1.083290e+003	2.353300e+004	2.312258e+004	2.312258e+004		4.034000e+002	1.961083e+003	1.926882e+003	1.926882e+003
1.083330e+003	2.343800e+004	2.308592e+004	2.308592e+004		4.033600e+002	1.953167e+003	1.923827e+003	1.923827e+003
1.083370e+003	2.322900e+004	2.304915e+004	2.304915e+004		4.033200e+002	1.935750e+003	1.920762e+003	1.920762e+003
1.083410e+003	2.324900e+004	2.301225e+004	2.301225e+004		4.032800e+002	1.937417e+003	1.917688e+003	1.917688e+003
1.083450e+003	2.340500e+004	2.297524e+004	2.297524e+004		4.032400e+002	1.950417e+003	1.914604e+003	1.914604e+003
1.083490e+003	2.319500e+004	2.293812e+004	2.293812e+004		4.032000e+002	1.932917e+003	1.911510e+003	1.911510e+003
1.083530e+003	2.322700e+004	2.290088e+004	2.290088e+004		4.031600e+002	1.935583e+003	1.908407e+003	1.908407e+003
1.083570e+003	2.328200e+004	2.286352e+004	2.286352e+004		4.031200e+002	1.940167e+003	1.905294e+003	1.905294e+003
1.083610e+003	2.321500e+004	2.282606e+004	2.282606e+004		4.030800e+002	1.934583e+003	1.902171e+003	1.902171e+003
1.083650e+003	2.320500e+004	2.278847e+004	2.278847e+004		4.030400e+002	1.933750e+003	1.899039e+003	1.899039e+003
1.083690e+003	2.324000e+004	2.275078e+004	2.275078e+004		4.030000e+002	1.936667e+003	1.895898e+003	1.895898e+003
1.083730e+003	2.315900e+004	2.271297e+004	2.271297e+004		4.029600e+002	1.929917e+003	1.892747e+003	1.892747e+003
1.083770e+003	2.339600e+004	2.267505e+004	2.267505e+004		4.029200e+002	1.949667e+003	1.889587e+003	1.889587e+003
1.083810e+003	2.358500e+004	2.263702e+004	2.263702e+004		4.028800e+002	1.965417e+003	1.886418e+003	1.886418e+003
1.083850e+003	2.337200e+004	2.259888e+004	2.259888e+004		4.028400e+002	1.947667e+003	1.883240e+003	1.883240e+003
1.083890e+003	2.340300e+004	2.256064e+004	2.256064e+004		4.028000e+002	1.950250e+003	1.880053e+003	1.880053e+003
1.083930e+003	2.347700e+004	2.252228e+004	2.252228e+004		4.027600e+002	1.956417e+003	1.876857e+003	1.876857e+003
1.083970e+003	2.346800e+004	2.248382e+004	2.248382e+004		4.027200e+002	1.955667e+003	1.873652e+003	1.873652e+003
1.084010e+003	2.333600e+004	2.244526e+004	2.244526e+004		4.026800e+002	1.944667e+003	1.870438e+003	1.870438e+003
1.084050e+003	2.335500e+004	2.240659e+004	2.240659e+004		4.026400e+002	1.946250e+003	1.867215e+003	1.867215e+003
1.084090e+003	2.338100e+004	2.236781e+004	2.236781e+004		4.026000e+002	1.948417e+003	1.863984e+003	1.863984e+003
1.084130e+003	2.349600e+004	2.232893e+004	2.232893e+004		4.025600e+002	1.958000e+003	1.860744e+003	1.860744e+003
1.084170e+003	2.356600e+004	2.228994e+004	2.228994e+004		4.025200e+002	1.963833e+003	1.857495e+003	1.857495e+003
1.084210e+003	2.345600e+004	2.225086e+004	2.225086e+004		4.024800e+002	1.954667e+003	1.854238e+003	1.854238e+003
1.084250e+003	2.348000e+004	2.221167e+004	2.221167e+004		4.024400e+002	1.956667e+003	1.850973e+003	1.850973e+003
1.084290e+003	2.340200e+004	2.217238e+004	2.217238e+004		4.024000e+002	1.950167e+003	1.847699e+003	1.847699e+003
1.084330e+003	2.362200e+004	2.213299e+004	2.213299e+004		4.023600e+002	1.968500e+003	1.844416e+003	1.844416e+003
1.084370e+003	2.377200e+004	2.209351e+004	2.209351e+004		4.023200e+002	1.981000e+003	1.841126e+003	1.841126e+003
1.084410e+003	2.366200e+004	2.205392e+004	2.205392e+004		4.022800e+002	1.971833e+003	1.837827e+003	1.837827e+003
1.084450e+003	2.367600e+004	2.201425e+004	2.201425e+004		4.022400e+002	1.973000e+003	1.834520e+003	1.834520e+003
1.084490e+003	2.388900e+004	2.197447e+004	2.197447e+004		4.022000e+002	1.990750e+003	1.831206e+003	1.831206e+003
1.084530e+003	2.387100e+004	2.193460e+004	2.193460e+004		4.021600e+002	1.989250e+003	1.827884e+003	1.827884e+003
1.084570e+003	2.369100e+004	2.189464e+004	2.189464e+004		4.021200e+002	1.974250e+003	1.824554e+003	1.824554e+003
1.084610e+003	2.387500e+004	2.185459e+004	2.185459e+004		4.020800e+002	1.989583e+003	1.821216e+003	1.821216e+003
1.084650e+003	2.369800e+004	2.181445e+004	2.181445e+004		4.020400e+002	1.974833e+003	1.817870e+003	1.817870e+003
1.084690e+003	2.366200e+004	2.177421e+004	2.177421e+004		4.020000e+002	1.971833e+003	1.814518e+003	1.814518e+003
1.084730e+003	2.389300e+004	2.173388e+004	2.173388e+004		4.019600e+002	1.991083e+003	1.811157e+003	1.811157e+003
1.084770e+003	2.395700e+004	2.169347e+004	2.169347e+004		4.019200e+002	1.996417e+003	1.807789e+003	1.807789e+003
1.084810e+003	2.402000e+004	2.165297e+004	2.165297e+004		4.018800e+002	2.001667e+003	1.804414e+003	1.804414e+003
1.084850e+003	2.402300e+004	2.161238e+004	2.161238e+004		4.018400e+002	2.001917e+003	1.801032e+003	1.801032e+003
1.084890e+003	2.423900e+004	2.157171e+004	2.157171e+004		4.018000e+002	2.019917e+003	1.797642e+003	1.797642e+003
1.084930e+003	2.421300e+004	2.153096e+004	2.153096e+004		4.017600e+002	2.017750e+003	1.794246e+003	1.794246e+003
1.084970e+003	2.445400e+004	2.149012e+004	2.149012e+004		4.017200e+002	2.037833e+003	1.790843e+003	1.790843e+003
1.085010e+003	2.441900e+004	2.144920e+004	2.144920e+004		4.016800e+002	2.034917e+003	1.787434e+003	1.787434e+003
1.085050e+003	2.453400e+004	2.140821e+004	2.140821e+004		4.016400e+002	2.044500e+003	1.784017e+003	1.784017e+003
1.085090e+003	2.442300e+004	2.136714e+004	2.136714e+004		4.016000e+002	2.035250e+003	1.780595e+003	1.780595e+003
1.085130e+003	2.445900e+004	2.132599e+004	2.132599e+004		4.015600e+002	2.038250e+003	1.777166e+003	1.777166e+003
1.085170e+003	2.463500e+004	2.128477e+004	2.128477e+004		4.015200e+002	2.052917e+003	1.773730e+003	1.773730e+003
1.085210e+003	2.452700e+004	2.124347e+004	2.124347e+004		4.014800e+002	2.043917e+003	1.770289e+003	1.770289e+003
1.085250e+003	2.461400e+004	2.120210e+004	2.120210e+004		4.014400e+002	2.051167e+003	1.766841e+003	1.766841e+003
1.085290e+003	2.487100e+004	2.116065e+004	2.116065e+004		4.014000e+002	2.072583e+003	1.763388e+003	1.763388e+003
1.085330e+003	2.491500e+004	2.111914e+004	2.111914e+004		4.013600e+002	2.076250e+003	1.759928e+003	1.759928e+003
1.085370e+003	2.517800e+004	2.107756e+004	2.107756e+004		4.013200e+002	2.098167e+003	1.756463e+003	1.756463e+003
1.085410e+003	2.524100e+004	2.103592e+004	2.103592e+004		4.012800e+002	2.103417e+003	1.752993e+003	1.752993e+003
1.085450e+003	2.554300e+004	2.099421e+004	2.099421e+004		4.012400e+002	2.128583e+003	1.749517e+003	1.749517e+003
1.085490e+003	2.572200e+004	2.095243e+004	2.095243e+004		4.012000e+002	2.143500e+003	1.746036e+003	1.746036e+003
1.085530e+003	2.565800e+004	2.091060e+004	2.091060e+004		4.011600e+002	2.138167e+003	1.742550e+003	1.742550e+003
1.085570e+003	2.587500e+004	2.086872e+004	2.086872e+004		4.011200e+002	2.156250e+003	1.739060e+003	1.739060e+003
1.085610e+003	2.588200e+004	2.082677e+004	2.082677e+004		4.010800e+002	2.156833e+003	1.735564e+003	1.735564e+003
1.085650e+003	2.593600e+004	2.078477e+004	2.078477e+004		4.010400e+002	2.161333e+003	1.732064e+003	1.732064e+003
1.085690e+003	2.608600e+004	2.074272e+004	2.074272e+004		4.010000e+002	2.173833e+003	1.728560e+003	1.728560e+003
1.085730e+003	2.624000e+004	2.070061e+004	2.070061e+004		4.009600e+002	2.186667e+003	1.725051e+003	1.725051e+003
1.085770e+003	2.630000e+004	2.065846e+004	2.065846e+004		4.009200e+002	2.191667e+003	1.721538e+003	1.721538e+003
1.085810e+003	2.665500e+004	2.061626e+004	2.061626e+004		4.008800e+002	2.221250e+003	1.718021e+003	1.718021e+003
1.085850e+003	2.695100e+004	2.057401e+004	2.057401e+004		4.008400e+002	2.245917e+003	1.714501e+003	1.714501e+003
1.085890e+003	2.710700e+004	2.053172e+004	2.053172e+004		4.008000e+002	2.258917e+003	1.710976e+003	1.710976e+003
1.085930e+003	2.708500e+004	2.048939e+004	2.048939e+004		4.007600e+002	2.257083e+003	1.707449e+003	1.707449e+003
1.085970e+003	2.737400e+004	2.044702e+004	2.044702e+004		4.007200e+002	2.281167e+003	1.703918e+003	1.703918e+003
1.086010e+003	2.769700e+004	2.040461e+004	2.040461e+004		4.006800e+002	2.308083e+003	1.700384e+003	1.700384e+003
1.086050e+003	2.790200e+004	2.036218e+004	2.036218e+004		4.006400e+002	2.325167e+003	1.696848e+003	1.696848e+003
1.086090e+003	2.835100e+004	2.031971e+004	2.031971e+004		4.006000e+002	2.362583e+003	1.693309e+003	1.693309e+003
1.086130e+003	2.836000e+004	2.027721e+004	2.027721e+004		4.005600e+002	2.363333e+003	1.689768e+003	1.689768e+003
1.086170e+003	2.875400e+004	2.023469e+004	2.023469e+004		4.005200e+002	2.396167e+003	1.686224e+003	1.686224e+003
1.086210e+003	2.888400e+004	2.019215e+004	2.019215e+004		4.004800e+002	2.407000e+003	1.682679e+003	1.682679e+003
1.086250e+003	2.900100e+004	2.014958e+004	2.014958e+004		4.004400e+002	2.416750e+003	1.679132e+003	1.679132e+003
1.086290e+003	2.918900e+004	2.010700e+004	2.010700e+004		4.004000e+002	2.432417e+003	1.675584e+003	1.675584e+003
1.086330e+003	2.948400e+004	2.006441e+004	2.006441e+004		4.003600e+002	2.457000e+003	1.672034e+003	1.672034e+003
1.086370e+003	2.979200e+004	2.002180e+004	2.002180e+004		4.003200e+002	2.482667e+003	1.668483e+003	1.668483e+003
1.086410e+003	3.017700e+004	1.997918e+004	1.997918e+004		4.002800e+002	2.514750e+003	1.664931e+003	1.664931e+003
1.086450e+003	3.040500e+004	1.993655e+004	1.993655e+004		4.002400e+002	2.533750e+003	1.661379e+003	1.661379e+003
1.086490e+003	3.060900e+004	1.989392e+004	1.989392e+004		4.002000e+002	2.550750e+003	1.657827e+003	1.657827e+003
1.086530e+003	3.131500e+004	1.985129e+004	1.985129e+004		4.001600e+002	2.609583e+003	1.654274e+003	1.654274e+003
1.086570e+003	3.130700e+004	1.980866e+004	1.980866e+004		4.001200e+002	2.608917e+003	1.650722e+003	1.650722e+003
1.086610e+003	3.093400e+004	1.976604e+004	1.976604e+004		4.000800e+002	2.577833e+003	1.647170e+003	1.647170e+003
1.086650e+003	3.143200e+004	1.972342e+004	1.972342e+004		4.000400e+002	2.619333e+003	1.643619e+003	1.643619e+003
1.086690e+003	3.179400e+004	1.968081e+004	1.968081e+004		4.000000e+002	2.649500e+003	1.640068e+003	1.640068e+003
1.086730e+003	3.176300e+004	1.963822e+004	1.963822e+004		3.999600e+002	2.646917e+003	1.636518e+003	1.636518e+003
1.086770e+003	3.238500e+004	1.959563e+004	1.959563e+004		3.999200e+002	2.698750e+003	1.632969e+003	1.632969e+003
1.086810e+003	3.280400e+004	1.955307e+004	1.955307e+004		3.998800e+002	2.733667e+003	1.629422e+003	1.629422e+003
1.086850e+003	3.300700e+004	1.951052e+004	1.951052e+004		3.998400e+002	2.750583e+003	1.625877e+003	1.625877e+003
1.086890e+003	3.293300e+004	1.946800e+004	1.946800e+004		3.998000e+002	2.744417e+003	1.622334e+003	1.622334e+003
1.086930e+003	3.324900e+004	1.942551e+004	1.942551e+004		3.997600e+002	2.770750e+003	1.618792e+003	1.618792e+003
1.086970e+003	3.353900e+004	1.938304e+004	1.938304e+004		3.997200e+002	2.794917e+003	1.615254e+003	1.615254e+003
1.087010e+003	3.377400e+004	1.934061e+004	1.934061e+004		3.996800e+002	2.814500e+003	1.611717e+003	1.611717e+003
1.087050e+003	3.416400e+004	1.929821e+004	1.929821e+004		3.996400e+002	2.847000e+003	1.608184e+003	1.608184e+003
1.087090e+003	3.474100e+004	1.925584e+004	1.925584e+004		3.996000e+002	2.895083e+003	1.604653e+003	1.604653e+003
1.087130e+003	3.508900e+004	1.921352e+004	1.921352e+004		3.995600e+002	2.924083e+003	1.601127e+003	1.601127e+003
1.087170e+003	3.547700e+004	1.917124e+004	1.917124e+004		3.995200e+002	2.956417e+003	1.597604e+003	1.597604e+003
1.087210e+003	3.563600e+004	1.912902e+004	1.912902e+004		3.994800e+002	2.969667e+003	1.594085e+003	1.594085e+003
1.087250e+003	3.589400e+004	1.908684e+004	1.908684e+004		3.994400e+002	2.991167e+003	1.590570e+003	1.590570e+003
1.087290e+003	3.590200e+004	1.904472e+004	1.904472e+004		3.994000e+002	2.991833e+003	1.587060e+003	1.587060e+003
1.087330e+003	3.632900e+004	1.900266e+004	1.900266e+004		3.993600e+002	3.027417e+003	1.583555e+003	1.583555e+003
1.087370e+003	3.677100e+004	1.896065e+004	1.896065e+004		3.993200e+002	3.064250e+003	1.580054e+003	1.580054e+003
1.087410e+003	3.693800e+004	1.891871e+004	1.891871e+004		3.992800e+002	3.078167e+003	1.576559e+003	1.576559e+003
1.087450e+003	3.732400e+004	1.887683e+004	1.887683e+004		3.992400e+002	3.110333e+003	1.573069e+003	1.573069e+003
1.087490e+003	3.755100e+004	1.883502e+004	1.883502e+004		3.992000e+002	3.129250e+003	1.569585e+003	1.569585e+003
1.087530e+003	3.733400e+004	1.879329e+004	1.879329e+004		3.991600e+002	3.111167e+003	1.566108e+003	1.566108e+003
1.087570e+003	3.802400e+004	1.875163e+004	1.875163e+004		3.991200e+002	3.168667e+003	1.562636e+003	1.562636e+003
1.087610e+003	3.841600e+004	1.871004e+004	1.871004e+004		3.990800e+002	3.201333e+003	1.559170e+003	1.559170e+003
1.087650e+003	3.849300e+004	1.866854e+004	1.866854e+004		3.990400e+002	3.207750e+003	1.555711e+003	1.555711e+003
1.087690e+003	3.897500e+004	1.862711e+004	1.862711e+004		3.990000e+002	3.247917e+003	1.552260e+003	1.552260e+003
1.087730e+003	3.888800e+004	1.858578e+004	1.858578e+004		3.989600e+002	3.240667e+003	1.548815e+003	1.548815e+003
1.087770e+003	3.879800e+004	1.854453e+004	1.854453e+004		3.989200e+002	3.233167e+003	1.545378e+003	1.545378e+003
1.087810e+003	3.918700e+004	1.850337e+004	1.850337e+004		3.988800e+002	3.265583e+003	1.541948e+003	1.541948e+003
1.087850e+003	3.943900e+004	1.846231e+004	1.846231e+004		3.988400e+002	3.286583e+003	1.538526e+003	1.538526e+003
1.087890e+003	3.963800e+004	1.842133e+004	1.842133e+004		3.988000e+002	3.303167e+003	1.535111e+003	1.535111e+003
1.087930e+003	3.986600e+004	1.838046e+004	1.838046e+004		3.987600e+002	3.322167e+003	1.531705e+003	1.531705e+003
1.087970e+003	3.996200e+004	1.833968e+004	1.833968e+004		3.987200e+002	3.330167e+003	1.528307e+003	1.528307e+003
1.088010e+003	4.008500e+004	1.829901e+004	1.829901e+004		3.986800e+002	3.340417e+003	1.524917e+003	1.524917e+003
1.088050e+003	4.079200e+004	1.825844e+004	1.825844e+004		3.986400e+002	3.399333e+003	1.521536e+003	1.521536e+003
1.088090e+003	4.085000e+004	1.821798e+004	1.821798e+004		3.986000e+002	3.404167e+003	1.518165e+003	1.518165e+003
1.088130e+003	4.142300e+004	1.817763e+004	1.817763e+004		3.985600e+002	3.451917e+003	1.514802e+003	1.514802e+003
1.088170e+003	4.153500e+004	1.813739e+004	1.813739e+004		3.985200e+002	3.461250e+003	1.511449e+003	1.511449e+003
1.088210e+003	4.213700e+004	1.809727e+004	1.809727e+004		3.984800e+002	3.511417e+003	1.508106e+003	1.508106e+003
1.088250e+003	4.267500e+004	1.805728e+004	1.805728e+004		3.984400e+002	3.556250e+003	1.504773e+003	1.504773e+003
1.088290e+003	4.340800e+004	1.801741e+004	1.801741e+004		3.984000e+002	3.617333e+003	1.501451e+003	1.501451e+003
1.088330e+003	4.416900e+004	1.797767e+004	1.797767e+004		3.983600e+002	3.680750e+003	1.498139e+003	1.498139e+003
1.088370e+003	4.488500e+004	1.793808e+004	1.793808e+004		3.983200e+002	3.740417e+003	1.494840e+003	1.494840e+003
1.088410e+003	4.552500e+004	1.789862e+004	1.789862e+004		3.982800e+002	3.793750e+003	1.491552e+003	1.491552e+003
1.088450e+003	4.623800e+004	1.785932e+004	1.785932e+004		3.982400e+002	3.853167e+003	1.488277e+003	1.488277e+003
1.088490e+003	4.753100e+004	1.782018e+004	1.782018e+004		3.982000e+002	3.960917e+003	1.485015e+003	1.485015e+003
1.088530e+003	4.874800e+004	1.778120e+004	1.778120e+004		3.981600e+002	4.062333e+003	1.481766e+003	1.481766e+003
1.088570e+003	5.050400e+004	1.774239e+004	1.774239e+004		3.981200e+002	4.208667e+003	1.478533e+003	1.478533e+003
1.088610e+003	5.165600e+004	1.770377e+004	1.770377e+004		3.980800e+002	4.304667e+003	1.475314e+003	1.475314e+003
1.088650e+003	5.366800e+004	1.766535e+004	1.766535e+004		3.980400e+002	4.472333e+003	1.472112e+003	1.472112e+003
1.088690e+003	5.574700e+004	1.762713e+004	1.762713e+004		3.980000e+002	4.645583e+003	1.468928e+003	1.468928e+003
1.088730e+003	5.818100e+004	1.758914e+004	1.758914e+004		3.979600e+002	4.848417e+003	1.465762e+003	1.465762e+003
1.088770e+003	6.079500e+004	1.755139e+004	1.755139e+004		3.979200e+002	5.066250e+003	1.462616e+003	1.462616e+003
1.088810e+003	6.400500e+004	1.751390e+004	1.751390e+004		3.978800e+002	5.333750e+003	1.459492e+003	1.459492e+003
1.088850e+003	6.808600e+004	1.747670e+004	1.747670e+004		3.978400e+002	5.673833e+003	1.456391e+003	1.456391e+003
1.088890e+003	7.268100e+004	1.743979e+004	1.743979e+004		3.978000e+002	6.056750e+003	1.453316e+003	1.453316e+003
1.088930e+003	7.828400e+004	1.740323e+004	1.740323e+004		3.977600e+002	6.523667e+003	1.450269e+003	1.450269e+003
1.088970e+003	8.524400e+004	1.736705e+004	1.736705e+004		3.977200e+002	7.103667e+003	1.447254e+003	1.447254e+003
1.089010e+003	9.376900e+004	1.733128e+004	1.733128e+004		3.976800e+002	7.814083e+003	1.444274e+003	1.444274e+003
1.089050e+003	1.036420e+005	1.729600e+004	1.729600e+004		3.976400e+002	8.636833e+003	1.441333e+003	1.441333e+003
1.089090e+003	1.145900e+005	1.726126e+004	1.726126e+004		3.976000e+002	9.549167e+003	1.438438e+003	1.438438e+003
1.089130e+003	1.271170e+005	1.722714e+004	1.722714e+004		3.975600e+002	1.059308e+004	1.435595e+003	1.435595e+003
1.089170e+003	1.415560e+005	1.719371e+004	1.719371e+004		3.975200e+002	1.179633e+004	1.432809e+003	1.432809e+003
1.089210e+003	1.567340e+005	1.716108e+004	1.716108e+004		3.974800e+002	1.306117e+004	1.430090e+003	1.430090e+003
1.089250e+003	1.717350e+005	1.712933e+004	1.712933e+004		3.974400e+002	1.431125e+004	1.427445e+003	1.427445e+003
1.089290e+003	1.869530e+005	1.709858e+004	1.709858e+004		3.974000e+002	1.557942e+004	1.424882e+003	1.424882e+003
1.089330e+003	2.011140e+005	1.706892e+004	1.706892e+004		3.973600e+002	1.675950e+004	1.422410e+003	1.422410e+003
1.089370e+003	2.129310e+005	1.704044e+004	1.704044e+004		3.973200e+002	1.774425e+004	1.420036e+003	1.420036e+003
1.089410e+003	2.207840e+005	1.701321e+004	1.701321e+004		3.972800e+002	1.839867e+004	1.417768e+003	1.417768e+003
1.089450e+003	2.253200e+005	1.698730e+004	1.698730e+004		3.972400e+002	1.877667e+004	1.415608e+003	1.415608e+003
1.089490e+003	2.262920e+005	1.696273e+004	1.696273e+004		3.972000e+002	1.885767e+004	1.413561e+003	1.413561e+003
1.089530e+003	2.224620e+005	1.693950e+004	1.693950e+004		3.971600e+002	1.853850e+004	1.411625e+003	1.411625e+003
1.089570e+003	2.155030e+005	1.691760e+004	1.691760e+004		3.971200e+002	1.795858e+004	1.409800e+003	1.409800e+003
1.089610e+003	2.057880e+005	1.689698e+004	1.689698e+004		3.970800e+002	1.714900e+004	1.408082e+003	1.408082e+003
1.089650e+003	1.944680e+005	1.687757e+004	1.687757e+004		3.970400e+002	1.620567e+004	1.406465e+003	1.406465e+003
1.089690e+003	1.814210e+005	1.685931e+004	1.685931e+004		3.970000e+002	1.511842e+004	1.404943e+003	1.404943e+003
1.089730e+003	1.700890e+005	1.684211e+004	1.684211e+004		3.969600e+002	1.417408e+004	1.403509e+003	1.403509e+003
1.089770e+003	1.587220e+005	1.682590e+004	1.682590e+004		3.969200e+002	1.322683e+004	1.402158e+003	1.402158e+003
1.089810e+003	1.490590e+005	1.681060e+004	1.681060e+004		3.968800e+002	1.242158e+004	1.400883e+003	1.400883e+003
1.089850e+003	1.415120e+005	1.679615e+004	1.679615e+004		3.968400e+002	1.179267e+004	1.399680e+003	1.399680e+003
1.089890e+003	1.359750e+005	1.678251e+004	1.678251e+004		3.968000e+002	1.133125e+004	1.398543e+003	1.398543e+003
1.089930e+003	1.323030e+005	1.676964e+004	1.676964e+004		3.967600e+002	1.102525e+004	1.397470e+003	1.397470e+003
1.089970e+003	1.293960e+005	1.675751e+004	1.675751e+004		3.967200e+002	1.078300e+004	1.396459e+003	1.396459e+003
1.090010e+003	1.278760e+005	1.674610e+004	1.674610e+004		3.966800e+002	1.065633e+004	1.395509e+003	1.395509e+003
1.090050e+003	1.258950e+005	1.673542e+004	1.673542e+004		3.966400e+002	1.049125e+004	1.394618e+003	1.394618e+003
1.090090e+003	1.238670e+005	1.672543e+004	1.672543e+004		3.966000e+002	1.032225e+004	1.393786e+003	1.393786e+003
1.090130e+003	1.210510e+005	1.671614e+004	1.671614e+004		3.965600e+002	1.008758e+004	1.393012e+003	1.393012e+003
1.090170e+003	1.176570e+005	1.670753e+004	1.670753e+004		3.965200e+002	9.804750e+003	1.392294e+003	1.392294e+003
1.090210e+003	1.141850e+005	1.669956e+004	1.669956e+004		3.964800e+002	9.515417e+003	1.391630e+003	1.391630e+003
1.090250e+003	1.094620e+005	1.669222e+004	1.669222e+004		3.964400e+002	9.121833e+003	1.391019e+003	1.391019e+003
1.090290e+003	1.046380e+005	1.668549e+004	1.668549e+004		3.964000e+002	8.719833e+003	1.390457e+003	1.390457e+003
1.090330e+003	9.958900e+004	1.667932e+004	1.667932e+004		3.963600e+002	8.299083e+003	1.389943e+003	1.389943e+003
1.090370e+003	9.477300e+004	1.667369e+004	1.667369e+004		3.963200e+002	7.897750e+003	1.389474e+003	1.389474e+003
1.090410e+003	9.014300e+004	1.666856e+004	1.666856e+004		3.962800e+002	7.511917e+003	1.389046e+003	1.389046e+003
1.090450e+003	8.586300e+004	1.666390e+004	1.666390e+004		3.962400e+002	7.155250e+003	1.388659e+003	1.388659e+003
1.090490e+003	8.210300e+004	1.665970e+004	1.665970e+004		3.962000e+002	6.841917e+003	1.388308e+003	1.388308e+003
1.090530e+003	7.832100e+004	1.665591e+004	1.665591e+004		3.961600e+002	6.526750e+003	1.387993e+003	1.387993e+003
1.090570e+003	7.477200e+004	1.665253e+004	1.665253e+004		3.961200e+002	6.231000e+003	1.387711e+003	1.387711e+003
1.090610e+003	7.117000e+004	1.664952e+004	1.664952e+004		3.960800e+002	5.930833e+003	1.387460e+003	1.387460e+003
1.090650e+003	6.715000e+004	1.664687e+004	1.664687e+004		3.960400e+002	5.595833e+003	1.387239e+003	1.387239e+003
1.090690e+003	6.362400e+004	1.664454e+004	1.664454e+004		3.960000e+002	5.302000e+003	1.387045e+003	1.387045e+003
1.090730e+003	5.961700e+004	1.664251e+004	1.664251e+004		3.959600e+002	4.968083e+003	1.386876e+003	1.386876e+003
1.090770e+003	5.535800e+004	1.664076e+004	1.664076e+004		3.959200e+002	4.613167e+003	1.386730e+003	1.386730e+003
1.090810e+003	5.137700e+004	1.663927e+004	1.663927e+004		3.958800e+002	4.281417e+003	1.386605e+003	1.386605e+003
1.090850e+003	4.692500e+004	1.663799e+004	1.663799e+004		3.958400e+002	3.910417e+003	1.386499e+003	1.386499e+003
1.090890e+003	4.276100e+004	1.663692e+004	1.663692e+004		3.958000e+002	3.563417e+003	1.386410e+003	1.386410e+003
1.090930e+003	3.911400e+004	1.663601e+004	1.663601e+004		3.957600e+002	3.259500e+003	1.386334e+003	1.386334e+003
1.090970e+003	3.556000e+004	1.663525e+004	1.663525e+004		3.957200e+002	2.963333e+003	1.386271e+003	1.386271e+003
1.091010e+003	3.242800e+004	1.663461e+004	1.663461e+004		3.956800e+002	2.702333e+003	1.386217e+003	1.386217e+003
1.091050e+003	2.962600e+004	1.663407e+004	1.663407e+004		3.956400e+002	2.468833e+003	1.386173e+003	1.386173e+003
1.091090e+003	2.754000e+004	1.663362e+004	1.663362e+004		3.956000e+002	2.295000e+003	1.386135e+003	1.386135e+003
1.091130e+003	2.593700e+004	1.663323e+004	1.663323e+004		3.955600e+002	2.161417e+003	1.386103e+003	1.386103e+003
1.091170e+003	2.433700e+004	1.663291e+004	1.663291e+004		3.955200e+002	2.028083e+003	1.386076e+003	1.386076e+003
1.091210e+003	2.278800e+004	1.663264e+004	1.663264e+004		3.954800e+002	1.899000e+003	1.386053e+003	1.386053e+003
1.091250e+003	2.170000e+004	1.663241e+004	1.663241e+004		3.954400e+002	1.808333e+003	1.386034e+003	1.386034e+003
1.091290e+003	2.082900e+004	1.663221e+004	1.663221e+004		3.954000e+002	1.735750e+003	1.386017e+003	1.386017e+003
1.091330e+003	2.026500e+004	1.663203e+004	1.663203e+004		3.953600e+002	1.688750e+003	1.386003e+003	1.386003e+003
1.091370e+003	1.982700e+004	1.663188e+004	1.663188e+004		3.953200e+002	1.652250e+003	1.385990e+003	1.385990e+003
1.091410e+003	1.940600e+004	1.663175e+004	1.663175e+004		3.952800e+002	1.617167e+003	1.385979e+003	1.385979e+003
1.091450e+003	1.874700e+004	1.663164e+004	1.663164e+004		3.952400e+002	1.562250e+003	1.385970e+003	1.385970e+003
1.091490e+003	1.850800e+004	1.663155e+004	1.663155e+004		3.952000e+002	1.542333e+003	1.385962e+003	1.385962e+003
1.091530e+003	1.845000e+004	1.663146e+004	1.663146e+004		3.951600e+002	1.537500e+003	1.385955e+003	1.385955e+003
1.091570e+003	1.816200e+004	1.663139e+004	1.663139e+004		3.951200e+002	1.513500e+003	1.385949e+003	1.385949e+003
1.091610e+003	1.794700e+004	1.663132e+004	1.663132e+004		3.950800e+002	1.495583e+003	1.385944e+003	1.385944e+003
1.091650e+003	1.777400e+004	1.663127e+004	1.663127e+004		3.950400e+002	1.481167e+003	1.385939e+003	1.385939e+003
1.091690e+003	1.773400e+004	1.663122e+004	1.663122e+004		3.950000e+002	1.477833e+003	1.385935e+003	1.385935e+003
1.091730e+003	1.751400e+004	1.663118e+004	1.663118e+004		3.949600e+002	1.459500e+003	1.385932e+003	1.385932e+003
1.091770e+003	1.743800e+004	1.663115e+004	1.663115e+004		3.949200e+002	1.453167e+003	1.385929e+003	1.385929e+003
1.091810e+003	1.749700e+004	1.663112e+004	1.663112e+004		3.948800e+002	1.458083e+003	1.385926e+003	1.385926e+003
1.091850e+003	1.736000e+004	1.663109e+004	1.663109e+004		3.948400e+002	1.446667e+003	1.385924e+003	1.385924e+003
1.091890e+003	1.716100e+004	1.663107e+004	1.663107e+004		3.948000e+002	1.430083e+003	1.385923e+003	1.385923e+003
1.091930e+003	1.714200e+004	1.663106e+004	1.663106e+004		3.947600e+002	1.428500e+003	1.385921e+003	1.385921e+003
1.091970e+003	1.695400e+004	1.663104e+004	1.663104e+004		3.947200e+002	1.412833e+003	1.385920e+003	1.385920e+003
1.092010e+003	1.689600e+004	1.663103e+004	1.663103e+004		3.946800e+002	1.408000e+003	1.385920e+003	1.385920e+003
1.092050e+003	1.682200e+004	1.663103e+004	1.663103e+004		3.946400e+002	1.401833e+003	1.385919e+003	1.385919e+003
1.092090e+003	1.678500e+004	1.663102e+004	1.663102e+004		3.946000e+002	1.398750e+003	1.385918e+003	1.385918e+003
1.092130e+003	1.693000e+004	1.663101e+004	1.663101e+004		3.945600e+002	1.410833e+003	1.385918e+003	1.385918e+003
1.092170e+003	1.683500e+004	1.663101e+004	1.663101e+004		3.945200e+002	1.402917e+003	1.385917e+003	1.385917e+003
1.092210e+003	1.681200e+004	1.663100e+004	1.663100e+004		3.944800e+002	1.401000e+003	1.385917e+003	1.385917e+003
1.092250e+003	1.676700e+004	1.663100e+004	1.663100e+004		3.944400e+002	1.397250e+003	1.385917e+003	1.385917e+003
1.092290e+003	1.667400e+004	1.663100e+004	1.663100e+004		3.944000e+002	1.389500e+003	1.385917e+003	1.385917e+003
1.092330e+003	1.676300e+004	1.663100e+004	1.663100e+004		3.943600e+002	1.396917e+003	1.385917e+003	1.385917e+003
1.092370e+003	1.660800e+004	1.663100e+004	1.663100e+004		3.943200e+002	1.384000e+003	1.385917e+003	1.385917e+003
1.092410e+003	1.652200e+004	1.652200e+004	1.652200e+004		3.942800e+002	1.376833e+003	1.376833e+003	1.376833e+003
1.092450e+003	1.652100e+004	1.652100e+004	1.652100e+004		3.942400e+002	1.376750e+003	1.376750e+003	1.376750e+003
1.092490e+003	1.665700e+004	1.665700e+004	1.665700e+004		3.942000e+002	1.388083e+003	1.388083e+003	1.388083e+003
1.092530e+003	1.659100e+004	1.659100e+004	1.659100e+004		3.941600e+002	1.382583e+003	1.382583e+003	1.382583e+003
1.092570e+003	1.643100e+004	1.643100e+004	1.643100e+004		3.941200e+002	1.369250e+003	1.369250e+003	1.369250e+003
1.092610e+003	1.641000e+004	1.641000e+004	1.641000e+004		3.940800e+002	1.367500e+003	1.367500e+003	1.367500e+003
1.092650e+003	1.636500e+004	1.636500e+004	1.636500e+004		3.940400e+002	1.363750e+003	1.363750e+003	1.363750e+003
1.092690e+003	1.644400e+004	1.644400e+004	1.644400e+004		3.940000e+002	1.370333e+003	1.370333e+003	1.370333e+003
1.092730e+003	1.634300e+004	1.634300e+004	1.634300e+004		3.939600e+002	1.361917e+003	1.361917e+003	1.361917e+003
1.092770e+003	1.621400e+004	1.621400e+004	1.621400e+004		3.939200e+002	1.351167e+003	1.351167e+003	1.351167e+003
1.092810e+003	1.639800e+004	1.639800e+004	1.639800e+004		3.938800e+002	1.366500e+003	1.366500e+003	1.366500e+003
1.092850e+003	1.655100e+004	1.655100e+004	1.655100e+004		3.938400e+002	1.379250e+003	1.379250e+003	1.379250e+003
1.092890e+003	1.624400e+004	1.624400e+004	1.624400e+004		3.938000e+002	1.353667e+003	1.353667e+003	1.353667e+003
1.092930e+003	1.638100e+004	1.638100e+004	1.638100e+004		3.937600e+002	1.365083e+003	1.365083e+003	1.365083e+003
1.092970e+003	1.633700e+004	1.633700e+004	1.633700e+004		3.937200e+002	1.361417e+003	1.361417e+003	1.361417e+003
1.093010e+003	1.626000e+004	1.626000e+004	1.626000e+004		3.936800e+002	1.355000e+003	1.355000e+003	1.355000e+003
1.093050e+003	1.624200e+004	1.624200e+004	1.624200e+004		3.936400e+002	1.353500e+003	1.353500e+003	1.353500e+003
1.093090e+003	1.622700e+004	1.622700e+004	1.622700e+004		3.936000e+002	1.352250e+003	1.352250e+003	1.352250e+003
1.093130e+003	1.610800e+004	1.610800e+004	1.610800e+004		3.935600e+002	1.342333e+003	1.342333e+003	1.342333e+003
1.093170e+003	1.615400e+004	1.615400e+004	1.615400e+004		3.935200e+002	1.346167e+003	1.346167e+003	1.346167e+003
1.093210e+003	1.617500e+004	1.617500e+004	1.617500e+004		3.934800e+002	1.347917e+003	1.347917e+003	1.347917e+003
1.093250e+003	1.618300e+004	1.618300e+004	1.618300e+004		3.934400e+002	1.348583e+003	1.348583e+003	1.348583e+003
1.093290e+003	1.603400e+004	1.603400e+004	1.603400e+004		3.934000e+002	1.336167e+003	1.336167e+003	1.336167e+003
1.093330e+003	1.622100e+004	1.622100e+004	1.622100e+004		3.933600e+002	1.351750e+003	1.351750e+003	1.351750e+003
1.093370e+003	1.606400e+004	1.606400e+004	1.606400e+004		3.933200e+002	1.338667e+003	1.338667e+003	1.338667e+003
1.093410e+003	1.596700e+004	1.596700e+004	1.596700e+004		3.932800e+002	1.330583e+003	1.330583e+003	1.330583e+003
1.093450e+003	1.612100e+004	1.612100e+004	1.612100e+004		3.932400e+002	1.343417e+003	1.343417e+003	1.343417e+003
1.093490e+003	1.602500e+004	1.602500e+004	1.602500e+004		3.932000e+002	1.335417e+003	1.335417e+003	1.335417e+003
1.093530e+003	1.624600e+004	1.624600e+004	1.624600e+004		3.931600e+002	1.353833e+003	1.353833e+003	1.353833e+003
1.093570e+003	1.600800e+004	1.600800e+004	1.600800e+004		3.931200e+002	1.334000e+003	1.334000e+003	1.334000e+003
1.093610e+003	1.611400e+004	1.611400e+004	1.611400e+004		3.930800e+002	1.342833e+003	1.342833e+003	1.342833e+003
1.093650e+003	1.592800e+004	1.592800e+004	1.592800e+004		3.930400e+002	1.327333e+003	1.327333e+003	1.327333e+003
1.093690e+003	1.625100e+004	1.625100e+004	1.625100e+004		3.930000e+002	1.354250e+003	1.354250e+003	1.354250e+003


==> figures/data/XPS/spectra/tion0007.txt <==
Cycle 7:pos6:1: N1s
	Characteristic Energy eV	1.486690e+003	Acquisition Time s	1.200000e+001
Name		
Position		
FWHM		
Area		
Lineshape		
K.E.	Counts	Background	Envelope		B.E.	CPS	Background CPS	Envelope CPS
1.081690e+003	2.501400e+004	2.501400e+004	2.501400e+004		4.050000e+002	2.084500e+003	2.084500e+003	2.084500e+003
1.081730e+003	2.506900e+004	2.506900e+004	2.506900e+004		4.049600e+002	2.089083e+003	2.089083e+003	2.089083e+003
1.081770e+003	2.542900e+004	2.542900e+004	2.542900e+004		4.049200e+002	2.119083e+003	2.119083e+003	2.119083e+003
1.081810e+003	2.509600e+004	2.509600e+004	2.509600e+004		4.048800e+002	2.091333e+003	2.091333e+003	2.091333e+003
1.081850e+003	2.500900e+004	2.500900e+004	2.500900e+004		4.048400e+002	2.084083e+003	2.084083e+003	2.084083e+003
1.081890e+003	2.495200e+004	2.495200e+004	2.495200e+004		4.048000e+002	2.079333e+003	2.079333e+003	2.079333e+003
1.081930e+003	2.506700e+004	2.506700e+004	2.506700e+004		4.047600e+002	2.088917e+003	2.088917e+003	2.088917e+003
1.081970e+003	2.485900e+004	2.485900e+004	2.485900e+004		4.047200e+002	2.071583e+003	2.071583e+003	2.071583e+003
1.082010e+003	2.496900e+004	2.496900e+004	2.496900e+004		4.046800e+002	2.080750e+003	2.080750e+003	2.080750e+003
1.082050e+003	2.490400e+004	2.490400e+004	2.490400e+004		4.046400e+002	2.075333e+003	2.075333e+003	2.075333e+003
1.082090e+003	2.481800e+004	2.481800e+004	2.481800e+004		4.046000e+002	2.068167e+003	2.068167e+003	2.068167e+003
1.082130e+003	2.476100e+004	2.476100e+004	2.476100e+004		4.045600e+002	2.063417e+003	2.063417e+003	2.063417e+003
1.082170e+003	2.497500e+004	2.497500e+004	2.497500e+004		4.045200e+002	2.081250e+003	2.081250e+003	2.081250e+003
1.082210e+003	2.502700e+004	2.502700e+004	2.502700e+004		4.044800e+002	2.085583e+003	2.085583e+003	2.085583e+003
1.082250e+003	2.469600e+004	2.469600e+004	2.469600e+004		4.044400e+002	2.058000e+003	2.058000e+003	2.058000e+003
1.082290e+003	2.455900e+004	2.455900e+004	2.455900e+004		4.044000e+002	2.046583e+003	2.046583e+003	2.046583e+003
1.082330e+003	2.459900e+004	2.459900e+004	2.459900e+004		4.043600e+002	2.049917e+003	2.049917e+003	2.049917e+003
1.082370e+003	2.476500e+004	2.476500e+004	2.476500e+004		4.043200e+002	2.063750e+003	2.063750e+003	2.063750e+003
1.082410e+003	2.447200e+004	2.447200e+004	2.447200e+004		4.042800e+002	2.039333e+003	2.039333e+003	2.039333e+003
1.082450e+003	2.461300e+004	2.461300e+004	2.461300e+004		4.042400e+002	2.051083e+003	2.051083e+003	2.051083e+003
1.082490e+003	2.464400e+004	2.464400e+004	2.464400e+004		4.042000e+002	2.053667e+003	2.053667e+003	2.053667e+003
1.082530e+003	2.458500e+004	2.458500e+004	2.458500e+004		4.041600e+002	2.048750e+003	2.048750e+003	2.048750e+003
1.082570e+003	2.476600e+004	2.476600e+004	2.476600e+004		4.041200e+002	2.063833e+003	2.063833e+003	2.063833e+003
1.082610e+003	2.485800e+004	2.485800e+004	2.485800e+004		4.040800e+002	2.071500e+003	2.071500e+003	2.071500e+003
1.082650e+003	2.443500e+004	2.443500e+004	2.443500e+004		4.040400e+002	2.036250e+003	2.036250e+003	2.036250e+003
1.082690e+003	2.446700e+004	2.446700e+004	2.446700e+004		4.040000e+002	2.038917e+003	2.038917e+003	2.038917e+003
1.082730e+003	2.448700e+004	2.448700e+004	2.448700e+004		4.039600e+002	2.040583e+003	2.040583e+003	2.040583e+003
1.082770e+003	2.452300e+004	2.452300e+004	2.452300e+004		4.039200e+002	2.043583e+003	2.043583e+003	2.043583e+003
1.082810e+003	2.450200e+004	2.450200e+004	2.450200e+004		4.038800e+002	2.041833e+003	2.041833e+003	2.041833e+003
1.082850e+003	2.453600e+004	2.449767e+004	2.449767e+004		4.038400e+002	2.044667e+003	2.041472e+003	2.041472e+003
1.082890e+003	2.445500e+004	2.445964e+004	2.445964e+004		4.038000e+002	2.037917e+003	2.038303e+003	2.038303e+003
1.082930e+003	2.434300e+004	2.442147e+004	2.442147e+004		4.037600e+002	2.028583e+003	2.035123e+003	2.035123e+003
1.082970e+003	2.428000e+004	2.438318e+004	2.438318e+004		4.037200e+002	2.023333e+003	2.031932e+003	2.031932e+003
1.083010e+003	2.419700e+004	2.434476e+004	2.434476e+004		4.036800e+002	2.016417e+003	2.028730e+003	2.028730e+003
1.083050e+003	2.442900e+004	2.430621e+004	2.430621e+004		4.036400e+002	2.035750e+003	2.025518e+003	2.025518e+003
1.083090e+003	2.428700e+004	2.426753e+004	2.426753e+004		4.036000e+002	2.023917e+003	2.022295e+003	2.022295e+003
1.083130e+003	2.423800e+004	2.422873e+004	2.422873e+004		4.035600e+002	2.019833e+003	2.019061e+003	2.019061e+003
1.083170e+003	2.417900e+004	2.418980e+004	2.418980e+004		4.035200e+002	2.014917e+003	2.015816e+003	2.015816e+003
1.083210e+003	2.406300e+004	2.415074e+004	2.415074e+004		4.034800e+002	2.005250e+003	2.012561e+003	2.012561e+003
1.083250e+003	2.412000e+004	2.411155e+004	2.411155e+004		4.034400e+002	2.010000e+003	2.009296e+003	2.009296e+003
1.083290e+003	2.420800e+004	2.407223e+004	2.407223e+004		4.034000e+002	2.017333e+003	2.006019e+003	2.006019e+003
1.083330e+003	2.403500e+004	2.403279e+004	2.403279e+004		4.033600e+002	2.002917e+003	2.002733e+003	2.002733e+003
1.083370e+003	2.413100e+004	2.399323e+004	2.399323e+004		4.033200e+002	2.010917e+003	1.999435e+003	1.999435e+003
1.083410e+003	2.409500e+004	2.395354e+004	2.395354e+004		4.032800e+002	2.007917e+003	1.996128e+003	1.996128e+003
1.083450e+003	2.405800e+004	2.391372e+004	2.391372e+004		4.032400e+002	2.004833e+003	1.992810e+003	1.992810e+003
1.083490e+003	2.409400e+004	2.387378e+004	2.387378e+004		4.032000e+002	2.007833e+003	1.989482e+003	1.989482e+003
1.083530e+003	2.410300e+004	2.383372e+004	2.383372e+004		4.031600e+002	2.008583e+003	1.986143e+003	1.986143e+003
1.083570e+003	2.390000e+004	2.379354e+004	2.379354e+004		4.031200e+002	1.991667e+003	1.982795e+003	1.982795e+003
1.083610e+003	2.407200e+004	2.375323e+004	2.375323e+004		4.030800e+002	2.006000e+003	1.979436e+003	1.979436e+003
1.083650e+003	2.410100e+004	2.371280e+004	2.371280e+004		4.030400e+002	2.008417e+003	1.976067e+003	1.976067e+003
1.083690e+003	2.423600e+004	2.367225e+004	2.367225e+004		4.030000e+002	2.019667e+003	1.972688e+003	1.972688e+003
1.083730e+003	2.439900e+004	2.363159e+004	2.363159e+004		4.029600e+002	2.033250e+003	1.969299e+003	1.969299e+003
1.083770e+003	2.418100e+004	2.359080e+004	2.359080e+004		4.029200e+002	2.015083e+003	1.965900e+003	1.965900e+003
1.083810e+003	2.434800e+004	2.354990e+004	2.354990e+004		4.028800e+002	2.029000e+003	1.962492e+003	1.962492e+003
1.083850e+003	2.420900e+004	2.350889e+004	2.350889e+004		4.028400e+002	2.017417e+003	1.959074e+003	1.959074e+003
1.083890e+003	2.403600e+004	2.346775e+004	2.346775e+004		4.028000e+002	2.003000e+003	1.955646e+003	1.955646e+003
1.083930e+003	2.399600e+004	2.342650e+004	2.342650e+004		4.027600e+002	1.999667e+003	1.952209e+003	1.952209e+003
1.083970e+003	2.425600e+004	2.338514e+004	2.338514e+004		4.027200e+002	2.021333e+003	1.948762e+003	1.948762e+003
1.084010e+003	2.460000e+004	2.334366e+004	2.334366e+004		4.026800e+002	2.050000e+003	1.945305e+003	1.945305e+003
1.084050e+003	2.428900e+004	2.330208e+004	2.330208e+004		4.026400e+002	2.024083e+003	1.941840e+003	1.941840e+003
1.084090e+003	2.425300e+004	2.326038e+004	2.326038e+004		4.026000e+002	2.021083e+003	1.938365e+003	1.938365e+003
1.084130e+003	2.407800e+004	2.321857e+004	2.321857e+004		4.025600e+002	2.006500e+003	1.934880e+003	1.934880e+003
1.084170e+003	2.412400e+004	2.317664e+004	2.317664e+004		4.025200e+002	2.010333e+003	1.931387e+003	1.931387e+003
1.084210e+003	2.425900e+004	2.313461e+004	2.313461e+004		4.024800e+002	2.021583e+003	1.927884e+003	1.927884e+003
1.084250e+003	2.407000e+004	2.309247e+004	2.309247e+004		4.024400e+002	2.005833e+003	1.924373e+003	1.924373e+003
1.084290e+003	2.423100e+004	2.305022e+004	2.305022e+004		4.024000e+002	2.019250e+003	1.920852e+003	1.920852e+003
1.084330e+003	2.452000e+004	2.300787e+004	2.300787e+004		4.023600e+002	2.043333e+003	1.917322e+003	1.917322e+003
1.084370e+003	2.449500e+004	2.296541e+004	2.296541e+004		4.023200e+002	2.041250e+003	1.913784e+003	1.913784e+003
1.084410e+003	2.430100e+004	2.292284e+004	2.292284e+004		4.022800e+002	2.025083e+003	1.910237e+003	1.910237e+003
1.084450e+003	2.426400e+004	2.288017e+004	2.288017e+004		4.022400e+002	2.022000e+003	1.906681e+003	1.906681e+003
1.084490e+003	2.456700e+004	2.283740e+004	2.283740e+004		4.022000e+002	2.047250e+003	1.903117e+003	1.903117e+003
1.084530e+003	2.441900e+004	2.279453e+004	2.279453e+004		4.021600e+002	2.034917e+003	1.899544e+003	1.899544e+003
1.084570e+003	2.445800e+004	2.275156e+004	2.275156e+004		4.021200e+002	2.038167e+003	1.895963e+003	1.895963e+003
1.084610e+003	2.469500e+004	2.270849e+004	2.270849e+004		4.020800e+002	2.057917e+003	1.892374e+003	1.892374e+003
1.084650e+003	2.453800e+004	2.266532e+004	2.266532e+004		4.020400e+002	2.044833e+003	1.888776e+003	1.888776e+003
1.084690e+003	2.480900e+004	2.262205e+004	2.262205e+004		4.020000e+002	2.067417e+003	1.885171e+003	1.885171e+003
1.084730e+003	2.488400e+004	2.257869e+004	2.257869e+004		4.019600e+002	2.073667e+003	1.881557e+003	1.881557e+003
1.084770e+003	2.478000e+004	2.253523e+004	2.253523e+004		4.019200e+002	2.065000e+003	1.877936e+003	1.877936e+003
1.084810e+003	2.497600e+004	2.249169e+004	2.249169e+004		4.018800e+002	2.081333e+003	1.874307e+003	1.874307e+003
1.084850e+003	2.497900e+004	2.244805e+004	2.244805e+004		4.018400e+002	2.081583e+003	1.870671e+003	1.870671e+003
1.084890e+003	2.494500e+004	2.240432e+004	2.240432e+004		4.018000e+002	2.078750e+003	1.867027e+003	1.867027e+003
1.084930e+003	2.510700e+004	2.236051e+004	2.236051e+004		4.017600e+002	2.092250e+003	1.863376e+003	1.863376e+003
1.084970e+003	2.508600e+004	2.231660e+004	2.231660e+004		4.017200e+002	2.090500e+003	1.859717e+003	1.859717e+003
1.085010e+003	2.532400e+004	2.227261e+004	2.227261e+004		4.016800e+002	2.110333e+003	1.856051e+003	1.856051e+003
1.085050e+003	2.524800e+004	2.222854e+004	2.222854e+004		4.016400e+002	2.104000e+003	1.852378e+003	1.852378e+003
1.085090e+003	2.508600e+004	2.218439e+004	2.218439e+004		4.016000e+002	2.090500e+003	1.848699e+003	1.848699e+003
1.085130e+003	2.537600e+004	2.214015e+004	2.214015e+004		4.015600e+002	2.114667e+003	1.845012e+003	1.845012e+003
1.085170e+003	2.539500e+004	2.209583e+004	2.209583e+004		4.015200e+002	2.116250e+003	1.841319e+003	1.841319e+003
1.085210e+003	2.568000e+004	2.205143e+004	2.205143e+004		4.014800e+002	2.140000e+003	1.837619e+003	1.837619e+003
1.085250e+003	2.563600e+004	2.200696e+004	2.200696e+004		4.014400e+002	2.136333e+003	1.833913e+003	1.833913e+003
1.085290e+003	2.568500e+004	2.196241e+004	2.196241e+004		4.014000e+002	2.140417e+003	1.830201e+003	1.830201e+003
1.085330e+003	2.585200e+004	2.191778e+004	2.191778e+004		4.013600e+002	2.154333e+003	1.826482e+003	1.826482e+003
1.085370e+003	2.592200e+004	2.187309e+004	2.187309e+004		4.013200e+002	2.160167e+003	1.822757e+003	1.822757e+003
1.085410e+003	2.619900e+004	2.182832e+004	2.182832e+004		4.012800e+002	2.183250e+003	1.819027e+003	1.819027e+003
1.085450e+003	2.637600e+004	2.178349e+004	2.178349e+004		4.012400e+002	2.198000e+003	1.815290e+003	1.815290e+003
1.085490e+003	2.621800e+004	2.173859e+004	2.173859e+004		4.012000e+002	2.184833e+003	1.811549e+003	1.811549e+003
1.085530e+003	2.634900e+004	2.169362e+004	2.169362e+004		4.011600e+002	2.195750e+003	1.807802e+003	1.807802e+003
1.085570e+003	2.666500e+004	2.164859e+004	2.164859e+004		4.011200e+002	2.222083e+003	1.804049e+003	1.804049e+003
1.085610e+003	2.673200e+004	2.160350e+004	2.160350e+004		4.010800e+002	2.227667e+003	1.800292e+003	1.800292e+003
1.085650e+003	2.688200e+004	2.155836e+004	2.155836e+004		4.010400e+002	2.240167e+003	1.796530e+003	1.796530e+003
1.085690e+003	2.711500e+004	2.151315e+004	2.151315e+004		4.010000e+002	2.259583e+003	1.792763e+003	1.792763e+003
1.085730e+003	2.729500e+004	2.146790e+004	2.146790e+004		4.009600e+002	2.274583e+003	1.788991e+003	1.788991e+003
1.085770e+003	2.772600e+004	2.142259e+004	2.142259e+004		4.009200e+002	2.310500e+003	1.785215e+003	1.785215e+003
1.085810e+003	2.810600e+004	2.137723e+004	2.137723e+004		4.008800e+002	2.342167e+003	1.781436e+003	1.781436e+003
1.085850e+003	2.811500e+004	2.133183e+004	2.133183e+004		4.008400e+002	2.342917e+003	1.777652e+003	1.777652e+003
1.085890e+003	2.808800e+004	2.128638e+004	2.128638e+004		4.008000e+002	2.340667e+003	1.773865e+003	1.773865e+003
1.085930e+003	2.840500e+004	2.124089e+004	2.124089e+004		4.007600e+002	2.367083e+003	1.770074e+003	1.770074e+003
1.085970e+003	2.853600e+004	2.119537e+004	2.119537e+004		4.007200e+002	2.378000e+003	1.766281e+003	1.766281e+003
1.086010e+003	2.890500e+004	2.114981e+004	2.114981e+004		4.006800e+002	2.408750e+003	1.762484e+003	1.762484e+003
1.086050e+003	2.900500e+004	2.110421e+004	2.110421e+004		4.006400e+002	2.417083e+003	1.758684e+003	1.758684e+003
1.086090e+003	2.943000e+004	2.105858e+004	2.105858e+004		4.006000e+002	2.452500e+003	1.754882e+003	1.754882e+003
1.086130e+003	2.964300e+004	2.101293e+004	2.101293e+004		4.005600e+002	2.470250e+003	1.751077e+003	1.751077e+003
1.086170e+003	2.989100e+004	2.096725e+004	2.096725e+004		4.005200e+002	2.490917e+003	1.747271e+003	1.747271e+003
1.086210e+003	3.014900e+004	2.092155e+004	2.092155e+004		4.004800e+002	2.512417e+003	1.743462e+003	1.743462e+003
1.086250e+003	3.033300e+004	2.087583e+004	2.087583e+004		4.004400e+002	2.527750e+003	1.739652e+003	1.739652e+003
1.086290e+003	3.071400e+004	2.083009e+004	2.083009e+004		4.004000e+002	2.559500e+003	1.735841e+003	1.735841e+003
1.086330e+003	3.084700e+004	2.078434e+004	2.078434e+004		4.003600e+002	2.570583e+003	1.732028e+003	1.732028e+003
1.086370e+003	3.100300e+004	2.073857e+004	2.073857e+004		4.003200e+002	2.583583e+003	1.728215e+003	1.728215e+003
1.086410e+003	3.159900e+004	2.069280e+004	2.069280e+004		4.002800e+002	2.633250e+003	1.724400e+003	1.724400e+003
1.086450e+003	3.167800e+004	2.064703e+004	2.064703e+004		4.002400e+002	2.639833e+003	1.720586e+003	1.720586e+003
1.086490e+003	3.184300e+004	2.060125e+004	2.060125e+004		4.002000e+002	2.653583e+003	1.716771e+003	1.716771e+003
1.086530e+003	3.225300e+004	2.055548e+004	2.055548e+004		4.001600e+002	2.687750e+003	1.712956e+003	1.712956e+003
1.086570e+003	3.245000e+004	2.050970e+004	2.050970e+004		4.001200e+002	2.704167e+003	1.709142e+003	1.709142e+003
1.086610e+003	3.263100e+004	2.046394e+004	2.046394e+004		4.000800e+002	2.719250e+003	1.705328e+003	1.705328e+003
1.086650e+003	3.279500e+004	2.041818e+004	2.041818e+004		4.000400e+002	2.732917e+003	1.701515e+003	1.701515e+003
1.086690e+003	3.318600e+004	2.037244e+004	2.037244e+004		4.000000e+002	2.765500e+003	1.697703e+003	1.697703e+003
1.086730e+003	3.343000e+004	2.032671e+004	2.032671e+004		3.999600e+002	2.785833e+003	1.693892e+003	1.693892e+003
1.086770e+003	3.387700e+004	2.028100e+004	2.028100e+004		3.999200e+002	2.823083e+003	1.690083e+003	1.690083e+003
1.086810e+003	3.438600e+004	2.023531e+004	2.023531e+004		3.998800e+002	2.865500e+003	1.686276e+003	1.686276e+003
1.086850e+003	3.452100e+004	2.018964e+004	2.018964e+004		3.998400e+002	2.876750e+003	1.682470e+003	1.682470e+003
1.086890e+003	3.470600e+004	2.014401e+004	2.014401e+004		3.998000e+002	2.892167e+003	1.678668e+003	1.678668e+003
1.086930e+003	3.491800e+004	2.009841e+004	2.009841e+004		3.997600e+002	2.909833e+003	1.674867e+003	1.674867e+003
1.086970e+003	3.526000e+004	2.005284e+004	2.005284e+004		3.997200e+002	2.938333e+003	1.671070e+003	1.671070e+003
1.087010e+003	3.590700e+004	2.000731e+004	2.000731e+004		3.996800e+002	2.992250e+003	1.667276e+003	1.667276e+003
1.087050e+003	3.570100e+004	1.996182e+004	1.996182e+004		3.996400e+002	2.975083e+003	1.663485e+003	1.663485e+003
1.087090e+003	3.599100e+004	1.991638e+004	1.991638e+004		3.996000e+002	2.999250e+003	1.659698e+003	1.659698e+003
1.087130e+003	3.626300e+004	1.987098e+004	1.987098e+004		3.995600e+002	3.021917e+003	1.655915e+003	1.655915e+003
1.087170e+003	3.653000e+004	1.982563e+004	1.982563e+004		3.995200e+002	3.044167e+003	1.652136e+003	1.652136e+003
1.087210e+003	3.690000e+004	1.978034e+004	1.978034e+004		3.994800e+002	3.075000e+003	1.648361e+003	1.648361e+003
1.087250e+003	3.746800e+004	1.973509e+004	1.973509e+004		3.994400e+002	3.122333e+003	1.644591e+003	1.644591e+003
1.087290e+003	3.792000e+004	1.968991e+004	1.968991e+004		3.994000e+002	3.160000e+003	1.640826e+003	1.640826e+003
1.087330e+003	3.801000e+004	1.964480e+004	1.964480e+004		3.993600e+002	3.167500e+003	1.637067e+003	1.637067e+003
1.087370e+003	3.836000e+004	1.959975e+004	1.959975e+004		3.993200e+002	3.196667e+003	1.633313e+003	1.633313e+003
1.087410e+003	3.851100e+004	1.955478e+004	1.955478e+004		3.992800e+002	3.209250e+003	1.629565e+003	1.629565e+003
1.087450e+003	3.896300e+004	1.950987e+004	1.950987e+004		3.992400e+002	3.246917e+003	1.625823e+003	1.625823e+003
1.087490e+003	3.906500e+004	1.946504e+004	1.946504e+004		3.992000e+002	3.255417e+003	1.622087e+003	1.622087e+003
1.087530e+003	3.936100e+004	1.942030e+004	1.942030e+004		3.991600e+002	3.280083e+003	1.618358e+003	1.618358e+003
1.087570e+003	3.953300e+004	1.937563e+004	1.937563e+004		3.991200e+002	3.294417e+003	1.614636e+003	1.614636e+003
1.087610e+003	3.971900e+004	1.933105e+004	1.933105e+004		3.990800e+002	3.309917e+003	1.610921e+003	1.610921e+003
1.087650e+003	3.987800e+004	1.928655e+004	1.928655e+004		3.990400e+002	3.323167e+003	1.607213e+003	1.607213e+003
1.087690e+003	4.015300e+004	1.924215e+004	1.924215e+004		3.990000e+002	3.346083e+003	1.603512e+003	1.603512e+003
1.087730e+003	4.032400e+004	1.919784e+004	1.919784e+004		3.989600e+002	3.360333e+003	1.599820e+003	1.599820e+003
1.087770e+003	4.048500e+004	1.915362e+004	1.915362e+004		3.989200e+002	3.373750e+003	1.596135e+003	1.596135e+003
1.087810e+003	4.064700e+004	1.910950e+004	1.910950e+004		3.988800e+002	3.387250e+003	1.592458e+003	1.592458e+003
1.087850e+003	4.072200e+004	1.906548e+004	1.906548e+004		3.988400e+002	3.393500e+003	1.588790e+003	1.588790e+003
1.087890e+003	4.098600e+004	1.902156e+004	1.902156e+004		3.988000e+002	3.415500e+003	1.585130e+003	1.585130e+003
1.087930e+003	4.134700e+004	1.897774e+004	1.897774e+004		3.987600e+002	3.445583e+003	1.581479e+003	1.581479e+003
1.087970e+003	4.141400e+004	1.893404e+004	1.893404e+004		3.987200e+002	3.451167e+003	1.577836e+003	1.577836e+003
1.088010e+003	4.159400e+004	1.889044e+004	1.889044e+004		3.986800e+002	3.466167e+003	1.574203e+003	1.574203e+003
1.088050e+003	4.198100e+004	1.884695e+004	1.884695e+004		3.986400e+002	3.498417e+003	1.570579e+003	1.570579e+003
1.088090e+003	4.238500e+004	1.880358e+004	1.880358e+004		3.986000e+002	3.532083e+003	1.566965e+003	1.566965e+003
1.088130e+003	4.293800e+004	1.876033e+004	1.876033e+004		3.985600e+002	3.578167e+003	1.563361e+003	1.563361e+003
1.088170e+003	4.289500e+004	1.871721e+004	1.871721e+004		3.985200e+002	3.574583e+003	1.559767e+003	1.559767e+003
1.088210e+003	4.360100e+004	1.867421e+004	1.867421e+004		3.984800e+002	3.633417e+003	1.556184e+003	1.556184e+003
1.088250e+003	4.425400e+004	1.863134e+004	1.863134e+004		3.984400e+002	3.687833e+003	1.552611e+003	1.552611e+003
1.088290e+003	4.499600e+004	1.858861e+004	1.858861e+004		3.984000e+002	3.749667e+003	1.549051e+003	1.549051e+003
1.088330e+003	4.531800e+004	1.854602e+004	1.854602e+004		3.983600e+002	3.776500e+003	1.545502e+003	1.545502e+003
1.088370e+003	4.624500e+004	1.850358e+004	1.850358e+004		3.983200e+002	3.853750e+003	1.541965e+003	1.541965e+003
1.088410e+003	4.712000e+004	1.846129e+004	1.846129e+004		3.982800e+002	3.926667e+003	1.538441e+003	1.538441e+003
1.088450e+003	4.842600e+004	1.841916e+004	1.841916e+004		3.982400e+002	4.035500e+003	1.534930e+003	1.534930e+003
1.088490e+003	4.942000e+004	1.837721e+004	1.837721e+004		3.982000e+002	4.118333e+003	1.531434e+003	1.531434e+003
1.088530e+003	5.038500e+004	1.833543e+004	1.833543e+004		3.981600e+002	4.198750e+003	1.527953e+003	1.527953e+003
1.088570e+003	5.177200e+004	1.829385e+004	1.829385e+004		3.981200e+002	4.314333e+003	1.524487e+003	1.524487e+003
1.088610e+003	5.345000e+004	1.825245e+004	1.825245e+004		3.980800e+002	4.454167e+003	1.521038e+003	1.521038e+003
1.088650e+003	5.523100e+004	1.821127e+004	1.821127e+004		3.980400e+002	4.602583e+003	1.517606e+003	1.517606e+003
1.088690e+003	5.746000e+004	1.817031e+004	1.817031e+004		3.980000e+002	4.788333e+003	1.514193e+003	1.514193e+003
1.088730e+003	5.960000e+004	1.812959e+004	1.812959e+004		3.979600e+002	4.966667e+003	1.510799e+003	1.510799e+003
1.088770e+003	6.288400e+004	1.808912e+004	1.808912e+004		3.979200e+002	5.240333e+003	1.507427e+003	1.507427e+003
1.088810e+003	6.601400e+004	1.804894e+004	1.804894e+004		3.978800e+002	5.501167e+003	1.504078e+003	1.504078e+003
1.088850e+003	6.998600e+004	1.800905e+004	1.800905e+004		3.978400e+002	5.832167e+003	1.500754e+003	1.500754e+003
1.088890e+003	7.469300e+004	1.796948e+004	1.796948e+004		3.978000e+002	6.224417e+003	1.497457e+003	1.497457e+003
1.088930e+003	8.103100e+004	1.793028e+004	1.793028e+004		3.977600e+002	6.752583e+003	1.494190e+003	1.494190e+003
1.088970e+003	8.818200e+004	1.789148e+004	1.789148e+004		3.977200e+002	7.348500e+003	1.490957e+003	1.490957e+003
1.089010e+003	9.711800e+004	1.785313e+004	1.785313e+004		3.976800e+002	8.093167e+003	1.487761e+003	1.487761e+003
1.089050e+003	1.072700e+005	1.781530e+004	1.781530e+004		3.976400e+002	8.939167e+003	1.484608e+003	1.484608e+003
1.089090e+003	1.191970e+005	1.777805e+004	1.777805e+004		3.976000e+002	9.933083e+003	1.481504e+003	1.481504e+003
1.089130e+003	1.328230e+005	1.774146e+004	1.774146e+004		3.975600e+002	1.106858e+004	1.478455e+003	1.478455e+003
1.089170e+003	1.474490e+005	1.770563e+004	1.770563e+004		3.975200e+002	1.228742e+004	1.475469e+003	1.475469e+003
1.089210e+003	1.636630e+005	1.767065e+004	1.767065e+004		3.974800e+002	1.363858e+004	1.472554e+003	1.472554e+003
1.089250e+003	1.804010e+005	1.763663e+004	1.763663e+004		3.974400e+002	1.503342e+004	1.469719e+003	1.469719e+003
1.089290e+003	1.967880e+005	1.760369e+004	1.760369e+004		3.974000e+002	1.639900e+004	1.466974e+003	1.466974e+003
1.089330e+003	2.121510e+005	1.757194e+004	1.757194e+004		3.973600e+002	1.767925e+004	1.464328e+003	1.464328e+003
1.089370e+003	2.243950e+005	1.754148e+004	1.754148e+004		3.973200e+002	1.869958e+004	1.461790e+003	1.461790e+003
1.089410e+003	2.351790e+005	1.751239e+004	1.751239e+004		3.972800e+002	1.959825e+004	1.459366e+003	1.459366e+003
1.089450e+003	2.411610e+005	1.748474e+004	1.748474e+004		3.972400e+002	2.009675e+004	1.457062e+003	1.457062e+003
1.089490e+003	2.418390e+005	1.745859e+004	1.745859e+004		3.972000e+002	2.015325e+004	1.454882e+003	1.454882e+003
1.089530e+003	2.381200e+005	1.743392e+004	1.743392e+004		3.971600e+002	1.984333e+004	1.452827e+003	1.452827e+003
1.089570e+003	2.304410e+005	1.741073e+004	1.741073e+004		3.971200e+002	1.920342e+004	1.450894e+003	1.450894e+003
1.089610e+003	2.196220e+005	1.738895e+004	1.738895e+004		3.970800e+002	1.830183e+004	1.449079e+003	1.449079e+003
1.089650e+003	2.059080e+005	1.736852e+004	1.736852e+004		3.970400e+002	1.715900e+004	1.447377e+003	1.447377e+003
1.089690e+003	1.919040e+005	1.734934e+004	1.734934e+004		3.970000e+002	1.599200e+004	1.445779e+003	1.445779e+003
1.089730e+003	1.775920e+005	1.733133e+004	1.733133e+004		3.969600e+002	1.479933e+004	1.444277e+003	1.444277e+003
1.089770e+003	1.649060e+005	1.731438e+004	1.731438e+004		3.969200e+002	1.374217e+004	1.442865e+003	1.442865e+003
1.089810e+003	1.533010e+005	1.729841e+004	1.729841e+004		3.968800e+002	1.277508e+004	1.441535e+003	1.441535e+003
1.089850e+003	1.445010e+005	1.728335e+004	1.728335e+004		3.968400e+002	1.204175e+004	1.440279e+003	1.440279e+003
1.089890e+003	1.375720e+005	1.726914e+004	1.726914e+004		3.968000e+002	1.146433e+004	1.439095e+003	1.439095e+003
1.089930e+003	1.329640e+005	1.725573e+004	1.725573e+004		3.967600e+002	1.108033e+004	1.437977e+003	1.437977e+003
1.089970e+003	1.297810e+005	1.724308e+004	1.724308e+004		3.967200e+002	1.081508e+004	1.436924e+003	1.436924e+003
1.090010e+003	1.270900e+005	1.723119e+004	1.723119e+004		3.966800e+002	1.059083e+004	1.435932e+003	1.435932e+003
1.090050e+003	1.260660e+005	1.722003e+004	1.722003e+004		3.966400e+002	1.050550e+004	1.435002e+003	1.435002e+003
1.090090e+003	1.234850e+005	1.720959e+004	1.720959e+004		3.966000e+002	1.029042e+004	1.434132e+003	1.434132e+003
1.090130e+003	1.207730e+005	1.719986e+004	1.719986e+004		3.965600e+002	1.006442e+004	1.433322e+003	1.433322e+003
1.090170e+003	1.178010e+005	1.719082e+004	1.719082e+004		3.965200e+002	9.816750e+003	1.432569e+003	1.432569e+003
1.090210e+003	1.143140e+005	1.718246e+004	1.718246e+004		3.964800e+002	9.526167e+003	1.431871e+003	1.431871e+003
1.090250e+003	1.099330e+005	1.717474e+004	1.717474e+004		3.964400e+002	9.161083e+003	1.431228e+003	1.431228e+003
1.090290e+003	1.048830e+005	1.716764e+004	1.716764e+004		3.964000e+002	8.740250e+003	1.430636e+003	1.430636e+003
1.090330e+003	9.985300e+004	1.716112e+004	1.716112e+004		3.963600e+002	8.321083e+003	1.430093e+003	1.430093e+003
1.090370e+003	9.543700e+004	1.715516e+004	1.715516e+004		3.963200e+002	7.953083e+003	1.429596e+003	1.429596e+003
1.090410e+003	9.101700e+004	1.714972e+004	1.714972e+004		3.962800e+002	7.584750e+003	1.429143e+003	1.429143e+003
1.090450e+003	8.685400e+004	1.714477e+004	1.714477e+004		3.962400e+002	7.237833e+003	1.428731e+003	1.428731e+003
1.090490e+003	8.311800e+004	1.714029e+004	1.714029e+004		3.962000e+002	6.926500e+003	1.428357e+003	1.428357e+003
1.090530e+003	7.946600e+004	1.713624e+004	1.713624e+004		3.961600e+002	6.622167e+003	1.428020e+003	1.428020e+003
1.090570e+003	7.608500e+004	1.713262e+004	1.713262e+004		3.961200e+002	6.340417e+003	1.427718e+003	1.427718e+003
1.090610e+003	7.285900e+004	1.712938e+004	1.712938e+004		3.960800e+002	6.071583e+003	1.427449e+003	1.427449e+003
1.090650e+003	6.873300e+004	1.712652e+004	1.712652e+004		3.960400e+002	5.727750e+003	1.427210e+003	1.427210e+003
1.090690e+003	6.522800e+004	1.712401e+004	1.712401e+004		3.960000e+002	5.435667e+003	1.427001e+003	1.427001e+003
1.090730e+003	6.110700e+004	1.712181e+004	1.712181e+004		3.959600e+002	5.092250e+003	1.426818e+003	1.426818e+003
1.090770e+003	5.693900e+004	1.711991e+004	1.711991e+004		3.959200e+002	4.744917e+003	1.426659e+003	1.426659e+003
1.090810e+003	5.283100e+004	1.711828e+004	1.711828e+004		3.958800e+002	4.402583e+003	1.426523e+003	1.426523e+003
1.090850e+003	4.850000e+004	1.711688e+004	1.711688e+004		3.958400e+002	4.041667e+003	1.426407e+003	1.426407e+003
1.090890e+003	4.456600e+004	1.711569e+004	1.711569e+004		3.958000e+002	3.713833e+003	1.426308e+003	1.426308e+003
1.090930e+003	4.054700e+004	1.711469e+004	1.711469e+004		3.957600e+002	3.378917e+003	1.426224e+003	1.426224e+003
1.090970e+003	3.706200e+004	1.711385e+004	1.711385e+004		3.957200e+002	3.088500e+003	1.426154e+003	1.426154e+003
1.091010e+003	3.399500e+004	1.711313e+004	1.711313e+004		3.956800e+002	2.832917e+003	1.426094e+003	1.426094e+003
1.091050e+003	3.105700e+004	1.711253e+004	1.711253e+004		3.956400e+002	2.588083e+003	1.426044e+003	1.426044e+003
1.091090e+003	2.872200e+004	1.711202e+004	1.711202e+004		3.956000e+002	2.393500e+003	1.426002e+003	1.426002e+003
1.091130e+003	2.679800e+004	1.711159e+004	1.711159e+004		3.955600e+002	2.233167e+003	1.425966e+003	1.425966e+003
1.091170e+003	2.518300e+004	1.711123e+004	1.711123e+004		3.955200e+002	2.098583e+003	1.425936e+003	1.425936e+003
1.091210e+003	2.381500e+004	1.711092e+004	1.711092e+004		3.954800e+002	1.984583e+003	1.425910e+003	1.425910e+003
1.091250e+003	2.274500e+004	1.711065e+004	1.711065e+004		3.954400e+002	1.895417e+003	1.425888e+003	1.425888e+003
1.091290e+003	2.163700e+004	1.711042e+004	1.711042e+004		3.954000e+002	1.803083e+003	1.425869e+003	1.425869e+003
1.091330e+003	2.082100e+004	1.711023e+004	1.711023e+004		3.953600e+002	1.735083e+003	1.425852e+003	1.425852e+003
1.091370e+003	2.049600e+004	1.711005e+004	1.711005e+004		3.953200e+002	1.708000e+003	1.425838e+003	1.425838e+003
1.091410e+003	2.002100e+004	1.710990e+004	1.710990e+004		3.952800e+002	1.668417e+003	1.425825e+003	1.425825e+003
1.091450e+003	1.961300e+004	1.710977e+004	1.710977e+004		3.952400e+002	1.634417e+003	1.425814e+003	1.425814e+003
1.091490e+003	1.930600e+004	1.710965e+004	1.710965e+004		3.952000e+002	1.608833e+003	1.425805e+003	1.425805e+003
1.091530e+003	1.902900e+004	1.710955e+004	1.710955e+004		3.951600e+002	1.585750e+003	1.425796e+003	1.425796e+003
1.091570e+003	1.877600e+004	1.710947e+004	1.710947e+004		3.951200e+002	1.564667e+003	1.425789e+003	1.425789e+003
1.091610e+003	1.850100e+004	1.710939e+004	1.710939e+004		3.950800e+002	1.541750e+003	1.425783e+003	1.425783e+003
1.091650e+003	1.850400e+004	1.710932e+004	1.710932e+004		3.950400e+002	1.542000e+003	1.425777e+003	1.425777e+003
1.091690e+003	1.826600e+004	1.710927e+004	1.710927e+004		3.950000e+002	1.522167e+003	1.425772e+003	1.425772e+003
1.091730e+003	1.823600e+004	1.710922e+004	1.710922e+004		3.949600e+002	1.519667e+003	1.425768e+003	1.425768e+003
1.091770e+003	1.824500e+004	1.710917e+004	1.710917e+004		3.949200e+002	1.520417e+003	1.425764e+003	1.425764e+003
1.091810e+003	1.797400e+004	1.710914e+004	1.710914e+004		3.948800e+002	1.497833e+003	1.425762e+003	1.425762e+003
1.091850e+003	1.779000e+004	1.710911e+004	1.710911e+004		3.948400e+002	1.482500e+003	1.425759e+003	1.425759e+003
1.091890e+003	1.769500e+004	1.710909e+004	1.710909e+004		3.948000e+002	1.474583e+003	1.425757e+003	1.425757e+003
1.091930e+003	1.759300e+004	1.710907e+004	1.710907e+004		3.947600e+002	1.466083e+003	1.425755e+003	1.425755e+003
1.091970e+003	1.766700e+004	1.710905e+004	1.710905e+004		3.947200e+002	1.472250e+003	1.425754e+003	1.425754e+003
1.092010e+003	1.740600e+004	1.710903e+004	1.710903e+004		3.946800e+002	1.450500e+003	1.425753e+003	1.425753e+003
1.092050e+003	1.750800e+004	1.710902e+004	1.710902e+004		3.946400e+002	1.459000e+003	1.425752e+003	1.425752e+003
1.092090e+003	1.768200e+004	1.710901e+004	1.710901e+004		3.946000e+002	1.473500e+003	1.425751e+003	1.425751e+003
1.092130e+003	1.743000e+004	1.710901e+004	1.710901e+004		3.945600e+002	1.452500e+003	1.425751e+003	1.425751e+003
1.092170e+003	1.717400e+004	1.710901e+004	1.710901e+004		3.945200e+002	1.431167e+003	1.425750e+003	1.425750e+003
1.092210e+003	1.733300e+004	1.710900e+004	1.710900e+004		3.944800e+002	1.444417e+003	1.425750e+003	1.425750e+003
1.092250e+003	1.706300e+004	1.710900e+004	1.710900e+004		3.944400e+002	1.421917e+003	1.425750e+003	1.425750e+003
1.092290e+003	1.716200e+004	1.710900e+004	1.710900e+004		3.944000e+002	1.430167e+003	1.425750e+003	1.425750e+003
1.092330e+003	1.702100e+004	1.710900e+004	1.710900e+004		3.943600e+002	1.418417e+003	1.425750e+003	1.425750e+003
1.092370e+003	1.720400e+004	1.710900e+004	1.710900e+004		3.943200e+002	1.433667e+003	1.425750e+003	1.425750e+003
1.092410e+003	1.710200e+004	1.710200e+004	1.710200e+004		3.942800e+002	1.425167e+003	1.425167e+003	1.425167e+003
1.092450e+003	1.728300e+004	1.728300e+004	1.728300e+004		3.942400e+002	1.440250e+003	1.440250e+003	1.440250e+003
1.092490e+003	1.720500e+004	1.720500e+004	1.720500e+004		3.942000e+002	1.433750e+003	1.433750e+003	1.433750e+003
1.092530e+003	1.722700e+004	1.722700e+004	1.722700e+004		3.941600e+002	1.435583e+003	1.435583e+003	1.435583e+003
1.092570e+003	1.694100e+004	1.694100e+004	1.694100e+004		3.941200e+002	1.411750e+003	1.411750e+003	1.411750e+003
1.092610e+003	1.682600e+004	1.682600e+004	1.682600e+004		3.940800e+002	1.402167e+003	1.402167e+003	1.402167e+003
1.092650e+003	1.693700e+004	1.693700e+004	1.693700e+004		3.940400e+002	1.411417e+003	1.411417e+003	1.411417e+003
1.092690e+003	1.687800e+004	1.687800e+004	1.687800e+004		3.940000e+002	1.406500e+003	1.406500e+003	1.406500e+003
1.092730e+003	1.687600e+004	1.687600e+004	1.687600e+004		3.939600e+002	1.406333e+003	1.406333e+003	1.406333e+003
1.092770e+003	1.707400e+004	1.707400e+004	1.707400e+004		3.939200e+002	1.422833e+003	1.422833e+003	1.422833e+003
1.092810e+003	1.691600e+004	1.691600e+004	1.691600e+004		3.938800e+002	1.409667e+003	1.409667e+003	1.409667e+003
1.092850e+003	1.681500e+004	1.681500e+004	1.681500e+004		3.938400e+002	1.401250e+003	1.401250e+003	1.401250e+003
1.092890e+003	1.692400e+004	1.692400e+004	1.692400e+004		3.938000e+002	1.410333e+003	1.410333e+003	1.410333e+003
1.092930e+003	1.709300e+004	1.709300e+004	1.709300e+004		3.937600e+002	1.424417e+003	1.424417e+003	1.424417e+003
1.092970e+003	1.673900e+004	1.673900e+004	1.673900e+004		3.937200e+002	1.394917e+003	1.394917e+003	1.394917e+003
1.093010e+003	1.661700e+004	1.661700e+004	1.661700e+004		3.936800e+002	1.384750e+003	1.384750e+003	1.384750e+003
1.093050e+003	1.669700e+004	1.669700e+004	1.669700e+004		3.936400e+002	1.391417e+003	1.391417e+003	1.391417e+003
1.093090e+003	1.659300e+004	1.659300e+004	1.659300e+004		3.936000e+002	1.382750e+003	1.382750e+003	1.382750e+003
1.093130e+003	1.675300e+004	1.675300e+004	1.675300e+004		3.935600e+002	1.396083e+003	1.396083e+003	1.396083e+003
1.093170e+003	1.683600e+004	1.683600e+004	1.683600e+004		3.935200e+002	1.403000e+003	1.403000e+003	1.403000e+003
1.093210e+003	1.657300e+004	1.657300e+004	1.657300e+004		3.934800e+002	1.381083e+003	1.381083e+003	1.381083e+003
1.093250e+003	1.666000e+004	1.666000e+004	1.666000e+004		3.934400e+002	1.388333e+003	1.388333e+003	1.388333e+003
1.093290e+003	1.664300e+004	1.664300e+004	1.664300e+004		3.934000e+002	1.386917e+003	1.386917e+003	1.386917e+003
1.093330e+003	1.677600e+004	1.677600e+004	1.677600e+004		3.933600e+002	1.398000e+003	1.398000e+003	1.398000e+003
1.093370e+003	1.669400e+004	1.669400e+004	1.669400e+004		3.933200e+002	1.391167e+003	1.391167e+003	1.391167e+003
1.093410e+003	1.669200e+004	1.669200e+004	1.669200e+004		3.932800e+002	1.391000e+003	1.391000e+003	1.391000e+003
1.093450e+003	1.667400e+004	1.667400e+004	1.667400e+004		3.932400e+002	1.389500e+003	1.389500e+003	1.389500e+003
1.093490e+003	1.659100e+004	1.659100e+004	1.659100e+004		3.932000e+002	1.382583e+003	1.382583e+003	1.382583e+003
1.093530e+003	1.660000e+004	1.660000e+004	1.660000e+004		3.931600e+002	1.383333e+003	1.383333e+003	1.383333e+003
1.093570e+003	1.672100e+004	1.672100e+004	1.672100e+004		3.931200e+002	1.393417e+003	1.393417e+003	1.393417e+003
1.093610e+003	1.657000e+004	1.657000e+004	1.657000e+004		3.930800e+002	1.380833e+003	1.380833e+003	1.380833e+003
1.093650e+003	1.646600e+004	1.646600e+004	1.646600e+004		3.930400e+002	1.372167e+003	1.372167e+003	1.372167e+003
1.093690e+003	1.676600e+004	1.676600e+004	1.676600e+004		3.930000e+002	1.397167e+003	1.397167e+003	1.397167e+003


==> figures/data/XPS/spectra/tion0008.txt <==
Cycle 8:pos7:1: N1s
	Characteristic Energy eV	1.486690e+003	Acquisition Time s	1.200000e+001
Name		
Position		
FWHM		
Area		
Lineshape		
K.E.	Counts	Background	Envelope		B.E.	CPS	Background CPS	Envelope CPS
1.081690e+003	2.420200e+004	2.420200e+004	2.420200e+004		4.050000e+002	2.016833e+003	2.016833e+003	2.016833e+003
1.081730e+003	2.420900e+004	2.420900e+004	2.420900e+004		4.049600e+002	2.017417e+003	2.017417e+003	2.017417e+003
1.081770e+003	2.429400e+004	2.429400e+004	2.429400e+004		4.049200e+002	2.024500e+003	2.024500e+003	2.024500e+003
1.081810e+003	2.397300e+004	2.397300e+004	2.397300e+004		4.048800e+002	1.997750e+003	1.997750e+003	1.997750e+003
1.081850e+003	2.393900e+004	2.393900e+004	2.393900e+004		4.048400e+002	1.994917e+003	1.994917e+003	1.994917e+003
1.081890e+003	2.399700e+004	2.399700e+004	2.399700e+004		4.048000e+002	1.999750e+003	1.999750e+003	1.999750e+003
1.081930e+003	2.359200e+004	2.359200e+004	2.359200e+004		4.047600e+002	1.966000e+003	1.966000e+003	1.966000e+003
1.081970e+003	2.379500e+004	2.379500e+004	2.379500e+004		4.047200e+002	1.982917e+003	1.982917e+003	1.982917e+003
1.082010e+003	2.397400e+004	2.397400e+004	2.397400e+004		4.046800e+002	1.997833e+003	1.997833e+003	1.997833e+003
1.082050e+003	2.378400e+004	2.378400e+004	2.378400e+004		4.046400e+002	1.982000e+003	1.982000e+003	1.982000e+003
1.082090e+003	2.359600e+004	2.359600e+004	2.359600e+004		4.046000e+002	1.966333e+003	1.966333e+003	1.966333e+003
1.082130e+003	2.352700e+004	2.352700e+004	2.352700e+004		4.045600e+002	1.960583e+003	1.960583e+003	1.960583e+003
1.082170e+003	2.379900e+004	2.379900e+004	2.379900e+004		4.045200e+002	1.983250e+003	1.983250e+003	1.983250e+003
1.082210e+003	2.377200e+004	2.377200e+004	2.377200e+004		4.044800e+002	1.981000e+003	1.981000e+003	1.981000e+003
1.082250e+003	2.372100e+004	2.372100e+004	2.372100e+004		4.044400e+002	1.976750e+003	1.976750e+003	1.976750e+003
1.082290e+003	2.346800e+004	2.346800e+004	2.346800e+004		4.044000e+002	1.955667e+003	1.955667e+003	1.955667e+003
1.082330e+003	2.355800e+004	2.355800e+004	2.355800e+004		4.043600e+002	1.963167e+003	1.963167e+003	1.963167e+003
1.082370e+003	2.351400e+004	2.351400e+004	2.351400e+004		4.043200e+002	1.959500e+003	1.959500e+003	1.959500e+003
1.082410e+003	2.356000e+004	2.356000e+004	2.356000e+004		4.042800e+002	1.963333e+003	1.963333e+003	1.963333e+003
1.082450e+003	2.336300e+004	2.336300e+004	2.336300e+004		4.042400e+002	1.946917e+003	1.946917e+003	1.946917e+003
1.082490e+003	2.348000e+004	2.348000e+004	2.348000e+004		4.042000e+002	1.956667e+003	1.956667e+003	1.956667e+003
1.082530e+003	2.363100e+004	2.363100e+004	2.363100e+004		4.041600e+002	1.969250e+003	1.969250e+003	1.969250e+003
1.082570e+003	2.350300e+004	2.350300e+004	2.350300e+004		4.041200e+002	1.958583e+003	1.958583e+003	1.958583e+003
1.082610e+003	2.333800e+004	2.333800e+004	2.333800e+004		4.040800e+002	1.944833e+003	1.944833e+003	1.944833e+003
1.082650e+003	2.315600e+004	2.315600e+004	2.315600e+004		4.040400e+002	1.929667e+003	1.929667e+003	1.929667e+003
1.082690e+003	2.319700e+004	2.319700e+004	2.319700e+004		4.040000e+002	1.933083e+003	1.933083e+003	1.933083e+003
1.082730e+003	2.313600e+004	2.313600e+004	2.313600e+004		4.039600e+002	1.928000e+003	1.928000e+003	1.928000e+003
1.082770e+003	2.317300e+004	2.317300e+004	2.317300e+004		4.039200e+002	1.931083e+003	1.931083e+003	1.931083e+003
1.082810e+003	2.323700e+004	2.323700e+004	2.323700e+004		4.038800e+002	1.936417e+003	1.936417e+003	1.936417e+003
1.082850e+003	2.314900e+004	2.319367e+004	2.319367e+004		4.038400e+002	1.929083e+003	1.932806e+003	1.932806e+003
1.082890e+003	2.319500e+004	2.315858e+004	2.315858e+004		4.038000e+002	1.932917e+003	1.929881e+003	1.929881e+003
1.082930e+003	2.326300e+004	2.312336e+004	2.312336e+004		4.037600e+002	1.938583e+003	1.926947e+003	1.926947e+003
1.082970e+003	2.331500e+004	2.308803e+004	2.308803e+004		4.037200e+002	1.942917e+003	1.924002e+003	1.924002e+003
1.083010e+003	2.310100e+004	2.305258e+004	2.305258e+004		4.036800e+002	1.925083e+003	1.921048e+003	1.921048e+003
1.083050e+003	2.296800e+004	2.301700e+004	2.301700e+004		4.036400e+002	1.914000e+003	1.918084e+003	1.918084e+003
1.083090e+003	2.333200e+004	2.298131e+004	2.298131e+004		4.036000e+002	1.944333e+003	1.915109e+003	1.915109e+003
1.083130e+003	2.313400e+004	2.294550e+004	2.294550e+004		4.035600e+002	1.927833e+003	1.912125e+003	1.912125e+003
1.083170e+003	2.302400e+004	2.290957e+004	2.290957e+004		4.035200e+002	1.918667e+003	1.909131e+003	1.909131e+003
1.083210e+003	2.318100e+004	2.287352e+004	2.287352e+004		4.034800e+002	1.931750e+003	1.906126e+003	1.906126e+003
1.083250e+003	2.345700e+004	2.283735e+004	2.283735e+004		4.034400e+002	1.954750e+003	1.903113e+003	1.903113e+003
1.083290e+003	2.294500e+004	2.280107e+004	2.280107e+004		4.034000e+002	1.912083e+003	1.900089e+003	1.900089e+003
1.083330e+003	2.319800e+004	2.276467e+004	2.276467e+004		4.033600e+002	1.933167e+003	1.897056e+003	1.897056e+003
1.083370e+003	2.319100e+004	2.272815e+004	2.272815e+004		4.033200e+002	1.932583e+003	1.894013e+003	1.894013e+003
1.083410e+003	2.313800e+004	2.269153e+004	2.269153e+004		4.032800e+002	1.928167e+003	1.890960e+003	1.890960e+003
1.083450e+003	2.298000e+004	2.265478e+004	2.265478e+004		4.032400e+002	1.915000e+003	1.887898e+003	1.887898e+003
1.083490e+003	2.280400e+004	2.261792e+004	2.261792e+004		4.032000e+002	1.900333e+003	1.884827e+003	1.884827e+003
1.083530e+003	2.295400e+004	2.258095e+004	2.258095e+004		4.031600e+002	1.912833e+003	1.881746e+003	1.881746e+003
1.083570e+003	2.290000e+004	2.254386e+004	2.254386e+004		4.031200e+002	1.908333e+003	1.878655e+003	1.878655e+003
1.083610e+003	2.291900e+004	2.250666e+004	2.250666e+004		4.030800e+002	1.909917e+003	1.875555e+003	1.875555e+003
1.083650e+003	2.279500e+004	2.246934e+004	2.246934e+004		4.030400e+002	1.899583e+003	1.872445e+003	1.872445e+003
1.083690e+003	2.302700e+004	2.243191e+004	2.243191e+004		4.030000e+002	1.918917e+003	1.869326e+003	1.869326e+003
1.083730e+003	2.315600e+004	2.239437e+004	2.239437e+004		4.029600e+002	1.929667e+003	1.866198e+003	1.866198e+003
1.083770e+003	2.307700e+004	2.235673e+004	2.235673e+004		4.029200e+002	1.923083e+003	1.863061e+003	1.863061e+003
1.083810e+003	2.307900e+004	2.231897e+004	2.231897e+004		4.028800e+002	1.923250e+003	1.859914e+003	1.859914e+003
1.083850e+003	2.300300e+004	2.228110e+004	2.228110e+004		4.028400e+002	1.916917e+003	1.856758e+003	1.856758e+003
1.083890e+003	2.286600e+004	2.224313e+004	2.224313e+004		4.028000e+002	1.905500e+003	1.853594e+003	1.853594e+003
1.083930e+003	2.298000e+004	2.220504e+004	2.220504e+004		4.027600e+002	1.915000e+003	1.850420e+003	1.850420e+003
1.083970e+003	2.306900e+004	2.216685e+004	2.216685e+004		4.027200e+002	1.922417e+003	1.847238e+003	1.847238e+003
1.084010e+003	2.309200e+004	2.212856e+004	2.212856e+004		4.026800e+002	1.924333e+003	1.844046e+003	1.844046e+003
1.084050e+003	2.317900e+004	2.209015e+004	2.209015e+004		4.026400e+002	1.931583e+003	1.840846e+003	1.840846e+003
1.084090e+003	2.310900e+004	2.205165e+004	2.205165e+004		4.026000e+002	1.925750e+003	1.837637e+003	1.837637e+003
1.084130e+003	2.322700e+004	2.201304e+004	2.201304e+004		4.025600e+002	1.935583e+003	1.834420e+003	1.834420e+003
1.084170e+003	2.318700e+004	2.197433e+004	2.197433e+004		4.025200e+002	1.932250e+003	1.831194e+003	1.831194e+003
1.084210e+003	2.314500e+004	2.193552e+004	2.193552e+004		4.024800e+002	1.928750e+003	1.827960e+003	1.827960e+003
1.084250e+003	2.327200e+004	2.189660e+004	2.189660e+004		4.024400e+002	1.939333e+003	1.824717e+003	1.824717e+003
1.084290e+003	2.330300e+004	2.185759e+004	2.185759e+004		4.024000e+002	1.941917e+003	1.821466e+003	1.821466e+003
1.084330e+003	2.329100e+004	2.181848e+004	2.181848e+004		4.023600e+002	1.940917e+003	1.818207e+003	1.818207e+003
1.084370e+003	2.352400e+004	2.177927e+004	2.177927e+004		4.023200e+002	1.960333e+003	1.814939e+003	1.814939e+003
1.084410e+003	2.344600e+004	2.173997e+004	2.173997e+004		4.022800e+002	1.953833e+003	1.811664e+003	1.811664e+003
1.084450e+003	2.326900e+004	2.170057e+004	2.170057e+004		4.022400e+002	1.939083e+003	1.808380e+003	1.808380e+003
1.084490e+003	2.314900e+004	2.166107e+004	2.166107e+004		4.022000e+002	1.929083e+003	1.805089e+003	1.805089e+003
1.084530e+003	2.351300e+004	2.162148e+004	2.162148e+004		4.021600e+002	1.959417e+003	1.801790e+003	1.801790e+003
1.084570e+003	2.358400e+004	2.158180e+004	2.158180e+004		4.021200e+002	1.965333e+003	1.798483e+003	1.798483e+003
1.084610e+003	2.364000e+004	2.154202e+004	2.154202e+004		4.020800e+002	1.970000e+003	1.795168e+003	1.795168e+003
1.084650e+003	2.364200e+004	2.150216e+004	2.150216e+004		4.020400e+002	1.970167e+003	1.791846e+003	1.791846e+003
1.084690e+003	2.351100e+004	2.146220e+004	2.146220e+004		4.020000e+002	1.959250e+003	1.788517e+003	1.788517e+003
1.084730e+003	2.361200e+004	2.142216e+004	2.142216e+004		4.019600e+002	1.967667e+003	1.785180e+003	1.785180e+003
1.084770e+003	2.388100e+004	2.138203e+004	2.138203e+004		4.019200e+002	1.990083e+003	1.781836e+003	1.781836e+003
1.084810e+003	2.386800e+004	2.134181e+004	2.134181e+004		4.018800e+002	1.989000e+003	1.778484e+003	1.778484e+003
1.084850e+003	2.380000e+004	2.130151e+004	2.130151e+004		4.018400e+002	1.983333e+003	1.775126e+003	1.775126e+003
1.084890e+003	2.420100e+004	2.126113e+004	2.126113e+004		4.018000e+002	2.016750e+003	1.771761e+003	1.771761e+003
1.084930e+003	2.416600e+004	2.122066e+004	2.122066e+004		4.017600e+002	2.013833e+003	1.768389e+003	1.768389e+003
1.084970e+003	2.421600e+004	2.118012e+004	2.118012e+004		4.017200e+002	2.018000e+003	1.765010e+003	1.765010e+003
1.085010e+003	2.431800e+004	2.113950e+004	2.113950e+004		4.016800e+002	2.026500e+003	1.761625e+003	1.761625e+003
1.085050e+003	2.427600e+004	2.109880e+004	2.109880e+004		4.016400e+002	2.023000e+003	1.758233e+003	1.758233e+003
1.085090e+003	2.435900e+004	2.105802e+004	2.105802e+004		4.016000e+002	2.029917e+003	1.754835e+003	1.754835e+003
1.085130e+003	2.460400e+004	2.101717e+004	2.101717e+004		4.015600e+002	2.050333e+003	1.751431e+003	1.751431e+003
1.085170e+003	2.456000e+004	2.097625e+004	2.097625e+004		4.015200e+002	2.046667e+003	1.748021e+003	1.748021e+003
1.085210e+003	2.442800e+004	2.093525e+004	2.093525e+004		4.014800e+002	2.035667e+003	1.744604e+003	1.744604e+003
1.085250e+003	2.446500e+004	2.089418e+004	2.089418e+004		4.014400e+002	2.038750e+003	1.741182e+003	1.741182e+003
1.085290e+003	2.484200e+004	2.085305e+004	2.085305e+004		4.014000e+002	2.070167e+003	1.737754e+003	1.737754e+003
1.085330e+003	2.475900e+004	2.081184e+004	2.081184e+004		4.013600e+002	2.063250e+003	1.734320e+003	1.734320e+003
1.085370e+003	2.517500e+004	2.077057e+004	2.077057e+004		4.013200e+002	2.097917e+003	1.730881e+003	1.730881e+003
1.085410e+003	2.534200e+004	2.072923e+004	2.072923e+004		4.012800e+002	2.111833e+003	1.727436e+003	1.727436e+003
1.085450e+003	2.520200e+004	2.068784e+004	2.068784e+004		4.012400e+002	2.100167e+003	1.723986e+003	1.723986e+003
1.085490e+003	2.528800e+004	2.064638e+004	2.064638e+004		4.012000e+002	2.107333e+003	1.720532e+003	1.720532e+003
1.085530e+003	2.556100e+004	2.060486e+004	2.060486e+004		4.011600e+002	2.130083e+003	1.717072e+003	1.717072e+003
1.085570e+003	2.572200e+004	2.056329e+004	2.056329e+004		4.011200e+002	2.143500e+003	1.713607e+003	1.713607e+003
1.085610e+003	2.609800e+004	2.052166e+004	2.052166e+004		4.010800e+002	2.174833e+003	1.710138e+003	1.710138e+003
1.085650e+003	2.624200e+004	2.047998e+004	2.047998e+004		4.010400e+002	2.186833e+003	1.706665e+003	1.706665e+003
1.085690e+003	2.594100e+004	2.043825e+004	2.043825e+004		4.010000e+002	2.161750e+003	1.703187e+003	1.703187e+003
1.085730e+003	2.640300e+004	2.039647e+004	2.039647e+004		4.009600e+002	2.200250e+003	1.699706e+003	1.699706e+003
1.085770e+003	2.654100e+004	2.035464e+004	2.035464e+004		4.009200e+002	2.211750e+003	1.696220e+003	1.696220e+003
1.085810e+003	2.693300e+004	2.031277e+004	2.031277e+004		4.008800e+002	2.244417e+003	1.692731e+003	1.692731e+003
1.085850e+003	2.704700e+004	2.027086e+004	2.027086e+004		4.008400e+002	2.253917e+003	1.689238e+003	1.689238e+003
1.085890e+003	2.719400e+004	2.022890e+004	2.022890e+004		4.008000e+002	2.266167e+003	1.685742e+003	1.685742e+003
1.085930e+003	2.707400e+004	2.018691e+004	2.018691e+004		4.007600e+002	2.256167e+003	1.682243e+003	1.682243e+003
1.085970e+003	2.729400e+004	2.014489e+004	2.014489e+004		4.007200e+002	2.274500e+003	1.678740e+003	1.678740e+003
1.086010e+003	2.745900e+004	2.010282e+004	2.010282e+004		4.006800e+002	2.288250e+003	1.675235e+003	1.675235e+003
1.086050e+003	2.789900e+004	2.006073e+004	2.006073e+004		4.006400e+002	2.324917e+003	1.671727e+003	1.671727e+003
1.086090e+003	2.811200e+004	2.001861e+004	2.001861e+004		4.006000e+002	2.342667e+003	1.668217e+003	1.668217e+003
1.086130e+003	2.819600e+004	1.997646e+004	1.997646e+004		4.005600e+002	2.349667e+003	1.664705e+003	1.664705e+003
1.086170e+003	2.869000e+004	1.993428e+004	1.993428e+004		4.005200e+002	2.390833e+003	1.661190e+003	1.661190e+003
1.086210e+003	2.881100e+004	1.989209e+004	1.989209e+004		4.004800e+002	2.400917e+003	1.657674e+003	1.657674e+003
1.086250e+003	2.907000e+004	1.984987e+004	1.984987e+004		4.004400e+002	2.422500e+003	1.654156e+003	1.654156e+003
1.086290e+003	2.917200e+004	1.980764e+004	1.980764e+004		4.004000e+002	2.431000e+003	1.650637e+003	1.650637e+003
1.086330e+003	2.950600e+004	1.976540e+004	1.976540e+004		4.003600e+002	2.458833e+003	1.647116e+003	1.647116e+003
1.086370e+003	2.994200e+004	1.972314e+004	1.972314e+004		4.003200e+002	2.495167e+003	1.643595e+003	1.643595e+003
1.086410e+003	3.030700e+004	1.968088e+004	1.968088e+004		4.002800e+002	2.525583e+003	1.640073e+003	1.640073e+003
1.086450e+003	3.038500e+004	1.963861e+004	1.963861e+004		4.002400e+002	2.532083e+003	1.636551e+003	1.636551e+003
1.086490e+003	3.082700e+004	1.959634e+004	1.959634e+004		4.002000e+002	2.568917e+003	1.633029e+003	1.633029e+003
1.086530e+003	3.079100e+004	1.955408e+004	1.955408e+004		4.001600e+002	2.565917e+003	1.629506e+003	1.629506e+003
1.086570e+003	3.118600e+004	1.951181e+004	1.951181e+004		4.001200e+002	2.598833e+003	1.625984e+003	1.625984e+003
1.086610e+003	3.151800e+004	1.946955e+004	1.946955e+004		4.000800e+002	2.626500e+003	1.622463e+003	1.622463e+003
1.086650e+003	3.149100e+004	1.942730e+004	1.942730e+004		4.000400e+002	2.624250e+003	1.618942e+003	1.618942e+003
1.086690e+003	3.188500e+004	1.938506e+004	1.938506e+004		4.000000e+002	2.657083e+003	1.615422e+003	1.615422e+003
1.086730e+003	3.243800e+004	1.934284e+004	1.934284e+004		3.999600e+002	2.703167e+003	1.611903e+003	1.611903e+003
1.086770e+003	3.254300e+004	1.930063e+004	1.930063e+004		3.999200e+002	2.711917e+003	1.608386e+003	1.608386e+003
1.086810e+003	3.284500e+004	1.925845e+004	1.925845e+004		3.998800e+002	2.737083e+003	1.604871e+003	1.604871e+003
1.086850e+003	3.316100e+004	1.921628e+004	1.921628e+004		3.998400e+002	2.763417e+003	1.601357e+003	1.601357e+003
1.086890e+003	3.350000e+004	1.917415e+004	1.917415e+004		3.998000e+002	2.791667e+003	1.597846e+003	1.597846e+003
1.086930e+003	3.399200e+004	1.913204e+004	1.913204e+004		3.997600e+002	2.832667e+003	1.594337e+003	1.594337e+003
1.086970e+003	3.407400e+004	1.908997e+004	1.908997e+004		3.997200e+002	2.839500e+003	1.590831e+003	1.590831e+003
1.087010e+003	3.438200e+004	1.904793e+004	1.904793e+004		3.996800e+002	2.865167e+003	1.587328e+003	1.587328e+003
1.087050e+003	3.435800e+004	1.900593e+004	1.900593e+004		3.996400e+002	2.863167e+003	1.583828e+003	1.583828e+003
1.087090e+003	3.472700e+004	1.896398e+004	1.896398e+004		3.996000e+002	2.893917e+003	1.580331e+003	1.580331e+003
1.087130e+003	3.506200e+004	1.892206e+004	1.892206e+004		3.995600e+002	2.921833e+003	1.576838e+003	1.576838e+003
1.087170e+003	3.517900e+004	1.888019e+004	1.888019e+004		3.995200e+002	2.931583e+003	1.573349e+003	1.573349e+003
1.087210e+003	3.553000e+004	1.883837e+004	1.883837e+004		3.994800e+002	2.960833e+003	1.569864e+003	1.569864e+003
1.087250e+003	3.585100e+004	1.879661e+004	1.879661e+004		3.994400e+002	2.987583e+003	1.566384e+003	1.566384e+003
1.087290e+003	3.633400e+004	1.875489e+004	1.875489e+004		3.994000e+002	3.027833e+003	1.562908e+003	1.562908e+003
1.087330e+003	3.648100e+004	1.871324e+004	1.871324e+004		3.993600e+002	3.040083e+003	1.559437e+003	1.559437e+003
1.087370e+003	3.662200e+004	1.867165e+004	1.867165e+004		3.993200e+002	3.051833e+003	1.555971e+003	1.555971e+003
1.087410e+003	3.703600e+004	1.863012e+004	1.863012e+004		3.992800e+002	3.086333e+003	1.552510e+003	1.552510e+003
1.087450e+003	3.707500e+004	1.858866e+004	1.858866e+004		3.992400e+002	3.089583e+003	1.549055e+003	1.549055e+003
1.087490e+003	3.714700e+004	1.854726e+004	1.854726e+004		3.992000e+002	3.095583e+003	1.545605e+003	1.545605e+003
1.087530e+003	3.762200e+004	1.850594e+004	1.850594e+004		3.991600e+002	3.135167e+003	1.542162e+003	1.542162e+003
1.087570e+003	3.797100e+004	1.846469e+004	1.846469e+004		3.991200e+002	3.164250e+003	1.538724e+003	1.538724e+003
1.087610e+003	3.807300e+004	1.842352e+004	1.842352e+004		3.990800e+002	3.172750e+003	1.535293e+003	1.535293e+003
1.087650e+003	3.854600e+004	1.838243e+004	1.838243e+004		3.990400e+002	3.212167e+003	1.531869e+003	1.531869e+003
1.087690e+003	3.840000e+004	1.834142e+004	1.834142e+004		3.990000e+002	3.200000e+003	1.528451e+003	1.528451e+003
1.087730e+003	3.868200e+004	1.830049e+004	1.830049e+004		3.989600e+002	3.223500e+003	1.525041e+003	1.525041e+003
1.087770e+003	3.858700e+004	1.825965e+004	1.825965e+004		3.989200e+002	3.215583e+003	1.521638e+003	1.521638e+003
1.087810e+003	3.903700e+004	1.821890e+004	1.821890e+004		3.988800e+002	3.253083e+003	1.518242e+003	1.518242e+003
1.087850e+003	3.938700e+004	1.817825e+004	1.817825e+004		3.988400e+002	3.282250e+003	1.514854e+003	1.514854e+003
1.087890e+003	3.947600e+004	1.813768e+004	1.813768e+004		3.988000e+002	3.289667e+003	1.511473e+003	1.511473e+003
1.087930e+003	3.961100e+004	1.809721e+004	1.809721e+004		3.987600e+002	3.300917e+003	1.508101e+003	1.508101e+003
1.087970e+003	3.959300e+004	1.805684e+004	1.805684e+004		3.987200e+002	3.299417e+003	1.504737e+003	1.504737e+003
1.088010e+003	4.007300e+004	1.801657e+004	1.801657e+004		3.986800e+002	3.339417e+003	1.501381e+003	1.501381e+003
1.088050e+003	4.033800e+004	1.797641e+004	1.797641e+004		3.986400e+002	3.361500e+003	1.498034e+003	1.498034e+003
1.088090e+003	4.085700e+004	1.793635e+004	1.793635e+004		3.986000e+002	3.404750e+003	1.494696e+003	1.494696e+003
1.088130e+003	4.116000e+004	1.789640e+004	1.789640e+004		3.985600e+002	3.430000e+003	1.491366e+003	1.491366e+003
1.088170e+003	4.146700e+004	1.785656e+004	1.785656e+004		3.985200e+002	3.455583e+003	1.488047e+003	1.488047e+003
1.088210e+003	4.194600e+004	1.781684e+004	1.781684e+004		3.984800e+002	3.495500e+003	1.484737e+003	1.484737e+003
1.088250e+003	4.244600e+004	1.777725e+004	1.777725e+004		3.984400e+002	3.537167e+003	1.481437e+003	1.481437e+003
1.088290e+003	4.299100e+004	1.773778e+004	1.773778e+004		3.984000e+002	3.582583e+003	1.478148e+003	1.478148e+003
1.088330e+003	4.360600e+004	1.769844e+004	1.769844e+004		3.983600e+002	3.633833e+003	1.474870e+003	1.474870e+003
1.088370e+003	4.426100e+004	1.765923e+004	1.765923e+004		3.983200e+002	3.688417e+003	1.471602e+003	1.471602e+003
1.088410e+003	4.560200e+004	1.762016e+004	1.762016e+004		3.982800e+002	3.800167e+003	1.468347e+003	1.468347e+003
1.088450e+003	4.646400e+004	1.758125e+004	1.758125e+004		3.982400e+002	3.872000e+003	1.465104e+003	1.465104e+003
1.088490e+003	4.759900e+004	1.754249e+004	1.754249e+004		3.982000e+002	3.966583e+003	1.461874e+003	1.461874e+003
1.088530e+003	4.848300e+004	1.750390e+004	1.750390e+004		3.981600e+002	4.040250e+003	1.458658e+003	1.458658e+003
1.088570e+003	5.007700e+004	1.746548e+004	1.746548e+004		3.981200e+002	4.173083e+003	1.455457e+003	1.455457e+003
1.088610e+003	5.121000e+004	1.742724e+004	1.742724e+004		3.980800e+002	4.267500e+003	1.452270e+003	1.452270e+003
1.088650e+003	5.357200e+004	1.738920e+004	1.738920e+004		3.980400e+002	4.464333e+003	1.449100e+003	1.449100e+003
1.088690e+003	5.541000e+004	1.735136e+004	1.735136e+004		3.980000e+002	4.617500e+003	1.445947e+003	1.445947e+003
1.088730e+003	5.729100e+004	1.731374e+004	1.731374e+004		3.979600e+002	4.774250e+003	1.442812e+003	1.442812e+003
1.088770e+003	6.037600e+004	1.727636e+004	1.727636e+004		3.979200e+002	5.031333e+003	1.439696e+003	1.439696e+003
1.088810e+003	6.370000e+004	1.723923e+004	1.723923e+004		3.978800e+002	5.308333e+003	1.436602e+003	1.436602e+003
1.088850e+003	6.734100e+004	1.720238e+004	1.720238e+004		3.978400e+002	5.611750e+003	1.433531e+003	1.433531e+003
1.088890e+003	7.212200e+004	1.716582e+004	1.716582e+004		3.978000e+002	6.010167e+003	1.430485e+003	1.430485e+003
1.088930e+003	7.783400e+004	1.712961e+004	1.712961e+004		3.977600e+002	6.486167e+003	1.427467e+003	1.427467e+003
1.088970e+003	8.471600e+004	1.709376e+004	1.709376e+004		3.977200e+002	7.059667e+003	1.424480e+003	1.424480e+003
1.089010e+003	9.296200e+004	1.705833e+004	1.705833e+004		3.976800e+002	7.746833e+003	1.421527e+003	1.421527e+003
1.089050e+003	1.030100e+005	1.702336e+004	1.702336e+004		3.976400e+002	8.584167e+003	1.418613e+003	1.418613e+003
1.089090e+003	1.140490e+005	1.698893e+004	1.698893e+004		3.976000e+002	9.504083e+003	1.415744e+003	1.415744e+003
1.089130e+003	1.273810e+005	1.695511e+004	1.695511e+004		3.975600e+002	1.061508e+004	1.412926e+003	1.412926e+003
1.089170e+003	1.419450e+005	1.692197e+004	1.692197e+004		3.975200e+002	1.182875e+004	1.410164e+003	1.410164e+003
1.089210e+003	1.587550e+005	1.688963e+004	1.688963e+004		3.974800e+002	1.322958e+004	1.407469e+003	1.407469e+003
1.089250e+003	1.749730e+005	1.685817e+004	1.685817e+004		3.974400e+002	1.458108e+004	1.404848e+003	1.404848e+003
1.089290e+003	1.910640e+005	1.682772e+004	1.682772e+004		3.974000e+002	1.592200e+004	1.402310e+003	1.402310e+003
1.089330e+003	2.073170e+005	1.679836e+004	1.679836e+004		3.973600e+002	1.727642e+004	1.399863e+003	1.399863e+003
1.089370e+003	2.202650e+005	1.677021e+004	1.677021e+004		3.973200e+002	1.835542e+004	1.397518e+003	1.397518e+003
1.089410e+003	2.300430e+005	1.674336e+004	1.674336e+004		3.972800e+002	1.917025e+004	1.395280e+003	1.395280e+003
1.089450e+003	2.364180e+005	1.671785e+004	1.671785e+004		3.972400e+002	1.970150e+004	1.393154e+003	1.393154e+003
1.089490e+003	2.381150e+005	1.669374e+004	1.669374e+004		3.972000e+002	1.984292e+004	1.391145e+003	1.391145e+003
1.089530e+003	2.348370e+005	1.667104e+004	1.667104e+004		3.971600e+002	1.956975e+004	1.389253e+003	1.389253e+003
1.089570e+003	2.276560e+005	1.664972e+004	1.664972e+004		3.971200e+002	1.897133e+004	1.387477e+003	1.387477e+003
1.089610e+003	2.174990e+005	1.662974e+004	1.662974e+004		3.970800e+002	1.812492e+004	1.385812e+003	1.385812e+003
1.089650e+003	2.039020e+005	1.661104e+004	1.661104e+004		3.970400e+002	1.699183e+004	1.384253e+003	1.384253e+003
1.089690e+003	1.892720e+005	1.659353e+004	1.659353e+004		3.970000e+002	1.577267e+004	1.382794e+003	1.382794e+003
1.089730e+003	1.744180e+005	1.657712e+004	1.657712e+004		3.969600e+002	1.453483e+004	1.381426e+003	1.381426e+003
1.089770e+003	1.607230e+005	1.656170e+004	1.656170e+004		3.969200e+002	1.339358e+004	1.380142e+003	1.380142e+003
1.089810e+003	1.490140e+005	1.654721e+004	1.654721e+004		3.968800e+002	1.241783e+004	1.378934e+003	1.378934e+003
1.089850e+003	1.396700e+005	1.653356e+004	1.653356e+004		3.968400e+002	1.163917e+004	1.377796e+003	1.377796e+003
1.089890e+003	1.328690e+005	1.652068e+004	1.652068e+004		3.968000e+002	1.107242e+004	1.376724e+003	1.376724e+003
1.089930e+003	1.281880e+005	1.650855e+004	1.650855e+004		3.967600e+002	1.068233e+004	1.375713e+003	1.375713e+003
1.089970e+003	1.242210e+005	1.649713e+004	1.649713e+004		3.967200e+002	1.035175e+004	1.374761e+003	1.374761e+003
1.090010e+003	1.214970e+005	1.648639e+004	1.648639e+004		3.966800e+002	1.012475e+004	1.373866e+003	1.373866e+003
1.090050e+003	1.190970e+005	1.647632e+004	1.647632e+004		3.966400e+002	9.924750e+003	1.373027e+003	1.373027e+003
1.090090e+003	1.174610e+005	1.646691e+004	1.646691e+004		3.966000e+002	9.788417e+003	1.372242e+003	1.372242e+003
1.090130e+003	1.149550e+005	1.645813e+004	1.645813e+004		3.965600e+002	9.579583e+003	1.371511e+003	1.371511e+003
1.090170e+003	1.120860e+005	1.644999e+004	1.644999e+004		3.965200e+002	9.340500e+003	1.370832e+003	1.370832e+003
1.090210e+003	1.085340e+005	1.644245e+004	1.644245e+004		3.964800e+002	9.044500e+003	1.370204e+003	1.370204e+003
1.090250e+003	1.041310e+005	1.643549e+004	1.643549e+004		3.964400e+002	8.677583e+003	1.369625e+003	1.369625e+003
1.090290e+003	9.987400e+004	1.642910e+004	1.642910e+004		3.964000e+002	8.322833e+003	1.369092e+003	1.369092e+003
1.090330e+003	9.525600e+004	1.642324e+004	1.642324e+004		3.963600e+002	7.938000e+003	1.368603e+003	1.368603e+003
1.090370e+003	9.008400e+004	1.641788e+004	1.641788e+004		3.963200e+002	7.507000e+003	1.368157e+003	1.368157e+003
1.090410e+003	8.655800e+004	1.641299e+004	1.641299e+004		3.962800e+002	7.213167e+003	1.367749e+003	1.367749e+003
1.090450e+003	8.262800e+004	1.640854e+004	1.640854e+004		3.962400e+002	6.885667e+003	1.367379e+003	1.367379e+003
1.090490e+003	7.890700e+004	1.640452e+004	1.640452e+004		3.962000e+002	6.575583e+003	1.367043e+003	1.367043e+003
1.090530e+003	7.521700e+004	1.640090e+004	1.640090e+004		3.961600e+002	6.268083e+003	1.366741e+003	1.366741e+003
1.090570e+003	7.228600e+004	1.639765e+004	1.639765e+004		3.961200e+002	6.023833e+003	1.366471e+003	1.366471e+003
1.090610e+003	6.891300e+004	1.639476e+004	1.639476e+004		3.960800e+002	5.742750e+003	1.366230e+003	1.366230e+003
1.090650e+003	6.571700e+004	1.639220e+004	1.639220e+004		3.960400e+002	5.476417e+003	1.366016e+003	1.366016e+003
1.090690e+003	6.231500e+004	1.638995e+004	1.638995e+004		3.960000e+002	5.192917e+003	1.365829e+003	1.365829e+003
1.090730e+003	5.813100e+004	1.638800e+004	1.638800e+004		3.959600e+002	4.844250e+003	1.365667e+003	1.365667e+003
1.090770e+003	5.436000e+004	1.638632e+004	1.638632e+004		3.959200e+002	4.530000e+003	1.365527e+003	1.365527e+003
1.090810e+003	5.013100e+004	1.638488e+004	1.638488e+004		3.958800e+002	4.177583e+003	1.365406e+003	1.365406e+003
1.090850e+003	4.608200e+004	1.638365e+004	1.638365e+004		3.958400e+002	3.840167e+003	1.365304e+003	1.365304e+003
1.090890e+003	4.212800e+004	1.638261e+004	1.638261e+004		3.958000e+002	3.510667e+003	1.365218e+003	1.365218e+003
1.090930e+003	3.830400e+004	1.638174e+004	1.638174e+004		3.957600e+002	3.192000e+003	1.365145e+003	1.365145e+003
1.090970e+003	3.479500e+004	1.638100e+004	1.638100e+004		3.957200e+002	2.899583e+003	1.365084e+003	1.365084e+003
1.091010e+003	3.172000e+004	1.638039e+004	1.638039e+004		3.956800e+002	2.643333e+003	1.365032e+003	1.365032e+003
1.091050e+003	2.940400e+004	1.637987e+004	1.637987e+004		3.956400e+002	2.450333e+003	1.364989e+003	1.364989e+003
1.091090e+003	2.723900e+004	1.637944e+004	1.637944e+004		3.956000e+002	2.269917e+003	1.364953e+003	1.364953e+003
1.091130e+003	2.535000e+004	1.637907e+004	1.637907e+004		3.955600e+002	2.112500e+003	1.364922e+003	1.364922e+003
1.091170e+003	2.367400e+004	1.637876e+004	1.637876e+004		3.955200e+002	1.972833e+003	1.364897e+003	1.364897e+003
1.091210e+003	2.265800e+004	1.637850e+004	1.637850e+004		3.954800e+002	1.888167e+003	1.364875e+003	1.364875e+003
1.091250e+003	2.184500e+004	1.637828e+004	1.637828e+004		3.954400e+002	1.820417e+003	1.364856e+003	1.364856e+003
1.091290e+003	2.058000e+004	1.637809e+004	1.637809e+004		3.954000e+002	1.715000e+003	1.364841e+003	1.364841e+003
1.091330e+003	1.988800e+004	1.637793e+004	1.637793e+004		3.953600e+002	1.657333e+003	1.364827e+003	1.364827e+003
1.091370e+003	1.924700e+004	1.637779e+004	1.637779e+004		3.953200e+002	1.603917e+003	1.364816e+003	1.364816e+003
1.091410e+003	1.902300e+004	1.637767e+004	1.637767e+004		3.952800e+002	1.585250e+003	1.364806e+003	1.364806e+003
1.091450e+003	1.863600e+004	1.637757e+004	1.637757e+004		3.952400e+002	1.553000e+003	1.364797e+003	1.364797e+003
1.091490e+003	1.832500e+004	1.637748e+004	1.637748e+004		3.952000e+002	1.527083e+003	1.364790e+003	1.364790e+003
1.091530e+003	1.800200e+004	1.637740e+004	1.637740e+004		3.951600e+002	1.500167e+003	1.364784e+003	1.364784e+003
1.091570e+003	1.770500e+004	1.637734e+004	1.637734e+004		3.951200e+002	1.475417e+003	1.364778e+003	1.364778e+003
1.091610e+003	1.749300e+004	1.637728e+004	1.637728e+004		3.950800e+002	1.457750e+003	1.364773e+003	1.364773e+003
1.091650e+003	1.754600e+004	1.637723e+004	1.637723e+004		3.950400e+002	1.462167e+003	1.364769e+003	1.364769e+003
1.091690e+003	1.744200e+004	1.637719e+004	1.637719e+004		3.950000e+002	1.453500e+003	1.364766e+003	1.364766e+003
1.091730e+003	1.721700e+004	1.637715e+004	1.637715e+004		3.949600e+002	1.434750e+003	1.364763e+003	1.364763e+003
1.091770e+003	1.705000e+004	1.637712e+004	1.637712e+004		3.949200e+002	1.420833e+003	1.364760e+003	1.364760e+003
1.091810e+003	1.685300e+004	1.637709e+004	1.637709e+004		3.948800e+002	1.404417e+003	1.364758e+003	1.364758e+003
1.091850e+003	1.694600e+004	1.637707e+004	1.637707e+004		3.948400e+002	1.412167e+003	1.364756e+003	1.364756e+003
1.091890e+003	1.697600e+004	1.637705e+004	1.637705e+004		3.948000e+002	1.414667e+003	1.364754e+003	1.364754e+003
1.091930e+003	1.702800e+004	1.637703e+004	1.637703e+004		3.947600e+002	1.419000e+003	1.364753e+003	1.364753e+003
1.091970e+003	1.687300e+004	1.637702e+004	1.637702e+004		3.947200e+002	1.406083e+003	1.364752e+003	1.364752e+003
1.092010e+003	1.682300e+004	1.637701e+004	1.637701e+004		3.946800e+002	1.401917e+003	1.364751e+003	1.364751e+003
1.092050e+003	1.669100e+004	1.637701e+004	1.637701e+004		3.946400e+002	1.390917e+003	1.364751e+003	1.364751e+003
1.092090e+003	1.654000e+004	1.637701e+004	1.637701e+004		3.946000e+002	1.378333e+003	1.364750e+003	1.364750e+003
1.092130e+003	1.660200e+004	1.637700e+004	1.637700e+004		3.945600e+002	1.383500e+003	1.364750e+003	1.364750e+003
1.092170e+003	1.649100e+004	1.637700e+004	1.637700e+004		3.945200e+002	1.374250e+003	1.364750e+003	1.364750e+003
1.092210e+003	1.633700e+004	1.637700e+004	1.637700e+004		3.944800e+002	1.361417e+003	1.364750e+003	1.364750e+003
1.092250e+003	1.640300e+004	1.637700e+004	1.637700e+004		3.944400e+002	1.366917e+003	1.364750e+003	1.364750e+003
1.092290e+003	1.624600e+004	1.637700e+004	1.637700e+004		3.944000e+002	1.353833e+003	1.364750e+003	1.364750e+003
1.092330e+003	1.630900e+004	1.637700e+004	1.637700e+004		3.943600e+002	1.359083e+003	1.364750e+003	1.364750e+003
1.092370e+003	1.642100e+004	1.637700e+004	1.637700e+004		3.943200e+002	1.368417e+003	1.364750e+003	1.364750e+003
1.092410e+003	1.640100e+004	1.640100e+004	1.640100e+004		3.942800e+002	1.366750e+003	1.366750e+003	1.366750e+003
1.092450e+003	1.635800e+004	1.635800e+004	1.635800e+004		3.942400e+002	1.363167e+003	1.363167e+003	1.363167e+003
1.092490e+003	1.619700e+004	1.619700e+004	1.619700e+004		3.942000e+002	1.349750e+003	1.349750e+003	1.349750e+003
1.092530e+003	1.610500e+004	1.610500e+004	1.610500e+004		3.941600e+002	1.342083e+003	1.342083e+003	1.342083e+003
1.092570e+003	1.613600e+004	1.613600e+004	1.613600e+004		3.941200e+002	1.344667e+003	1.344667e+003	1.344667e+003
1.092610e+003	1.603200e+004	1.603200e+004	1.603200e+004		3.940800e+002	1.336000e+003	1.336000e+003	1.336000e+003
1.092650e+003	1.617900e+004	1.617900e+004	1.617900e+004		3.940400e+002	1.348250e+003	1.348250e+003	1.348250e+003
1.092690e+003	1.604300e+004	1.604300e+004	1.604300e+004		3.940000e+002	1.336917e+003	1.336917e+003	1.336917e+003
1.092730e+003	1.617900e+004	1.617900e+004	1.617900e+004		3.939600e+002	1.348250e+003	1.348250e+003	1.348250e+003
1.092770e+003	1.602700e+004	1.602700e+004	1.602700e+004		3.939200e+002	1.335583e+003	1.335583e+003	1.335583e+003
1.092810e+003	1.618900e+004	1.618900e+004	1.618900e+004		3.938800e+002	1.349083e+003	1.349083e+003	1.349083e+003
1.092850e+003	1.601000e+004	1.601000e+004	1.601000e+004		3.938400e+002	1.334167e+003	1.334167e+003	1.334167e+003
1.092890e+003	1.614300e+004	1.614300e+004	1.614300e+004		3.938000e+002	1.345250e+003	1.345250e+003	1.345250e+003
1.092930e+003	1.608100e+004	1.608100e+004	1.608100e+004		3.937600e+002	1.340083e+003	1.340083e+003	1.340083e+003
1.092970e+003	1.597200e+004	1.597200e+004	1.597200e+004		3.937200e+002	1.331000e+003	1.331000e+003	1.331000e+003
1.093010e+003	1.606400e+004	1.606400e+004	1.606400e+004		3.936800e+002	1.338667e+003	1.338667e+003	1.338667e+003
1.093050e+003	1.603700e+004	1.603700e+004	1.603700e+004		3.936400e+002	1.336417e+003	1.336417e+003	1.336417e+003
1.093090e+003	1.583300e+004	1.583300e+004	1.583300e+004		3.936000e+002	1.319417e+003	1.319417e+003	1.319417e+003
1.093130e+003	1.587800e+004	1.587800e+004	1.587800e+004		3.935600e+002	1.323167e+003	1.323167e+003	1.323167e+003
1.093170e+003	1.609500e+004	1.609500e+004	1.609500e+004		3.935200e+002	1.341250e+003	1.341250e+003	1.341250e+003
1.093210e+003	1.600400e+004	1.600400e+004	1.600400e+004		3.934800e+002	1.333667e+003	1.333667e+003	1.333667e+003
1.093250e+003	1.606700e+004	1.606700e+004	1.606700e+004		3.934400e+002	1.338917e+003	1.338917e+003	1.338917e+003
1.093290e+003	1.580600e+004	1.580600e+004	1.580600e+004		3.934000e+002	1.317167e+003	1.317167e+003	1.317167e+003
1.093330e+003	1.600700e+004	1.600700e+004	1.600700e+004		3.933600e+002	1.333917e+003	1.333917e+003	1.333917e+003
1.093370e+003	1.583700e+004	1.583700e+004	1.583700e+004		3.933200e+002	1.319750e+003	1.319750e+003	1.319750e+003
1.093410e+003	1.561400e+004	1.561400e+004	1.561400e+004		3.932800e+002	1.301167e+003	1.301167e+003	1.301167e+003
1.093450e+003	1.580800e+004	1.580800e+004	1.580800e+004		3.932400e+002	1.317333e+003	1.317333e+003	1.317333e+003
1.093490e+003	1.589800e+004	1.589800e+004	1.589800e+004		3.932000e+002	1.324833e+003	1.324833e+003	1.324833e+003
1.093530e+003	1.593900e+004	1.593900e+004	1.593900e+004		3.931600e+002	1.328250e+003	1.328250e+003	1.328250e+003
1.093570e+003	1.588300e+004	1.588300e+004	1.588300e+004		3.931200e+002	1.323583e+003	1.323583e+003	1.323583e+003
1.093610e+003	1.577800e+004	1.577800e+004	1.577800e+004		3.930800e+002	1.314833e+003	1.314833e+003	1.314833e+003
1.093650e+003	1.578800e+004	1.578800e+004	1.578800e+004		3.930400e+002	1.315667e+003	1.315667e+003	1.315667e+003
1.093690e+003	1.563300e+004	1.563300e+004	1.563300e+004		3.930000e+002	1.302750e+003	1.302750e+003	1.302750e+003


==> figures/data/XPS/spectra/tion0009.txt <==
Cycle 9:pos9:1: N1s
	Characteristic Energy eV	1.486690e+003	Acquisition Time s	1.200000e+001
Name		
Position		
FWHM		
Area		
Lineshape		
K.E.	Counts	Background	Envelope		B.E.	CPS	Background CPS	Envelope CPS
1.081690e+003	2.575300e+004	2.575300e+004	2.575300e+004		4.050000e+002	2.146083e+003	2.146083e+003	2.146083e+003
1.081730e+003	2.612900e+004	2.612900e+004	2.612900e+004		4.049600e+002	2.177417e+003	2.177417e+003	2.177417e+003
1.081770e+003	2.588400e+004	2.588400e+004	2.588400e+004		4.049200e+002	2.157000e+003	2.157000e+003	2.157000e+003
1.081810e+003	2.582100e+004	2.582100e+004	2.582100e+004		4.048800e+002	2.151750e+003	2.151750e+003	2.151750e+003
1.081850e+003	2.594400e+004	2.594400e+004	2.594400e+004		4.048400e+002	2.162000e+003	2.162000e+003	2.162000e+003
1.081890e+003	2.614000e+004	2.614000e+004	2.614000e+004		4.048000e+002	2.178333e+003	2.178333e+003	2.178333e+003
1.081930e+003	2.603500e+004	2.603500e+004	2.603500e+004		4.047600e+002	2.169583e+003	2.169583e+003	2.169583e+003
1.081970e+003	2.586700e+004	2.586700e+004	2.586700e+004		4.047200e+002	2.155583e+003	2.155583e+003	2.155583e+003
1.082010e+003	2.579100e+004	2.579100e+004	2.579100e+004		4.046800e+002	2.149250e+003	2.149250e+003	2.149250e+003
1.082050e+003	2.571800e+004	2.571800e+004	2.571800e+004		4.046400e+002	2.143167e+003	2.143167e+003	2.143167e+003
1.082090e+003	2.547900e+004	2.547900e+004	2.547900e+004		4.046000e+002	2.123250e+003	2.123250e+003	2.123250e+003
1.082130e+003	2.574700e+004	2.574700e+004	2.574700e+004		4.045600e+002	2.145583e+003	2.145583e+003	2.145583e+003
1.082170e+003	2.574600e+004	2.574600e+004	2.574600e+004		4.045200e+002	2.145500e+003	2.145500e+003	2.145500e+003
1.082210e+003	2.581900e+004	2.581900e+004	2.581900e+004		4.044800e+002	2.151583e+003	2.151583e+003	2.151583e+003
1.082250e+003	2.572100e+004	2.572100e+004	2.572100e+004		4.044400e+002	2.143417e+003	2.143417e+003	2.143417e+003
1.082290e+003	2.569700e+004	2.569700e+004	2.569700e+004		4.044000e+002	2.141417e+003	2.141417e+003	2.141417e+003
1.082330e+003	2.573900e+004	2.573900e+004	2.573900e+004		4.043600e+002	2.144917e+003	2.144917e+003	2.144917e+003
1.082370e+003	2.565300e+004	2.565300e+004	2.565300e+004		4.043200e+002	2.137750e+003	2.137750e+003	2.137750e+003
1.082410e+003	2.538100e+004	2.538100e+004	2.538100e+004		4.042800e+002	2.115083e+003	2.115083e+003	2.115083e+003
1.082450e+003	2.548200e+004	2.548200e+004	2.548200e+004		4.042400e+002	2.123500e+003	2.123500e+003	2.123500e+003
1.082490e+003	2.541500e+004	2.541500e+004	2.541500e+004		4.042000e+002	2.117917e+003	2.117917e+003	2.117917e+003
1.082530e+003	2.529700e+004	2.529700e+004	2.529700e+004		4.041600e+002	2.108083e+003	2.108083e+003	2.108083e+003
1.082570e+003	2.543600e+004	2.543600e+004	2.543600e+004		4.041200e+002	2.119667e+003	2.119667e+003	2.119667e+003
1.082610e+003	2.551000e+004	2.551000e+004	2.551000e+004		4.040800e+002	2.125833e+003	2.125833e+003	2.125833e+003
1.082650e+003	2.565400e+004	2.565400e+004	2.565400e+004		4.040400e+002	2.137833e+003	2.137833e+003	2.137833e+003
1.082690e+003	2.532600e+004	2.532600e+004	2.532600e+004		4.040000e+002	2.110500e+003	2.110500e+003	2.110500e+003
1.082730e+003	2.549000e+004	2.549000e+004	2.549000e+004		4.039600e+002	2.124167e+003	2.124167e+003	2.124167e+003
1.082770e+003	2.517300e+004	2.517300e+004	2.517300e+004		4.039200e+002	2.097750e+003	2.097750e+003	2.097750e+003
1.082810e+003	2.507700e+004	2.507700e+004	2.507700e+004		4.038800e+002	2.089750e+003	2.089750e+003	2.089750e+003
1.082850e+003	2.522100e+004	2.519833e+004	2.519833e+004		4.038400e+002	2.101750e+003	2.099861e+003	2.099861e+003
1.082890e+003	2.529700e+004	2.515950e+004	2.515950e+004		4.038000e+002	2.108083e+003	2.096625e+003	2.096625e+003
1.082930e+003	2.507800e+004	2.512054e+004	2.512054e+004		4.037600e+002	2.089833e+003	2.093378e+003	2.093378e+003
1.082970e+003	2.514400e+004	2.508144e+004	2.508144e+004		4.037200e+002	2.095333e+003	2.090120e+003	2.090120e+003
1.083010e+003	2.507700e+004	2.504221e+004	2.504221e+004		4.036800e+002	2.089750e+003	2.086851e+003	2.086851e+003
1.083050e+003	2.493100e+004	2.500285e+004	2.500285e+004		4.036400e+002	2.077583e+003	2.083571e+003	2.083571e+003
1.083090e+003	2.489500e+004	2.496335e+004	2.496335e+004		4.036000e+002	2.074583e+003	2.080279e+003	2.080279e+003
1.083130e+003	2.499300e+004	2.492372e+004	2.492372e+004		4.035600e+002	2.082750e+003	2.076977e+003	2.076977e+003
1.083170e+003	2.492300e+004	2.488396e+004	2.488396e+004		4.035200e+002	2.076917e+003	2.073663e+003	2.073663e+003
1.083210e+003	2.510100e+004	2.484406e+004	2.484406e+004		4.034800e+002	2.091750e+003	2.070339e+003	2.070339e+003
1.083250e+003	2.527900e+004	2.480404e+004	2.480404e+004		4.034400e+002	2.106583e+003	2.067003e+003	2.067003e+003
1.083290e+003	2.455600e+004	2.476389e+004	2.476389e+004		4.034000e+002	2.046333e+003	2.063657e+003	2.063657e+003
1.083330e+003	2.480800e+004	2.472360e+004	2.472360e+004		4.033600e+002	2.067333e+003	2.060300e+003	2.060300e+003
1.083370e+003	2.505300e+004	2.468318e+004	2.468318e+004		4.033200e+002	2.087750e+003	2.056932e+003	2.056932e+003
1.083410e+003	2.505500e+004	2.464264e+004	2.464264e+004		4.032800e+002	2.087917e+003	2.053553e+003	2.053553e+003
1.083450e+003	2.513700e+004	2.460197e+004	2.460197e+004		4.032400e+002	2.094750e+003	2.050164e+003	2.050164e+003
1.083490e+003	2.495900e+004	2.456117e+004	2.456117e+004		4.032000e+002	2.079917e+003	2.046764e+003	2.046764e+003
1.083530e+003	2.494300e+004	2.452025e+004	2.452025e+004		4.031600e+002	2.078583e+003	2.043354e+003	2.043354e+003
1.083570e+003	2.506800e+004	2.447920e+004	2.447920e+004		4.031200e+002	2.089000e+003	2.039933e+003	2.039933e+003
1.083610e+003	2.483600e+004	2.443802e+004	2.443802e+004		4.030800e+002	2.069667e+003	2.036502e+003	2.036502e+003
1.083650e+003	2.493400e+004	2.439672e+004	2.439672e+004		4.030400e+002	2.077833e+003	2.033060e+003	2.033060e+003
1.083690e+003	2.493500e+004	2.435530e+004	2.435530e+004		4.030000e+002	2.077917e+003	2.029608e+003	2.029608e+003
1.083730e+003	2.495700e+004	2.431375e+004	2.431375e+004		4.029600e+002	2.079750e+003	2.026146e+003	2.026146e+003
1.083770e+003	2.510000e+004	2.427208e+004	2.427208e+004		4.029200e+002	2.091667e+003	2.022674e+003	2.022674e+003
1.083810e+003	2.498100e+004	2.423029e+004	2.423029e+004		4.028800e+002	2.081750e+003	2.019191e+003	2.019191e+003
1.083850e+003	2.500500e+004	2.418838e+004	2.418838e+004		4.028400e+002	2.083750e+003	2.015699e+003	2.015699e+003
1.083890e+003	2.467600e+004	2.414635e+004	2.414635e+004		4.028000e+002	2.056333e+003	2.012196e+003	2.012196e+003
1.083930e+003	2.501000e+004	2.410420e+004	2.410420e+004		4.027600e+002	2.084167e+003	2.008684e+003	2.008684e+003
1.083970e+003	2.509400e+004	2.406193e+004	2.406193e+004		4.027200e+002	2.091167e+003	2.005161e+003	2.005161e+003
1.084010e+003	2.498300e+004	2.401955e+004	2.401955e+004		4.026800e+002	2.081917e+003	2.001629e+003	2.001629e+003
1.084050e+003	2.514300e+004	2.397704e+004	2.397704e+004		4.026400e+002	2.095250e+003	1.998087e+003	1.998087e+003
1.084090e+003	2.497900e+004	2.393442e+004	2.393442e+004		4.026000e+002	2.081583e+003	1.994535e+003	1.994535e+003
1.084130e+003	2.507900e+004	2.389169e+004	2.389169e+004		4.025600e+002	2.089917e+003	1.990974e+003	1.990974e+003
1.084170e+003	2.521400e+004	2.384884e+004	2.384884e+004		4.025200e+002	2.101167e+003	1.987404e+003	1.987404e+003
1.084210e+003	2.510500e+004	2.380588e+004	2.380588e+004		4.024800e+002	2.092083e+003	1.983824e+003	1.983824e+003
1.084250e+003	2.519000e+004	2.376281e+004	2.376281e+004		4.024400e+002	2.099167e+003	1.980234e+003	1.980234e+003
1.084290e+003	2.525200e+004	2.371963e+004	2.371963e+004		4.024000e+002	2.104333e+003	1.976636e+003	1.976636e+003
1.084330e+003	2.512400e+004	2.367634e+004	2.367634e+004		4.023600e+002	2.093667e+003	1.973028e+003	1.973028e+003
1.084370e+003	2.561800e+004	2.363294e+004	2.363294e+004		4.023200e+002	2.134833e+003	1.969411e+003	1.969411e+003
1.084410e+003	2.558000e+004	2.358943e+004	2.358943e+004		4.022800e+002	2.131667e+003	1.965786e+003	1.965786e+003
1.084450e+003	2.530000e+004	2.354582e+004	2.354582e+004		4.022400e+002	2.108333e+003	1.962152e+003	1.962152e+003
1.084490e+003	2.548900e+004	2.350210e+004	2.350210e+004		4.022000e+002	2.124083e+003	1.958509e+003	1.958509e+003
1.084530e+003	2.527100e+004	2.345828e+004	2.345828e+004		4.021600e+002	2.105917e+003	1.954857e+003	1.954857e+003
1.084570e+003	2.538900e+004	2.341436e+004	2.341436e+004		4.021200e+002	2.115750e+003	1.951196e+003	1.951196e+003
1.084610e+003	2.560200e+004	2.337033e+004	2.337033e+004		4.020800e+002	2.133500e+003	1.947528e+003	1.947528e+003
1.084650e+003	2.555900e+004	2.332620e+004	2.332620e+004		4.020400e+002	2.129917e+003	1.943850e+003	1.943850e+003
1.084690e+003	2.554100e+004	2.328198e+004	2.328198e+004		4.020000e+002	2.128417e+003	1.940165e+003	1.940165e+003
1.084730e+003	2.550500e+004	2.323765e+004	2.323765e+004		4.019600e+002	2.125417e+003	1.936471e+003	1.936471e+003
1.084770e+003	2.572700e+004	2.319323e+004	2.319323e+004		4.019200e+002	2.143917e+003	1.932769e+003	1.932769e+003
1.084810e+003	2.565400e+004	2.314871e+004	2.314871e+004		4.018800e+002	2.137833e+003	1.929059e+003	1.929059e+003
1.084850e+003	2.574900e+004	2.310410e+004	2.310410e+004		4.018400e+002	2.145750e+003	1.925342e+003	1.925342e+003
1.084890e+003	2.567300e+004	2.305939e+004	2.305939e+004		4.018000e+002	2.139417e+003	1.921616e+003	1.921616e+003
1.084930e+003	2.588400e+004	2.301459e+004	2.301459e+004		4.017600e+002	2.157000e+003	1.917883e+003	1.917883e+003
1.084970e+003	2.598400e+004	2.296970e+004	2.296970e+004		4.017200e+002	2.165333e+003	1.914142e+003	1.914142e+003
1.085010e+003	2.608400e+004	2.292472e+004	2.292472e+004		4.016800e+002	2.173667e+003	1.910393e+003	1.910393e+003
1.085050e+003	2.625600e+004	2.287965e+004	2.287965e+004		4.016400e+002	2.188000e+003	1.906638e+003	1.906638e+003
1.085090e+003	2.637900e+004	2.283450e+004	2.283450e+004		4.016000e+002	2.198250e+003	1.902875e+003	1.902875e+003
1.085130e+003	2.650100e+004	2.278927e+004	2.278927e+004		4.015600e+002	2.208417e+003	1.899105e+003	1.899105e+003
1.085170e+003	2.664000e+004	2.274395e+004	2.274395e+004		4.015200e+002	2.220000e+003	1.895329e+003	1.895329e+003
1.085210e+003	2.633900e+004	2.269855e+004	2.269855e+004		4.014800e+002	2.194917e+003	1.891546e+003	1.891546e+003
1.085250e+003	2.655700e+004	2.265307e+004	2.265307e+004		4.014400e+002	2.213083e+003	1.887756e+003	1.887756e+003
1.085290e+003	2.700400e+004	2.260751e+004	2.260751e+004		4.014000e+002	2.250333e+003	1.883960e+003	1.883960e+003
1.085330e+003	2.691100e+004	2.256188e+004	2.256188e+004		4.013600e+002	2.242583e+003	1.880157e+003	1.880157e+003
1.085370e+003	2.680400e+004	2.251618e+004	2.251618e+004		4.013200e+002	2.233667e+003	1.876348e+003	1.876348e+003
1.085410e+003	2.711200e+004	2.247040e+004	2.247040e+004		4.012800e+002	2.259333e+003	1.872533e+003	1.872533e+003
1.085450e+003	2.720100e+004	2.242455e+004	2.242455e+004		4.012400e+002	2.266750e+003	1.868712e+003	1.868712e+003
1.085490e+003	2.727300e+004	2.237863e+004	2.237863e+004		4.012000e+002	2.272750e+003	1.864886e+003	1.864886e+003
1.085530e+003	2.756300e+004	2.233264e+004	2.233264e+004		4.011600e+002	2.296917e+003	1.861054e+003	1.861054e+003
1.085570e+003	2.763400e+004	2.228659e+004	2.228659e+004		4.011200e+002	2.302833e+003	1.857216e+003	1.857216e+003
1.085610e+003	2.781800e+004	2.224048e+004	2.224048e+004		4.010800e+002	2.318167e+003	1.853373e+003	1.853373e+003
1.085650e+003	2.810100e+004	2.219431e+004	2.219431e+004		4.010400e+002	2.341750e+003	1.849525e+003	1.849525e+003
1.085690e+003	2.827600e+004	2.214807e+004	2.214807e+004		4.010000e+002	2.356333e+003	1.845673e+003	1.845673e+003
1.085730e+003	2.852500e+004	2.210179e+004	2.210179e+004		4.009600e+002	2.377083e+003	1.841816e+003	1.841816e+003
1.085770e+003	2.867800e+004	2.205545e+004	2.205545e+004		4.009200e+002	2.389833e+003	1.837954e+003	1.837954e+003
1.085810e+003	2.884600e+004	2.200906e+004	2.200906e+004		4.008800e+002	2.403833e+003	1.834088e+003	1.834088e+003
1.085850e+003	2.890300e+004	2.196262e+004	2.196262e+004		4.008400e+002	2.408583e+003	1.830218e+003	1.830218e+003
1.085890e+003	2.908400e+004	2.191613e+004	2.191613e+004		4.008000e+002	2.423667e+003	1.826344e+003	1.826344e+003
1.085930e+003	2.939200e+004	2.186960e+004	2.186960e+004		4.007600e+002	2.449333e+003	1.822467e+003	1.822467e+003
1.085970e+003	2.961000e+004	2.182303e+004	2.182303e+004		4.007200e+002	2.467500e+003	1.818585e+003	1.818585e+003
1.086010e+003	2.979600e+004	2.177641e+004	2.177641e+004		4.006800e+002	2.483000e+003	1.814701e+003	1.814701e+003
1.086050e+003	3.022900e+004	2.172976e+004	2.172976e+004		4.006400e+002	2.519083e+003	1.810814e+003	1.810814e+003
1.086090e+003	3.043900e+004	2.168308e+004	2.168308e+004		4.006000e+002	2.536583e+003	1.806924e+003	1.806924e+003
1.086130e+003	3.071400e+004	2.163637e+004	2.163637e+004		4.005600e+002	2.559500e+003	1.803031e+003	1.803031e+003
1.086170e+003	3.112100e+004	2.158963e+004	2.158963e+004		4.005200e+002	2.593417e+003	1.799136e+003	1.799136e+003
1.086210e+003	3.143200e+004	2.154287e+004	2.154287e+004		4.004800e+002	2.619333e+003	1.795239e+003	1.795239e+003
1.086250e+003	3.178800e+004	2.149609e+004	2.149609e+004		4.004400e+002	2.649000e+003	1.791341e+003	1.791341e+003
1.086290e+003	3.187800e+004	2.144929e+004	2.144929e+004		4.004000e+002	2.656500e+003	1.787441e+003	1.787441e+003
1.086330e+003	3.232900e+004	2.140247e+004	2.140247e+004		4.003600e+002	2.694083e+003	1.783539e+003	1.783539e+003
1.086370e+003	3.231600e+004	2.135565e+004	2.135565e+004		4.003200e+002	2.693000e+003	1.779637e+003	1.779637e+003
1.086410e+003	3.282200e+004	2.130881e+004	2.130881e+004		4.002800e+002	2.735167e+003	1.775734e+003	1.775734e+003
1.086450e+003	3.303800e+004	2.126197e+004	2.126197e+004		4.002400e+002	2.753167e+003	1.771831e+003	1.771831e+003
1.086490e+003	3.324800e+004	2.121513e+004	2.121513e+004		4.002000e+002	2.770667e+003	1.767927e+003	1.767927e+003
1.086530e+003	3.354600e+004	2.116828e+004	2.116828e+004		4.001600e+002	2.795500e+003	1.764023e+003	1.764023e+003
1.086570e+003	3.392000e+004	2.112144e+004	2.112144e+004		4.001200e+002	2.826667e+003	1.760120e+003	1.760120e+003
1.086610e+003	3.442700e+004	2.107460e+004	2.107460e+004		4.000800e+002	2.868917e+003	1.756217e+003	1.756217e+003
1.086650e+003	3.457400e+004	2.102778e+004	2.102778e+004		4.000400e+002	2.881167e+003	1.752315e+003	1.752315e+003
1.086690e+003	3.451900e+004	2.098097e+004	2.098097e+004		4.000000e+002	2.876583e+003	1.748414e+003	1.748414e+003
1.086730e+003	3.489500e+004	2.093417e+004	2.093417e+004		3.999600e+002	2.907917e+003	1.744514e+003	1.744514e+003
1.086770e+003	3.545800e+004	2.088739e+004	2.088739e+004		3.999200e+002	2.954833e+003	1.740616e+003	1.740616e+003
1.086810e+003	3.578400e+004	2.084063e+004	2.084063e+004		3.998800e+002	2.982000e+003	1.736719e+003	1.736719e+003
1.086850e+003	3.584000e+004	2.079390e+004	2.079390e+004		3.998400e+002	2.986667e+003	1.732825e+003	1.732825e+003
1.086890e+003	3.580500e+004	2.074720e+004	2.074720e+004		3.998000e+002	2.983750e+003	1.728933e+003	1.728933e+003
1.086930e+003	3.610200e+004	2.070052e+004	2.070052e+004		3.997600e+002	3.008500e+003	1.725043e+003	1.725043e+003
1.086970e+003	3.687400e+004	2.065388e+004	2.065388e+004		3.997200e+002	3.072833e+003	1.721156e+003	1.721156e+003
1.087010e+003	3.718300e+004	2.060727e+004	2.060727e+004		3.996800e+002	3.098583e+003	1.717273e+003	1.717273e+003
1.087050e+003	3.749100e+004	2.056071e+004	2.056071e+004		3.996400e+002	3.124250e+003	1.713392e+003	1.713392e+003
1.087090e+003	3.753300e+004	2.051418e+004	2.051418e+004		3.996000e+002	3.127750e+003	1.709515e+003	1.709515e+003
1.087130e+003	3.805700e+004	2.046771e+004	2.046771e+004		3.995600e+002	3.171417e+003	1.705642e+003	1.705642e+003
1.087170e+003	3.794900e+004	2.042128e+004	2.042128e+004		3.995200e+002	3.162417e+003	1.701774e+003	1.701774e+003
1.087210e+003	3.855100e+004	2.037491e+004	2.037491e+004		3.994800e+002	3.212583e+003	1.697909e+003	1.697909e+003
1.087250e+003	3.893000e+004	2.032859e+004	2.032859e+004		3.994400e+002	3.244167e+003	1.694049e+003	1.694049e+003
1.087290e+003	3.921200e+004	2.028233e+004	2.028233e+004		3.994000e+002	3.267667e+003	1.690194e+003	1.690194e+003
1.087330e+003	3.947500e+004	2.023613e+004	2.023613e+004		3.993600e+002	3.289583e+003	1.686345e+003	1.686345e+003
1.087370e+003	3.980700e+004	2.019000e+004	2.019000e+004		3.993200e+002	3.317250e+003	1.682500e+003	1.682500e+003
1.087410e+003	4.013700e+004	2.014394e+004	2.014394e+004		3.992800e+002	3.344750e+003	1.678662e+003	1.678662e+003
1.087450e+003	4.049000e+004	2.009795e+004	2.009795e+004		3.992400e+002	3.374167e+003	1.674830e+003	1.674830e+003
1.087490e+003	4.074600e+004	2.005204e+004	2.005204e+004		3.992000e+002	3.395500e+003	1.671004e+003	1.671004e+003
1.087530e+003	4.097700e+004	2.000621e+004	2.000621e+004		3.991600e+002	3.414750e+003	1.667184e+003	1.667184e+003
1.087570e+003	4.087500e+004	1.996046e+004	1.996046e+004		3.991200e+002	3.406250e+003	1.663371e+003	1.663371e+003
1.087610e+003	4.118900e+004	1.991479e+004	1.991479e+004		3.990800e+002	3.432417e+003	1.659566e+003	1.659566e+003
1.087650e+003	4.153200e+004	1.986920e+004	1.986920e+004		3.990400e+002	3.461000e+003	1.655767e+003	1.655767e+003
1.087690e+003	4.176100e+004	1.982371e+004	1.982371e+004		3.990000e+002	3.480083e+003	1.651976e+003	1.651976e+003
1.087730e+003	4.220900e+004	1.977831e+004	1.977831e+004		3.989600e+002	3.517417e+003	1.648192e+003	1.648192e+003
1.087770e+003	4.212000e+004	1.973300e+004	1.973300e+004		3.989200e+002	3.510000e+003	1.644417e+003	1.644417e+003
1.087810e+003	4.241300e+004	1.968779e+004	1.968779e+004		3.988800e+002	3.534417e+003	1.640649e+003	1.640649e+003
1.087850e+003	4.255900e+004	1.964268e+004	1.964268e+004		3.988400e+002	3.546583e+003	1.636890e+003	1.636890e+003
1.087890e+003	4.292800e+004	1.959767e+004	1.959767e+004		3.988000e+002	3.577333e+003	1.633139e+003	1.633139e+003
1.087930e+003	4.286000e+004	1.955277e+004	1.955277e+004		3.987600e+002	3.571667e+003	1.629397e+003	1.629397e+003
1.087970e+003	4.300200e+004	1.950797e+004	1.950797e+004		3.987200e+002	3.583500e+003	1.625664e+003	1.625664e+003
1.088010e+003	4.347100e+004	1.946329e+004	1.946329e+004		3.986800e+002	3.622583e+003	1.621940e+003	1.621940e+003
1.088050e+003	4.375500e+004	1.941871e+004	1.941871e+004		3.986400e+002	3.646250e+003	1.618226e+003	1.618226e+003
1.088090e+003	4.406500e+004	1.937425e+004	1.937425e+004		3.986000e+002	3.672083e+003	1.614521e+003	1.614521e+003
1.088130e+003	4.443100e+004	1.932991e+004	1.932991e+004		3.985600e+002	3.702583e+003	1.610826e+003	1.610826e+003
1.088170e+003	4.497700e+004	1.928570e+004	1.928570e+004		3.985200e+002	3.748083e+003	1.607141e+003	1.607141e+003
1.088210e+003	4.567600e+004	1.924161e+004	1.924161e+004		3.984800e+002	3.806333e+003	1.603467e+003	1.603467e+003
1.088250e+003	4.619600e+004	1.919765e+004	1.919765e+004		3.984400e+002	3.849667e+003	1.599805e+003	1.599805e+003
1.088290e+003	4.672400e+004	1.915384e+004	1.915384e+004		3.984000e+002	3.893667e+003	1.596153e+003	1.596153e+003
1.088330e+003	4.769600e+004	1.911016e+004	1.911016e+004		3.983600e+002	3.974667e+003	1.592514e+003	1.592514e+003
1.088370e+003	4.832600e+004	1.906664e+004	1.906664e+004		3.983200e+002	4.027167e+003	1.588887e+003	1.588887e+003
1.088410e+003	4.939000e+004	1.902327e+004	1.902327e+004		3.982800e+002	4.115833e+003	1.585273e+003	1.585273e+003
1.088450e+003	5.071900e+004	1.898007e+004	1.898007e+004		3.982400e+002	4.226583e+003	1.581672e+003	1.581672e+003
1.088490e+003	5.157500e+004	1.893703e+004	1.893703e+004		3.982000e+002	4.297917e+003	1.578086e+003	1.578086e+003
1.088530e+003	5.288900e+004	1.889418e+004	1.889418e+004		3.981600e+002	4.407417e+003	1.574515e+003	1.574515e+003
1.088570e+003	5.439600e+004	1.885152e+004	1.885152e+004		3.981200e+002	4.533000e+003	1.570960e+003	1.570960e+003
1.088610e+003	5.602000e+004	1.880906e+004	1.880906e+004		3.980800e+002	4.668333e+003	1.567422e+003	1.567422e+003
1.088650e+003	5.786800e+004	1.876681e+004	1.876681e+004		3.980400e+002	4.822333e+003	1.563901e+003	1.563901e+003
1.088690e+003	5.980900e+004	1.872479e+004	1.872479e+004		3.980000e+002	4.984083e+003	1.560399e+003	1.560399e+003
1.088730e+003	6.222400e+004	1.868300e+004	1.868300e+004		3.979600e+002	5.185333e+003	1.556917e+003	1.556917e+003
1.088770e+003	6.574500e+004	1.864147e+004	1.864147e+004		3.979200e+002	5.478750e+003	1.553456e+003	1.553456e+003
1.088810e+003	6.915000e+004	1.860023e+004	1.860023e+004		3.978800e+002	5.762500e+003	1.550019e+003	1.550019e+003
1.088850e+003	7.328300e+004	1.855928e+004	1.855928e+004		3.978400e+002	6.106917e+003	1.546607e+003	1.546607e+003
1.088890e+003	7.836500e+004	1.851866e+004	1.851866e+004		3.978000e+002	6.530417e+003	1.543222e+003	1.543222e+003
1.088930e+003	8.441400e+004	1.847841e+004	1.847841e+004		3.977600e+002	7.034500e+003	1.539868e+003	1.539868e+003
1.088970e+003	9.257200e+004	1.843856e+004	1.843856e+004		3.977200e+002	7.714333e+003	1.536547e+003	1.536547e+003
1.089010e+003	1.014990e+005	1.839918e+004	1.839918e+004		3.976800e+002	8.458250e+003	1.533265e+003	1.533265e+003
1.089050e+003	1.127480e+005	1.836030e+004	1.836030e+004		3.976400e+002	9.395667e+003	1.530025e+003	1.530025e+003
1.089090e+003	1.254070e+005	1.832202e+004	1.832202e+004		3.976000e+002	1.045058e+004	1.526835e+003	1.526835e+003
1.089130e+003	1.403440e+005	1.828441e+004	1.828441e+004		3.975600e+002	1.169533e+004	1.523701e+003	1.523701e+003
1.089170e+003	1.568310e+005	1.824756e+004	1.824756e+004		3.975200e+002	1.306925e+004	1.520630e+003	1.520630e+003
1.089210e+003	1.742590e+005	1.821160e+004	1.821160e+004		3.974800e+002	1.452158e+004	1.517633e+003	1.517633e+003
1.089250e+003	1.933680e+005	1.817662e+004	1.817662e+004		3.974400e+002	1.611400e+004	1.514718e+003	1.514718e+003
1.089290e+003	2.111530e+005	1.814276e+004	1.814276e+004		3.974000e+002	1.759608e+004	1.511896e+003	1.511896e+003
1.089330e+003	2.289130e+005	1.811012e+004	1.811012e+004		3.973600e+002	1.907608e+004	1.509177e+003	1.509177e+003
1.089370e+003	2.435690e+005	1.807883e+004	1.807883e+004		3.973200e+002	2.029742e+004	1.506569e+003	1.506569e+003
1.089410e+003	2.549860e+005	1.804897e+004	1.804897e+004		3.972800e+002	2.124883e+004	1.504081e+003	1.504081e+003
1.089450e+003	2.621070e+005	1.802063e+004	1.802063e+004		3.972400e+002	2.184225e+004	1.501719e+003	1.501719e+003
1.089490e+003	2.630720e+005	1.799385e+004	1.799385e+004		3.972000e+002	2.192267e+004	1.499487e+003	1.499487e+003
1.089530e+003	2.609480e+005	1.796863e+004	1.796863e+004		3.971600e+002	2.174567e+004	1.497386e+003	1.497386e+003
1.089570e+003	2.529630e+005	1.794497e+004	1.794497e+004		3.971200e+002	2.108025e+004	1.495414e+003	1.495414e+003
1.089610e+003	2.402170e+005	1.792280e+004	1.792280e+004		3.970800e+002	2.001808e+004	1.493567e+003	1.493567e+003
1.089650e+003	2.249600e+005	1.790206e+004	1.790206e+004		3.970400e+002	1.874667e+004	1.491839e+003	1.491839e+003
1.089690e+003	2.086860e+005	1.788265e+004	1.788265e+004		3.970000e+002	1.739050e+004	1.490220e+003	1.490220e+003
1.089730e+003	1.927200e+005	1.786445e+004	1.786445e+004		3.969600e+002	1.606000e+004	1.488704e+003	1.488704e+003
1.089770e+003	1.774040e+005	1.784737e+004	1.784737e+004		3.969200e+002	1.478367e+004	1.487281e+003	1.487281e+003
1.089810e+003	1.638660e+005	1.783131e+004	1.783131e+004		3.968800e+002	1.365550e+004	1.485942e+003	1.485942e+003
1.089850e+003	1.530680e+005	1.781618e+004	1.781618e+004		3.968400e+002	1.275567e+004	1.484682e+003	1.484682e+003
1.089890e+003	1.444090e+005	1.780192e+004	1.780192e+004		3.968000e+002	1.203408e+004	1.483494e+003	1.483494e+003
1.089930e+003	1.382980e+005	1.778847e+004	1.778847e+004		3.967600e+002	1.152483e+004	1.482373e+003	1.482373e+003
1.089970e+003	1.343240e+005	1.777579e+004	1.777579e+004		3.967200e+002	1.119367e+004	1.481316e+003	1.481316e+003
1.090010e+003	1.313940e+005	1.776385e+004	1.776385e+004		3.966800e+002	1.094950e+004	1.480321e+003	1.480321e+003
1.090050e+003	1.291280e+005	1.775264e+004	1.775264e+004		3.966400e+002	1.076067e+004	1.479387e+003	1.479387e+003
1.090090e+003	1.265890e+005	1.774215e+004	1.774215e+004		3.966000e+002	1.054908e+004	1.478512e+003	1.478512e+003
1.090130e+003	1.244430e+005	1.773235e+004	1.773235e+004		3.965600e+002	1.037025e+004	1.477696e+003	1.477696e+003
1.090170e+003	1.218100e+005	1.772323e+004	1.772323e+004		3.965200e+002	1.015083e+004	1.476936e+003	1.476936e+003
1.090210e+003	1.175290e+005	1.771478e+004	1.771478e+004		3.964800e+002	9.794083e+003	1.476232e+003	1.476232e+003
1.090250e+003	1.132940e+005	1.770697e+004	1.770697e+004		3.964400e+002	9.441167e+003	1.475581e+003	1.475581e+003
1.090290e+003	1.087940e+005	1.769977e+004	1.769977e+004		3.964000e+002	9.066167e+003	1.474981e+003	1.474981e+003
1.090330e+003	1.036250e+005	1.769316e+004	1.769316e+004		3.963600e+002	8.635417e+003	1.474430e+003	1.474430e+003
1.090370e+003	9.966100e+004	1.768710e+004	1.768710e+004		3.963200e+002	8.305083e+003	1.473925e+003	1.473925e+003
1.090410e+003	9.477100e+004	1.768156e+004	1.768156e+004		3.962800e+002	7.897583e+003	1.473463e+003	1.473463e+003
1.090450e+003	9.040300e+004	1.767651e+004	1.767651e+004		3.962400e+002	7.533583e+003	1.473043e+003	1.473043e+003
1.090490e+003	8.675900e+004	1.767194e+004	1.767194e+004		3.962000e+002	7.229917e+003	1.472661e+003	1.472661e+003
1.090530e+003	8.343100e+004	1.766780e+004	1.766780e+004		3.961600e+002	6.952583e+003	1.472317e+003	1.472317e+003
1.090570e+003	7.985000e+004	1.766409e+004	1.766409e+004		3.961200e+002	6.654167e+003	1.472007e+003	1.472007e+003
1.090610e+003	7.630100e+004	1.766077e+004	1.766077e+004		3.960800e+002	6.358417e+003	1.471731e+003	1.471731e+003
1.090650e+003	7.311000e+004	1.765784e+004	1.765784e+004		3.960400e+002	6.092500e+003	1.471486e+003	1.471486e+003
1.090690e+003	6.898300e+004	1.765525e+004	1.765525e+004		3.960000e+002	5.748583e+003	1.471271e+003	1.471271e+003
1.090730e+003	6.476400e+004	1.765300e+004	1.765300e+004		3.959600e+002	5.397000e+003	1.471083e+003	1.471083e+003
1.090770e+003	6.032100e+004	1.765105e+004	1.765105e+004		3.959200e+002	5.026750e+003	1.470921e+003	1.470921e+003
1.090810e+003	5.572200e+004	1.764937e+004	1.764937e+004		3.958800e+002	4.643500e+003	1.470781e+003	1.470781e+003
1.090850e+003	5.120300e+004	1.764794e+004	1.764794e+004		3.958400e+002	4.266917e+003	1.470662e+003	1.470662e+003
1.090890e+003	4.683200e+004	1.764672e+004	1.764672e+004		3.958000e+002	3.902667e+003	1.470560e+003	1.470560e+003
1.090930e+003	4.274200e+004	1.764569e+004	1.764569e+004		3.957600e+002	3.561833e+003	1.470474e+003	1.470474e+003
1.090970e+003	3.927600e+004	1.764482e+004	1.764482e+004		3.957200e+002	3.273000e+003	1.470402e+003	1.470402e+003
1.091010e+003	3.592300e+004	1.764409e+004	1.764409e+004		3.956800e+002	2.993583e+003	1.470341e+003	1.470341e+003
1.091050e+003	3.254300e+004	1.764348e+004	1.764348e+004		3.956400e+002	2.711917e+003	1.470290e+003	1.470290e+003
1.091090e+003	3.002600e+004	1.764296e+004	1.764296e+004		3.956000e+002	2.502167e+003	1.470247e+003	1.470247e+003
1.091130e+003	2.806900e+004	1.764252e+004	1.764252e+004		3.955600e+002	2.339083e+003	1.470210e+003	1.470210e+003
1.091170e+003	2.651900e+004	1.764215e+004	1.764215e+004		3.955200e+002	2.209917e+003	1.470179e+003	1.470179e+003
1.091210e+003	2.490600e+004	1.764184e+004	1.764184e+004		3.954800e+002	2.075500e+003	1.470153e+003	1.470153e+003
1.091250e+003	2.360200e+004	1.764157e+004	1.764157e+004		3.954400e+002	1.966833e+003	1.470131e+003	1.470131e+003
1.091290e+003	2.268200e+004	1.764134e+004	1.764134e+004		3.954000e+002	1.890167e+003	1.470112e+003	1.470112e+003
1.091330e+003	2.193600e+004	1.764115e+004	1.764115e+004		3.953600e+002	1.828000e+003	1.470095e+003	1.470095e+003
1.091370e+003	2.117300e+004	1.764098e+004	1.764098e+004		3.953200e+002	1.764417e+003	1.470081e+003	1.470081e+003
1.091410e+003	2.067600e+004	1.764083e+004	1.764083e+004		3.952800e+002	1.723000e+003	1.470069e+003	1.470069e+003
1.091450e+003	2.027800e+004	1.764070e+004	1.764070e+004		3.952400e+002	1.689833e+003	1.470059e+003	1.470059e+003
1.091490e+003	1.990700e+004	1.764059e+004	1.764059e+004		3.952000e+002	1.658917e+003	1.470049e+003	1.470049e+003
1.091530e+003	1.974300e+004	1.764050e+004	1.764050e+004		3.951600e+002	1.645250e+003	1.470041e+003	1.470041e+003
1.091570e+003	1.943800e+004	1.764041e+004	1.764041e+004		3.951200e+002	1.619833e+003	1.470035e+003	1.470035e+003
1.091610e+003	1.901000e+004	1.764034e+004	1.764034e+004		3.950800e+002	1.584167e+003	1.470029e+003	1.470029e+003
1.091650e+003	1.904300e+004	1.764028e+004	1.764028e+004		3.950400e+002	1.586917e+003	1.470023e+003	1.470023e+003
1.091690e+003	1.889700e+004	1.764023e+004	1.764023e+004		3.950000e+002	1.574750e+003	1.470019e+003	1.470019e+003
1.091730e+003	1.889800e+004	1.764018e+004	1.764018e+004		3.949600e+002	1.574833e+003	1.470015e+003	1.470015e+003
1.091770e+003	1.840000e+004	1.764015e+004	1.764015e+004		3.949200e+002	1.533333e+003	1.470012e+003	1.470012e+003
1.091810e+003	1.849600e+004	1.764012e+004	1.764012e+004		3.948800e+002	1.541333e+003	1.470010e+003	1.470010e+003
1.091850e+003	1.854600e+004	1.764009e+004	1.764009e+004		3.948400e+002	1.545500e+003	1.470007e+003	1.470007e+003
1.091890e+003	1.830000e+004	1.764007e+004	1.764007e+004		3.948000e+002	1.525000e+003	1.470006e+003	1.470006e+003
1.091930e+003	1.813900e+004	1.764005e+004	1.764005e+004		3.947600e+002	1.511583e+003	1.470004e+003	1.470004e+003
1.091970e+003	1.804900e+004	1.764004e+004	1.764004e+004		3.947200e+002	1.504083e+003	1.470003e+003	1.470003e+003
1.092010e+003	1.799100e+004	1.764003e+004	1.764003e+004		3.946800e+002	1.499250e+003	1.470002e+003	1.470002e+003
1.092050e+003	1.793400e+004	1.764002e+004	1.764002e+004		3.946400e+002	1.494500e+003	1.470002e+003	1.470002e+003
1.092090e+003	1.787700e+004	1.764001e+004	1.764001e+004		3.946000e+002	1.489750e+003	1.470001e+003	1.470001e+003
1.092130e+003	1.782100e+004	1.764001e+004	1.764001e+004		3.945600e+002	1.485083e+003	1.470001e+003	1.470001e+003
1.092170e+003	1.783600e+004	1.764001e+004	1.764001e+004		3.945200e+002	1.486333e+003	1.470001e+003	1.470001e+003
1.092210e+003	1.779800e+004	1.764000e+004	1.764000e+004		3.944800e+002	1.483167e+003	1.470000e+003	1.470000e+003
1.092250e+003	1.773400e+004	1.764000e+004	1.764000e+004		3.944400e+002	1.477833e+003	1.470000e+003	1.470000e+003
1.092290e+003	1.758600e+004	1.764000e+004	1.764000e+004		3.944000e+002	1.465500e+003	1.470000e+003	1.470000e+003
1.092330e+003	1.759500e+004	1.764000e+004	1.764000e+004		3.943600e+002	1.466250e+003	1.470000e+003	1.470000e+003
1.092370e+003	1.775800e+004	1.764000e+004	1.764000e+004		3.943200e+002	1.479833e+003	1.470000e+003	1.470000e+003
1.092410e+003	1.756700e+004	1.756700e+004	1.756700e+004		3.942800e+002	1.463917e+003	1.463917e+003	1.463917e+003
1.092450e+003	1.746000e+004	1.746000e+004	1.746000e+004		3.942400e+002	1.455000e+003	1.455000e+003	1.455000e+003
1.092490e+003	1.758400e+004	1.758400e+004	1.758400e+004		3.942000e+002	1.465333e+003	1.465333e+003	1.465333e+003
1.092530e+003	1.745100e+004	1.745100e+004	1.745100e+004		3.941600e+002	1.454250e+003	1.454250e+003	1.454250e+003
1.092570e+003	1.733600e+004	1.733600e+004	1.733600e+004		3.941200e+002	1.444667e+003	1.444667e+003	1.444667e+003
1.092610e+003	1.721900e+004	1.721900e+004	1.721900e+004		3.940800e+002	1.434917e+003	1.434917e+003	1.434917e+003
1.092650e+003	1.734500e+004	1.734500e+004	1.734500e+004		3.940400e+002	1.445417e+003	1.445417e+003	1.445417e+003
1.092690e+003	1.726900e+004	1.726900e+004	1.726900e+004		3.940000e+002	1.439083e+003	1.439083e+003	1.439083e+003
1.092730e+003	1.738500e+004	1.738500e+004	1.738500e+004		3.939600e+002	1.448750e+003	1.448750e+003	1.448750e+003
1.092770e+003	1.728700e+004	1.728700e+004	1.728700e+004		3.939200e+002	1.440583e+003	1.440583e+003	1.440583e+003
1.092810e+003	1.731100e+004	1.731100e+004	1.731100e+004		3.938800e+002	1.442583e+003	1.442583e+003	1.442583e+003
1.092850e+003	1.728800e+004	1.728800e+004	1.728800e+004		3.938400e+002	1.440667e+003	1.440667e+003	1.440667e+003
1.092890e+003	1.745700e+004	1.745700e+004	1.745700e+004		3.938000e+002	1.454750e+003	1.454750e+003	1.454750e+003
1.092930e+003	1.718100e+004	1.718100e+004	1.718100e+004		3.937600e+002	1.431750e+003	1.431750e+003	1.431750e+003
1.092970e+003	1.707900e+004	1.707900e+004	1.707900e+004		3.937200e+002	1.423250e+003	1.423250e+003	1.423250e+003
1.093010e+003	1.735200e+004	1.735200e+004	1.735200e+004		3.936800e+002	1.446000e+003	1.446000e+003	1.446000e+003
1.093050e+003	1.727600e+004	1.727600e+004	1.727600e+004		3.936400e+002	1.439667e+003	1.439667e+003	1.439667e+003
1.093090e+003	1.721500e+004	1.721500e+004	1.721500e+004		3.936000e+002	1.434583e+003	1.434583e+003	1.434583e+003
1.093130e+003	1.714000e+004	1.714000e+004	1.714000e+004		3.935600e+002	1.428333e+003	1.428333e+003	1.428333e+003
1.093170e+003	1.715200e+004	1.715200e+004	1.715200e+004		3.935200e+002	1.429333e+003	1.429333e+003	1.429333e+003
1.093210e+003	1.720900e+004	1.720900e+004	1.720900e+004		3.934800e+002	1.434083e+003	1.434083e+003	1.434083e+003
1.093250e+003	1.693400e+004	1.693400e+004	1.693400e+004		3.934400e+002	1.411167e+003	1.411167e+003	1.411167e+003
1.093290e+003	1.686200e+004	1.686200e+004	1.686200e+004		3.934000e+002	1.405167e+003	1.405167e+003	1.405167e+003
1.093330e+003	1.688700e+004	1.688700e+004	1.688700e+004		3.933600e+002	1.407250e+003	1.407250e+003	1.407250e+003
1.093370e+003	1.699300e+004	1.699300e+004	1.699300e+004		3.933200e+002	1.416083e+003	1.416083e+003	1.416083e+003
1.093410e+003	1.715800e+004	1.715800e+004	1.715800e+004		3.932800e+002	1.429833e+003	1.429833e+003	1.429833e+003
1.093450e+003	1.711000e+004	1.711000e+004	1.711000e+004		3.932400e+002	1.425833e+003	1.425833e+003	1.425833e+003
1.093490e+003	1.703700e+004	1.703700e+004	1.703700e+004		3.932000e+002	1.419750e+003	1.419750e+003	1.419750e+003
1.093530e+003	1.699700e+004	1.699700e+004	1.699700e+004		3.931600e+002	1.416417e+003	1.416417e+003	1.416417e+003
1.093570e+003	1.688900e+004	1.688900e+004	1.688900e+004		3.931200e+002	1.407417e+003	1.407417e+003	1.407417e+003
1.093610e+003	1.691500e+004	1.691500e+004	1.691500e+004		3.930800e+002	1.409583e+003	1.409583e+003	1.409583e+003
1.093650e+003	1.685400e+004	1.685400e+004	1.685400e+004		3.930400e+002	1.404500e+003	1.404500e+003	1.404500e+003
1.093690e+003	1.676300e+004	1.676300e+004	1.676300e+004		3.930000e+002	1.396917e+003	1.396917e+003	1.396917e+003


==> figures/data/XPS/spectra/tion0010.txt <==
Cycle 10:pos12:1: N1s
	Characteristic Energy eV	1.486690e+003	Acquisition Time s	1.200000e+001
Name		
Position		
FWHM		
Area		
Lineshape		
K.E.	Counts	Background	Envelope		B.E.	CPS	Background CPS	Envelope CPS
1.081690e+003	2.690300e+004	2.690300e+004	2.690300e+004		4.050000e+002	2.241917e+003	2.241917e+003	2.241917e+003
1.081730e+003	2.644700e+004	2.644700e+004	2.644700e+004		4.049600e+002	2.203917e+003	2.203917e+003	2.203917e+003
1.081770e+003	2.649300e+004	2.649300e+004	2.649300e+004		4.049200e+002	2.207750e+003	2.207750e+003	2.207750e+003
1.081810e+003	2.657500e+004	2.657500e+004	2.657500e+004		4.048800e+002	2.214583e+003	2.214583e+003	2.214583e+003
1.081850e+003	2.665100e+004	2.665100e+004	2.665100e+004		4.048400e+002	2.220917e+003	2.220917e+003	2.220917e+003
1.081890e+003	2.614000e+004	2.614000e+004	2.614000e+004		4.048000e+002	2.178333e+003	2.178333e+003	2.178333e+003
1.081930e+003	2.657200e+004	2.657200e+004	2.657200e+004		4.047600e+002	2.214333e+003	2.214333e+003	2.214333e+003
1.081970e+003	2.630300e+004	2.630300e+004	2.630300e+004		4.047200e+002	2.191917e+003	2.191917e+003	2.191917e+003
1.082010e+003	2.619300e+004	2.619300e+004	2.619300e+004		4.046800e+002	2.182750e+003	2.182750e+003	2.182750e+003
1.082050e+003	2.631600e+004	2.631600e+004	2.631600e+004		4.046400e+002	2.193000e+003	2.193000e+003	2.193000e+003
1.082090e+003	2.627600e+004	2.627600e+004	2.627600e+004		4.046000e+002	2.189667e+003	2.189667e+003	2.189667e+003
1.082130e+003	2.627400e+004	2.627400e+004	2.627400e+004		4.045600e+002	2.189500e+003	2.189500e+003	2.189500e+003
1.082170e+003	2.618500e+004	2.618500e+004	2.618500e+004		4.045200e+002	2.182083e+003	2.182083e+003	2.182083e+003
1.082210e+003	2.603500e+004	2.603500e+004	2.603500e+004		4.044800e+002	2.169583e+003	2.169583e+003	2.169583e+003
1.082250e+003	2.595500e+004	2.595500e+004	2.595500e+004		4.044400e+002	2.162917e+003	2.162917e+003	2.162917e+003
1.082290e+003	2.618500e+004	2.618500e+004	2.618500e+004		4.044000e+002	2.182083e+003	2.182083e+003	2.182083e+003
1.082330e+003	2.627400e+004	2.627400e+004	2.627400e+004		4.043600e+002	2.189500e+003	2.189500e+003	2.189500e+003
1.082370e+003	2.603600e+004	2.603600e+004	2.603600e+004		4.043200e+002	2.169667e+003	2.169667e+003	2.169667e+003
1.082410e+003	2.589000e+004	2.589000e+004	2.589000e+004		4.042800e+002	2.157500e+003	2.157500e+003	2.157500e+003
1.082450e+003	2.596800e+004	2.596800e+004	2.596800e+004		4.042400e+002	2.164000e+003	2.164000e+003	2.164000e+003
1.082490e+003	2.596400e+004	2.596400e+004	2.596400e+004		4.042000e+002	2.163667e+003	2.163667e+003	2.163667e+003
1.082530e+003	2.607700e+004	2.607700e+004	2.607700e+004		4.041600e+002	2.173083e+003	2.173083e+003	2.173083e+003
1.082570e+003	2.583600e+004	2.583600e+004	2.583600e+004		4.041200e+002	2.153000e+003	2.153000e+003	2.153000e+003
1.082610e+003	2.572400e+004	2.572400e+004	2.572400e+004		4.040800e+002	2.143667e+003	2.143667e+003	2.143667e+003
1.082650e+003	2.592800e+004	2.592800e+004	2.592800e+004		4.040400e+002	2.160667e+003	2.160667e+003	2.160667e+003
1.082690e+003	2.589200e+004	2.589200e+004	2.589200e+004		4.040000e+002	2.157667e+003	2.157667e+003	2.157667e+003
1.082730e+003	2.568500e+004	2.568500e+004	2.568500e+004		4.039600e+002	2.140417e+003	2.140417e+003	2.140417e+003
1.082770e+003	2.569500e+004	2.569500e+004	2.569500e+004		4.039200e+002	2.141250e+003	2.141250e+003	2.141250e+003
1.082810e+003	2.584600e+004	2.584600e+004	2.584600e+004		4.038800e+002	2.153833e+003	2.153833e+003	2.153833e+003
1.082850e+003	2.585400e+004	2.586000e+004	2.586000e+004		4.038400e+002	2.154500e+003	2.155000e+003	2.155000e+003
1.082890e+003	2.588000e+004	2.582176e+004	2.582176e+004		4.038000e+002	2.156667e+003	2.151813e+003	2.151813e+003
1.082930e+003	2.572200e+004	2.578338e+004	2.578338e+004		4.037600e+002	2.143500e+003	2.148615e+003	2.148615e+003
1.082970e+003	2.572000e+004	2.574488e+004	2.574488e+004		4.037200e+002	2.143333e+003	2.145407e+003	2.145407e+003
1.083010e+003	2.570200e+004	2.570624e+004	2.570624e+004		4.036800e+002	2.141833e+003	2.142187e+003	2.142187e+003
1.083050e+003	2.566100e+004	2.566747e+004	2.566747e+004		4.036400e+002	2.138417e+003	2.138956e+003	2.138956e+003
1.083090e+003	2.579400e+004	2.562857e+004	2.562857e+004		4.036000e+002	2.149500e+003	2.135714e+003	2.135714e+003
1.083130e+003	2.575100e+004	2.558954e+004	2.558954e+004		4.035600e+002	2.145917e+003	2.132462e+003	2.132462e+003
1.083170e+003	2.560800e+004	2.555038e+004	2.555038e+004		4.035200e+002	2.134000e+003	2.129199e+003	2.129199e+003
1.083210e+003	2.556500e+004	2.551110e+004	2.551110e+004		4.034800e+002	2.130417e+003	2.125925e+003	2.125925e+003
1.083250e+003	2.546700e+004	2.547168e+004	2.547168e+004		4.034400e+002	2.122250e+003	2.122640e+003	2.122640e+003
1.083290e+003	2.539600e+004	2.543213e+004	2.543213e+004		4.034000e+002	2.116333e+003	2.119344e+003	2.119344e+003
1.083330e+003	2.535100e+004	2.539245e+004	2.539245e+004		4.033600e+002	2.112583e+003	2.116038e+003	2.116038e+003
1.083370e+003	2.538400e+004	2.535265e+004	2.535265e+004		4.033200e+002	2.115333e+003	2.112721e+003	2.112721e+003
1.083410e+003	2.550200e+004	2.531271e+004	2.531271e+004		4.032800e+002	2.125167e+003	2.109393e+003	2.109393e+003
1.083450e+003	2.542300e+004	2.527265e+004	2.527265e+004		4.032400e+002	2.118583e+003	2.106055e+003	2.106055e+003
1.083490e+003	2.538300e+004	2.523247e+004	2.523247e+004		4.032000e+002	2.115250e+003	2.102706e+003	2.102706e+003
1.083530e+003	2.551900e+004	2.519216e+004	2.519216e+004		4.031600e+002	2.126583e+003	2.099346e+003	2.099346e+003
1.083570e+003	2.553400e+004	2.515172e+004	2.515172e+004		4.031200e+002	2.127833e+003	2.095977e+003	2.095977e+003
1.083610e+003	2.575100e+004	2.511116e+004	2.511116e+004		4.030800e+002	2.145917e+003	2.092596e+003	2.092596e+003
1.083650e+003	2.566700e+004	2.507048e+004	2.507048e+004		4.030400e+002	2.138917e+003	2.089206e+003	2.089206e+003
1.083690e+003	2.551100e+004	2.502967e+004	2.502967e+004		4.030000e+002	2.125917e+003	2.085806e+003	2.085806e+003
1.083730e+003	2.552700e+004	2.498875e+004	2.498875e+004		4.029600e+002	2.127250e+003	2.082395e+003	2.082395e+003
1.083770e+003	2.555600e+004	2.494770e+004	2.494770e+004		4.029200e+002	2.129667e+003	2.078975e+003	2.078975e+003
1.083810e+003	2.554200e+004	2.490653e+004	2.490653e+004		4.028800e+002	2.128500e+003	2.075544e+003	2.075544e+003
1.083850e+003	2.540300e+004	2.486525e+004	2.486525e+004		4.028400e+002	2.116917e+003	2.072104e+003	2.072104e+003
1.083890e+003	2.554700e+004	2.482384e+004	2.482384e+004		4.028000e+002	2.128917e+003	2.068653e+003	2.068653e+003
1.083930e+003	2.581200e+004	2.478232e+004	2.478232e+004		4.027600e+002	2.151000e+003	2.065193e+003	2.065193e+003
1.083970e+003	2.554800e+004	2.474068e+004	2.474068e+004		4.027200e+002	2.129000e+003	2.061723e+003	2.061723e+003
1.084010e+003	2.565400e+004	2.469892e+004	2.469892e+004		4.026800e+002	2.137833e+003	2.058243e+003	2.058243e+003
1.084050e+003	2.550000e+004	2.465705e+004	2.465705e+004		4.026400e+002	2.125000e+003	2.054754e+003	2.054754e+003
1.084090e+003	2.547000e+004	2.461507e+004	2.461507e+004		4.026000e+002	2.122500e+003	2.051255e+003	2.051255e+003
1.084130e+003	2.569300e+004	2.457297e+004	2.457297e+004		4.025600e+002	2.141083e+003	2.047747e+003	2.047747e+003
1.084170e+003	2.561500e+004	2.453075e+004	2.453075e+004		4.025200e+002	2.134583e+003	2.044229e+003	2.044229e+003
1.084210e+003	2.578000e+004	2.448843e+004	2.448843e+004		4.024800e+002	2.148333e+003	2.040702e+003	2.040702e+003
1.084250e+003	2.578300e+004	2.444599e+004	2.444599e+004		4.024400e+002	2.148583e+003	2.037166e+003	2.037166e+003
1.084290e+003	2.564200e+004	2.440345e+004	2.440345e+004		4.024000e+002	2.136833e+003	2.033621e+003	2.033621e+003
1.084330e+003	2.581700e+004	2.436080e+004	2.436080e+004		4.023600e+002	2.151417e+003	2.030066e+003	2.030066e+003
1.084370e+003	2.575400e+004	2.431803e+004	2.431803e+004		4.023200e+002	2.146167e+003	2.026503e+003	2.026503e+003
1.084410e+003	2.584600e+004	2.427517e+004	2.427517e+004		4.022800e+002	2.153833e+003	2.022931e+003	2.022931e+003
1.084450e+003	2.579000e+004	2.423219e+004	2.423219e+004		4.022400e+002	2.149167e+003	2.019349e+003	2.019349e+003
1.084490e+003	2.601100e+004	2.418911e+004	2.418911e+004		4.022000e+002	2.167583e+003	2.015760e+003	2.015760e+003
1.084530e+003	2.595300e+004	2.414593e+004	2.414593e+004		4.021600e+002	2.162750e+003	2.012161e+003	2.012161e+003
1.084570e+003	2.607500e+004	2.410265e+004	2.410265e+004		4.021200e+002	2.172917e+003	2.008554e+003	2.008554e+003
1.084610e+003	2.628600e+004	2.405927e+004	2.405927e+004		4.020800e+002	2.190500e+003	2.004939e+003	2.004939e+003
1.084650e+003	2.600800e+004	2.401578e+004	2.401578e+004		4.020400e+002	2.167333e+003	2.001315e+003	2.001315e+003
1.084690e+003	2.609300e+004	2.397220e+004	2.397220e+004		4.020000e+002	2.174417e+003	1.997684e+003	1.997684e+003
1.084730e+003	2.610000e+004	2.392852e+004	2.392852e+004		4.019600e+002	2.175000e+003	1.994044e+003	1.994044e+003
1.084770e+003	2.630500e+004	2.388475e+004	2.388475e+004		4.019200e+002	2.192083e+003	1.990396e+003	1.990396e+003
1.084810e+003	2.605700e+004	2.384088e+004	2.384088e+004		4.018800e+002	2.171417e+003	1.986740e+003	1.986740e+003
1.084850e+003	2.633100e+004	2.379691e+004	2.379691e+004		4.018400e+002	2.194250e+003	1.983076e+003	1.983076e+003
1.084890e+003	2.634900e+004	2.375285e+004	2.375285e+004		4.018000e+002	2.195750e+003	1.979404e+003	1.979404e+003
1.084930e+003	2.653100e+004	2.370870e+004	2.370870e+004		4.017600e+002	2.210917e+003	1.975725e+003	1.975725e+003
1.084970e+003	2.662100e+004	2.366446e+004	2.366446e+004		4.017200e+002	2.218417e+003	1.972039e+003	1.972039e+003
1.085010e+003	2.656900e+004	2.362014e+004	2.362014e+004		4.016800e+002	2.214083e+003	1.968345e+003	1.968345e+003
1.085050e+003	2.691100e+004	2.357572e+004	2.357572e+004		4.016400e+002	2.242583e+003	1.964644e+003	1.964644e+003
1.085090e+003	2.698800e+004	2.353123e+004	2.353123e+004		4.016000e+002	2.249000e+003	1.960935e+003	1.960935e+003
1.085130e+003	2.685200e+004	2.348665e+004	2.348665e+004		4.015600e+002	2.237667e+003	1.957220e+003	1.957220e+003
1.085170e+003	2.695500e+004	2.344198e+004	2.344198e+004		4.015200e+002	2.246250e+003	1.953499e+003	1.953499e+003
1.085210e+003	2.713400e+004	2.339724e+004	2.339724e+004		4.014800e+002	2.261167e+003	1.949770e+003	1.949770e+003
1.085250e+003	2.737800e+004	2.335242e+004	2.335242e+004		4.014400e+002	2.281500e+003	1.946035e+003	1.946035e+003
1.085290e+003	2.741100e+004	2.330752e+004	2.330752e+004		4.014000e+002	2.284250e+003	1.942293e+003	1.942293e+003
1.085330e+003	2.746500e+004	2.326255e+004	2.326255e+004		4.013600e+002	2.288750e+003	1.938546e+003	1.938546e+003
1.085370e+003	2.747900e+004	2.321750e+004	2.321750e+004		4.013200e+002	2.289917e+003	1.934792e+003	1.934792e+003
1.085410e+003	2.753900e+004	2.317239e+004	2.317239e+004		4.012800e+002	2.294917e+003	1.931032e+003	1.931032e+003
1.085450e+003	2.757800e+004	2.312720e+004	2.312720e+004		4.012400e+002	2.298167e+003	1.927267e+003	1.927267e+003
1.085490e+003	2.774200e+004	2.308194e+004	2.308194e+004		4.012000e+002	2.311833e+003	1.923495e+003	1.923495e+003
1.085530e+003	2.791600e+004	2.303662e+004	2.303662e+004		4.011600e+002	2.326333e+003	1.919718e+003	1.919718e+003
1.085570e+003	2.819700e+004	2.299123e+004	2.299123e+004		4.011200e+002	2.349750e+003	1.915936e+003	1.915936e+003
1.085610e+003	2.846300e+004	2.294577e+004	2.294577e+004		4.010800e+002	2.371917e+003	1.912148e+003	1.912148e+003
1.085650e+003	2.856300e+004	2.290026e+004	2.290026e+004		4.010400e+002	2.380250e+003	1.908355e+003	1.908355e+003
1.085690e+003	2.878200e+004	2.285469e+004	2.285469e+004		4.010000e+002	2.398500e+003	1.904558e+003	1.904558e+003
1.085730e+003	2.882000e+004	2.280907e+004	2.280907e+004		4.009600e+002	2.401667e+003	1.900756e+003	1.900756e+003
1.085770e+003	2.895000e+004	2.276339e+004	2.276339e+004		4.009200e+002	2.412500e+003	1.896949e+003	1.896949e+003
1.085810e+003	2.936600e+004	2.271766e+004	2.271766e+004		4.008800e+002	2.447167e+003	1.893138e+003	1.893138e+003
1.085850e+003	2.961000e+004	2.267188e+004	2.267188e+004		4.008400e+002	2.467500e+003	1.889324e+003	1.889324e+003
1.085890e+003	2.954200e+004	2.262606e+004	2.262606e+004		4.008000e+002	2.461833e+003	1.885505e+003	1.885505e+003
1.085930e+003	2.984200e+004	2.258019e+004	2.258019e+004		4.007600e+002	2.486833e+003	1.881683e+003	1.881683e+003
1.085970e+003	3.008800e+004	2.253428e+004	2.253428e+004		4.007200e+002	2.507333e+003	1.877857e+003	1.877857e+003
1.086010e+003	3.012000e+004	2.248833e+004	2.248833e+004		4.006800e+002	2.510000e+003	1.874028e+003	1.874028e+003
1.086050e+003	3.051300e+004	2.244235e+004	2.244235e+004		4.006400e+002	2.542750e+003	1.870196e+003	1.870196e+003
1.086090e+003	3.067200e+004	2.239633e+004	2.239633e+004		4.006000e+002	2.556000e+003	1.866361e+003	1.866361e+003
1.086130e+003	3.097800e+004	2.235028e+004	2.235028e+004		4.005600e+002	2.581500e+003	1.862523e+003	1.862523e+003
1.086170e+003	3.132700e+004	2.230420e+004	2.230420e+004		4.005200e+002	2.610583e+003	1.858683e+003	1.858683e+003
1.086210e+003	3.155900e+004	2.225809e+004	2.225809e+004		4.004800e+002	2.629917e+003	1.854841e+003	1.854841e+003
1.086250e+003	3.191000e+004	2.221196e+004	2.221196e+004		4.004400e+002	2.659167e+003	1.850997e+003	1.850997e+003
1.086290e+003	3.205800e+004	2.216581e+004	2.216581e+004		4.004000e+002	2.671500e+003	1.847151e+003	1.847151e+003
1.086330e+003	3.219600e+004	2.211965e+004	2.211965e+004		4.003600e+002	2.683000e+003	1.843304e+003	1.843304e+003
1.086370e+003	3.266400e+004	2.207347e+004	2.207347e+004		4.003200e+002	2.722000e+003	1.839456e+003	1.839456e+003
1.086410e+003	3.257400e+004	2.202728e+004	2.202728e+004		4.002800e+002	2.714500e+003	1.835607e+003	1.835607e+003
1.086450e+003	3.336400e+004	2.198108e+004	2.198108e+004		4.002400e+002	2.780333e+003	1.831757e+003	1.831757e+003
1.086490e+003	3.329900e+004	2.193488e+004	2.193488e+004		4.002000e+002	2.774917e+003	1.827907e+003	1.827907e+003
1.086530e+003	3.375300e+004	2.188867e+004	2.188867e+004		4.001600e+002	2.812750e+003	1.824056e+003	1.824056e+003
1.086570e+003	3.411600e+004	2.184247e+004	2.184247e+004		4.001200e+002	2.843000e+003	1.820206e+003	1.820206e+003
1.086610e+003	3.450600e+004	2.179627e+004	2.179627e+004		4.000800e+002	2.875500e+003	1.816356e+003	1.816356e+003
1.086650e+003	3.458400e+004	2.175008e+004	2.175008e+004		4.000400e+002	2.882000e+003	1.812507e+003	1.812507e+003
1.086690e+003	3.466400e+004	2.170390e+004	2.170390e+004		4.000000e+002	2.888667e+003	1.808658e+003	1.808658e+003
1.086730e+003	3.495900e+004	2.165773e+004	2.165773e+004		3.999600e+002	2.913250e+003	1.804811e+003	1.804811e+003
1.086770e+003	3.521200e+004	2.161157e+004	2.161157e+004		3.999200e+002	2.934333e+003	1.800965e+003	1.800965e+003
1.086810e+003	3.546800e+004	2.156544e+004	2.156544e+004		3.998800e+002	2.955667e+003	1.797120e+003	1.797120e+003
1.086850e+003	3.585300e+004	2.151932e+004	2.151932e+004		3.998400e+002	2.987750e+003	1.793277e+003	1.793277e+003
1.086890e+003	3.627500e+004	2.147323e+004	2.147323e+004		3.998000e+002	3.022917e+003	1.789436e+003	1.789436e+003
1.086930e+003	3.654300e+004	2.142717e+004	2.142717e+004		3.997600e+002	3.045250e+003	1.785597e+003	1.785597e+003
1.086970e+003	3.691700e+004	2.138114e+004	2.138114e+004		3.997200e+002	3.076417e+003	1.781762e+003	1.781762e+003
1.087010e+003	3.747200e+004	2.133514e+004	2.133514e+004		3.996800e+002	3.122667e+003	1.777929e+003	1.777929e+003
1.087050e+003	3.768300e+004	2.128919e+004	2.128919e+004		3.996400e+002	3.140250e+003	1.774099e+003	1.774099e+003
1.087090e+003	3.799900e+004	2.124327e+004	2.124327e+004		3.996000e+002	3.166583e+003	1.770273e+003	1.770273e+003
1.087130e+003	3.851100e+004	2.119741e+004	2.119741e+004		3.995600e+002	3.209250e+003	1.766451e+003	1.766451e+003
1.087170e+003	3.876700e+004	2.115159e+004	2.115159e+004		3.995200e+002	3.230583e+003	1.762632e+003	1.762632e+003
1.087210e+003	3.922800e+004	2.110583e+004	2.110583e+004		3.994800e+002	3.269000e+003	1.758819e+003	1.758819e+003
1.087250e+003	3.932400e+004	2.106012e+004	2.106012e+004		3.994400e+002	3.277000e+003	1.755010e+003	1.755010e+003
1.087290e+003	3.943300e+004	2.101447e+004	2.101447e+004		3.994000e+002	3.286083e+003	1.751206e+003	1.751206e+003
1.087330e+003	4.007800e+004	2.096889e+004	2.096889e+004		3.993600e+002	3.339833e+003	1.747407e+003	1.747407e+003
1.087370e+003	4.036700e+004	2.092337e+004	2.092337e+004		3.993200e+002	3.363917e+003	1.743614e+003	1.743614e+003
1.087410e+003	4.059000e+004	2.087792e+004	2.087792e+004		3.992800e+002	3.382500e+003	1.739827e+003	1.739827e+003
1.087450e+003	4.133800e+004	2.083255e+004	2.083255e+004		3.992400e+002	3.444833e+003	1.736046e+003	1.736046e+003
1.087490e+003	4.108300e+004	2.078725e+004	2.078725e+004		3.992000e+002	3.423583e+003	1.732271e+003	1.732271e+003
1.087530e+003	4.130500e+004	2.074203e+004	2.074203e+004		3.991600e+002	3.442083e+003	1.728503e+003	1.728503e+003
1.087570e+003	4.190500e+004	2.069689e+004	2.069689e+004		3.991200e+002	3.492083e+003	1.724741e+003	1.724741e+003
1.087610e+003	4.210200e+004	2.065184e+004	2.065184e+004		3.990800e+002	3.508500e+003	1.720987e+003	1.720987e+003
1.087650e+003	4.240300e+004	2.060688e+004	2.060688e+004		3.990400e+002	3.533583e+003	1.717240e+003	1.717240e+003
1.087690e+003	4.270300e+004	2.056201e+004	2.056201e+004		3.990000e+002	3.558583e+003	1.713501e+003	1.713501e+003
1.087730e+003	4.252600e+004	2.051723e+004	2.051723e+004		3.989600e+002	3.543833e+003	1.709770e+003	1.709770e+003
1.087770e+003	4.263300e+004	2.047255e+004	2.047255e+004		3.989200e+002	3.552750e+003	1.706046e+003	1.706046e+003
1.087810e+003	4.301300e+004	2.042797e+004	2.042797e+004		3.988800e+002	3.584417e+003	1.702331e+003	1.702331e+003
1.087850e+003	4.315900e+004	2.038349e+004	2.038349e+004		3.988400e+002	3.596583e+003	1.698624e+003	1.698624e+003
1.087890e+003	4.341900e+004	2.033911e+004	2.033911e+004		3.988000e+002	3.618250e+003	1.694926e+003	1.694926e+003
1.087930e+003	4.366600e+004	2.029484e+004	2.029484e+004		3.987600e+002	3.638833e+003	1.691236e+003	1.691236e+003
1.087970e+003	4.411300e+004	2.025067e+004	2.025067e+004		3.987200e+002	3.676083e+003	1.687556e+003	1.687556e+003
1.088010e+003	4.400100e+004	2.020662e+004	2.020662e+004		3.986800e+002	3.666750e+003	1.683885e+003	1.683885e+003
1.088050e+003	4.448600e+004	2.016268e+004	2.016268e+004		3.986400e+002	3.707167e+003	1.680224e+003	1.680224e+003
1.088090e+003	4.471000e+004	2.011887e+004	2.011887e+004		3.986000e+002	3.725833e+003	1.676572e+003	1.676572e+003
1.088130e+003	4.509500e+004	2.007517e+004	2.007517e+004		3.985600e+002	3.757917e+003	1.672931e+003	1.672931e+003
1.088170e+003	4.577700e+004	2.003159e+004	2.003159e+004		3.985200e+002	3.814750e+003	1.669299e+003	1.669299e+003
1.088210e+003	4.622600e+004	1.998815e+004	1.998815e+004		3.984800e+002	3.852167e+003	1.665679e+003	1.665679e+003
1.088250e+003	4.665400e+004	1.994484e+004	1.994484e+004		3.984400e+002	3.887833e+003	1.662070e+003	1.662070e+003
1.088290e+003	4.706100e+004	1.990167e+004	1.990167e+004		3.984000e+002	3.921750e+003	1.658472e+003	1.658472e+003
1.088330e+003	4.788000e+004	1.985864e+004	1.985864e+004		3.983600e+002	3.990000e+003	1.654886e+003	1.654886e+003
1.088370e+003	4.877600e+004	1.981575e+004	1.981575e+004		3.983200e+002	4.064667e+003	1.651313e+003	1.651313e+003
1.088410e+003	4.961700e+004	1.977303e+004	1.977303e+004		3.982800e+002	4.134750e+003	1.647752e+003	1.647752e+003
1.088450e+003	5.067700e+004	1.973047e+004	1.973047e+004		3.982400e+002	4.223083e+003	1.644206e+003	1.644206e+003
1.088490e+003	5.190300e+004	1.968807e+004	1.968807e+004		3.982000e+002	4.325250e+003	1.640673e+003	1.640673e+003
1.088530e+003	5.276600e+004	1.964586e+004	1.964586e+004		3.981600e+002	4.397167e+003	1.637155e+003	1.637155e+003
1.088570e+003	5.401100e+004	1.960384e+004	1.960384e+004		3.981200e+002	4.500917e+003	1.633653e+003	1.633653e+003
1.088610e+003	5.624800e+004	1.956200e+004	1.956200e+004		3.980800e+002	4.687333e+003	1.630167e+003	1.630167e+003
1.088650e+003	5.827100e+004	1.952039e+004	1.952039e+004		3.980400e+002	4.855917e+003	1.626699e+003	1.626699e+003
1.088690e+003	6.010200e+004	1.947899e+004	1.947899e+004		3.980000e+002	5.008500e+003	1.623249e+003	1.623249e+003
1.088730e+003	6.227500e+004	1.943784e+004	1.943784e+004		3.979600e+002	5.189583e+003	1.619820e+003	1.619820e+003
1.088770e+003	6.491000e+004	1.939694e+004	1.939694e+004		3.979200e+002	5.409167e+003	1.616412e+003	1.616412e+003
1.088810e+003	6.848700e+004	1.935631e+004	1.935631e+004		3.978800e+002	5.707250e+003	1.613026e+003	1.613026e+003
1.088850e+003	7.259800e+004	1.931598e+004	1.931598e+004		3.978400e+002	6.049833e+003	1.609665e+003	1.609665e+003
1.088890e+003	7.786200e+004	1.927598e+004	1.927598e+004		3.978000e+002	6.488500e+003	1.606332e+003	1.606332e+003
1.088930e+003	8.385500e+004	1.923634e+004	1.923634e+004		3.977600e+002	6.987917e+003	1.603028e+003	1.603028e+003
1.088970e+003	9.098700e+004	1.919709e+004	1.919709e+004		3.977200e+002	7.582250e+003	1.599758e+003	1.599758e+003
1.089010e+003	9.926800e+004	1.915830e+004	1.915830e+004		3.976800e+002	8.272333e+003	1.596525e+003	1.596525e+003
1.089050e+003	1.094950e+005	1.912000e+004	1.912000e+004		3.976400e+002	9.124583e+003	1.593334e+003	1.593334e+003
1.089090e+003	1.213640e+005	1.908228e+004	1.908228e+004		3.976000e+002	1.011367e+004	1.590190e+003	1.590190e+003
1.089130e+003	1.346480e+005	1.904521e+004	1.904521e+004		3.975600e+002	1.122067e+004	1.587101e+003	1.587101e+003
1.089170e+003	1.485090e+005	1.900887e+004	1.900887e+004		3.975200e+002	1.237575e+004	1.584073e+003	1.584073e+003
1.089210e+003	1.635060e+005	1.897336e+004	1.897336e+004		3.974800e+002	1.362550e+004	1.581113e+003	1.581113e+003
1.089250e+003	1.800280e+005	1.893878e+004	1.893878e+004		3.974400e+002	1.500233e+004	1.578231e+003	1.578231e+003
1.089290e+003	1.948590e+005	1.890523e+004	1.890523e+004		3.974000e+002	1.623825e+004	1.575436e+003	1.575436e+003
1.089330e+003	2.091850e+005	1.887281e+004	1.887281e+004		3.973600e+002	1.743208e+004	1.572734e+003	1.572734e+003
1.089370e+003	2.199850e+005	1.884162e+004	1.884162e+004		3.973200e+002	1.833208e+004	1.570135e+003	1.570135e+003
1.089410e+003	2.288790e+005	1.881172e+004	1.881172e+004		3.972800e+002	1.907325e+004	1.567643e+003	1.567643e+003
1.089450e+003	2.343320e+005	1.878318e+004	1.878318e+004		3.972400e+002	1.952767e+004	1.565265e+003	1.565265e+003
1.089490e+003	2.356490e+005	1.875603e+004	1.875603e+004		3.972000e+002	1.963742e+004	1.563003e+003	1.563003e+003
1.089530e+003	2.330250e+005	1.873029e+004	1.873029e+004		3.971600e+002	1.941875e+004	1.560857e+003	1.560857e+003
1.089570e+003	2.260940e+005	1.870592e+004	1.870592e+004		3.971200e+002	1.884117e+004	1.558827e+003	1.558827e+003
1.089610e+003	2.167520e+005	1.868290e+004	1.868290e+004		3.970800e+002	1.806267e+004	1.556908e+003	1.556908e+003
1.089650e+003	2.060820e+005	1.866116e+004	1.866116e+004		3.970400e+002	1.717350e+004	1.555097e+003	1.555097e+003
1.089690e+003	1.945200e+005	1.864063e+004	1.864063e+004		3.970000e+002	1.621000e+004	1.553386e+003	1.553386e+003
1.089730e+003	1.828810e+005	1.862124e+004	1.862124e+004		3.969600e+002	1.524008e+004	1.551770e+003	1.551770e+003
1.089770e+003	1.729110e+005	1.860291e+004	1.860291e+004		3.969200e+002	1.440925e+004	1.550242e+003	1.550242e+003
1.089810e+003	1.637890e+005	1.858557e+004	1.858557e+004		3.968800e+002	1.364908e+004	1.548798e+003	1.548798e+003
1.089850e+003	1.567190e+005	1.856918e+004	1.856918e+004		3.968400e+002	1.305992e+004	1.547432e+003	1.547432e+003
1.089890e+003	1.521050e+005	1.855368e+004	1.855368e+004		3.968000e+002	1.267542e+004	1.546140e+003	1.546140e+003
1.089930e+003	1.489350e+005	1.853904e+004	1.853904e+004		3.967600e+002	1.241125e+004	1.544920e+003	1.544920e+003
1.089970e+003	1.464830e+005	1.852525e+004	1.852525e+004		3.967200e+002	1.220692e+004	1.543771e+003	1.543771e+003
1.090010e+003	1.448690e+005	1.851229e+004	1.851229e+004		3.966800e+002	1.207242e+004	1.542691e+003	1.542691e+003
1.090050e+003	1.428590e+005	1.850014e+004	1.850014e+004		3.966400e+002	1.190492e+004	1.541678e+003	1.541678e+003
1.090090e+003	1.406520e+005	1.848880e+004	1.848880e+004		3.966000e+002	1.172100e+004	1.540733e+003	1.540733e+003
1.090130e+003	1.375170e+005	1.847825e+004	1.847825e+004		3.965600e+002	1.145975e+004	1.539854e+003	1.539854e+003
1.090170e+003	1.334990e+005	1.846848e+004	1.846848e+004		3.965200e+002	1.112492e+004	1.539040e+003	1.539040e+003
1.090210e+003	1.289570e+005	1.845945e+004	1.845945e+004		3.964800e+002	1.074642e+004	1.538287e+003	1.538287e+003
1.090250e+003	1.231900e+005	1.845113e+004	1.845113e+004		3.964400e+002	1.026583e+004	1.537594e+003	1.537594e+003
1.090290e+003	1.177750e+005	1.844349e+004	1.844349e+004		3.964000e+002	9.814583e+003	1.536958e+003	1.536958e+003
1.090330e+003	1.119430e+005	1.843650e+004	1.843650e+004		3.963600e+002	9.328583e+003	1.536375e+003	1.536375e+003
1.090370e+003	1.058670e+005	1.843012e+004	1.843012e+004		3.963200e+002	8.822250e+003	1.535843e+003	1.535843e+003
1.090410e+003	1.010830e+005	1.842430e+004	1.842430e+004		3.962800e+002	8.423583e+003	1.535358e+003	1.535358e+003
1.090450e+003	9.650500e+004	1.841902e+004	1.841902e+004		3.962400e+002	8.042083e+003	1.534918e+003	1.534918e+003
1.090490e+003	9.179900e+004	1.841424e+004	1.841424e+004		3.962000e+002	7.649917e+003	1.534520e+003	1.534520e+003
1.090530e+003	8.735900e+004	1.840994e+004	1.840994e+004		3.961600e+002	7.279917e+003	1.534162e+003	1.534162e+003
1.090570e+003	8.336100e+004	1.840609e+004	1.840609e+004		3.961200e+002	6.946750e+003	1.533841e+003	1.533841e+003
1.090610e+003	7.965500e+004	1.840266e+004	1.840266e+004		3.960800e+002	6.637917e+003	1.533555e+003	1.533555e+003
1.090650e+003	7.583600e+004	1.839963e+004	1.839963e+004		3.960400e+002	6.319667e+003	1.533303e+003	1.533303e+003
1.090690e+003	7.141200e+004	1.839697e+004	1.839697e+004		3.960000e+002	5.951000e+003	1.533081e+003	1.533081e+003
1.090730e+003	6.714800e+004	1.839466e+004	1.839466e+004		3.959600e+002	5.595667e+003	1.532888e+003	1.532888e+003
1.090770e+003	6.225900e+004	1.839266e+004	1.839266e+004		3.959200e+002	5.188250e+003	1.532721e+003	1.532721e+003
1.090810e+003	5.762900e+004	1.839094e+004	1.839094e+004		3.958800e+002	4.802417e+003	1.532579e+003	1.532579e+003
1.090850e+003	5.306100e+004	1.838949e+004	1.838949e+004		3.958400e+002	4.421750e+003	1.532457e+003	1.532457e+003
1.090890e+003	4.832300e+004	1.838825e+004	1.838825e+004		3.958000e+002	4.026917e+003	1.532354e+003	1.532354e+003
1.090930e+003	4.421400e+004	1.838721e+004	1.838721e+004		3.957600e+002	3.684500e+003	1.532268e+003	1.532268e+003
1.090970e+003	4.016000e+004	1.838634e+004	1.838634e+004		3.957200e+002	3.346667e+003	1.532195e+003	1.532195e+003
1.091010e+003	3.669700e+004	1.838561e+004	1.838561e+004		3.956800e+002	3.058083e+003	1.532134e+003	1.532134e+003
1.091050e+003	3.341200e+004	1.838500e+004	1.838500e+004		3.956400e+002	2.784333e+003	1.532083e+003	1.532083e+003
1.091090e+003	3.081700e+004	1.838449e+004	1.838449e+004		3.956000e+002	2.568083e+003	1.532041e+003	1.532041e+003
1.091130e+003	2.879000e+004	1.838405e+004	1.838405e+004		3.955600e+002	2.399167e+003	1.532004e+003	1.532004e+003
1.091170e+003	2.708900e+004	1.838369e+004	1.838369e+004		3.955200e+002	2.257417e+003	1.531974e+003	1.531974e+003
1.091210e+003	2.550300e+004	1.838338e+004	1.838338e+004		3.954800e+002	2.125250e+003	1.531948e+003	1.531948e+003
1.091250e+003	2.436700e+004	1.838312e+004	1.838312e+004		3.954400e+002	2.030583e+003	1.531926e+003	1.531926e+003
1.091290e+003	2.355200e+004	1.838289e+004	1.838289e+004		3.954000e+002	1.962667e+003	1.531908e+003	1.531908e+003
1.091330e+003	2.264700e+004	1.838270e+004	1.838270e+004		3.953600e+002	1.887250e+003	1.531892e+003	1.531892e+003
1.091370e+003	2.200200e+004	1.838254e+004	1.838254e+004		3.953200e+002	1.833500e+003	1.531878e+003	1.531878e+003
1.091410e+003	2.144200e+004	1.838240e+004	1.838240e+004		3.952800e+002	1.786833e+003	1.531867e+003	1.531867e+003
1.091450e+003	2.095400e+004	1.838228e+004	1.838228e+004		3.952400e+002	1.746167e+003	1.531857e+003	1.531857e+003
1.091490e+003	2.067300e+004	1.838218e+004	1.838218e+004		3.952000e+002	1.722750e+003	1.531848e+003	1.531848e+003
1.091530e+003	2.022000e+004	1.838209e+004	1.838209e+004		3.951600e+002	1.685000e+003	1.531841e+003	1.531841e+003
1.091570e+003	2.010900e+004	1.838202e+004	1.838202e+004		3.951200e+002	1.675750e+003	1.531835e+003	1.531835e+003
1.091610e+003	1.984900e+004	1.838195e+004	1.838195e+004		3.950800e+002	1.654083e+003	1.531829e+003	1.531829e+003
1.091650e+003	1.962100e+004	1.838190e+004	1.838190e+004		3.950400e+002	1.635083e+003	1.531825e+003	1.531825e+003
1.091690e+003	1.955600e+004	1.838185e+004	1.838185e+004		3.950000e+002	1.629667e+003	1.531821e+003	1.531821e+003
1.091730e+003	1.936000e+004	1.838181e+004	1.838181e+004		3.949600e+002	1.613333e+003	1.531818e+003	1.531818e+003
1.091770e+003	1.928000e+004	1.838178e+004	1.838178e+004		3.949200e+002	1.606667e+003	1.531815e+003	1.531815e+003
1.091810e+003	1.936200e+004	1.838175e+004	1.838175e+004		3.948800e+002	1.613500e+003	1.531813e+003	1.531813e+003
1.091850e+003	1.900300e+004	1.838173e+004	1.838173e+004		3.948400e+002	1.583583e+003	1.531811e+003	1.531811e+003
1.091890e+003	1.888600e+004	1.838172e+004	1.838172e+004		3.948000e+002	1.573833e+003	1.531810e+003	1.531810e+003
1.091930e+003	1.888600e+004	1.838170e+004	1.838170e+004		3.947600e+002	1.573833e+003	1.531809e+003	1.531809e+003
1.091970e+003	1.874400e+004	1.838169e+004	1.838169e+004		3.947200e+002	1.562000e+003	1.531808e+003	1.531808e+003
1.092010e+003	1.855900e+004	1.838169e+004	1.838169e+004		3.946800e+002	1.546583e+003	1.531807e+003	1.531807e+003
1.092050e+003	1.862500e+004	1.838168e+004	1.838168e+004		3.946400e+002	1.552083e+003	1.531807e+003	1.531807e+003
1.092090e+003	1.856600e+004	1.838167e+004	1.838167e+004		3.946000e+002	1.547167e+003	1.531806e+003	1.531806e+003
1.092130e+003	1.871500e+004	1.838167e+004	1.838167e+004		3.945600e+002	1.559583e+003	1.531806e+003	1.531806e+003
1.092170e+003	1.849500e+004	1.838167e+004	1.838167e+004		3.945200e+002	1.541250e+003	1.531806e+003	1.531806e+003
1.092210e+003	1.828800e+004	1.838167e+004	1.838167e+004		3.944800e+002	1.524000e+003	1.531806e+003	1.531806e+003
1.092250e+003	1.834800e+004	1.838167e+004	1.838167e+004		3.944400e+002	1.529000e+003	1.531806e+003	1.531806e+003
1.092290e+003	1.835500e+004	1.838167e+004	1.838167e+004		3.944000e+002	1.529583e+003	1.531806e+003	1.531806e+003
1.092330e+003	1.844900e+004	1.838167e+004	1.838167e+004		3.943600e+002	1.537417e+003	1.531806e+003	1.531806e+003
1.092370e+003	1.842500e+004	1.838167e+004	1.838167e+004		3.943200e+002	1.535417e+003	1.531806e+003	1.531806e+003
1.092410e+003	1.827100e+004	1.827100e+004	1.827100e+004		3.942800e+002	1.522583e+003	1.522583e+003	1.522583e+003
1.092450e+003	1.835900e+004	1.835900e+004	1.835900e+004		3.942400e+002	1.529917e+003	1.529917e+003	1.529917e+003
1.092490e+003	1.813100e+004	1.813100e+004	1.813100e+004		3.942000e+002	1.510917e+003	1.510917e+003	1.510917e+003
1.092530e+003	1.822800e+004	1.822800e+004	1.822800e+004		3.941600e+002	1.519000e+003	1.519000e+003	1.519000e+003
1.092570e+003	1.817300e+004	1.817300e+004	1.817300e+004		3.941200e+002	1.514417e+003	1.514417e+003	1.514417e+003
1.092610e+003	1.842600e+004	1.842600e+004	1.842600e+004		3.940800e+002	1.535500e+003	1.535500e+003	1.535500e+003
1.092650e+003	1.814200e+004	1.814200e+004	1.814200e+004		3.940400e+002	1.511833e+003	1.511833e+003	1.511833e+003
1.092690e+003	1.799400e+004	1.799400e+004	1.799400e+004		3.940000e+002	1.499500e+003	1.499500e+003	1.499500e+003
1.092730e+003	1.803600e+004	1.803600e+004	1.803600e+004		3.939600e+002	1.503000e+003	1.503000e+003	1.503000e+003
1.092770e+003	1.801800e+004	1.801800e+004	1.801800e+004		3.939200e+002	1.501500e+003	1.501500e+003	1.501500e+003
1.092810e+003	1.793700e+004	1.793700e+004	1.793700e+004		3.938800e+002	1.494750e+003	1.494750e+003	1.494750e+003
1.092850e+003	1.815000e+004	1.815000e+004	1.815000e+004		3.938400e+002	1.512500e+003	1.512500e+003	1.512500e+003
1.092890e+003	1.795500e+004	1.795500e+004	1.795500e+004		3.938000e+002	1.496250e+003	1.496250e+003	1.496250e+003
1.092930e+003	1.795600e+004	1.795600e+004	1.795600e+004		3.937600e+002	1.496333e+003	1.496333e+003	1.496333e+003
1.092970e+003	1.798200e+004	1.798200e+004	1.798200e+004		3.937200e+002	1.498500e+003	1.498500e+003	1.498500e+003
1.093010e+003	1.775100e+004	1.775100e+004	1.775100e+004		3.936800e+002	1.479250e+003	1.479250e+003	1.479250e+003
1.093050e+003	1.788100e+004	1.788100e+004	1.788100e+004		3.936400e+002	1.490083e+003	1.490083e+003	1.490083e+003
1.093090e+003	1.793100e+004	1.793100e+004	1.793100e+004		3.936000e+002	1.494250e+003	1.494250e+003	1.494250e+003
1.093130e+003	1.793600e+004	1.793600e+004	1.793600e+004		3.935600e+002	1.494667e+003	1.494667e+003	1.494667e+003
1.093170e+003	1.785500e+004	1.785500e+004	1.785500e+004		3.935200e+002	1.487917e+003	1.487917e+003	1.487917e+003
1.093210e+003	1.787900e+004	1.787900e+004	1.787900e+004		3.934800e+002	1.489917e+003	1.489917e+003	1.489917e+003
1.093250e+003	1.760500e+004	1.760500e+004	1.760500e+004		3.934400e+002	1.467083e+003	1.467083e+003	1.467083e+003
1.093290e+003	1.767900e+004	1.767900e+004	1.767900e+004		3.934000e+002	1.473250e+003	1.473250e+003	1.473250e+003
1.093330e+003	1.767100e+004	1.767100e+004	1.767100e+004		3.933600e+002	1.472583e+003	1.472583e+003	1.472583e+003
1.093370e+003	1.790300e+004	1.790300e+004	1.790300e+004		3.933200e+002	1.491917e+003	1.491917e+003	1.491917e+003
1.093410e+003	1.775300e+004	1.775300e+004	1.775300e+004		3.932800e+002	1.479417e+003	1.479417e+003	1.479417e+003
1.093450e+003	1.779100e+004	1.779100e+004	1.779100e+004		3.932400e+002	1.482583e+003	1.482583e+003	1.482583e+003
1.093490e+003	1.776600e+004	1.776600e+004	1.776600e+004		3.932000e+002	1.480500e+003	1.480500e+003	1.480500e+003
1.093530e+003	1.790400e+004	1.790400e+004	1.790400e+004		3.931600e+002	1.492000e+003	1.492000e+003	1.492000e+003
1.093570e+003	1.770000e+004	1.770000e+004	1.770000e+004		3.931200e+002	1.475000e+003	1.475000e+003	1.475000e+003
1.093610e+003	1.764500e+004	1.764500e+004	1.764500e+004		3.930800e+002	1.470417e+003	1.470417e+003	1.470417e+003
1.093650e+003	1.771700e+004	1.771700e+004	1.771700e+004		3.930400e+002	1.476417e+003	1.476417e+003	1.476417e+003
1.093690e+003	1.773600e+004	1.773600e+004	1.773600e+004		3.930000e+002	1.478000e+003	1.478000e+003	1.478000e+003


==> figures/data/XPS/spectra/tion0011.txt <==
Cycle 11:pos1:1: N1s
	Characteristic Energy eV	1.486690e+003	Acquisition Time s	1.200000e+001
Name		
Position		
FWHM		
Area		
Lineshape		
K.E.	Counts	Background	Envelope		B.E.	CPS	Background CPS	Envelope CPS
1.081690e+003	2.097700e+004	2.097700e+004	2.097700e+004		4.050000e+002	1.748083e+003	1.748083e+003	1.748083e+003
1.081730e+003	2.083800e+004	2.083800e+004	2.083800e+004		4.049600e+002	1.736500e+003	1.736500e+003	1.736500e+003
1.081770e+003	2.085600e+004	2.085600e+004	2.085600e+004		4.049200e+002	1.738000e+003	1.738000e+003	1.738000e+003
1.081810e+003	2.099400e+004	2.099400e+004	2.099400e+004		4.048800e+002	1.749500e+003	1.749500e+003	1.749500e+003
1.081850e+003	2.111300e+004	2.111300e+004	2.111300e+004		4.048400e+002	1.759417e+003	1.759417e+003	1.759417e+003
1.081890e+003	2.084500e+004	2.084500e+004	2.084500e+004		4.048000e+002	1.737083e+003	1.737083e+003	1.737083e+003
1.081930e+003	2.052400e+004	2.052400e+004	2.052400e+004		4.047600e+002	1.710333e+003	1.710333e+003	1.710333e+003
1.081970e+003	2.060300e+004	2.060300e+004	2.060300e+004		4.047200e+002	1.716917e+003	1.716917e+003	1.716917e+003
1.082010e+003	2.074500e+004	2.074500e+004	2.074500e+004		4.046800e+002	1.728750e+003	1.728750e+003	1.728750e+003
1.082050e+003	2.067300e+004	2.067300e+004	2.067300e+004		4.046400e+002	1.722750e+003	1.722750e+003	1.722750e+003
1.082090e+003	2.055300e+004	2.055300e+004	2.055300e+004		4.046000e+002	1.712750e+003	1.712750e+003	1.712750e+003
1.082130e+003	2.065100e+004	2.065100e+004	2.065100e+004		4.045600e+002	1.720917e+003	1.720917e+003	1.720917e+003
1.082170e+003	2.052700e+004	2.052700e+004	2.052700e+004		4.045200e+002	1.710583e+003	1.710583e+003	1.710583e+003
1.082210e+003	2.062800e+004	2.062800e+004	2.062800e+004		4.044800e+002	1.719000e+003	1.719000e+003	1.719000e+003
1.082250e+003	2.045700e+004	2.045700e+004	2.045700e+004		4.044400e+002	1.704750e+003	1.704750e+003	1.704750e+003
1.082290e+003	2.047800e+004	2.047800e+004	2.047800e+004		4.044000e+002	1.706500e+003	1.706500e+003	1.706500e+003
1.082330e+003	2.057100e+004	2.057100e+004	2.057100e+004		4.043600e+002	1.714250e+003	1.714250e+003	1.714250e+003
1.082370e+003	2.056900e+004	2.056900e+004	2.056900e+004		4.043200e+002	1.714083e+003	1.714083e+003	1.714083e+003
1.082410e+003	2.047700e+004	2.047700e+004	2.047700e+004		4.042800e+002	1.706417e+003	1.706417e+003	1.706417e+003
1.082450e+003	2.033400e+004	2.033400e+004	2.033400e+004		4.042400e+002	1.694500e+003	1.694500e+003	1.694500e+003
1.082490e+003	2.040400e+004	2.040400e+004	2.040400e+004		4.042000e+002	1.700333e+003	1.700333e+003	1.700333e+003
1.082530e+003	2.023900e+004	2.023900e+004	2.023900e+004		4.041600e+002	1.686583e+003	1.686583e+003	1.686583e+003
1.082570e+003	2.036200e+004	2.036200e+004	2.036200e+004		4.041200e+002	1.696833e+003	1.696833e+003	1.696833e+003
1.082610e+003	2.056900e+004	2.056900e+004	2.056900e+004		4.040800e+002	1.714083e+003	1.714083e+003	1.714083e+003
1.082650e+003	2.038200e+004	2.038200e+004	2.038200e+004		4.040400e+002	1.698500e+003	1.698500e+003	1.698500e+003
1.082690e+003	2.059400e+004	2.059400e+004	2.059400e+004		4.040000e+002	1.716167e+003	1.716167e+003	1.716167e+003
1.082730e+003	2.019700e+004	2.019700e+004	2.019700e+004		4.039600e+002	1.683083e+003	1.683083e+003	1.683083e+003
1.082770e+003	2.016900e+004	2.016900e+004	2.016900e+004		4.039200e+002	1.680750e+003	1.680750e+003	1.680750e+003
1.082810e+003	2.047200e+004	2.047200e+004	2.047200e+004		4.038800e+002	1.706000e+003	1.706000e+003	1.706000e+003
1.082850e+003	2.027900e+004	2.035633e+004	2.035633e+004		4.038400e+002	1.689917e+003	1.696361e+003	1.696361e+003
1.082890e+003	2.031800e+004	2.032708e+004	2.032708e+004		4.038000e+002	1.693167e+003	1.693923e+003	1.693923e+003
1.082930e+003	2.036000e+004	2.029773e+004	2.029773e+004		4.037600e+002	1.696667e+003	1.691478e+003	1.691478e+003
1.082970e+003	2.042600e+004	2.026829e+004	2.026829e+004		4.037200e+002	1.702167e+003	1.689025e+003	1.689025e+003
1.083010e+003	2.051800e+004	2.023877e+004	2.023877e+004		4.036800e+002	1.709833e+003	1.686564e+003	1.686564e+003
1.083050e+003	2.066700e+004	2.020915e+004	2.020915e+004		4.036400e+002	1.722250e+003	1.684096e+003	1.684096e+003
1.083090e+003	2.020300e+004	2.017945e+004	2.017945e+004		4.036000e+002	1.683583e+003	1.681621e+003	1.681621e+003
1.083130e+003	2.025300e+004	2.014966e+004	2.014966e+004		4.035600e+002	1.687750e+003	1.679139e+003	1.679139e+003
1.083170e+003	2.045700e+004	2.011979e+004	2.011979e+004		4.035200e+002	1.704750e+003	1.676649e+003	1.676649e+003
1.083210e+003	2.031700e+004	2.008982e+004	2.008982e+004		4.034800e+002	1.693083e+003	1.674152e+003	1.674152e+003
1.083250e+003	2.048500e+004	2.005977e+004	2.005977e+004		4.034400e+002	1.707083e+003	1.671647e+003	1.671647e+003
1.083290e+003	2.056900e+004	2.002963e+004	2.002963e+004		4.034000e+002	1.714083e+003	1.669136e+003	1.669136e+003
1.083330e+003	2.059800e+004	1.999941e+004	1.999941e+004		4.033600e+002	1.716500e+003	1.666617e+003	1.666617e+003
1.083370e+003	2.067200e+004	1.996910e+004	1.996910e+004		4.033200e+002	1.722667e+003	1.664092e+003	1.664092e+003
1.083410e+003	2.042600e+004	1.993871e+004	1.993871e+004		4.032800e+002	1.702167e+003	1.661559e+003	1.661559e+003
1.083450e+003	2.066600e+004	1.990824e+004	1.990824e+004		4.032400e+002	1.722167e+003	1.659020e+003	1.659020e+003
1.083490e+003	2.068500e+004	1.987768e+004	1.987768e+004		4.032000e+002	1.723750e+003	1.656473e+003	1.656473e+003
1.083530e+003	2.077400e+004	1.984705e+004	1.984705e+004		4.031600e+002	1.731167e+003	1.653920e+003	1.653920e+003
1.083570e+003	2.071400e+004	1.981633e+004	1.981633e+004		4.031200e+002	1.726167e+003	1.651361e+003	1.651361e+003
1.083610e+003	2.087500e+004	1.978553e+004	1.978553e+004		4.030800e+002	1.739583e+003	1.648794e+003	1.648794e+003
1.083650e+003	2.098200e+004	1.975466e+004	1.975466e+004		4.030400e+002	1.748500e+003	1.646221e+003	1.646221e+003
1.083690e+003	2.080100e+004	1.972371e+004	1.972371e+004		4.030000e+002	1.733417e+003	1.643642e+003	1.643642e+003
1.083730e+003	2.093100e+004	1.969268e+004	1.969268e+004		4.029600e+002	1.744250e+003	1.641056e+003	1.641056e+003
1.083770e+003	2.102400e+004	1.966157e+004	1.966157e+004		4.029200e+002	1.752000e+003	1.638464e+003	1.638464e+003
1.083810e+003	2.105000e+004	1.963039e+004	1.963039e+004		4.028800e+002	1.754167e+003	1.635866e+003	1.635866e+003
1.083850e+003	2.099400e+004	1.959914e+004	1.959914e+004		4.028400e+002	1.749500e+003	1.633262e+003	1.633262e+003
1.083890e+003	2.117400e+004	1.956781e+004	1.956781e+004		4.028000e+002	1.764500e+003	1.630651e+003	1.630651e+003
1.083930e+003	2.145800e+004	1.953641e+004	1.953641e+004		4.027600e+002	1.788167e+003	1.628034e+003	1.628034e+003
1.083970e+003	2.135800e+004	1.950494e+004	1.950494e+004		4.027200e+002	1.779833e+003	1.625412e+003	1.625412e+003
1.084010e+003	2.132400e+004	1.947341e+004	1.947341e+004		4.026800e+002	1.777000e+003	1.622784e+003	1.622784e+003
1.084050e+003	2.150800e+004	1.944180e+004	1.944180e+004		4.026400e+002	1.792333e+003	1.620150e+003	1.620150e+003
1.084090e+003	2.150400e+004	1.941012e+004	1.941012e+004		4.026000e+002	1.792000e+003	1.617510e+003	1.617510e+003
1.084130e+003	2.187700e+004	1.937838e+004	1.937838e+004		4.025600e+002	1.823083e+003	1.614865e+003	1.614865e+003
1.084170e+003	2.170700e+004	1.934658e+004	1.934658e+004		4.025200e+002	1.808917e+003	1.612215e+003	1.612215e+003
1.084210e+003	2.194100e+004	1.931471e+004	1.931471e+004		4.024800e+002	1.828417e+003	1.609560e+003	1.609560e+003
1.084250e+003	2.209700e+004	1.928279e+004	1.928279e+004		4.024400e+002	1.841417e+003	1.606899e+003	1.606899e+003
1.084290e+003	2.206300e+004	1.925080e+004	1.925080e+004		4.024000e+002	1.838583e+003	1.604233e+003	1.604233e+003
1.084330e+003	2.220500e+004	1.921875e+004	1.921875e+004		4.023600e+002	1.850417e+003	1.601563e+003	1.601563e+003
1.084370e+003	2.239000e+004	1.918665e+004	1.918665e+004		4.023200e+002	1.865833e+003	1.598888e+003	1.598888e+003
1.084410e+003	2.248500e+004	1.915450e+004	1.915450e+004		4.022800e+002	1.873750e+003	1.596208e+003	1.596208e+003
1.084450e+003	2.253500e+004	1.912228e+004	1.912228e+004		4.022400e+002	1.877917e+003	1.593524e+003	1.593524e+003
1.084490e+003	2.235300e+004	1.909002e+004	1.909002e+004		4.022000e+002	1.862750e+003	1.590835e+003	1.590835e+003
1.084530e+003	2.259300e+004	1.905770e+004	1.905770e+004		4.021600e+002	1.882750e+003	1.588142e+003	1.588142e+003
1.084570e+003	2.266100e+004	1.902534e+004	1.902534e+004		4.021200e+002	1.888417e+003	1.585445e+003	1.585445e+003
1.084610e+003	2.273900e+004	1.899292e+004	1.899292e+004		4.020800e+002	1.894917e+003	1.582743e+003	1.582743e+003
1.084650e+003	2.284900e+004	1.896046e+004	1.896046e+004		4.020400e+002	1.904083e+003	1.580038e+003	1.580038e+003
1.084690e+003	2.271300e+004	1.892794e+004	1.892794e+004		4.020000e+002	1.892750e+003	1.577329e+003	1.577329e+003
1.084730e+003	2.285900e+004	1.889539e+004	1.889539e+004		4.019600e+002	1.904917e+003	1.574615e+003	1.574615e+003
1.084770e+003	2.288200e+004	1.886278e+004	1.886278e+004		4.019200e+002	1.906833e+003	1.571898e+003	1.571898e+003
1.084810e+003	2.274900e+004	1.883013e+004	1.883013e+004		4.018800e+002	1.895750e+003	1.569178e+003	1.569178e+003
1.084850e+003	2.281900e+004	1.879744e+004	1.879744e+004		4.018400e+002	1.901583e+003	1.566453e+003	1.566453e+003
1.084890e+003	2.264400e+004	1.876470e+004	1.876470e+004		4.018000e+002	1.887000e+003	1.563725e+003	1.563725e+003
1.084930e+003	2.257800e+004	1.873192e+004	1.873192e+004		4.017600e+002	1.881500e+003	1.560994e+003	1.560994e+003
1.084970e+003	2.249100e+004	1.869910e+004	1.869910e+004		4.017200e+002	1.874250e+003	1.558258e+003	1.558258e+003
1.085010e+003	2.253100e+004	1.866623e+004	1.866623e+004		4.016800e+002	1.877583e+003	1.555519e+003	1.555519e+003
1.085050e+003	2.247300e+004	1.863331e+004	1.863331e+004		4.016400e+002	1.872750e+003	1.552776e+003	1.552776e+003
1.085090e+003	2.237200e+004	1.860036e+004	1.860036e+004		4.016000e+002	1.864333e+003	1.550030e+003	1.550030e+003
1.085130e+003	2.234800e+004	1.856736e+004	1.856736e+004		4.015600e+002	1.862333e+003	1.547280e+003	1.547280e+003
1.085170e+003	2.239100e+004	1.853432e+004	1.853432e+004		4.015200e+002	1.865917e+003	1.544526e+003	1.544526e+003
1.085210e+003	2.224400e+004	1.850123e+004	1.850123e+004		4.014800e+002	1.853667e+003	1.541770e+003	1.541770e+003
1.085250e+003	2.190700e+004	1.846811e+004	1.846811e+004		4.014400e+002	1.825583e+003	1.539009e+003	1.539009e+003
1.085290e+003	2.185200e+004	1.843494e+004	1.843494e+004		4.014000e+002	1.821000e+003	1.536245e+003	1.536245e+003
1.085330e+003	2.179900e+004	1.840173e+004	1.840173e+004		4.013600e+002	1.816583e+003	1.533477e+003	1.533477e+003
1.085370e+003	2.149200e+004	1.836847e+004	1.836847e+004		4.013200e+002	1.791000e+003	1.530706e+003	1.530706e+003
1.085410e+003	2.146700e+004	1.833517e+004	1.833517e+004		4.012800e+002	1.788917e+003	1.527930e+003	1.527930e+003
1.085450e+003	2.140200e+004	1.830182e+004	1.830182e+004		4.012400e+002	1.783500e+003	1.525151e+003	1.525151e+003
1.085490e+003	2.146000e+004	1.826842e+004	1.826842e+004		4.012000e+002	1.788333e+003	1.522369e+003	1.522369e+003
1.085530e+003	2.142000e+004	1.823499e+004	1.823499e+004		4.011600e+002	1.785000e+003	1.519582e+003	1.519582e+003
1.085570e+003	2.136000e+004	1.820151e+004	1.820151e+004		4.011200e+002	1.780000e+003	1.516792e+003	1.516792e+003
1.085610e+003	2.134300e+004	1.816799e+004	1.816799e+004		4.010800e+002	1.778583e+003	1.513999e+003	1.513999e+003
1.085650e+003	2.133500e+004	1.813442e+004	1.813442e+004		4.010400e+002	1.777917e+003	1.511202e+003	1.511202e+003
1.085690e+003	2.137600e+004	1.810082e+004	1.810082e+004		4.010000e+002	1.781333e+003	1.508402e+003	1.508402e+003
1.085730e+003	2.120800e+004	1.806717e+004	1.806717e+004		4.009600e+002	1.767333e+003	1.505598e+003	1.505598e+003
1.085770e+003	2.119800e+004	1.803349e+004	1.803349e+004		4.009200e+002	1.766500e+003	1.502790e+003	1.502790e+003
1.085810e+003	2.106000e+004	1.799976e+004	1.799976e+004		4.008800e+002	1.755000e+003	1.499980e+003	1.499980e+003
1.085850e+003	2.109700e+004	1.796599e+004	1.796599e+004		4.008400e+002	1.758083e+003	1.497166e+003	1.497166e+003
1.085890e+003	2.097700e+004	1.793218e+004	1.793218e+004		4.008000e+002	1.748083e+003	1.494349e+003	1.494349e+003
1.085930e+003	2.108500e+004	1.789834e+004	1.789834e+004		4.007600e+002	1.757083e+003	1.491528e+003	1.491528e+003
1.085970e+003	2.126700e+004	1.786445e+004	1.786445e+004		4.007200e+002	1.772250e+003	1.488704e+003	1.488704e+003
1.086010e+003	2.109300e+004	1.783053e+004	1.783053e+004		4.006800e+002	1.757750e+003	1.485877e+003	1.485877e+003
1.086050e+003	2.116400e+004	1.779657e+004	1.779657e+004		4.006400e+002	1.763667e+003	1.483048e+003	1.483048e+003
1.086090e+003	2.117000e+004	1.776258e+004	1.776258e+004		4.006000e+002	1.764167e+003	1.480215e+003	1.480215e+003
1.086130e+003	2.105500e+004	1.772855e+004	1.772855e+004		4.005600e+002	1.754583e+003	1.477379e+003	1.477379e+003
1.086170e+003	2.101400e+004	1.769449e+004	1.769449e+004		4.005200e+002	1.751167e+003	1.474541e+003	1.474541e+003
1.086210e+003	2.092600e+004	1.766040e+004	1.766040e+004		4.004800e+002	1.743833e+003	1.471700e+003	1.471700e+003
1.086250e+003	2.116700e+004	1.762627e+004	1.762627e+004		4.004400e+002	1.763917e+003	1.468856e+003	1.468856e+003
1.086290e+003	2.122000e+004	1.759211e+004	1.759211e+004		4.004000e+002	1.768333e+003	1.466009e+003	1.466009e+003
1.086330e+003	2.125200e+004	1.755792e+004	1.755792e+004		4.003600e+002	1.771000e+003	1.463160e+003	1.463160e+003
1.086370e+003	2.154100e+004	1.752370e+004	1.752370e+004		4.003200e+002	1.795083e+003	1.460309e+003	1.460309e+003
1.086410e+003	2.158000e+004	1.748946e+004	1.748946e+004		4.002800e+002	1.798333e+003	1.457455e+003	1.457455e+003
1.086450e+003	2.145200e+004	1.745519e+004	1.745519e+004		4.002400e+002	1.787667e+003	1.454600e+003	1.454600e+003
1.086490e+003	2.131000e+004	1.742090e+004	1.742090e+004		4.002000e+002	1.775833e+003	1.451742e+003	1.451742e+003
1.086530e+003	2.143100e+004	1.738659e+004	1.738659e+004		4.001600e+002	1.785917e+003	1.448882e+003	1.448882e+003
1.086570e+003	2.172100e+004	1.735225e+004	1.735225e+004		4.001200e+002	1.810083e+003	1.446021e+003	1.446021e+003
1.086610e+003	2.179300e+004	1.731789e+004	1.731789e+004		4.000800e+002	1.816083e+003	1.443158e+003	1.443158e+003
1.086650e+003	2.172200e+004	1.728352e+004	1.728352e+004		4.000400e+002	1.810167e+003	1.440293e+003	1.440293e+003
1.086690e+003	2.189400e+004	1.724913e+004	1.724913e+004		4.000000e+002	1.824500e+003	1.437427e+003	1.437427e+003
1.086730e+003	2.207400e+004	1.721472e+004	1.721472e+004		3.999600e+002	1.839500e+003	1.434560e+003	1.434560e+003
1.086770e+003	2.202600e+004	1.718030e+004	1.718030e+004		3.999200e+002	1.835500e+003	1.431691e+003	1.431691e+003
1.086810e+003	2.220900e+004	1.714586e+004	1.714586e+004		3.998800e+002	1.850750e+003	1.428822e+003	1.428822e+003
1.086850e+003	2.233600e+004	1.711142e+004	1.711142e+004		3.998400e+002	1.861333e+003	1.425952e+003	1.425952e+003
1.086890e+003	2.251700e+004	1.707697e+004	1.707697e+004		3.998000e+002	1.876417e+003	1.423081e+003	1.423081e+003
1.086930e+003	2.248100e+004	1.704251e+004	1.704251e+004		3.997600e+002	1.873417e+003	1.420209e+003	1.420209e+003
1.086970e+003	2.262700e+004	1.700805e+004	1.700805e+004		3.997200e+002	1.885583e+003	1.417337e+003	1.417337e+003
1.087010e+003	2.309700e+004	1.697358e+004	1.697358e+004		3.996800e+002	1.924750e+003	1.414465e+003	1.414465e+003
1.087050e+003	2.333200e+004	1.693912e+004	1.693912e+004		3.996400e+002	1.944333e+003	1.411593e+003	1.411593e+003
1.087090e+003	2.344300e+004	1.690466e+004	1.690466e+004		3.996000e+002	1.953583e+003	1.408722e+003	1.408722e+003
1.087130e+003	2.353600e+004	1.687021e+004	1.687021e+004		3.995600e+002	1.961333e+003	1.405851e+003	1.405851e+003
1.087170e+003	2.371900e+004	1.683577e+004	1.683577e+004		3.995200e+002	1.976583e+003	1.402981e+003	1.402981e+003
1.087210e+003	2.405800e+004	1.680133e+004	1.680133e+004		3.994800e+002	2.004833e+003	1.400111e+003	1.400111e+003
1.087250e+003	2.418800e+004	1.676691e+004	1.676691e+004		3.994400e+002	2.015667e+003	1.397243e+003	1.397243e+003
1.087290e+003	2.414800e+004	1.673251e+004	1.673251e+004		3.994000e+002	2.012333e+003	1.394376e+003	1.394376e+003
1.087330e+003	2.458600e+004	1.669813e+004	1.669813e+004		3.993600e+002	2.048833e+003	1.391510e+003	1.391510e+003
1.087370e+003	2.482000e+004	1.666376e+004	1.666376e+004		3.993200e+002	2.068333e+003	1.388647e+003	1.388647e+003
1.087410e+003	2.527800e+004	1.662942e+004	1.662942e+004		3.992800e+002	2.106500e+003	1.385785e+003	1.385785e+003
1.087450e+003	2.522800e+004	1.659511e+004	1.659511e+004		3.992400e+002	2.102333e+003	1.382926e+003	1.382926e+003
1.087490e+003	2.559000e+004	1.656083e+004	1.656083e+004		3.992000e+002	2.132500e+003	1.380069e+003	1.380069e+003
1.087530e+003	2.578100e+004	1.652658e+004	1.652658e+004		3.991600e+002	2.148417e+003	1.377215e+003	1.377215e+003
1.087570e+003	2.603600e+004	1.649237e+004	1.649237e+004		3.991200e+002	2.169667e+003	1.374364e+003	1.374364e+003
1.087610e+003	2.600700e+004	1.645820e+004	1.645820e+004		3.990800e+002	2.167250e+003	1.371517e+003	1.371517e+003
1.087650e+003	2.621600e+004	1.642407e+004	1.642407e+004		3.990400e+002	2.184667e+003	1.368672e+003	1.368672e+003
1.087690e+003	2.655800e+004	1.638998e+004	1.638998e+004		3.990000e+002	2.213167e+003	1.365832e+003	1.365832e+003
1.087730e+003	2.691400e+004	1.635594e+004	1.635594e+004		3.989600e+002	2.242833e+003	1.362995e+003	1.362995e+003
1.087770e+003	2.709400e+004	1.632194e+004	1.632194e+004		3.989200e+002	2.257833e+003	1.360162e+003	1.360162e+003
1.087810e+003	2.741000e+004	1.628800e+004	1.628800e+004		3.988800e+002	2.284167e+003	1.357334e+003	1.357334e+003
1.087850e+003	2.760900e+004	1.625412e+004	1.625412e+004		3.988400e+002	2.300750e+003	1.354510e+003	1.354510e+003
1.087890e+003	2.786200e+004	1.622030e+004	1.622030e+004		3.988000e+002	2.321833e+003	1.351691e+003	1.351691e+003
1.087930e+003	2.814200e+004	1.618653e+004	1.618653e+004		3.987600e+002	2.345167e+003	1.348878e+003	1.348878e+003
1.087970e+003	2.806000e+004	1.615283e+004	1.615283e+004		3.987200e+002	2.338333e+003	1.346070e+003	1.346070e+003
1.088010e+003	2.851400e+004	1.611920e+004	1.611920e+004		3.986800e+002	2.376167e+003	1.343267e+003	1.343267e+003
1.088050e+003	2.902300e+004	1.608564e+004	1.608564e+004		3.986400e+002	2.418583e+003	1.340470e+003	1.340470e+003
1.088090e+003	2.895400e+004	1.605215e+004	1.605215e+004		3.986000e+002	2.412833e+003	1.337679e+003	1.337679e+003
1.088130e+003	2.947000e+004	1.601874e+004	1.601874e+004		3.985600e+002	2.455833e+003	1.334895e+003	1.334895e+003
1.088170e+003	2.989900e+004	1.598541e+004	1.598541e+004		3.985200e+002	2.491583e+003	1.332118e+003	1.332118e+003
1.088210e+003	3.045800e+004	1.595217e+004	1.595217e+004		3.984800e+002	2.538167e+003	1.329347e+003	1.329347e+003
1.088250e+003	3.056200e+004	1.591901e+004	1.591901e+004		3.984400e+002	2.546833e+003	1.326584e+003	1.326584e+003
1.088290e+003	3.096500e+004	1.588595e+004	1.588595e+004		3.984000e+002	2.580417e+003	1.323829e+003	1.323829e+003
1.088330e+003	3.159700e+004	1.585299e+004	1.585299e+004		3.983600e+002	2.633083e+003	1.321082e+003	1.321082e+003
1.088370e+003	3.216600e+004	1.582013e+004	1.582013e+004		3.983200e+002	2.680500e+003	1.318344e+003	1.318344e+003
1.088410e+003	3.268200e+004	1.578737e+004	1.578737e+004		3.982800e+002	2.723500e+003	1.315614e+003	1.315614e+003
1.088450e+003	3.307800e+004	1.575474e+004	1.575474e+004		3.982400e+002	2.756500e+003	1.312895e+003	1.312895e+003
1.088490e+003	3.351100e+004	1.572222e+004	1.572222e+004		3.982000e+002	2.792583e+003	1.310185e+003	1.310185e+003
1.088530e+003	3.405600e+004	1.568982e+004	1.568982e+004		3.981600e+002	2.838000e+003	1.307485e+003	1.307485e+003
1.088570e+003	3.489900e+004	1.565755e+004	1.565755e+004		3.981200e+002	2.908250e+003	1.304796e+003	1.304796e+003
1.088610e+003	3.568900e+004	1.562542e+004	1.562542e+004		3.980800e+002	2.974083e+003	1.302118e+003	1.302118e+003
1.088650e+003	3.636000e+004	1.559343e+004	1.559343e+004		3.980400e+002	3.030000e+003	1.299453e+003	1.299453e+003
1.088690e+003	3.691400e+004	1.556160e+004	1.556160e+004		3.980000e+002	3.076167e+003	1.296800e+003	1.296800e+003
1.088730e+003	3.773600e+004	1.552991e+004	1.552991e+004		3.979600e+002	3.144667e+003	1.294159e+003	1.294159e+003
1.088770e+003	3.859800e+004	1.549840e+004	1.549840e+004		3.979200e+002	3.216500e+003	1.291533e+003	1.291533e+003
1.088810e+003	3.966200e+004	1.546705e+004	1.546705e+004		3.978800e+002	3.305167e+003	1.288921e+003	1.288921e+003
1.088850e+003	4.069500e+004	1.543588e+004	1.543588e+004		3.978400e+002	3.391250e+003	1.286324e+003	1.286324e+003
1.088890e+003	4.194000e+004	1.540491e+004	1.540491e+004		3.978000e+002	3.495000e+003	1.283743e+003	1.283743e+003
1.088930e+003	4.267600e+004	1.537414e+004	1.537414e+004		3.977600e+002	3.556333e+003	1.281178e+003	1.281178e+003
1.088970e+003	4.406700e+004	1.534358e+004	1.534358e+004		3.977200e+002	3.672250e+003	1.278631e+003	1.278631e+003
1.089010e+003	4.593900e+004	1.531324e+004	1.531324e+004		3.976800e+002	3.828250e+003	1.276103e+003	1.276103e+003
1.089050e+003	4.750800e+004	1.528313e+004	1.528313e+004		3.976400e+002	3.959000e+003	1.273595e+003	1.273595e+003
1.089090e+003	4.901100e+004	1.525328e+004	1.525328e+004		3.976000e+002	4.084250e+003	1.271107e+003	1.271107e+003
1.089130e+003	5.056300e+004	1.522370e+004	1.522370e+004		3.975600e+002	4.213583e+003	1.268642e+003	1.268642e+003
1.089170e+003	5.294000e+004	1.519439e+004	1.519439e+004		3.975200e+002	4.411667e+003	1.266199e+003	1.266199e+003
1.089210e+003	5.515800e+004	1.516539e+004	1.516539e+004		3.974800e+002	4.596500e+003	1.263782e+003	1.263782e+003
1.089250e+003	5.793000e+004	1.513670e+004	1.513670e+004		3.974400e+002	4.827500e+003	1.261392e+003	1.261392e+003
1.089290e+003	6.018700e+004	1.510836e+004	1.510836e+004		3.974000e+002	5.015583e+003	1.259030e+003	1.259030e+003
1.089330e+003	6.269000e+004	1.508038e+004	1.508038e+004		3.973600e+002	5.224167e+003	1.256698e+003	1.256698e+003
1.089370e+003	6.522800e+004	1.505278e+004	1.505278e+004		3.973200e+002	5.435667e+003	1.254399e+003	1.254399e+003
1.089410e+003	6.834000e+004	1.502559e+004	1.502559e+004		3.972800e+002	5.695000e+003	1.252133e+003	1.252133e+003
1.089450e+003	7.145800e+004	1.499884e+004	1.499884e+004		3.972400e+002	5.954833e+003	1.249903e+003	1.249903e+003
1.089490e+003	7.446400e+004	1.497254e+004	1.497254e+004		3.972000e+002	6.205333e+003	1.247712e+003	1.247712e+003
1.089530e+003	7.753600e+004	1.494673e+004	1.494673e+004		3.971600e+002	6.461333e+003	1.245561e+003	1.245561e+003
1.089570e+003	8.121600e+004	1.492143e+004	1.492143e+004		3.971200e+002	6.768000e+003	1.243452e+003	1.243452e+003
1.089610e+003	8.461800e+004	1.489667e+004	1.489667e+004		3.970800e+002	7.051500e+003	1.241389e+003	1.241389e+003
1.089650e+003	8.838800e+004	1.487249e+004	1.487249e+004		3.970400e+002	7.365667e+003	1.239374e+003	1.239374e+003
1.089690e+003	9.305700e+004	1.484891e+004	1.484891e+004		3.970000e+002	7.754750e+003	1.237409e+003	1.237409e+003
1.089730e+003	9.766400e+004	1.482598e+004	1.482598e+004		3.969600e+002	8.138667e+003	1.235498e+003	1.235498e+003
1.089770e+003	1.025340e+005	1.480372e+004	1.480372e+004		3.969200e+002	8.544500e+003	1.233644e+003	1.233644e+003
1.089810e+003	1.082790e+005	1.478220e+004	1.478220e+004		3.968800e+002	9.023250e+003	1.231850e+003	1.231850e+003
1.089850e+003	1.132330e+005	1.476144e+004	1.476144e+004		3.968400e+002	9.436083e+003	1.230120e+003	1.230120e+003
1.089890e+003	1.182050e+005	1.474150e+004	1.474150e+004		3.968000e+002	9.850417e+003	1.228458e+003	1.228458e+003
1.089930e+003	1.229360e+005	1.472242e+004	1.472242e+004		3.967600e+002	1.024467e+004	1.226868e+003	1.226868e+003
1.089970e+003	1.266750e+005	1.470423e+004	1.470423e+004		3.967200e+002	1.055625e+004	1.225352e+003	1.225352e+003
1.090010e+003	1.294520e+005	1.468697e+004	1.468697e+004		3.966800e+002	1.078767e+004	1.223914e+003	1.223914e+003
1.090050e+003	1.316580e+005	1.467066e+004	1.467066e+004		3.966400e+002	1.097150e+004	1.222555e+003	1.222555e+003
1.090090e+003	1.320770e+005	1.465533e+004	1.465533e+004		3.966000e+002	1.100642e+004	1.221277e+003	1.221277e+003
1.090130e+003	1.323410e+005	1.464096e+004	1.464096e+004		3.965600e+002	1.102842e+004	1.220080e+003	1.220080e+003
1.090170e+003	1.309030e+005	1.462758e+004	1.462758e+004		3.965200e+002	1.090858e+004	1.218965e+003	1.218965e+003
1.090210e+003	1.283380e+005	1.461516e+004	1.461516e+004		3.964800e+002	1.069483e+004	1.217930e+003	1.217930e+003
1.090250e+003	1.246110e+005	1.460368e+004	1.460368e+004		3.964400e+002	1.038425e+004	1.216974e+003	1.216974e+003
1.090290e+003	1.211160e+005	1.459312e+004	1.459312e+004		3.964000e+002	1.009300e+004	1.216094e+003	1.216094e+003
1.090330e+003	1.175600e+005	1.458345e+004	1.458345e+004		3.963600e+002	9.796667e+003	1.215287e+003	1.215287e+003
1.090370e+003	1.133180e+005	1.457463e+004	1.457463e+004		3.963200e+002	9.443167e+003	1.214552e+003	1.214552e+003
1.090410e+003	1.087520e+005	1.456663e+004	1.456663e+004		3.962800e+002	9.062667e+003	1.213886e+003	1.213886e+003
1.090450e+003	1.037400e+005	1.455941e+004	1.455941e+004		3.962400e+002	8.645000e+003	1.213284e+003	1.213284e+003
1.090490e+003	9.895100e+004	1.455294e+004	1.455294e+004		3.962000e+002	8.245917e+003	1.212745e+003	1.212745e+003
1.090530e+003	9.410000e+004	1.454717e+004	1.454717e+004		3.961600e+002	7.841667e+003	1.212264e+003	1.212264e+003
1.090570e+003	8.917400e+004	1.454205e+004	1.454205e+004		3.961200e+002	7.431167e+003	1.211838e+003	1.211838e+003
1.090610e+003	8.379500e+004	1.453756e+004	1.453756e+004		3.960800e+002	6.982917e+003	1.211464e+003	1.211464e+003
1.090650e+003	7.769400e+004	1.453365e+004	1.453365e+004		3.960400e+002	6.474500e+003	1.211137e+003	1.211137e+003
1.090690e+003	7.207800e+004	1.453026e+004	1.453026e+004		3.960000e+002	6.006500e+003	1.210855e+003	1.210855e+003
1.090730e+003	6.622700e+004	1.452735e+004	1.452735e+004		3.959600e+002	5.518917e+003	1.210613e+003	1.210613e+003
1.090770e+003	6.029100e+004	1.452487e+004	1.452487e+004		3.959200e+002	5.024250e+003	1.210406e+003	1.210406e+003
1.090810e+003	5.445100e+004	1.452277e+004	1.452277e+004		3.958800e+002	4.537583e+003	1.210231e+003	1.210231e+003
1.090850e+003	4.882000e+004	1.452100e+004	1.452100e+004		3.958400e+002	4.068333e+003	1.210084e+003	1.210084e+003
1.090890e+003	4.356200e+004	1.451952e+004	1.451952e+004		3.958000e+002	3.630167e+003	1.209960e+003	1.209960e+003
1.090930e+003	3.898100e+004	1.451828e+004	1.451828e+004		3.957600e+002	3.248417e+003	1.209857e+003	1.209857e+003
1.090970e+003	3.512000e+004	1.451725e+004	1.451725e+004		3.957200e+002	2.926667e+003	1.209770e+003	1.209770e+003
1.091010e+003	3.154900e+004	1.451638e+004	1.451638e+004		3.956800e+002	2.629083e+003	1.209698e+003	1.209698e+003
1.091050e+003	2.858600e+004	1.451566e+004	1.451566e+004		3.956400e+002	2.382167e+003	1.209638e+003	1.209638e+003
1.091090e+003	2.622600e+004	1.451505e+004	1.451505e+004		3.956000e+002	2.185500e+003	1.209588e+003	1.209588e+003
1.091130e+003	2.413400e+004	1.451454e+004	1.451454e+004		3.955600e+002	2.011167e+003	1.209545e+003	1.209545e+003
1.091170e+003	2.232600e+004	1.451411e+004	1.451411e+004		3.955200e+002	1.860500e+003	1.209509e+003	1.209509e+003
1.091210e+003	2.115400e+004	1.451375e+004	1.451375e+004		3.954800e+002	1.762833e+003	1.209479e+003	1.209479e+003
1.091250e+003	1.994200e+004	1.451344e+004	1.451344e+004		3.954400e+002	1.661833e+003	1.209453e+003	1.209453e+003
1.091290e+003	1.883800e+004	1.451318e+004	1.451318e+004		3.954000e+002	1.569833e+003	1.209431e+003	1.209431e+003
1.091330e+003	1.842700e+004	1.451295e+004	1.451295e+004		3.953600e+002	1.535583e+003	1.209412e+003	1.209412e+003
1.091370e+003	1.781500e+004	1.451275e+004	1.451275e+004		3.953200e+002	1.484583e+003	1.209396e+003	1.209396e+003
1.091410e+003	1.732300e+004	1.451259e+004	1.451259e+004		3.952800e+002	1.443583e+003	1.209382e+003	1.209382e+003
1.091450e+003	1.694000e+004	1.451244e+004	1.451244e+004		3.952400e+002	1.411667e+003	1.209370e+003	1.209370e+003
1.091490e+003	1.658000e+004	1.451232e+004	1.451232e+004		3.952000e+002	1.381667e+003	1.209360e+003	1.209360e+003
1.091530e+003	1.626600e+004	1.451221e+004	1.451221e+004		3.951600e+002	1.355500e+003	1.209351e+003	1.209351e+003
1.091570e+003	1.613800e+004	1.451212e+004	1.451212e+004		3.951200e+002	1.344833e+003	1.209343e+003	1.209343e+003
1.091610e+003	1.596000e+004	1.451204e+004	1.451204e+004		3.950800e+002	1.330000e+003	1.209337e+003	1.209337e+003
1.091650e+003	1.572000e+004	1.451197e+004	1.451197e+004		3.950400e+002	1.310000e+003	1.209331e+003	1.209331e+003
1.091690e+003	1.561800e+004	1.451192e+004	1.451192e+004		3.950000e+002	1.301500e+003	1.209326e+003	1.209326e+003
1.091730e+003	1.532500e+004	1.451187e+004	1.451187e+004		3.949600e+002	1.277083e+003	1.209323e+003	1.209323e+003
1.091770e+003	1.518300e+004	1.451183e+004	1.451183e+004		3.949200e+002	1.265250e+003	1.209319e+003	1.209319e+003
1.091810e+003	1.530900e+004	1.451179e+004	1.451179e+004		3.948800e+002	1.275750e+003	1.209316e+003	1.209316e+003
1.091850e+003	1.516300e+004	1.451177e+004	1.451177e+004		3.948400e+002	1.263583e+003	1.209314e+003	1.209314e+003
1.091890e+003	1.499300e+004	1.451174e+004	1.451174e+004		3.948000e+002	1.249417e+003	1.209312e+003	1.209312e+003
1.091930e+003	1.504600e+004	1.451172e+004	1.451172e+004		3.947600e+002	1.253833e+003	1.209310e+003	1.209310e+003
1.091970e+003	1.480200e+004	1.451171e+004	1.451171e+004		3.947200e+002	1.233500e+003	1.209309e+003	1.209309e+003
1.092010e+003	1.486700e+004	1.451170e+004	1.451170e+004		3.946800e+002	1.238917e+003	1.209308e+003	1.209308e+003
1.092050e+003	1.466800e+004	1.451169e+004	1.451169e+004		3.946400e+002	1.222333e+003	1.209307e+003	1.209307e+003
1.092090e+003	1.467200e+004	1.451168e+004	1.451168e+004		3.946000e+002	1.222667e+003	1.209307e+003	1.209307e+003
1.092130e+003	1.474700e+004	1.451167e+004	1.451167e+004		3.945600e+002	1.228917e+003	1.209306e+003	1.209306e+003
1.092170e+003	1.476600e+004	1.451167e+004	1.451167e+004		3.945200e+002	1.230500e+003	1.209306e+003	1.209306e+003
1.092210e+003	1.471400e+004	1.451167e+004	1.451167e+004		3.944800e+002	1.226167e+003	1.209306e+003	1.209306e+003
1.092250e+003	1.458700e+004	1.451167e+004	1.451167e+004		3.944400e+002	1.215583e+003	1.209306e+003	1.209306e+003
1.092290e+003	1.437500e+004	1.451167e+004	1.451167e+004		3.944000e+002	1.197917e+003	1.209306e+003	1.209306e+003
1.092330e+003	1.452300e+004	1.451167e+004	1.451167e+004		3.943600e+002	1.210250e+003	1.209306e+003	1.209306e+003
1.092370e+003	1.451000e+004	1.451167e+004	1.451167e+004		3.943200e+002	1.209167e+003	1.209306e+003	1.209306e+003
1.092410e+003	1.450200e+004	1.450200e+004	1.450200e+004		3.942800e+002	1.208500e+003	1.208500e+003	1.208500e+003
1.092450e+003	1.453900e+004	1.453900e+004	1.453900e+004		3.942400e+002	1.211583e+003	1.211583e+003	1.211583e+003
1.092490e+003	1.451900e+004	1.451900e+004	1.451900e+004		3.942000e+002	1.209917e+003	1.209917e+003	1.209917e+003
1.092530e+003	1.441300e+004	1.441300e+004	1.441300e+004		3.941600e+002	1.201083e+003	1.201083e+003	1.201083e+003
1.092570e+003	1.440100e+004	1.440100e+004	1.440100e+004		3.941200e+002	1.200083e+003	1.200083e+003	1.200083e+003
1.092610e+003	1.445700e+004	1.445700e+004	1.445700e+004		3.940800e+002	1.204750e+003	1.204750e+003	1.204750e+003
1.092650e+003	1.430900e+004	1.430900e+004	1.430900e+004		3.940400e+002	1.192417e+003	1.192417e+003	1.192417e+003
1.092690e+003	1.427100e+004	1.427100e+004	1.427100e+004		3.940000e+002	1.189250e+003	1.189250e+003	1.189250e+003
1.092730e+003	1.437600e+004	1.437600e+004	1.437600e+004		3.939600e+002	1.198000e+003	1.198000e+003	1.198000e+003
1.092770e+003	1.433800e+004	1.433800e+004	1.433800e+004		3.939200e+002	1.194833e+003	1.194833e+003	1.194833e+003
1.092810e+003	1.433300e+004	1.433300e+004	1.433300e+004		3.938800e+002	1.194417e+003	1.194417e+003	1.194417e+003
1.092850e+003	1.439200e+004	1.439200e+004	1.439200e+004		3.938400e+002	1.199333e+003	1.199333e+003	1.199333e+003
1.092890e+003	1.413400e+004	1.413400e+004	1.413400e+004		3.938000e+002	1.177833e+003	1.177833e+003	1.177833e+003
1.092930e+003	1.414900e+004	1.414900e+004	1.414900e+004		3.937600e+002	1.179083e+003	1.179083e+003	1.179083e+003
1.092970e+003	1.427000e+004	1.427000e+004	1.427000e+004		3.937200e+002	1.189167e+003	1.189167e+003	1.189167e+003
1.093010e+003	1.410600e+004	1.410600e+004	1.410600e+004		3.936800e+002	1.175500e+003	1.175500e+003	1.175500e+003
1.093050e+003	1.412500e+004	1.412500e+004	1.412500e+004		3.936400e+002	1.177083e+003	1.177083e+003	1.177083e+003
1.093090e+003	1.434900e+004	1.434900e+004	1.434900e+004		3.936000e+002	1.195750e+003	1.195750e+003	1.195750e+003
1.093130e+003	1.418400e+004	1.418400e+004	1.418400e+004		3.935600e+002	1.182000e+003	1.182000e+003	1.182000e+003
1.093170e+003	1.407300e+004	1.407300e+004	1.407300e+004		3.935200e+002	1.172750e+003	1.172750e+003	1.172750e+003
1.093210e+003	1.404400e+004	1.404400e+004	1.404400e+004		3.934800e+002	1.170333e+003	1.170333e+003	1.170333e+003
1.093250e+003	1.408100e+004	1.408100e+004	1.408100e+004		3.934400e+002	1.173417e+003	1.173417e+003	1.173417e+003
1.093290e+003	1.430400e+004	1.430400e+004	1.430400e+004		3.934000e+002	1.192000e+003	1.192000e+003	1.192000e+003
1.093330e+003	1.408900e+004	1.408900e+004	1.408900e+004		3.933600e+002	1.174083e+003	1.174083e+003	1.174083e+003
1.093370e+003	1.422500e+004	1.422500e+004	1.422500e+004		3.933200e+002	1.185417e+003	1.185417e+003	1.185417e+003
1.093410e+003	1.431100e+004	1.431100e+004	1.431100e+004		3.932800e+002	1.192583e+003	1.192583e+003	1.192583e+003
1.093450e+003	1.428800e+004	1.428800e+004	1.428800e+004		3.932400e+002	1.190667e+003	1.190667e+003	1.190667e+003
1.093490e+003	1.410700e+004	1.410700e+004	1.410700e+004		3.932000e+002	1.175583e+003	1.175583e+003	1.175583e+003
1.093530e+003	1.423300e+004	1.423300e+004	1.423300e+004		3.931600e+002	1.186083e+003	1.186083e+003	1.186083e+003
1.093570e+003	1.416000e+004	1.416000e+004	1.416000e+004		3.931200e+002	1.180000e+003	1.180000e+003	1.180000e+003
1.093610e+003	1.413800e+004	1.413800e+004	1.413800e+004		3.930800e+002	1.178167e+003	1.178167e+003	1.178167e+003
1.093650e+003	1.401100e+004	1.401100e+004	1.401100e+004		3.930400e+002	1.167583e+003	1.167583e+003	1.167583e+003
1.093690e+003	1.408800e+004	1.408800e+004	1.408800e+004		3.930000e+002	1.174000e+003	1.174000e+003	1.174000e+003


==> figures/data/XPS/spectra/tion0012.txt <==
Cycle 12:pos2:1: N1s
	Characteristic Energy eV	1.486690e+003	Acquisition Time s	1.200000e+001
Name		
Position		
FWHM		
Area		
Lineshape		
K.E.	Counts	Background	Envelope		B.E.	CPS	Background CPS	Envelope CPS
1.081690e+003	2.405000e+004	2.405000e+004	2.405000e+004		4.050000e+002	2.004167e+003	2.004167e+003	2.004167e+003
1.081730e+003	2.414800e+004	2.414800e+004	2.414800e+004		4.049600e+002	2.012333e+003	2.012333e+003	2.012333e+003
1.081770e+003	2.405600e+004	2.405600e+004	2.405600e+004		4.049200e+002	2.004667e+003	2.004667e+003	2.004667e+003
1.081810e+003	2.393700e+004	2.393700e+004	2.393700e+004		4.048800e+002	1.994750e+003	1.994750e+003	1.994750e+003
1.081850e+003	2.383500e+004	2.383500e+004	2.383500e+004		4.048400e+002	1.986250e+003	1.986250e+003	1.986250e+003
1.081890e+003	2.402800e+004	2.402800e+004	2.402800e+004		4.048000e+002	2.002333e+003	2.002333e+003	2.002333e+003
1.081930e+003	2.366600e+004	2.366600e+004	2.366600e+004		4.047600e+002	1.972167e+003	1.972167e+003	1.972167e+003
1.081970e+003	2.364800e+004	2.364800e+004	2.364800e+004		4.047200e+002	1.970667e+003	1.970667e+003	1.970667e+003
1.082010e+003	2.367000e+004	2.367000e+004	2.367000e+004		4.046800e+002	1.972500e+003	1.972500e+003	1.972500e+003
1.082050e+003	2.370000e+004	2.370000e+004	2.370000e+004		4.046400e+002	1.975000e+003	1.975000e+003	1.975000e+003
1.082090e+003	2.374400e+004	2.374400e+004	2.374400e+004		4.046000e+002	1.978667e+003	1.978667e+003	1.978667e+003
1.082130e+003	2.366200e+004	2.366200e+004	2.366200e+004		4.045600e+002	1.971833e+003	1.971833e+003	1.971833e+003
1.082170e+003	2.373200e+004	2.373200e+004	2.373200e+004		4.045200e+002	1.977667e+003	1.977667e+003	1.977667e+003
1.082210e+003	2.379400e+004	2.379400e+004	2.379400e+004		4.044800e+002	1.982833e+003	1.982833e+003	1.982833e+003
1.082250e+003	2.372000e+004	2.372000e+004	2.372000e+004		4.044400e+002	1.976667e+003	1.976667e+003	1.976667e+003
1.082290e+003	2.347900e+004	2.347900e+004	2.347900e+004		4.044000e+002	1.956583e+003	1.956583e+003	1.956583e+003
1.082330e+003	2.359500e+004	2.359500e+004	2.359500e+004		4.043600e+002	1.966250e+003	1.966250e+003	1.966250e+003
1.082370e+003	2.353800e+004	2.353800e+004	2.353800e+004		4.043200e+002	1.961500e+003	1.961500e+003	1.961500e+003
1.082410e+003	2.347200e+004	2.347200e+004	2.347200e+004		4.042800e+002	1.956000e+003	1.956000e+003	1.956000e+003
1.082450e+003	2.352200e+004	2.352200e+004	2.352200e+004		4.042400e+002	1.960167e+003	1.960167e+003	1.960167e+003
1.082490e+003	2.337200e+004	2.337200e+004	2.337200e+004		4.042000e+002	1.947667e+003	1.947667e+003	1.947667e+003
1.082530e+003	2.367100e+004	2.367100e+004	2.367100e+004		4.041600e+002	1.972583e+003	1.972583e+003	1.972583e+003
1.082570e+003	2.358400e+004	2.358400e+004	2.358400e+004		4.041200e+002	1.965333e+003	1.965333e+003	1.965333e+003
1.082610e+003	2.337900e+004	2.337900e+004	2.337900e+004		4.040800e+002	1.948250e+003	1.948250e+003	1.948250e+003
1.082650e+003	2.357400e+004	2.357400e+004	2.357400e+004		4.040400e+002	1.964500e+003	1.964500e+003	1.964500e+003
1.082690e+003	2.354900e+004	2.354900e+004	2.354900e+004		4.040000e+002	1.962417e+003	1.962417e+003	1.962417e+003
1.082730e+003	2.336400e+004	2.336400e+004	2.336400e+004		4.039600e+002	1.947000e+003	1.947000e+003	1.947000e+003
1.082770e+003	2.317900e+004	2.317900e+004	2.317900e+004		4.039200e+002	1.931583e+003	1.931583e+003	1.931583e+003
1.082810e+003	2.335700e+004	2.335700e+004	2.335700e+004		4.038800e+002	1.946417e+003	1.946417e+003	1.946417e+003
1.082850e+003	2.334900e+004	2.336733e+004	2.336733e+004		4.038400e+002	1.945750e+003	1.947278e+003	1.947278e+003
1.082890e+003	2.339600e+004	2.333261e+004	2.333261e+004		4.038000e+002	1.949667e+003	1.944384e+003	1.944384e+003
1.082930e+003	2.322400e+004	2.329777e+004	2.329777e+004		4.037600e+002	1.935333e+003	1.941481e+003	1.941481e+003
1.082970e+003	2.325900e+004	2.326281e+004	2.326281e+004		4.037200e+002	1.938250e+003	1.938568e+003	1.938568e+003
1.083010e+003	2.323100e+004	2.322775e+004	2.322775e+004		4.036800e+002	1.935917e+003	1.935646e+003	1.935646e+003
1.083050e+003	2.335800e+004	2.319258e+004	2.319258e+004		4.036400e+002	1.946500e+003	1.932715e+003	1.932715e+003
1.083090e+003	2.338300e+004	2.315729e+004	2.315729e+004		4.036000e+002	1.948583e+003	1.929774e+003	1.929774e+003
1.083130e+003	2.349600e+004	2.312190e+004	2.312190e+004		4.035600e+002	1.958000e+003	1.926825e+003	1.926825e+003
1.083170e+003	2.360700e+004	2.308640e+004	2.308640e+004		4.035200e+002	1.967250e+003	1.923866e+003	1.923866e+003
1.083210e+003	2.338500e+004	2.305079e+004	2.305079e+004		4.034800e+002	1.948750e+003	1.920899e+003	1.920899e+003
1.083250e+003	2.333900e+004	2.301507e+004	2.301507e+004		4.034400e+002	1.944917e+003	1.917923e+003	1.917923e+003
1.083290e+003	2.350900e+004	2.297925e+004	2.297925e+004		4.034000e+002	1.959083e+003	1.914937e+003	1.914937e+003
1.083330e+003	2.369300e+004	2.294332e+004	2.294332e+004		4.033600e+002	1.974417e+003	1.911943e+003	1.911943e+003
1.083370e+003	2.357200e+004	2.290728e+004	2.290728e+004		4.033200e+002	1.964333e+003	1.908940e+003	1.908940e+003
1.083410e+003	2.328700e+004	2.287115e+004	2.287115e+004		4.032800e+002	1.940583e+003	1.905929e+003	1.905929e+003
1.083450e+003	2.354100e+004	2.283490e+004	2.283490e+004		4.032400e+002	1.961750e+003	1.902909e+003	1.902909e+003
1.083490e+003	2.346600e+004	2.279856e+004	2.279856e+004		4.032000e+002	1.955500e+003	1.899880e+003	1.899880e+003
1.083530e+003	2.353200e+004	2.276211e+004	2.276211e+004		4.031600e+002	1.961000e+003	1.896842e+003	1.896842e+003
1.083570e+003	2.352800e+004	2.272556e+004	2.272556e+004		4.031200e+002	1.960667e+003	1.893796e+003	1.893796e+003
1.083610e+003	2.352800e+004	2.268890e+004	2.268890e+004		4.030800e+002	1.960667e+003	1.890742e+003	1.890742e+003
1.083650e+003	2.362900e+004	2.265215e+004	2.265215e+004		4.030400e+002	1.969083e+003	1.887679e+003	1.887679e+003
1.083690e+003	2.354000e+004	2.261530e+004	2.261530e+004		4.030000e+002	1.961667e+003	1.884608e+003	1.884608e+003
1.083730e+003	2.366900e+004	2.257834e+004	2.257834e+004		4.029600e+002	1.972417e+003	1.881529e+003	1.881529e+003
1.083770e+003	2.380200e+004	2.254129e+004	2.254129e+004		4.029200e+002	1.983500e+003	1.878441e+003	1.878441e+003
1.083810e+003	2.383500e+004	2.250414e+004	2.250414e+004		4.028800e+002	1.986250e+003	1.875345e+003	1.875345e+003
1.083850e+003	2.380900e+004	2.246690e+004	2.246690e+004		4.028400e+002	1.984083e+003	1.872242e+003	1.872242e+003
1.083890e+003	2.401800e+004	2.242956e+004	2.242956e+004		4.028000e+002	2.001500e+003	1.869130e+003	1.869130e+003
1.083930e+003	2.408700e+004	2.239213e+004	2.239213e+004		4.027600e+002	2.007250e+003	1.866011e+003	1.866011e+003
1.083970e+003	2.425100e+004	2.235461e+004	2.235461e+004		4.027200e+002	2.020917e+003	1.862884e+003	1.862884e+003
1.084010e+003	2.421000e+004	2.231700e+004	2.231700e+004		4.026800e+002	2.017500e+003	1.859750e+003	1.859750e+003
1.084050e+003	2.426900e+004	2.227930e+004	2.227930e+004		4.026400e+002	2.022417e+003	1.856608e+003	1.856608e+003
1.084090e+003	2.421000e+004	2.224151e+004	2.224151e+004		4.026000e+002	2.017500e+003	1.853459e+003	1.853459e+003
1.084130e+003	2.439500e+004	2.220363e+004	2.220363e+004		4.025600e+002	2.032917e+003	1.850303e+003	1.850303e+003
1.084170e+003	2.455500e+004	2.216567e+004	2.216567e+004		4.025200e+002	2.046250e+003	1.847139e+003	1.847139e+003
1.084210e+003	2.456700e+004	2.212762e+004	2.212762e+004		4.024800e+002	2.047250e+003	1.843968e+003	1.843968e+003
1.084250e+003	2.462900e+004	2.208949e+004	2.208949e+004		4.024400e+002	2.052417e+003	1.840791e+003	1.840791e+003
1.084290e+003	2.473100e+004	2.205128e+004	2.205128e+004		4.024000e+002	2.060917e+003	1.837607e+003	1.837607e+003
1.084330e+003	2.470400e+004	2.201299e+004	2.201299e+004		4.023600e+002	2.058667e+003	1.834416e+003	1.834416e+003
1.084370e+003	2.464300e+004	2.197462e+004	2.197462e+004		4.023200e+002	2.053583e+003	1.831218e+003	1.831218e+003
1.084410e+003	2.479900e+004	2.193616e+004	2.193616e+004		4.022800e+002	2.066583e+003	1.828014e+003	1.828014e+003
1.084450e+003	2.499700e+004	2.189763e+004	2.189763e+004		4.022400e+002	2.083083e+003	1.824803e+003	1.824803e+003
1.084490e+003	2.510400e+004	2.185903e+004	2.185903e+004		4.022000e+002	2.092000e+003	1.821586e+003	1.821586e+003
1.084530e+003	2.521200e+004	2.182035e+004	2.182035e+004		4.021600e+002	2.101000e+003	1.818363e+003	1.818363e+003
1.084570e+003	2.502500e+004	2.178160e+004	2.178160e+004		4.021200e+002	2.085417e+003	1.815134e+003	1.815134e+003
1.084610e+003	2.494000e+004	2.174278e+004	2.174278e+004		4.020800e+002	2.078333e+003	1.811898e+003	1.811898e+003
1.084650e+003	2.496900e+004	2.170388e+004	2.170388e+004		4.020400e+002	2.080750e+003	1.808657e+003	1.808657e+003
1.084690e+003	2.498300e+004	2.166492e+004	2.166492e+004		4.020000e+002	2.081917e+003	1.805410e+003	1.805410e+003
1.084730e+003	2.519200e+004	2.162588e+004	2.162588e+004		4.019600e+002	2.099333e+003	1.802157e+003	1.802157e+003
1.084770e+003	2.496900e+004	2.158677e+004	2.158677e+004		4.019200e+002	2.080750e+003	1.798898e+003	1.798898e+003
1.084810e+003	2.524700e+004	2.154760e+004	2.154760e+004		4.018800e+002	2.103917e+003	1.795633e+003	1.795633e+003
1.084850e+003	2.500800e+004	2.150835e+004	2.150835e+004		4.018400e+002	2.084000e+003	1.792363e+003	1.792363e+003
1.084890e+003	2.505400e+004	2.146905e+004	2.146905e+004		4.018000e+002	2.087833e+003	1.789087e+003	1.789087e+003
1.084930e+003	2.503900e+004	2.142967e+004	2.142967e+004		4.017600e+002	2.086583e+003	1.785806e+003	1.785806e+003
1.084970e+003	2.501900e+004	2.139023e+004	2.139023e+004		4.017200e+002	2.084917e+003	1.782519e+003	1.782519e+003
1.085010e+003	2.519800e+004	2.135072e+004	2.135072e+004		4.016800e+002	2.099833e+003	1.779227e+003	1.779227e+003
1.085050e+003	2.510800e+004	2.131115e+004	2.131115e+004		4.016400e+002	2.092333e+003	1.775929e+003	1.775929e+003
1.085090e+003	2.499900e+004	2.127152e+004	2.127152e+004		4.016000e+002	2.083250e+003	1.772627e+003	1.772627e+003
1.085130e+003	2.493000e+004	2.123183e+004	2.123183e+004		4.015600e+002	2.077500e+003	1.769319e+003	1.769319e+003
1.085170e+003	2.495400e+004	2.119207e+004	2.119207e+004		4.015200e+002	2.079500e+003	1.766006e+003	1.766006e+003
1.085210e+003	2.458200e+004	2.115226e+004	2.115226e+004		4.014800e+002	2.048500e+003	1.762688e+003	1.762688e+003
1.085250e+003	2.498800e+004	2.111238e+004	2.111238e+004		4.014400e+002	2.082333e+003	1.759365e+003	1.759365e+003
1.085290e+003	2.478600e+004	2.107244e+004	2.107244e+004		4.014000e+002	2.065500e+003	1.756036e+003	1.756036e+003
1.085330e+003	2.463500e+004	2.103244e+004	2.103244e+004		4.013600e+002	2.052917e+003	1.752703e+003	1.752703e+003
1.085370e+003	2.466100e+004	2.099238e+004	2.099238e+004		4.013200e+002	2.055083e+003	1.749365e+003	1.749365e+003
1.085410e+003	2.462300e+004	2.095226e+004	2.095226e+004		4.012800e+002	2.051917e+003	1.746022e+003	1.746022e+003
1.085450e+003	2.461400e+004	2.091209e+004	2.091209e+004		4.012400e+002	2.051167e+003	1.742674e+003	1.742674e+003
1.085490e+003	2.467700e+004	2.087185e+004	2.087185e+004		4.012000e+002	2.056417e+003	1.739321e+003	1.739321e+003
1.085530e+003	2.462500e+004	2.083156e+004	2.083156e+004		4.011600e+002	2.052083e+003	1.735963e+003	1.735963e+003
1.085570e+003	2.450800e+004	2.079122e+004	2.079122e+004		4.011200e+002	2.042333e+003	1.732601e+003	1.732601e+003
1.085610e+003	2.461200e+004	2.075082e+004	2.075082e+004		4.010800e+002	2.051000e+003	1.729235e+003	1.729235e+003
1.085650e+003	2.456600e+004	2.071036e+004	2.071036e+004		4.010400e+002	2.047167e+003	1.725863e+003	1.725863e+003
1.085690e+003	2.444300e+004	2.066985e+004	2.066985e+004		4.010000e+002	2.036917e+003	1.722488e+003	1.722488e+003
1.085730e+003	2.447600e+004	2.062929e+004	2.062929e+004		4.009600e+002	2.039667e+003	1.719108e+003	1.719108e+003
1.085770e+003	2.462100e+004	2.058868e+004	2.058868e+004		4.009200e+002	2.051750e+003	1.715723e+003	1.715723e+003
1.085810e+003	2.471500e+004	2.054801e+004	2.054801e+004		4.008800e+002	2.059583e+003	1.712334e+003	1.712334e+003
1.085850e+003	2.458200e+004	2.050730e+004	2.050730e+004		4.008400e+002	2.048500e+003	1.708942e+003	1.708942e+003
1.085890e+003	2.446700e+004	2.046654e+004	2.046654e+004		4.008000e+002	2.038917e+003	1.705545e+003	1.705545e+003
1.085930e+003	2.456700e+004	2.042573e+004	2.042573e+004		4.007600e+002	2.047250e+003	1.702144e+003	1.702144e+003
1.085970e+003	2.451800e+004	2.038488e+004	2.038488e+004		4.007200e+002	2.043167e+003	1.698740e+003	1.698740e+003
1.086010e+003	2.469400e+004	2.034398e+004	2.034398e+004		4.006800e+002	2.057833e+003	1.695331e+003	1.695331e+003
1.086050e+003	2.492100e+004	2.030303e+004	2.030303e+004		4.006400e+002	2.076750e+003	1.691919e+003	1.691919e+003
1.086090e+003	2.479000e+004	2.026205e+004	2.026205e+004		4.006000e+002	2.065833e+003	1.688504e+003	1.688504e+003
1.086130e+003	2.474600e+004	2.022102e+004	2.022102e+004		4.005600e+002	2.062167e+003	1.685085e+003	1.685085e+003
1.086170e+003	2.502100e+004	2.017995e+004	2.017995e+004		4.005200e+002	2.085083e+003	1.681663e+003	1.681663e+003
1.086210e+003	2.525000e+004	2.013885e+004	2.013885e+004		4.004800e+002	2.104167e+003	1.678237e+003	1.678237e+003
1.086250e+003	2.514400e+004	2.009771e+004	2.009771e+004		4.004400e+002	2.095333e+003	1.674809e+003	1.674809e+003
1.086290e+003	2.508400e+004	2.005654e+004	2.005654e+004		4.004000e+002	2.090333e+003	1.671378e+003	1.671378e+003
1.086330e+003	2.495700e+004	2.001533e+004	2.001533e+004		4.003600e+002	2.079750e+003	1.667944e+003	1.667944e+003
1.086370e+003	2.512400e+004	1.997409e+004	1.997409e+004		4.003200e+002	2.093667e+003	1.664508e+003	1.664508e+003
1.086410e+003	2.528300e+004	1.993282e+004	1.993282e+004		4.002800e+002	2.106917e+003	1.661069e+003	1.661069e+003
1.086450e+003	2.552600e+004	1.989152e+004	1.989152e+004		4.002400e+002	2.127167e+003	1.657627e+003	1.657627e+003
1.086490e+003	2.575800e+004	1.985020e+004	1.985020e+004		4.002000e+002	2.146500e+003	1.654183e+003	1.654183e+003
1.086530e+003	2.564900e+004	1.980885e+004	1.980885e+004		4.001600e+002	2.137417e+003	1.650737e+003	1.650737e+003
1.086570e+003	2.576900e+004	1.976748e+004	1.976748e+004		4.001200e+002	2.147417e+003	1.647290e+003	1.647290e+003
1.086610e+003	2.610300e+004	1.972609e+004	1.972609e+004		4.000800e+002	2.175250e+003	1.643840e+003	1.643840e+003
1.086650e+003	2.621500e+004	1.968468e+004	1.968468e+004		4.000400e+002	2.184583e+003	1.640390e+003	1.640390e+003
1.086690e+003	2.658800e+004	1.964325e+004	1.964325e+004		4.000000e+002	2.215667e+003	1.636938e+003	1.636938e+003
1.086730e+003	2.644100e+004	1.960181e+004	1.960181e+004		3.999600e+002	2.203417e+003	1.633484e+003	1.633484e+003
1.086770e+003	2.665700e+004	1.956037e+004	1.956037e+004		3.999200e+002	2.221417e+003	1.630030e+003	1.630030e+003
1.086810e+003	2.705200e+004	1.951891e+004	1.951891e+004		3.998800e+002	2.254333e+003	1.626576e+003	1.626576e+003
1.086850e+003	2.724600e+004	1.947745e+004	1.947745e+004		3.998400e+002	2.270500e+003	1.623121e+003	1.623121e+003
1.086890e+003	2.749300e+004	1.943598e+004	1.943598e+004		3.998000e+002	2.291083e+003	1.619665e+003	1.619665e+003
1.086930e+003	2.767000e+004	1.939452e+004	1.939452e+004		3.997600e+002	2.305833e+003	1.616210e+003	1.616210e+003
1.086970e+003	2.813600e+004	1.935306e+004	1.935306e+004		3.997200e+002	2.344667e+003	1.612755e+003	1.612755e+003
1.087010e+003	2.811000e+004	1.931161e+004	1.931161e+004		3.996800e+002	2.342500e+003	1.609301e+003	1.609301e+003
1.087050e+003	2.823800e+004	1.927017e+004	1.927017e+004		3.996400e+002	2.353167e+003	1.605847e+003	1.605847e+003
1.087090e+003	2.872300e+004	1.922874e+004	1.922874e+004		3.996000e+002	2.393583e+003	1.602395e+003	1.602395e+003
1.087130e+003	2.900700e+004	1.918732e+004	1.918732e+004		3.995600e+002	2.417250e+003	1.598944e+003	1.598944e+003
1.087170e+003	2.911600e+004	1.914593e+004	1.914593e+004		3.995200e+002	2.426333e+003	1.595494e+003	1.595494e+003
1.087210e+003	2.947700e+004	1.910455e+004	1.910455e+004		3.994800e+002	2.456417e+003	1.592046e+003	1.592046e+003
1.087250e+003	3.005900e+004	1.906320e+004	1.906320e+004		3.994400e+002	2.504917e+003	1.588600e+003	1.588600e+003
1.087290e+003	3.025600e+004	1.902189e+004	1.902189e+004		3.994000e+002	2.521333e+003	1.585157e+003	1.585157e+003
1.087330e+003	3.044200e+004	1.898060e+004	1.898060e+004		3.993600e+002	2.536833e+003	1.581717e+003	1.581717e+003
1.087370e+003	3.093500e+004	1.893935e+004	1.893935e+004		3.993200e+002	2.577917e+003	1.578279e+003	1.578279e+003
1.087410e+003	3.129000e+004	1.889814e+004	1.889814e+004		3.992800e+002	2.607500e+003	1.574845e+003	1.574845e+003
1.087450e+003	3.167600e+004	1.885698e+004	1.885698e+004		3.992400e+002	2.639667e+003	1.571415e+003	1.571415e+003
1.087490e+003	3.190900e+004	1.881587e+004	1.881587e+004		3.992000e+002	2.659083e+003	1.567989e+003	1.567989e+003
1.087530e+003	3.235100e+004	1.877480e+004	1.877480e+004		3.991600e+002	2.695917e+003	1.564567e+003	1.564567e+003
1.087570e+003	3.245200e+004	1.873380e+004	1.873380e+004		3.991200e+002	2.704333e+003	1.561150e+003	1.561150e+003
1.087610e+003	3.275400e+004	1.869285e+004	1.869285e+004		3.990800e+002	2.729500e+003	1.557738e+003	1.557738e+003
1.087650e+003	3.314700e+004	1.865196e+004	1.865196e+004		3.990400e+002	2.762250e+003	1.554330e+003	1.554330e+003
1.087690e+003	3.341300e+004	1.861114e+004	1.861114e+004		3.990000e+002	2.784417e+003	1.550929e+003	1.550929e+003
1.087730e+003	3.357700e+004	1.857039e+004	1.857039e+004		3.989600e+002	2.798083e+003	1.547533e+003	1.547533e+003
1.087770e+003	3.400100e+004	1.852971e+004	1.852971e+004		3.989200e+002	2.833417e+003	1.544143e+003	1.544143e+003
1.087810e+003	3.413300e+004	1.848911e+004	1.848911e+004		3.988800e+002	2.844417e+003	1.540759e+003	1.540759e+003
1.087850e+003	3.439600e+004	1.844859e+004	1.844859e+004		3.988400e+002	2.866333e+003	1.537382e+003	1.537382e+003
1.087890e+003	3.469600e+004	1.840814e+004	1.840814e+004		3.988000e+002	2.891333e+003	1.534012e+003	1.534012e+003
1.087930e+003	3.508600e+004	1.836778e+004	1.836778e+004		3.987600e+002	2.923833e+003	1.530649e+003	1.530649e+003
1.087970e+003	3.537900e+004	1.832751e+004	1.832751e+004		3.987200e+002	2.948250e+003	1.527293e+003	1.527293e+003
1.088010e+003	3.535400e+004	1.828733e+004	1.828733e+004		3.986800e+002	2.946167e+003	1.523944e+003	1.523944e+003
1.088050e+003	3.581900e+004	1.824725e+004	1.824725e+004		3.986400e+002	2.984917e+003	1.520604e+003	1.520604e+003
1.088090e+003	3.595000e+004	1.820726e+004	1.820726e+004		3.986000e+002	2.995833e+003	1.517272e+003	1.517272e+003
1.088130e+003	3.650000e+004	1.816737e+004	1.816737e+004		3.985600e+002	3.041667e+003	1.513948e+003	1.513948e+003
1.088170e+003	3.721900e+004	1.812759e+004	1.812759e+004		3.985200e+002	3.101583e+003	1.510633e+003	1.510633e+003
1.088210e+003	3.739600e+004	1.808792e+004	1.808792e+004		3.984800e+002	3.116333e+003	1.507327e+003	1.507327e+003
1.088250e+003	3.797000e+004	1.804837e+004	1.804837e+004		3.984400e+002	3.164167e+003	1.504031e+003	1.504031e+003
1.088290e+003	3.846700e+004	1.800894e+004	1.800894e+004		3.984000e+002	3.205583e+003	1.500745e+003	1.500745e+003
1.088330e+003	3.854700e+004	1.796963e+004	1.796963e+004		3.983600e+002	3.212250e+003	1.497469e+003	1.497469e+003
1.088370e+003	3.927100e+004	1.793044e+004	1.793044e+004		3.983200e+002	3.272583e+003	1.494204e+003	1.494204e+003
1.088410e+003	4.036700e+004	1.789140e+004	1.789140e+004		3.982800e+002	3.363917e+003	1.490950e+003	1.490950e+003
1.088450e+003	4.086100e+004	1.785249e+004	1.785249e+004		3.982400e+002	3.405083e+003	1.487708e+003	1.487708e+003
1.088490e+003	4.134200e+004	1.781373e+004	1.781373e+004		3.982000e+002	3.445167e+003	1.484478e+003	1.484478e+003
1.088530e+003	4.240300e+004	1.777513e+004	1.777513e+004		3.981600e+002	3.533583e+003	1.481261e+003	1.481261e+003
1.088570e+003	4.328400e+004	1.773669e+004	1.773669e+004		3.981200e+002	3.607000e+003	1.478058e+003	1.478058e+003
1.088610e+003	4.409000e+004	1.769842e+004	1.769842e+004		3.980800e+002	3.674167e+003	1.474868e+003	1.474868e+003
1.088650e+003	4.547400e+004	1.766033e+004	1.766033e+004		3.980400e+002	3.789500e+003	1.471694e+003	1.471694e+003
1.088690e+003	4.632700e+004	1.762242e+004	1.762242e+004		3.980000e+002	3.860583e+003	1.468535e+003	1.468535e+003
1.088730e+003	4.737200e+004	1.758472e+004	1.758472e+004		3.979600e+002	3.947667e+003	1.465393e+003	1.465393e+003
1.088770e+003	4.890200e+004	1.754722e+004	1.754722e+004		3.979200e+002	4.075167e+003	1.462268e+003	1.462268e+003
1.088810e+003	5.036200e+004	1.750994e+004	1.750994e+004		3.978800e+002	4.196833e+003	1.459161e+003	1.459161e+003
1.088850e+003	5.182800e+004	1.747289e+004	1.747289e+004		3.978400e+002	4.319000e+003	1.456074e+003	1.456074e+003
1.088890e+003	5.349200e+004	1.743609e+004	1.743609e+004		3.978000e+002	4.457667e+003	1.453007e+003	1.453007e+003
1.088930e+003	5.584000e+004	1.739954e+004	1.739954e+004		3.977600e+002	4.653333e+003	1.449962e+003	1.449962e+003
1.088970e+003	5.816200e+004	1.736327e+004	1.736327e+004		3.977200e+002	4.846833e+003	1.446939e+003	1.446939e+003
1.089010e+003	6.080100e+004	1.732730e+004	1.732730e+004		3.976800e+002	5.066750e+003	1.443942e+003	1.443942e+003
1.089050e+003	6.383600e+004	1.729165e+004	1.729165e+004		3.976400e+002	5.319667e+003	1.440971e+003	1.440971e+003
1.089090e+003	6.707500e+004	1.725634e+004	1.725634e+004		3.976000e+002	5.589583e+003	1.438028e+003	1.438028e+003
1.089130e+003	7.014800e+004	1.722140e+004	1.722140e+004		3.975600e+002	5.845667e+003	1.435117e+003	1.435117e+003
1.089170e+003	7.404000e+004	1.718685e+004	1.718685e+004		3.975200e+002	6.170000e+003	1.432238e+003	1.432238e+003
1.089210e+003	7.820800e+004	1.715273e+004	1.715273e+004		3.974800e+002	6.517333e+003	1.429394e+003	1.429394e+003
1.089250e+003	8.246600e+004	1.711907e+004	1.711907e+004		3.974400e+002	6.872167e+003	1.426589e+003	1.426589e+003
1.089290e+003	8.644600e+004	1.708589e+004	1.708589e+004		3.974000e+002	7.203833e+003	1.423825e+003	1.423825e+003
1.089330e+003	9.114200e+004	1.705325e+004	1.705325e+004		3.973600e+002	7.595167e+003	1.421104e+003	1.421104e+003
1.089370e+003	9.474200e+004	1.702116e+004	1.702116e+004		3.973200e+002	7.895167e+003	1.418430e+003	1.418430e+003
1.089410e+003	9.913200e+004	1.698967e+004	1.698967e+004		3.972800e+002	8.261000e+003	1.415806e+003	1.415806e+003
1.089450e+003	1.021520e+005	1.695880e+004	1.695880e+004		3.972400e+002	8.512667e+003	1.413233e+003	1.413233e+003
1.089490e+003	1.055140e+005	1.692858e+004	1.692858e+004		3.972000e+002	8.792833e+003	1.410715e+003	1.410715e+003
1.089530e+003	1.097900e+005	1.689904e+004	1.689904e+004		3.971600e+002	9.149167e+003	1.408254e+003	1.408254e+003
1.089570e+003	1.129630e+005	1.687021e+004	1.687021e+004		3.971200e+002	9.413583e+003	1.405851e+003	1.405851e+003
1.089610e+003	1.169810e+005	1.684212e+004	1.684212e+004		3.970800e+002	9.748417e+003	1.403510e+003	1.403510e+003
1.089650e+003	1.206900e+005	1.681480e+004	1.681480e+004		3.970400e+002	1.005750e+004	1.401233e+003	1.401233e+003
1.089690e+003	1.245500e+005	1.678827e+004	1.678827e+004		3.970000e+002	1.037917e+004	1.399022e+003	1.399022e+003
1.089730e+003	1.297850e+005	1.676257e+004	1.676257e+004		3.969600e+002	1.081542e+004	1.396881e+003	1.396881e+003
1.089770e+003	1.355920e+005	1.673774e+004	1.673774e+004		3.969200e+002	1.129933e+004	1.394812e+003	1.394812e+003
1.089810e+003	1.417000e+005	1.671383e+004	1.671383e+004		3.968800e+002	1.180833e+004	1.392820e+003	1.392820e+003
1.089850e+003	1.480720e+005	1.669089e+004	1.669089e+004		3.968400e+002	1.233933e+004	1.390907e+003	1.390907e+003
1.089890e+003	1.532750e+005	1.666896e+004	1.666896e+004		3.968000e+002	1.277292e+004	1.389080e+003	1.389080e+003
1.089930e+003	1.585660e+005	1.664808e+004	1.664808e+004		3.967600e+002	1.321383e+004	1.387340e+003	1.387340e+003
1.089970e+003	1.629190e+005	1.662830e+004	1.662830e+004		3.967200e+002	1.357658e+004	1.385692e+003	1.385692e+003
1.090010e+003	1.657310e+005	1.660965e+004	1.660965e+004		3.966800e+002	1.381092e+004	1.384138e+003	1.384138e+003
1.090050e+003	1.666240e+005	1.659216e+004	1.659216e+004		3.966400e+002	1.388533e+004	1.382680e+003	1.382680e+003
1.090090e+003	1.656480e+005	1.657583e+004	1.657583e+004		3.966000e+002	1.380400e+004	1.381319e+003	1.381319e+003
1.090130e+003	1.631040e+005	1.656065e+004	1.656065e+004		3.965600e+002	1.359200e+004	1.380054e+003	1.380054e+003
1.090170e+003	1.587140e+005	1.654661e+004	1.654661e+004		3.965200e+002	1.322617e+004	1.378884e+003	1.378884e+003
1.090210e+003	1.534060e+005	1.653367e+004	1.653367e+004		3.964800e+002	1.278383e+004	1.377806e+003	1.377806e+003
1.090250e+003	1.483740e+005	1.652179e+004	1.652179e+004		3.964400e+002	1.236450e+004	1.376816e+003	1.376816e+003
1.090290e+003	1.418900e+005	1.651093e+004	1.651093e+004		3.964000e+002	1.182417e+004	1.375911e+003	1.375911e+003
1.090330e+003	1.345730e+005	1.650104e+004	1.650104e+004		3.963600e+002	1.121442e+004	1.375087e+003	1.375087e+003
1.090370e+003	1.284900e+005	1.649207e+004	1.649207e+004		3.963200e+002	1.070750e+004	1.374339e+003	1.374339e+003
1.090410e+003	1.224180e+005	1.648397e+004	1.648397e+004		3.962800e+002	1.020150e+004	1.373664e+003	1.373664e+003
1.090450e+003	1.162170e+005	1.647669e+004	1.647669e+004		3.962400e+002	9.684750e+003	1.373057e+003	1.373057e+003
1.090490e+003	1.099040e+005	1.647018e+004	1.647018e+004		3.962000e+002	9.158667e+003	1.372515e+003	1.372515e+003
1.090530e+003	1.041830e+005	1.646440e+004	1.646440e+004		3.961600e+002	8.681917e+003	1.372033e+003	1.372033e+003
1.090570e+003	9.858300e+004	1.645929e+004	1.645929e+004		3.961200e+002	8.215250e+003	1.371608e+003	1.371608e+003
1.090610e+003	9.232100e+004	1.645483e+004	1.645483e+004		3.960800e+002	7.693417e+003	1.371236e+003	1.371236e+003
1.090650e+003	8.565200e+004	1.645095e+004	1.645095e+004		3.960400e+002	7.137667e+003	1.370913e+003	1.370913e+003
1.090690e+003	7.873700e+004	1.644761e+004	1.644761e+004		3.960000e+002	6.561417e+003	1.370634e+003	1.370634e+003
1.090730e+003	7.191400e+004	1.644475e+004	1.644475e+004		3.959600e+002	5.992833e+003	1.370396e+003	1.370396e+003
1.090770e+003	6.582500e+004	1.644233e+004	1.644233e+004		3.959200e+002	5.485417e+003	1.370194e+003	1.370194e+003
1.090810e+003	5.884600e+004	1.644028e+004	1.644028e+004		3.958800e+002	4.903833e+003	1.370024e+003	1.370024e+003
1.090850e+003	5.301600e+004	1.643857e+004	1.643857e+004		3.958400e+002	4.418000e+003	1.369881e+003	1.369881e+003
1.090890e+003	4.710900e+004	1.643714e+004	1.643714e+004		3.958000e+002	3.925750e+003	1.369761e+003	1.369761e+003
1.090930e+003	4.224000e+004	1.643594e+004	1.643594e+004		3.957600e+002	3.520000e+003	1.369662e+003	1.369662e+003
1.090970e+003	3.786000e+004	1.643495e+004	1.643495e+004		3.957200e+002	3.155000e+003	1.369579e+003	1.369579e+003
1.091010e+003	3.405900e+004	1.643413e+004	1.643413e+004		3.956800e+002	2.838250e+003	1.369510e+003	1.369510e+003
1.091050e+003	3.071400e+004	1.643344e+004	1.643344e+004		3.956400e+002	2.559500e+003	1.369453e+003	1.369453e+003
1.091090e+003	2.828400e+004	1.643286e+004	1.643286e+004		3.956000e+002	2.357000e+003	1.369405e+003	1.369405e+003
1.091130e+003	2.617300e+004	1.643237e+004	1.643237e+004		3.955600e+002	2.181083e+003	1.369364e+003	1.369364e+003
1.091170e+003	2.462700e+004	1.643196e+004	1.643196e+004		3.955200e+002	2.052250e+003	1.369330e+003	1.369330e+003
1.091210e+003	2.314100e+004	1.643161e+004	1.643161e+004		3.954800e+002	1.928417e+003	1.369301e+003	1.369301e+003
1.091250e+003	2.210000e+004	1.643132e+004	1.643132e+004		3.954400e+002	1.841667e+003	1.369276e+003	1.369276e+003
1.091290e+003	2.113800e+004	1.643107e+004	1.643107e+004		3.954000e+002	1.761500e+003	1.369255e+003	1.369255e+003
1.091330e+003	2.049600e+004	1.643085e+004	1.643085e+004		3.953600e+002	1.708000e+003	1.369238e+003	1.369238e+003
1.091370e+003	1.985000e+004	1.643067e+004	1.643067e+004		3.953200e+002	1.654167e+003	1.369222e+003	1.369222e+003
1.091410e+003	1.937000e+004	1.643051e+004	1.643051e+004		3.952800e+002	1.614167e+003	1.369209e+003	1.369209e+003
1.091450e+003	1.884300e+004	1.643038e+004	1.643038e+004		3.952400e+002	1.570250e+003	1.369198e+003	1.369198e+003
1.091490e+003	1.857000e+004	1.643026e+004	1.643026e+004		3.952000e+002	1.547500e+003	1.369188e+003	1.369188e+003
1.091530e+003	1.812800e+004	1.643016e+004	1.643016e+004		3.951600e+002	1.510667e+003	1.369180e+003	1.369180e+003
1.091570e+003	1.786100e+004	1.643008e+004	1.643008e+004		3.951200e+002	1.488417e+003	1.369173e+003	1.369173e+003
1.091610e+003	1.775500e+004	1.643000e+004	1.643000e+004		3.950800e+002	1.479583e+003	1.369167e+003	1.369167e+003
1.091650e+003	1.777800e+004	1.642994e+004	1.642994e+004		3.950400e+002	1.481500e+003	1.369161e+003	1.369161e+003
1.091690e+003	1.758200e+004	1.642988e+004	1.642988e+004		3.950000e+002	1.465167e+003	1.369157e+003	1.369157e+003
1.091730e+003	1.733000e+004	1.642984e+004	1.642984e+004		3.949600e+002	1.444167e+003	1.369153e+003	1.369153e+003
1.091770e+003	1.738000e+004	1.642980e+004	1.642980e+004		3.949200e+002	1.448333e+003	1.369150e+003	1.369150e+003
1.091810e+003	1.711400e+004	1.642977e+004	1.642977e+004		3.948800e+002	1.426167e+003	1.369148e+003	1.369148e+003
1.091850e+003	1.696800e+004	1.642975e+004	1.642975e+004		3.948400e+002	1.414000e+003	1.369145e+003	1.369145e+003
1.091890e+003	1.711100e+004	1.642972e+004	1.642972e+004		3.948000e+002	1.425917e+003	1.369144e+003	1.369144e+003
1.091930e+003	1.690300e+004	1.642971e+004	1.642971e+004		3.947600e+002	1.408583e+003	1.369142e+003	1.369142e+003
1.091970e+003	1.676600e+004	1.642970e+004	1.642970e+004		3.947200e+002	1.397167e+003	1.369141e+003	1.369141e+003
1.092010e+003	1.676000e+004	1.642969e+004	1.642969e+004		3.946800e+002	1.396667e+003	1.369141e+003	1.369141e+003
1.092050e+003	1.675800e+004	1.642968e+004	1.642968e+004		3.946400e+002	1.396500e+003	1.369140e+003	1.369140e+003
1.092090e+003	1.668800e+004	1.642968e+004	1.642968e+004		3.946000e+002	1.390667e+003	1.369140e+003	1.369140e+003
1.092130e+003	1.654100e+004	1.642967e+004	1.642967e+004		3.945600e+002	1.378417e+003	1.369139e+003	1.369139e+003
1.092170e+003	1.633500e+004	1.642967e+004	1.642967e+004		3.945200e+002	1.361250e+003	1.369139e+003	1.369139e+003
1.092210e+003	1.646600e+004	1.642967e+004	1.642967e+004		3.944800e+002	1.372167e+003	1.369139e+003	1.369139e+003
1.092250e+003	1.638900e+004	1.642967e+004	1.642967e+004		3.944400e+002	1.365750e+003	1.369139e+003	1.369139e+003
1.092290e+003	1.635300e+004	1.642967e+004	1.642967e+004		3.944000e+002	1.362750e+003	1.369139e+003	1.369139e+003
1.092330e+003	1.648200e+004	1.642967e+004	1.642967e+004		3.943600e+002	1.373500e+003	1.369139e+003	1.369139e+003
1.092370e+003	1.652300e+004	1.642967e+004	1.642967e+004		3.943200e+002	1.376917e+003	1.369139e+003	1.369139e+003
1.092410e+003	1.628400e+004	1.628400e+004	1.628400e+004		3.942800e+002	1.357000e+003	1.357000e+003	1.357000e+003
1.092450e+003	1.621100e+004	1.621100e+004	1.621100e+004		3.942400e+002	1.350917e+003	1.350917e+003	1.350917e+003
1.092490e+003	1.625500e+004	1.625500e+004	1.625500e+004		3.942000e+002	1.354583e+003	1.354583e+003	1.354583e+003
1.092530e+003	1.626500e+004	1.626500e+004	1.626500e+004		3.941600e+002	1.355417e+003	1.355417e+003	1.355417e+003
1.092570e+003	1.609100e+004	1.609100e+004	1.609100e+004		3.941200e+002	1.340917e+003	1.340917e+003	1.340917e+003
1.092610e+003	1.602900e+004	1.602900e+004	1.602900e+004		3.940800e+002	1.335750e+003	1.335750e+003	1.335750e+003
1.092650e+003	1.600300e+004	1.600300e+004	1.600300e+004		3.940400e+002	1.333583e+003	1.333583e+003	1.333583e+003
1.092690e+003	1.614500e+004	1.614500e+004	1.614500e+004		3.940000e+002	1.345417e+003	1.345417e+003	1.345417e+003
1.092730e+003	1.617800e+004	1.617800e+004	1.617800e+004		3.939600e+002	1.348167e+003	1.348167e+003	1.348167e+003
1.092770e+003	1.618200e+004	1.618200e+004	1.618200e+004		3.939200e+002	1.348500e+003	1.348500e+003	1.348500e+003
1.092810e+003	1.611000e+004	1.611000e+004	1.611000e+004		3.938800e+002	1.342500e+003	1.342500e+003	1.342500e+003
1.092850e+003	1.607200e+004	1.607200e+004	1.607200e+004		3.938400e+002	1.339333e+003	1.339333e+003	1.339333e+003
1.092890e+003	1.591200e+004	1.591200e+004	1.591200e+004		3.938000e+002	1.326000e+003	1.326000e+003	1.326000e+003
1.092930e+003	1.594400e+004	1.594400e+004	1.594400e+004		3.937600e+002	1.328667e+003	1.328667e+003	1.328667e+003
1.092970e+003	1.590700e+004	1.590700e+004	1.590700e+004		3.937200e+002	1.325583e+003	1.325583e+003	1.325583e+003
1.093010e+003	1.588800e+004	1.588800e+004	1.588800e+004		3.936800e+002	1.324000e+003	1.324000e+003	1.324000e+003
1.093050e+003	1.596600e+004	1.596600e+004	1.596600e+004		3.936400e+002	1.330500e+003	1.330500e+003	1.330500e+003
1.093090e+003	1.593400e+004	1.593400e+004	1.593400e+004		3.936000e+002	1.327833e+003	1.327833e+003	1.327833e+003
1.093130e+003	1.584000e+004	1.584000e+004	1.584000e+004		3.935600e+002	1.320000e+003	1.320000e+003	1.320000e+003
1.093170e+003	1.580400e+004	1.580400e+004	1.580400e+004		3.935200e+002	1.317000e+003	1.317000e+003	1.317000e+003
1.093210e+003	1.595800e+004	1.595800e+004	1.595800e+004		3.934800e+002	1.329833e+003	1.329833e+003	1.329833e+003
1.093250e+003	1.602500e+004	1.602500e+004	1.602500e+004		3.934400e+002	1.335417e+003	1.335417e+003	1.335417e+003
1.093290e+003	1.591600e+004	1.591600e+004	1.591600e+004		3.934000e+002	1.326333e+003	1.326333e+003	1.326333e+003
1.093330e+003	1.583000e+004	1.583000e+004	1.583000e+004		3.933600e+002	1.319167e+003	1.319167e+003	1.319167e+003
1.093370e+003	1.585700e+004	1.585700e+004	1.585700e+004		3.933200e+002	1.321417e+003	1.321417e+003	1.321417e+003
1.093410e+003	1.586600e+004	1.586600e+004	1.586600e+004		3.932800e+002	1.322167e+003	1.322167e+003	1.322167e+003
1.093450e+003	1.581500e+004	1.581500e+004	1.581500e+004		3.932400e+002	1.317917e+003	1.317917e+003	1.317917e+003
1.093490e+003	1.587700e+004	1.587700e+004	1.587700e+004		3.932000e+002	1.323083e+003	1.323083e+003	1.323083e+003
1.093530e+003	1.571300e+004	1.571300e+004	1.571300e+004		3.931600e+002	1.309417e+003	1.309417e+003	1.309417e+003
1.093570e+003	1.574400e+004	1.574400e+004	1.574400e+004		3.931200e+002	1.312000e+003	1.312000e+003	1.312000e+003
1.093610e+003	1.589500e+004	1.589500e+004	1.589500e+004		3.930800e+002	1.324583e+003	1.324583e+003	1.324583e+003
1.093650e+003	1.576300e+004	1.576300e+004	1.576300e+004		3.930400e+002	1.313583e+003	1.313583e+003	1.313583e+003
1.093690e+003	1.569600e+004	1.569600e+004	1.569600e+004		3.930000e+002	1.308000e+003	1.308000e+003	1.308000e+003


==> figures/data/XPS/spectra/tion0013.txt <==
Cycle 13:pos4:1: N1s
	Characteristic Energy eV	1.486690e+003	Acquisition Time s	1.200000e+001
Name		
Position		
FWHM		
Area		
Lineshape		
K.E.	Counts	Background	Envelope		B.E.	CPS	Background CPS	Envelope CPS
1.081690e+003	2.418800e+004	2.418800e+004	2.418800e+004		4.050000e+002	2.015667e+003	2.015667e+003	2.015667e+003
1.081730e+003	2.392200e+004	2.392200e+004	2.392200e+004		4.049600e+002	1.993500e+003	1.993500e+003	1.993500e+003
1.081770e+003	2.384900e+004	2.384900e+004	2.384900e+004		4.049200e+002	1.987417e+003	1.987417e+003	1.987417e+003
1.081810e+003	2.400000e+004	2.400000e+004	2.400000e+004		4.048800e+002	2.000000e+003	2.000000e+003	2.000000e+003
1.081850e+003	2.395900e+004	2.395900e+004	2.395900e+004		4.048400e+002	1.996583e+003	1.996583e+003	1.996583e+003
1.081890e+003	2.375800e+004	2.375800e+004	2.375800e+004		4.048000e+002	1.979833e+003	1.979833e+003	1.979833e+003
1.081930e+003	2.398200e+004	2.398200e+004	2.398200e+004		4.047600e+002	1.998500e+003	1.998500e+003	1.998500e+003
1.081970e+003	2.365500e+004	2.365500e+004	2.365500e+004		4.047200e+002	1.971250e+003	1.971250e+003	1.971250e+003
1.082010e+003	2.380100e+004	2.380100e+004	2.380100e+004		4.046800e+002	1.983417e+003	1.983417e+003	1.983417e+003
1.082050e+003	2.367200e+004	2.367200e+004	2.367200e+004		4.046400e+002	1.972667e+003	1.972667e+003	1.972667e+003
1.082090e+003	2.351900e+004	2.351900e+004	2.351900e+004		4.046000e+002	1.959917e+003	1.959917e+003	1.959917e+003
1.082130e+003	2.356900e+004	2.356900e+004	2.356900e+004		4.045600e+002	1.964083e+003	1.964083e+003	1.964083e+003
1.082170e+003	2.367600e+004	2.367600e+004	2.367600e+004		4.045200e+002	1.973000e+003	1.973000e+003	1.973000e+003
1.082210e+003	2.361500e+004	2.361500e+004	2.361500e+004		4.044800e+002	1.967917e+003	1.967917e+003	1.967917e+003
1.082250e+003	2.347300e+004	2.347300e+004	2.347300e+004		4.044400e+002	1.956083e+003	1.956083e+003	1.956083e+003
1.082290e+003	2.360900e+004	2.360900e+004	2.360900e+004		4.044000e+002	1.967417e+003	1.967417e+003	1.967417e+003
1.082330e+003	2.344500e+004	2.344500e+004	2.344500e+004		4.043600e+002	1.953750e+003	1.953750e+003	1.953750e+003
1.082370e+003	2.317900e+004	2.317900e+004	2.317900e+004		4.043200e+002	1.931583e+003	1.931583e+003	1.931583e+003
1.082410e+003	2.329100e+004	2.329100e+004	2.329100e+004		4.042800e+002	1.940917e+003	1.940917e+003	1.940917e+003
1.082450e+003	2.342100e+004	2.342100e+004	2.342100e+004		4.042400e+002	1.951750e+003	1.951750e+003	1.951750e+003
1.082490e+003	2.344800e+004	2.344800e+004	2.344800e+004		4.042000e+002	1.954000e+003	1.954000e+003	1.954000e+003
1.082530e+003	2.322700e+004	2.322700e+004	2.322700e+004		4.041600e+002	1.935583e+003	1.935583e+003	1.935583e+003
1.082570e+003	2.342200e+004	2.342200e+004	2.342200e+004		4.041200e+002	1.951833e+003	1.951833e+003	1.951833e+003
1.082610e+003	2.328700e+004	2.328700e+004	2.328700e+004		4.040800e+002	1.940583e+003	1.940583e+003	1.940583e+003
1.082650e+003	2.326400e+004	2.326400e+004	2.326400e+004		4.040400e+002	1.938667e+003	1.938667e+003	1.938667e+003
1.082690e+003	2.347200e+004	2.347200e+004	2.347200e+004		4.040000e+002	1.956000e+003	1.956000e+003	1.956000e+003
1.082730e+003	2.324500e+004	2.324500e+004	2.324500e+004		4.039600e+002	1.937083e+003	1.937083e+003	1.937083e+003
1.082770e+003	2.318700e+004	2.318700e+004	2.318700e+004		4.039200e+002	1.932250e+003	1.932250e+003	1.932250e+003
1.082810e+003	2.331500e+004	2.331500e+004	2.331500e+004		4.038800e+002	1.942917e+003	1.942917e+003	1.942917e+003
1.082850e+003	2.327200e+004	2.329667e+004	2.329667e+004		4.038400e+002	1.939333e+003	1.941389e+003	1.941389e+003
1.082890e+003	2.330300e+004	2.326220e+004	2.326220e+004		4.038000e+002	1.941917e+003	1.938517e+003	1.938517e+003
1.082930e+003	2.308600e+004	2.322762e+004	2.322762e+004		4.037600e+002	1.923833e+003	1.935635e+003	1.935635e+003
1.082970e+003	2.304600e+004	2.319292e+004	2.319292e+004		4.037200e+002	1.920500e+003	1.932743e+003	1.932743e+003
1.083010e+003	2.273700e+004	2.315811e+004	2.315811e+004		4.036800e+002	1.894750e+003	1.929842e+003	1.929842e+003
1.083050e+003	2.286500e+004	2.312318e+004	2.312318e+004		4.036400e+002	1.905417e+003	1.926931e+003	1.926931e+003
1.083090e+003	2.305600e+004	2.308813e+004	2.308813e+004		4.036000e+002	1.921333e+003	1.924011e+003	1.924011e+003
1.083130e+003	2.305700e+004	2.305296e+004	2.305296e+004		4.035600e+002	1.921417e+003	1.921080e+003	1.921080e+003
1.083170e+003	2.304100e+004	2.301769e+004	2.301769e+004		4.035200e+002	1.920083e+003	1.918140e+003	1.918140e+003
1.083210e+003	2.296800e+004	2.298229e+004	2.298229e+004		4.034800e+002	1.914000e+003	1.915191e+003	1.915191e+003
1.083250e+003	2.286100e+004	2.294679e+004	2.294679e+004		4.034400e+002	1.905083e+003	1.912232e+003	1.912232e+003
1.083290e+003	2.326400e+004	2.291117e+004	2.291117e+004		4.034000e+002	1.938667e+003	1.909264e+003	1.909264e+003
1.083330e+003	2.329500e+004	2.287544e+004	2.287544e+004		4.033600e+002	1.941250e+003	1.906287e+003	1.906287e+003
1.083370e+003	2.319600e+004	2.283960e+004	2.283960e+004		4.033200e+002	1.933000e+003	1.903300e+003	1.903300e+003
1.083410e+003	2.302700e+004	2.280365e+004	2.280365e+004		4.032800e+002	1.918917e+003	1.900304e+003	1.900304e+003
1.083450e+003	2.322700e+004	2.276759e+004	2.276759e+004		4.032400e+002	1.935583e+003	1.897299e+003	1.897299e+003
1.083490e+003	2.288100e+004	2.273142e+004	2.273142e+004		4.032000e+002	1.906750e+003	1.894285e+003	1.894285e+003
1.083530e+003	2.303400e+004	2.269514e+004	2.269514e+004		4.031600e+002	1.919500e+003	1.891262e+003	1.891262e+003
1.083570e+003	2.314000e+004	2.265875e+004	2.265875e+004		4.031200e+002	1.928333e+003	1.888229e+003	1.888229e+003
1.083610e+003	2.324700e+004	2.262226e+004	2.262226e+004		4.030800e+002	1.937250e+003	1.885188e+003	1.885188e+003
1.083650e+003	2.310800e+004	2.258566e+004	2.258566e+004		4.030400e+002	1.925667e+003	1.882138e+003	1.882138e+003
1.083690e+003	2.314500e+004	2.254895e+004	2.254895e+004		4.030000e+002	1.928750e+003	1.879079e+003	1.879079e+003
1.083730e+003	2.317800e+004	2.251213e+004	2.251213e+004		4.029600e+002	1.931500e+003	1.876011e+003	1.876011e+003
1.083770e+003	2.292400e+004	2.247522e+004	2.247522e+004		4.029200e+002	1.910333e+003	1.872935e+003	1.872935e+003
1.083810e+003	2.324300e+004	2.243819e+004	2.243819e+004		4.028800e+002	1.936917e+003	1.869849e+003	1.869849e+003
1.083850e+003	2.331400e+004	2.240106e+004	2.240106e+004		4.028400e+002	1.942833e+003	1.866755e+003	1.866755e+003
1.083890e+003	2.311900e+004	2.236384e+004	2.236384e+004		4.028000e+002	1.926583e+003	1.863653e+003	1.863653e+003
1.083930e+003	2.300600e+004	2.232650e+004	2.232650e+004		4.027600e+002	1.917167e+003	1.860542e+003	1.860542e+003
1.083970e+003	2.335400e+004	2.228907e+004	2.228907e+004		4.027200e+002	1.946167e+003	1.857422e+003	1.857422e+003
1.084010e+003	2.329700e+004	2.225153e+004	2.225153e+004		4.026800e+002	1.941417e+003	1.854295e+003	1.854295e+003
1.084050e+003	2.341400e+004	2.221390e+004	2.221390e+004		4.026400e+002	1.951167e+003	1.851158e+003	1.851158e+003
1.084090e+003	2.346700e+004	2.217617e+004	2.217617e+004		4.026000e+002	1.955583e+003	1.848014e+003	1.848014e+003
1.084130e+003	2.339500e+004	2.213834e+004	2.213834e+004		4.025600e+002	1.949583e+003	1.844862e+003	1.844862e+003
1.084170e+003	2.333500e+004	2.210042e+004	2.210042e+004		4.025200e+002	1.944583e+003	1.841702e+003	1.841702e+003
1.084210e+003	2.357000e+004	2.206240e+004	2.206240e+004		4.024800e+002	1.964167e+003	1.838533e+003	1.838533e+003
1.084250e+003	2.354100e+004	2.202428e+004	2.202428e+004		4.024400e+002	1.961750e+003	1.835357e+003	1.835357e+003
1.084290e+003	2.355000e+004	2.198608e+004	2.198608e+004		4.024000e+002	1.962500e+003	1.832173e+003	1.832173e+003
1.084330e+003	2.343200e+004	2.194778e+004	2.194778e+004		4.023600e+002	1.952667e+003	1.828981e+003	1.828981e+003
1.084370e+003	2.347800e+004	2.190938e+004	2.190938e+004		4.023200e+002	1.956500e+003	1.825782e+003	1.825782e+003
1.084410e+003	2.373500e+004	2.187090e+004	2.187090e+004		4.022800e+002	1.977917e+003	1.822575e+003	1.822575e+003
1.084450e+003	2.370700e+004	2.183232e+004	2.183232e+004		4.022400e+002	1.975583e+003	1.819360e+003	1.819360e+003
1.084490e+003	2.375900e+004	2.179366e+004	2.179366e+004		4.022000e+002	1.979917e+003	1.816139e+003	1.816139e+003
1.084530e+003	2.376400e+004	2.175491e+004	2.175491e+004		4.021600e+002	1.980333e+003	1.812909e+003	1.812909e+003
1.084570e+003	2.361800e+004	2.171608e+004	2.171608e+004		4.021200e+002	1.968167e+003	1.809673e+003	1.809673e+003
1.084610e+003	2.361400e+004	2.167716e+004	2.167716e+004		4.020800e+002	1.967833e+003	1.806430e+003	1.806430e+003
1.084650e+003	2.384200e+004	2.163815e+004	2.163815e+004		4.020400e+002	1.986833e+003	1.803179e+003	1.803179e+003
1.084690e+003	2.408600e+004	2.159906e+004	2.159906e+004		4.020000e+002	2.007167e+003	1.799921e+003	1.799921e+003
1.084730e+003	2.388500e+004	2.155988e+004	2.155988e+004		4.019600e+002	1.990417e+003	1.796657e+003	1.796657e+003
1.084770e+003	2.383100e+004	2.152063e+004	2.152063e+004		4.019200e+002	1.985917e+003	1.793386e+003	1.793386e+003
1.084810e+003	2.400900e+004	2.148129e+004	2.148129e+004		4.018800e+002	2.000750e+003	1.790108e+003	1.790108e+003
1.084850e+003	2.397300e+004	2.144188e+004	2.144188e+004		4.018400e+002	1.997750e+003	1.786823e+003	1.786823e+003
1.084890e+003	2.424000e+004	2.140238e+004	2.140238e+004		4.018000e+002	2.020000e+003	1.783532e+003	1.783532e+003
1.084930e+003	2.429700e+004	2.136282e+004	2.136282e+004		4.017600e+002	2.024750e+003	1.780235e+003	1.780235e+003
1.084970e+003	2.392500e+004	2.132317e+004	2.132317e+004		4.017200e+002	1.993750e+003	1.776931e+003	1.776931e+003
1.085010e+003	2.396400e+004	2.128345e+004	2.128345e+004		4.016800e+002	1.997000e+003	1.773621e+003	1.773621e+003
1.085050e+003	2.406800e+004	2.124366e+004	2.124366e+004		4.016400e+002	2.005667e+003	1.770305e+003	1.770305e+003
1.085090e+003	2.419600e+004	2.120379e+004	2.120379e+004		4.016000e+002	2.016333e+003	1.766982e+003	1.766982e+003
1.085130e+003	2.429100e+004	2.116385e+004	2.116385e+004		4.015600e+002	2.024250e+003	1.763654e+003	1.763654e+003
1.085170e+003	2.437800e+004	2.112383e+004	2.112383e+004		4.015200e+002	2.031500e+003	1.760320e+003	1.760320e+003
1.085210e+003	2.426300e+004	2.108375e+004	2.108375e+004		4.014800e+002	2.021917e+003	1.756980e+003	1.756980e+003
1.085250e+003	2.448000e+004	2.104361e+004	2.104361e+004		4.014400e+002	2.040000e+003	1.753634e+003	1.753634e+003
1.085290e+003	2.449300e+004	2.100339e+004	2.100339e+004		4.014000e+002	2.041083e+003	1.750283e+003	1.750283e+003
1.085330e+003	2.456300e+004	2.096311e+004	2.096311e+004		4.013600e+002	2.046917e+003	1.746926e+003	1.746926e+003
1.085370e+003	2.425200e+004	2.092277e+004	2.092277e+004		4.013200e+002	2.021000e+003	1.743564e+003	1.743564e+003
1.085410e+003	2.438900e+004	2.088236e+004	2.088236e+004		4.012800e+002	2.032417e+003	1.740196e+003	1.740196e+003
1.085450e+003	2.489700e+004	2.084188e+004	2.084188e+004		4.012400e+002	2.074750e+003	1.736824e+003	1.736824e+003
1.085490e+003	2.459900e+004	2.080135e+004	2.080135e+004		4.012000e+002	2.049917e+003	1.733446e+003	1.733446e+003
1.085530e+003	2.451700e+004	2.076076e+004	2.076076e+004		4.011600e+002	2.043083e+003	1.730063e+003	1.730063e+003
1.085570e+003	2.443300e+004	2.072011e+004	2.072011e+004		4.011200e+002	2.036083e+003	1.726676e+003	1.726676e+003
1.085610e+003	2.478100e+004	2.067940e+004	2.067940e+004		4.010800e+002	2.065083e+003	1.723283e+003	1.723283e+003
1.085650e+003	2.456300e+004	2.063863e+004	2.063863e+004		4.010400e+002	2.046917e+003	1.719886e+003	1.719886e+003
1.085690e+003	2.489700e+004	2.059781e+004	2.059781e+004		4.010000e+002	2.074750e+003	1.716484e+003	1.716484e+003
1.085730e+003	2.522300e+004	2.055693e+004	2.055693e+004		4.009600e+002	2.101917e+003	1.713078e+003	1.713078e+003
1.085770e+003	2.503700e+004	2.051601e+004	2.051601e+004		4.009200e+002	2.086417e+003	1.709667e+003	1.709667e+003
1.085810e+003	2.483400e+004	2.047503e+004	2.047503e+004		4.008800e+002	2.069500e+003	1.706253e+003	1.706253e+003
1.085850e+003	2.520800e+004	2.043401e+004	2.043401e+004		4.008400e+002	2.100667e+003	1.702834e+003	1.702834e+003
1.085890e+003	2.517000e+004	2.039293e+004	2.039293e+004		4.008000e+002	2.097500e+003	1.699411e+003	1.699411e+003
1.085930e+003	2.521900e+004	2.035181e+004	2.035181e+004		4.007600e+002	2.101583e+003	1.695985e+003	1.695985e+003
1.085970e+003	2.526500e+004	2.031065e+004	2.031065e+004		4.007200e+002	2.105417e+003	1.692554e+003	1.692554e+003
1.086010e+003	2.561500e+004	2.026944e+004	2.026944e+004		4.006800e+002	2.134583e+003	1.689120e+003	1.689120e+003
1.086050e+003	2.538800e+004	2.022819e+004	2.022819e+004		4.006400e+002	2.115667e+003	1.685683e+003	1.685683e+003
1.086090e+003	2.571900e+004	2.018690e+004	2.018690e+004		4.006000e+002	2.143250e+003	1.682242e+003	1.682242e+003
1.086130e+003	2.578800e+004	2.014558e+004	2.014558e+004		4.005600e+002	2.149000e+003	1.678798e+003	1.678798e+003
1.086170e+003	2.612100e+004	2.010422e+004	2.010422e+004		4.005200e+002	2.176750e+003	1.675351e+003	1.675351e+003
1.086210e+003	2.633000e+004	2.006282e+004	2.006282e+004		4.004800e+002	2.194167e+003	1.671902e+003	1.671902e+003
1.086250e+003	2.619900e+004	2.002140e+004	2.002140e+004		4.004400e+002	2.183250e+003	1.668450e+003	1.668450e+003
1.086290e+003	2.624700e+004	1.997994e+004	1.997994e+004		4.004000e+002	2.187250e+003	1.664995e+003	1.664995e+003
1.086330e+003	2.636700e+004	1.993846e+004	1.993846e+004		4.003600e+002	2.197250e+003	1.661538e+003	1.661538e+003
1.086370e+003	2.656400e+004	1.989695e+004	1.989695e+004		4.003200e+002	2.213667e+003	1.658079e+003	1.658079e+003
1.086410e+003	2.697000e+004	1.985542e+004	1.985542e+004		4.002800e+002	2.247500e+003	1.654618e+003	1.654618e+003
1.086450e+003	2.691800e+004	1.981387e+004	1.981387e+004		4.002400e+002	2.243167e+003	1.651156e+003	1.651156e+003
1.086490e+003	2.709400e+004	1.977229e+004	1.977229e+004		4.002000e+002	2.257833e+003	1.647691e+003	1.647691e+003
1.086530e+003	2.745400e+004	1.973070e+004	1.973070e+004		4.001600e+002	2.287833e+003	1.644225e+003	1.644225e+003
1.086570e+003	2.759600e+004	1.968910e+004	1.968910e+004		4.001200e+002	2.299667e+003	1.640758e+003	1.640758e+003
1.086610e+003	2.777900e+004	1.964749e+004	1.964749e+004		4.000800e+002	2.314917e+003	1.637291e+003	1.637291e+003
1.086650e+003	2.804400e+004	1.960586e+004	1.960586e+004		4.000400e+002	2.337000e+003	1.633822e+003	1.633822e+003
1.086690e+003	2.842000e+004	1.956423e+004	1.956423e+004		4.000000e+002	2.368333e+003	1.630353e+003	1.630353e+003
1.086730e+003	2.853000e+004	1.952260e+004	1.952260e+004		3.999600e+002	2.377500e+003	1.626884e+003	1.626884e+003
1.086770e+003	2.866500e+004	1.948097e+004	1.948097e+004		3.999200e+002	2.388750e+003	1.623414e+003	1.623414e+003
1.086810e+003	2.910100e+004	1.943934e+004	1.943934e+004		3.998800e+002	2.425083e+003	1.619945e+003	1.619945e+003
1.086850e+003	2.918200e+004	1.939772e+004	1.939772e+004		3.998400e+002	2.431833e+003	1.616476e+003	1.616476e+003
1.086890e+003	2.966800e+004	1.935610e+004	1.935610e+004		3.998000e+002	2.472333e+003	1.613008e+003	1.613008e+003
1.086930e+003	2.980000e+004	1.931449e+004	1.931449e+004		3.997600e+002	2.483333e+003	1.609541e+003	1.609541e+003
1.086970e+003	3.015000e+004	1.927290e+004	1.927290e+004		3.997200e+002	2.512500e+003	1.606075e+003	1.606075e+003
1.087010e+003	3.052500e+004	1.923133e+004	1.923133e+004		3.996800e+002	2.543750e+003	1.602611e+003	1.602611e+003
1.087050e+003	3.068100e+004	1.918978e+004	1.918978e+004		3.996400e+002	2.556750e+003	1.599148e+003	1.599148e+003
1.087090e+003	3.136800e+004	1.914825e+004	1.914825e+004		3.996000e+002	2.614000e+003	1.595688e+003	1.595688e+003
1.087130e+003	3.167600e+004	1.910675e+004	1.910675e+004		3.995600e+002	2.639667e+003	1.592230e+003	1.592230e+003
1.087170e+003	3.200800e+004	1.906529e+004	1.906529e+004		3.995200e+002	2.667333e+003	1.588774e+003	1.588774e+003
1.087210e+003	3.231900e+004	1.902386e+004	1.902386e+004		3.994800e+002	2.693250e+003	1.585322e+003	1.585322e+003
1.087250e+003	3.265800e+004	1.898247e+004	1.898247e+004		3.994400e+002	2.721500e+003	1.581873e+003	1.581873e+003
1.087290e+003	3.290500e+004	1.894113e+004	1.894113e+004		3.994000e+002	2.742083e+003	1.578428e+003	1.578428e+003
1.087330e+003	3.341000e+004	1.889983e+004	1.889983e+004		3.993600e+002	2.784167e+003	1.574986e+003	1.574986e+003
1.087370e+003	3.382800e+004	1.885859e+004	1.885859e+004		3.993200e+002	2.819000e+003	1.571549e+003	1.571549e+003
1.087410e+003	3.402000e+004	1.881739e+004	1.881739e+004		3.992800e+002	2.835000e+003	1.568116e+003	1.568116e+003
1.087450e+003	3.438700e+004	1.877626e+004	1.877626e+004		3.992400e+002	2.865583e+003	1.564688e+003	1.564688e+003
1.087490e+003	3.454200e+004	1.873519e+004	1.873519e+004		3.992000e+002	2.878500e+003	1.561266e+003	1.561266e+003
1.087530e+003	3.500300e+004	1.869418e+004	1.869418e+004		3.991600e+002	2.916917e+003	1.557848e+003	1.557848e+003
1.087570e+003	3.513000e+004	1.865324e+004	1.865324e+004		3.991200e+002	2.927500e+003	1.554436e+003	1.554436e+003
1.087610e+003	3.567300e+004	1.861237e+004	1.861237e+004		3.990800e+002	2.972750e+003	1.551031e+003	1.551031e+003
1.087650e+003	3.549700e+004	1.857157e+004	1.857157e+004		3.990400e+002	2.958083e+003	1.547631e+003	1.547631e+003
1.087690e+003	3.590100e+004	1.853085e+004	1.853085e+004		3.990000e+002	2.991750e+003	1.544238e+003	1.544238e+003
1.087730e+003	3.583500e+004	1.849021e+004	1.849021e+004		3.989600e+002	2.986250e+003	1.540851e+003	1.540851e+003
1.087770e+003	3.616400e+004	1.844965e+004	1.844965e+004		3.989200e+002	3.013667e+003	1.537471e+003	1.537471e+003
1.087810e+003	3.645200e+004	1.840917e+004	1.840917e+004		3.988800e+002	3.037667e+003	1.534098e+003	1.534098e+003
1.087850e+003	3.683900e+004	1.836878e+004	1.836878e+004		3.988400e+002	3.069917e+003	1.530732e+003	1.530732e+003
1.087890e+003	3.708600e+004	1.832848e+004	1.832848e+004		3.988000e+002	3.090500e+003	1.527373e+003	1.527373e+003
1.087930e+003	3.717900e+004	1.828827e+004	1.828827e+004		3.987600e+002	3.098250e+003	1.524022e+003	1.524022e+003
1.087970e+003	3.740000e+004	1.824816e+004	1.824816e+004		3.987200e+002	3.116667e+003	1.520680e+003	1.520680e+003
1.088010e+003	3.771900e+004	1.820814e+004	1.820814e+004		3.986800e+002	3.143250e+003	1.517345e+003	1.517345e+003
1.088050e+003	3.777600e+004	1.816823e+004	1.816823e+004		3.986400e+002	3.148000e+003	1.514019e+003	1.514019e+003
1.088090e+003	3.815600e+004	1.812841e+004	1.812841e+004		3.986000e+002	3.179667e+003	1.510701e+003	1.510701e+003
1.088130e+003	3.872400e+004	1.808871e+004	1.808871e+004		3.985600e+002	3.227000e+003	1.507392e+003	1.507392e+003
1.088170e+003	3.929100e+004	1.804912e+004	1.804912e+004		3.985200e+002	3.274250e+003	1.504093e+003	1.504093e+003
1.088210e+003	3.953700e+004	1.800964e+004	1.800964e+004		3.984800e+002	3.294750e+003	1.500803e+003	1.500803e+003
1.088250e+003	3.991100e+004	1.797028e+004	1.797028e+004		3.984400e+002	3.325917e+003	1.497523e+003	1.497523e+003
1.088290e+003	4.035300e+004	1.793105e+004	1.793105e+004		3.984000e+002	3.362750e+003	1.494254e+003	1.494254e+003
1.088330e+003	4.087500e+004	1.789194e+004	1.789194e+004		3.983600e+002	3.406250e+003	1.490995e+003	1.490995e+003
1.088370e+003	4.167000e+004	1.785297e+004	1.785297e+004		3.983200e+002	3.472500e+003	1.487747e+003	1.487747e+003
1.088410e+003	4.247700e+004	1.781413e+004	1.781413e+004		3.982800e+002	3.539750e+003	1.484511e+003	1.484511e+003
1.088450e+003	4.325300e+004	1.777545e+004	1.777545e+004		3.982400e+002	3.604417e+003	1.481287e+003	1.481287e+003
1.088490e+003	4.403700e+004	1.773691e+004	1.773691e+004		3.982000e+002	3.669750e+003	1.478076e+003	1.478076e+003
1.088530e+003	4.456200e+004	1.769854e+004	1.769854e+004		3.981600e+002	3.713500e+003	1.474878e+003	1.474878e+003
1.088570e+003	4.616200e+004	1.766033e+004	1.766033e+004		3.981200e+002	3.846833e+003	1.471694e+003	1.471694e+003
1.088610e+003	4.730700e+004	1.762229e+004	1.762229e+004		3.980800e+002	3.942250e+003	1.468525e+003	1.468525e+003
1.088650e+003	4.843000e+004	1.758445e+004	1.758445e+004		3.980400e+002	4.035833e+003	1.465371e+003	1.465371e+003
1.088690e+003	4.992400e+004	1.754680e+004	1.754680e+004		3.980000e+002	4.160333e+003	1.462233e+003	1.462233e+003
1.088730e+003	5.151100e+004	1.750935e+004	1.750935e+004		3.979600e+002	4.292583e+003	1.459113e+003	1.459113e+003
1.088770e+003	5.337300e+004	1.747213e+004	1.747213e+004		3.979200e+002	4.447750e+003	1.456011e+003	1.456011e+003
1.088810e+003	5.580800e+004	1.743514e+004	1.743514e+004		3.978800e+002	4.650667e+003	1.452928e+003	1.452928e+003
1.088850e+003	5.830000e+004	1.739840e+004	1.739840e+004		3.978400e+002	4.858333e+003	1.449867e+003	1.449867e+003
1.088890e+003	6.177300e+004	1.736194e+004	1.736194e+004		3.978000e+002	5.147750e+003	1.446828e+003	1.446828e+003
1.088930e+003	6.474200e+004	1.732577e+004	1.732577e+004		3.977600e+002	5.395167e+003	1.443814e+003	1.443814e+003
1.088970e+003	6.793500e+004	1.728992e+004	1.728992e+004		3.977200e+002	5.661250e+003	1.440827e+003	1.440827e+003
1.089010e+003	7.250000e+004	1.725441e+004	1.725441e+004		3.976800e+002	6.041667e+003	1.437868e+003	1.437868e+003
1.089050e+003	7.727800e+004	1.721929e+004	1.721929e+004		3.976400e+002	6.439833e+003	1.434941e+003	1.434941e+003
1.089090e+003	8.245000e+004	1.718457e+004	1.718457e+004		3.976000e+002	6.870833e+003	1.432048e+003	1.432048e+003
1.089130e+003	8.916500e+004	1.715031e+004	1.715031e+004		3.975600e+002	7.430417e+003	1.429192e+003	1.429192e+003
1.089170e+003	9.521600e+004	1.711654e+004	1.711654e+004		3.975200e+002	7.934667e+003	1.426379e+003	1.426379e+003
1.089210e+003	1.018270e+005	1.708332e+004	1.708332e+004		3.974800e+002	8.485583e+003	1.423610e+003	1.423610e+003
1.089250e+003	1.087090e+005	1.705069e+004	1.705069e+004		3.974400e+002	9.059083e+003	1.420891e+003	1.420891e+003
1.089290e+003	1.153930e+005	1.701871e+004	1.701871e+004		3.974000e+002	9.616083e+003	1.418226e+003	1.418226e+003
1.089330e+003	1.216130e+005	1.698741e+004	1.698741e+004		3.973600e+002	1.013442e+004	1.415618e+003	1.415618e+003
1.089370e+003	1.266320e+005	1.695685e+004	1.695685e+004		3.973200e+002	1.055267e+004	1.413071e+003	1.413071e+003
1.089410e+003	1.317720e+005	1.692707e+004	1.692707e+004		3.972800e+002	1.098100e+004	1.410589e+003	1.410589e+003
1.089450e+003	1.356590e+005	1.689809e+004	1.689809e+004		3.972400e+002	1.130492e+004	1.408175e+003	1.408175e+003
1.089490e+003	1.380960e+005	1.686996e+004	1.686996e+004		3.972000e+002	1.150800e+004	1.405830e+003	1.405830e+003
1.089530e+003	1.406510e+005	1.684268e+004	1.684268e+004		3.971600e+002	1.172092e+004	1.403557e+003	1.403557e+003
1.089570e+003	1.421940e+005	1.681629e+004	1.681629e+004		3.971200e+002	1.184950e+004	1.401357e+003	1.401357e+003
1.089610e+003	1.427930e+005	1.679077e+004	1.679077e+004		3.970800e+002	1.189942e+004	1.399231e+003	1.399231e+003
1.089650e+003	1.442130e+005	1.676616e+004	1.676616e+004		3.970400e+002	1.201775e+004	1.397180e+003	1.397180e+003
1.089690e+003	1.461010e+005	1.674245e+004	1.674245e+004		3.970000e+002	1.217508e+004	1.395204e+003	1.395204e+003
1.089730e+003	1.480390e+005	1.671966e+004	1.671966e+004		3.969600e+002	1.233658e+004	1.393305e+003	1.393305e+003
1.089770e+003	1.506960e+005	1.669780e+004	1.669780e+004		3.969200e+002	1.255800e+004	1.391483e+003	1.391483e+003
1.089810e+003	1.532350e+005	1.667689e+004	1.667689e+004		3.968800e+002	1.276958e+004	1.389741e+003	1.389741e+003
1.089850e+003	1.569810e+005	1.665696e+004	1.665696e+004		3.968400e+002	1.308175e+004	1.388080e+003	1.388080e+003
1.089890e+003	1.607500e+005	1.663802e+004	1.663802e+004		3.968000e+002	1.339583e+004	1.386502e+003	1.386502e+003
1.089930e+003	1.644980e+005	1.662012e+004	1.662012e+004		3.967600e+002	1.370817e+004	1.385010e+003	1.385010e+003
1.089970e+003	1.666370e+005	1.660326e+004	1.660326e+004		3.967200e+002	1.388642e+004	1.383605e+003	1.383605e+003
1.090010e+003	1.675670e+005	1.658748e+004	1.658748e+004		3.966800e+002	1.396392e+004	1.382290e+003	1.382290e+003
1.090050e+003	1.674200e+005	1.657278e+004	1.657278e+004		3.966400e+002	1.395167e+004	1.381065e+003	1.381065e+003
1.090090e+003	1.650480e+005	1.655915e+004	1.655915e+004		3.966000e+002	1.375400e+004	1.379929e+003	1.379929e+003
1.090130e+003	1.610820e+005	1.654658e+004	1.654658e+004		3.965600e+002	1.342350e+004	1.378881e+003	1.378881e+003
1.090170e+003	1.547480e+005	1.653504e+004	1.653504e+004		3.965200e+002	1.289567e+004	1.377920e+003	1.377920e+003
1.090210e+003	1.476360e+005	1.652449e+004	1.652449e+004		3.964800e+002	1.230300e+004	1.377041e+003	1.377041e+003
1.090250e+003	1.399120e+005	1.651488e+004	1.651488e+004		3.964400e+002	1.165933e+004	1.376240e+003	1.376240e+003
1.090290e+003	1.322270e+005	1.650615e+004	1.650615e+004		3.964000e+002	1.101892e+004	1.375512e+003	1.375512e+003
1.090330e+003	1.249180e+005	1.649824e+004	1.649824e+004		3.963600e+002	1.040983e+004	1.374853e+003	1.374853e+003
1.090370e+003	1.174120e+005	1.649111e+004	1.649111e+004		3.963200e+002	9.784333e+003	1.374259e+003	1.374259e+003
1.090410e+003	1.105860e+005	1.648470e+004	1.648470e+004		3.962800e+002	9.215500e+003	1.373725e+003	1.373725e+003
1.090450e+003	1.038560e+005	1.647896e+004	1.647896e+004		3.962400e+002	8.654667e+003	1.373247e+003	1.373247e+003
1.090490e+003	9.711600e+004	1.647385e+004	1.647385e+004		3.962000e+002	8.093000e+003	1.372821e+003	1.372821e+003
1.090530e+003	9.147500e+004	1.646931e+004	1.646931e+004		3.961600e+002	7.622917e+003	1.372443e+003	1.372443e+003
1.090570e+003	8.662600e+004	1.646531e+004	1.646531e+004		3.961200e+002	7.218833e+003	1.372110e+003	1.372110e+003
1.090610e+003	8.056400e+004	1.646182e+004	1.646182e+004		3.960800e+002	6.713667e+003	1.371818e+003	1.371818e+003
1.090650e+003	7.488200e+004	1.645878e+004	1.645878e+004		3.960400e+002	6.240167e+003	1.371565e+003	1.371565e+003
1.090690e+003	6.940000e+004	1.645615e+004	1.645615e+004		3.960000e+002	5.783333e+003	1.371346e+003	1.371346e+003
1.090730e+003	6.356600e+004	1.645391e+004	1.645391e+004		3.959600e+002	5.297167e+003	1.371159e+003	1.371159e+003
1.090770e+003	5.811000e+004	1.645200e+004	1.645200e+004		3.959200e+002	4.842500e+003	1.371000e+003	1.371000e+003
1.090810e+003	5.214200e+004	1.645039e+004	1.645039e+004		3.958800e+002	4.345167e+003	1.370866e+003	1.370866e+003
1.090850e+003	4.712000e+004	1.644904e+004	1.644904e+004		3.958400e+002	3.926667e+003	1.370753e+003	1.370753e+003
1.090890e+003	4.220000e+004	1.644791e+004	1.644791e+004		3.958000e+002	3.516667e+003	1.370659e+003	1.370659e+003
1.090930e+003	3.826600e+004	1.644696e+004	1.644696e+004		3.957600e+002	3.188833e+003	1.370580e+003	1.370580e+003
1.090970e+003	3.438000e+004	1.644616e+004	1.644616e+004		3.957200e+002	2.865000e+003	1.370513e+003	1.370513e+003
1.091010e+003	3.140200e+004	1.644549e+004	1.644549e+004		3.956800e+002	2.616833e+003	1.370458e+003	1.370458e+003
1.091050e+003	2.886000e+004	1.644494e+004	1.644494e+004		3.956400e+002	2.405000e+003	1.370411e+003	1.370411e+003
1.091090e+003	2.668300e+004	1.644447e+004	1.644447e+004		3.956000e+002	2.223583e+003	1.370372e+003	1.370372e+003
1.091130e+003	2.443900e+004	1.644407e+004	1.644407e+004		3.955600e+002	2.036583e+003	1.370339e+003	1.370339e+003
1.091170e+003	2.322300e+004	1.644373e+004	1.644373e+004		3.955200e+002	1.935250e+003	1.370311e+003	1.370311e+003
1.091210e+003	2.227500e+004	1.644344e+004	1.644344e+004		3.954800e+002	1.856250e+003	1.370286e+003	1.370286e+003
1.091250e+003	2.125900e+004	1.644319e+004	1.644319e+004		3.954400e+002	1.771583e+003	1.370266e+003	1.370266e+003
1.091290e+003	2.055000e+004	1.644297e+004	1.644297e+004		3.954000e+002	1.712500e+003	1.370248e+003	1.370248e+003
1.091330e+003	1.977200e+004	1.644279e+004	1.644279e+004		3.953600e+002	1.647667e+003	1.370232e+003	1.370232e+003
1.091370e+003	1.937100e+004	1.644262e+004	1.644262e+004		3.953200e+002	1.614250e+003	1.370219e+003	1.370219e+003
1.091410e+003	1.901000e+004	1.644248e+004	1.644248e+004		3.952800e+002	1.584167e+003	1.370207e+003	1.370207e+003
1.091450e+003	1.874800e+004	1.644236e+004	1.644236e+004		3.952400e+002	1.562333e+003	1.370197e+003	1.370197e+003
1.091490e+003	1.854300e+004	1.644225e+004	1.644225e+004		3.952000e+002	1.545250e+003	1.370188e+003	1.370188e+003
1.091530e+003	1.818700e+004	1.644216e+004	1.644216e+004		3.951600e+002	1.515583e+003	1.370180e+003	1.370180e+003
1.091570e+003	1.780600e+004	1.644208e+004	1.644208e+004		3.951200e+002	1.483833e+003	1.370173e+003	1.370173e+003
1.091610e+003	1.774500e+004	1.644201e+004	1.644201e+004		3.950800e+002	1.478750e+003	1.370168e+003	1.370168e+003
1.091650e+003	1.767000e+004	1.644195e+004	1.644195e+004		3.950400e+002	1.472500e+003	1.370163e+003	1.370163e+003
1.091690e+003	1.740000e+004	1.644190e+004	1.644190e+004		3.950000e+002	1.450000e+003	1.370158e+003	1.370158e+003
1.091730e+003	1.726000e+004	1.644186e+004	1.644186e+004		3.949600e+002	1.438333e+003	1.370155e+003	1.370155e+003
1.091770e+003	1.722300e+004	1.644182e+004	1.644182e+004		3.949200e+002	1.435250e+003	1.370152e+003	1.370152e+003
1.091810e+003	1.716500e+004	1.644179e+004	1.644179e+004		3.948800e+002	1.430417e+003	1.370149e+003	1.370149e+003
1.091850e+003	1.707300e+004	1.644176e+004	1.644176e+004		3.948400e+002	1.422750e+003	1.370147e+003	1.370147e+003
1.091890e+003	1.704200e+004	1.644174e+004	1.644174e+004		3.948000e+002	1.420167e+003	1.370145e+003	1.370145e+003
1.091930e+003	1.710600e+004	1.644172e+004	1.644172e+004		3.947600e+002	1.425500e+003	1.370143e+003	1.370143e+003
1.091970e+003	1.696300e+004	1.644170e+004	1.644170e+004		3.947200e+002	1.413583e+003	1.370142e+003	1.370142e+003
1.092010e+003	1.668600e+004	1.644169e+004	1.644169e+004		3.946800e+002	1.390500e+003	1.370141e+003	1.370141e+003
1.092050e+003	1.682800e+004	1.644168e+004	1.644168e+004		3.946400e+002	1.402333e+003	1.370140e+003	1.370140e+003
1.092090e+003	1.676000e+004	1.644168e+004	1.644168e+004		3.946000e+002	1.396667e+003	1.370140e+003	1.370140e+003
1.092130e+003	1.662400e+004	1.644167e+004	1.644167e+004		3.945600e+002	1.385333e+003	1.370140e+003	1.370140e+003
1.092170e+003	1.653100e+004	1.644167e+004	1.644167e+004		3.945200e+002	1.377583e+003	1.370139e+003	1.370139e+003
1.092210e+003	1.633000e+004	1.644167e+004	1.644167e+004		3.944800e+002	1.360833e+003	1.370139e+003	1.370139e+003
1.092250e+003	1.652500e+004	1.644167e+004	1.644167e+004		3.944400e+002	1.377083e+003	1.370139e+003	1.370139e+003
1.092290e+003	1.651100e+004	1.644167e+004	1.644167e+004		3.944000e+002	1.375917e+003	1.370139e+003	1.370139e+003
1.092330e+003	1.646500e+004	1.644167e+004	1.644167e+004		3.943600e+002	1.372083e+003	1.370139e+003	1.370139e+003
1.092370e+003	1.649300e+004	1.644167e+004	1.644167e+004		3.943200e+002	1.374417e+003	1.370139e+003	1.370139e+003
1.092410e+003	1.636700e+004	1.636700e+004	1.636700e+004		3.942800e+002	1.363917e+003	1.363917e+003	1.363917e+003
1.092450e+003	1.623800e+004	1.623800e+004	1.623800e+004		3.942400e+002	1.353167e+003	1.353167e+003	1.353167e+003
1.092490e+003	1.620700e+004	1.620700e+004	1.620700e+004		3.942000e+002	1.350583e+003	1.350583e+003	1.350583e+003
1.092530e+003	1.617300e+004	1.617300e+004	1.617300e+004		3.941600e+002	1.347750e+003	1.347750e+003	1.347750e+003
1.092570e+003	1.604800e+004	1.604800e+004	1.604800e+004		3.941200e+002	1.337333e+003	1.337333e+003	1.337333e+003
1.092610e+003	1.616300e+004	1.616300e+004	1.616300e+004		3.940800e+002	1.346917e+003	1.346917e+003	1.346917e+003
1.092650e+003	1.613900e+004	1.613900e+004	1.613900e+004		3.940400e+002	1.344917e+003	1.344917e+003	1.344917e+003
1.092690e+003	1.602900e+004	1.602900e+004	1.602900e+004		3.940000e+002	1.335750e+003	1.335750e+003	1.335750e+003
1.092730e+003	1.595300e+004	1.595300e+004	1.595300e+004		3.939600e+002	1.329417e+003	1.329417e+003	1.329417e+003
1.092770e+003	1.616500e+004	1.616500e+004	1.616500e+004		3.939200e+002	1.347083e+003	1.347083e+003	1.347083e+003
1.092810e+003	1.607900e+004	1.607900e+004	1.607900e+004		3.938800e+002	1.339917e+003	1.339917e+003	1.339917e+003
1.092850e+003	1.611500e+004	1.611500e+004	1.611500e+004		3.938400e+002	1.342917e+003	1.342917e+003	1.342917e+003
1.092890e+003	1.614000e+004	1.614000e+004	1.614000e+004		3.938000e+002	1.345000e+003	1.345000e+003	1.345000e+003
1.092930e+003	1.594200e+004	1.594200e+004	1.594200e+004		3.937600e+002	1.328500e+003	1.328500e+003	1.328500e+003
1.092970e+003	1.611400e+004	1.611400e+004	1.611400e+004		3.937200e+002	1.342833e+003	1.342833e+003	1.342833e+003
1.093010e+003	1.595400e+004	1.595400e+004	1.595400e+004		3.936800e+002	1.329500e+003	1.329500e+003	1.329500e+003
1.093050e+003	1.586600e+004	1.586600e+004	1.586600e+004		3.936400e+002	1.322167e+003	1.322167e+003	1.322167e+003
1.093090e+003	1.591100e+004	1.591100e+004	1.591100e+004		3.936000e+002	1.325917e+003	1.325917e+003	1.325917e+003
1.093130e+003	1.606100e+004	1.606100e+004	1.606100e+004		3.935600e+002	1.338417e+003	1.338417e+003	1.338417e+003
1.093170e+003	1.578400e+004	1.578400e+004	1.578400e+004		3.935200e+002	1.315333e+003	1.315333e+003	1.315333e+003
1.093210e+003	1.583900e+004	1.583900e+004	1.583900e+004		3.934800e+002	1.319917e+003	1.319917e+003	1.319917e+003
1.093250e+003	1.594500e+004	1.594500e+004	1.594500e+004		3.934400e+002	1.328750e+003	1.328750e+003	1.328750e+003
1.093290e+003	1.584700e+004	1.584700e+004	1.584700e+004		3.934000e+002	1.320583e+003	1.320583e+003	1.320583e+003
1.093330e+003	1.602400e+004	1.602400e+004	1.602400e+004		3.933600e+002	1.335333e+003	1.335333e+003	1.335333e+003
1.093370e+003	1.567700e+004	1.567700e+004	1.567700e+004		3.933200e+002	1.306417e+003	1.306417e+003	1.306417e+003
1.093410e+003	1.580400e+004	1.580400e+004	1.580400e+004		3.932800e+002	1.317000e+003	1.317000e+003	1.317000e+003
1.093450e+003	1.591300e+004	1.591300e+004	1.591300e+004		3.932400e+002	1.326083e+003	1.326083e+003	1.326083e+003
1.093490e+003	1.602300e+004	1.602300e+004	1.602300e+004		3.932000e+002	1.335250e+003	1.335250e+003	1.335250e+003
1.093530e+003	1.576700e+004	1.576700e+004	1.576700e+004		3.931600e+002	1.313917e+003	1.313917e+003	1.313917e+003
1.093570e+003	1.586400e+004	1.586400e+004	1.586400e+004		3.931200e+002	1.322000e+003	1.322000e+003	1.322000e+003
1.093610e+003	1.597500e+004	1.597500e+004	1.597500e+004		3.930800e+002	1.331250e+003	1.331250e+003	1.331250e+003
1.093650e+003	1.570900e+004	1.570900e+004	1.570900e+004		3.930400e+002	1.309083e+003	1.309083e+003	1.309083e+003
1.093690e+003	1.590600e+004	1.590600e+004	1.590600e+004		3.930000e+002	1.325500e+003	1.325500e+003	1.325500e+003


==> figures/data/XPS/spectra/tion0014.txt <==
Cycle 14:pos5:1: N1s
	Characteristic Energy eV	1.486690e+003	Acquisition Time s	1.200000e+001
Name		
Position		
FWHM		
Area		
Lineshape		
K.E.	Counts	Background	Envelope		B.E.	CPS	Background CPS	Envelope CPS
1.081690e+003	2.414000e+004	2.414000e+004	2.414000e+004		4.050000e+002	2.011667e+003	2.011667e+003	2.011667e+003
1.081730e+003	2.408500e+004	2.408500e+004	2.408500e+004		4.049600e+002	2.007083e+003	2.007083e+003	2.007083e+003
1.081770e+003	2.388500e+004	2.388500e+004	2.388500e+004		4.049200e+002	1.990417e+003	1.990417e+003	1.990417e+003
1.081810e+003	2.365800e+004	2.365800e+004	2.365800e+004		4.048800e+002	1.971500e+003	1.971500e+003	1.971500e+003
1.081850e+003	2.380700e+004	2.380700e+004	2.380700e+004		4.048400e+002	1.983917e+003	1.983917e+003	1.983917e+003
1.081890e+003	2.382700e+004	2.382700e+004	2.382700e+004		4.048000e+002	1.985583e+003	1.985583e+003	1.985583e+003
1.081930e+003	2.380200e+004	2.380200e+004	2.380200e+004		4.047600e+002	1.983500e+003	1.983500e+003	1.983500e+003
1.081970e+003	2.382900e+004	2.382900e+004	2.382900e+004		4.047200e+002	1.985750e+003	1.985750e+003	1.985750e+003
1.082010e+003	2.373400e+004	2.373400e+004	2.373400e+004		4.046800e+002	1.977833e+003	1.977833e+003	1.977833e+003
1.082050e+003	2.378900e+004	2.378900e+004	2.378900e+004		4.046400e+002	1.982417e+003	1.982417e+003	1.982417e+003
1.082090e+003	2.386200e+004	2.386200e+004	2.386200e+004		4.046000e+002	1.988500e+003	1.988500e+003	1.988500e+003
1.082130e+003	2.363300e+004	2.363300e+004	2.363300e+004		4.045600e+002	1.969417e+003	1.969417e+003	1.969417e+003
1.082170e+003	2.358300e+004	2.358300e+004	2.358300e+004		4.045200e+002	1.965250e+003	1.965250e+003	1.965250e+003
1.082210e+003	2.358600e+004	2.358600e+004	2.358600e+004		4.044800e+002	1.965500e+003	1.965500e+003	1.965500e+003
1.082250e+003	2.341900e+004	2.341900e+004	2.341900e+004		4.044400e+002	1.951583e+003	1.951583e+003	1.951583e+003
1.082290e+003	2.339900e+004	2.339900e+004	2.339900e+004		4.044000e+002	1.949917e+003	1.949917e+003	1.949917e+003
1.082330e+003	2.374700e+004	2.374700e+004	2.374700e+004		4.043600e+002	1.978917e+003	1.978917e+003	1.978917e+003
1.082370e+003	2.363500e+004	2.363500e+004	2.363500e+004		4.043200e+002	1.969583e+003	1.969583e+003	1.969583e+003
1.082410e+003	2.338300e+004	2.338300e+004	2.338300e+004		4.042800e+002	1.948583e+003	1.948583e+003	1.948583e+003
1.082450e+003	2.351500e+004	2.351500e+004	2.351500e+004		4.042400e+002	1.959583e+003	1.959583e+003	1.959583e+003
1.082490e+003	2.357700e+004	2.357700e+004	2.357700e+004		4.042000e+002	1.964750e+003	1.964750e+003	1.964750e+003
1.082530e+003	2.319600e+004	2.319600e+004	2.319600e+004		4.041600e+002	1.933000e+003	1.933000e+003	1.933000e+003
1.082570e+003	2.346900e+004	2.346900e+004	2.346900e+004		4.041200e+002	1.955750e+003	1.955750e+003	1.955750e+003
1.082610e+003	2.326500e+004	2.326500e+004	2.326500e+004		4.040800e+002	1.938750e+003	1.938750e+003	1.938750e+003
1.082650e+003	2.333000e+004	2.333000e+004	2.333000e+004		4.040400e+002	1.944167e+003	1.944167e+003	1.944167e+003
1.082690e+003	2.318400e+004	2.318400e+004	2.318400e+004		4.040000e+002	1.932000e+003	1.932000e+003	1.932000e+003
1.082730e+003	2.333400e+004	2.333400e+004	2.333400e+004		4.039600e+002	1.944500e+003	1.944500e+003	1.944500e+003
1.082770e+003	2.309400e+004	2.309400e+004	2.309400e+004		4.039200e+002	1.924500e+003	1.924500e+003	1.924500e+003
1.082810e+003	2.319100e+004	2.319100e+004	2.319100e+004		4.038800e+002	1.932583e+003	1.932583e+003	1.932583e+003
1.082850e+003	2.331600e+004	2.329567e+004	2.329567e+004		4.038400e+002	1.943000e+003	1.941306e+003	1.941306e+003
1.082890e+003	2.338000e+004	2.326080e+004	2.326080e+004		4.038000e+002	1.948333e+003	1.938400e+003	1.938400e+003
1.082930e+003	2.328600e+004	2.322582e+004	2.322582e+004		4.037600e+002	1.940500e+003	1.935485e+003	1.935485e+003
1.082970e+003	2.328000e+004	2.319073e+004	2.319073e+004		4.037200e+002	1.940000e+003	1.932561e+003	1.932561e+003
1.083010e+003	2.323400e+004	2.315551e+004	2.315551e+004		4.036800e+002	1.936167e+003	1.929626e+003	1.929626e+003
1.083050e+003	2.345900e+004	2.312018e+004	2.312018e+004		4.036400e+002	1.954917e+003	1.926682e+003	1.926682e+003
1.083090e+003	2.319700e+004	2.308474e+004	2.308474e+004		4.036000e+002	1.933083e+003	1.923728e+003	1.923728e+003
1.083130e+003	2.294000e+004	2.304918e+004	2.304918e+004		4.035600e+002	1.911667e+003	1.920765e+003	1.920765e+003
1.083170e+003	2.316400e+004	2.301351e+004	2.301351e+004		4.035200e+002	1.930333e+003	1.917792e+003	1.917792e+003
1.083210e+003	2.308500e+004	2.297772e+004	2.297772e+004		4.034800e+002	1.923750e+003	1.914810e+003	1.914810e+003
1.083250e+003	2.326800e+004	2.294181e+004	2.294181e+004		4.034400e+002	1.939000e+003	1.911818e+003	1.911818e+003
1.083290e+003	2.295800e+004	2.290580e+004	2.290580e+004		4.034000e+002	1.913167e+003	1.908816e+003	1.908816e+003
1.083330e+003	2.323300e+004	2.286966e+004	2.286966e+004		4.033600e+002	1.936083e+003	1.905805e+003	1.905805e+003
1.083370e+003	2.310800e+004	2.283342e+004	2.283342e+004		4.033200e+002	1.925667e+003	1.902785e+003	1.902785e+003
1.083410e+003	2.301000e+004	2.279706e+004	2.279706e+004		4.032800e+002	1.917500e+003	1.899755e+003	1.899755e+003
1.083450e+003	2.297400e+004	2.276060e+004	2.276060e+004		4.032400e+002	1.914500e+003	1.896716e+003	1.896716e+003
1.083490e+003	2.304000e+004	2.272402e+004	2.272402e+004		4.032000e+002	1.920000e+003	1.893668e+003	1.893668e+003
1.083530e+003	2.313400e+004	2.268733e+004	2.268733e+004		4.031600e+002	1.927833e+003	1.890611e+003	1.890611e+003
1.083570e+003	2.321300e+004	2.265053e+004	2.265053e+004		4.031200e+002	1.934417e+003	1.887544e+003	1.887544e+003
1.083610e+003	2.301800e+004	2.261362e+004	2.261362e+004		4.030800e+002	1.918167e+003	1.884468e+003	1.884468e+003
1.083650e+003	2.297400e+004	2.257660e+004	2.257660e+004		4.030400e+002	1.914500e+003	1.881383e+003	1.881383e+003
1.083690e+003	2.322700e+004	2.253947e+004	2.253947e+004		4.030000e+002	1.935583e+003	1.878289e+003	1.878289e+003
1.083730e+003	2.313700e+004	2.250224e+004	2.250224e+004		4.029600e+002	1.928083e+003	1.875186e+003	1.875186e+003
1.083770e+003	2.308200e+004	2.246490e+004	2.246490e+004		4.029200e+002	1.923500e+003	1.872075e+003	1.872075e+003
1.083810e+003	2.307200e+004	2.242745e+004	2.242745e+004		4.028800e+002	1.922667e+003	1.868954e+003	1.868954e+003
1.083850e+003	2.328100e+004	2.238990e+004	2.238990e+004		4.028400e+002	1.940083e+003	1.865825e+003	1.865825e+003
1.083890e+003	2.298200e+004	2.235224e+004	2.235224e+004		4.028000e+002	1.915167e+003	1.862687e+003	1.862687e+003
1.083930e+003	2.295200e+004	2.231448e+004	2.231448e+004		4.027600e+002	1.912667e+003	1.859540e+003	1.859540e+003
1.083970e+003	2.321200e+004	2.227662e+004	2.227662e+004		4.027200e+002	1.934333e+003	1.856385e+003	1.856385e+003
1.084010e+003	2.315200e+004	2.223865e+004	2.223865e+004		4.026800e+002	1.929333e+003	1.853221e+003	1.853221e+003
1.084050e+003	2.336400e+004	2.220058e+004	2.220058e+004		4.026400e+002	1.947000e+003	1.850048e+003	1.850048e+003
1.084090e+003	2.350000e+004	2.216241e+004	2.216241e+004		4.026000e+002	1.958333e+003	1.846868e+003	1.846868e+003
1.084130e+003	2.337200e+004	2.212415e+004	2.212415e+004		4.025600e+002	1.947667e+003	1.843679e+003	1.843679e+003
1.084170e+003	2.334000e+004	2.208578e+004	2.208578e+004		4.025200e+002	1.945000e+003	1.840482e+003	1.840482e+003
1.084210e+003	2.309400e+004	2.204732e+004	2.204732e+004		4.024800e+002	1.924500e+003	1.837277e+003	1.837277e+003
1.084250e+003	2.332500e+004	2.200876e+004	2.200876e+004		4.024400e+002	1.943750e+003	1.834063e+003	1.834063e+003
1.084290e+003	2.351900e+004	2.197010e+004	2.197010e+004		4.024000e+002	1.959917e+003	1.830842e+003	1.830842e+003
1.084330e+003	2.357700e+004	2.193135e+004	2.193135e+004		4.023600e+002	1.964750e+003	1.827613e+003	1.827613e+003
1.084370e+003	2.335400e+004	2.189251e+004	2.189251e+004		4.023200e+002	1.946167e+003	1.824376e+003	1.824376e+003
1.084410e+003	2.339800e+004	2.185357e+004	2.185357e+004		4.022800e+002	1.949833e+003	1.821131e+003	1.821131e+003
1.084450e+003	2.351100e+004	2.181454e+004	2.181454e+004		4.022400e+002	1.959250e+003	1.817878e+003	1.817878e+003
1.084490e+003	2.370200e+004	2.177542e+004	2.177542e+004		4.022000e+002	1.975167e+003	1.814618e+003	1.814618e+003
1.084530e+003	2.370900e+004	2.173621e+004	2.173621e+004		4.021600e+002	1.975750e+003	1.811350e+003	1.811350e+003
1.084570e+003	2.374000e+004	2.169691e+004	2.169691e+004		4.021200e+002	1.978333e+003	1.808076e+003	1.808076e+003
1.084610e+003	2.367400e+004	2.165752e+004	2.165752e+004		4.020800e+002	1.972833e+003	1.804793e+003	1.804793e+003
1.084650e+003	2.367900e+004	2.161805e+004	2.161805e+004		4.020400e+002	1.973250e+003	1.801504e+003	1.801504e+003
1.084690e+003	2.361000e+004	2.157849e+004	2.157849e+004		4.020000e+002	1.967500e+003	1.798207e+003	1.798207e+003
1.084730e+003	2.356900e+004	2.153884e+004	2.153884e+004		4.019600e+002	1.964083e+003	1.794904e+003	1.794904e+003
1.084770e+003	2.370100e+004	2.149911e+004	2.149911e+004		4.019200e+002	1.975083e+003	1.791593e+003	1.791593e+003
1.084810e+003	2.363900e+004	2.145930e+004	2.145930e+004		4.018800e+002	1.969917e+003	1.788275e+003	1.788275e+003
1.084850e+003	2.390300e+004	2.141940e+004	2.141940e+004		4.018400e+002	1.991917e+003	1.784950e+003	1.784950e+003
1.084890e+003	2.374400e+004	2.137943e+004	2.137943e+004		4.018000e+002	1.978667e+003	1.781619e+003	1.781619e+003
1.084930e+003	2.376600e+004	2.133937e+004	2.133937e+004		4.017600e+002	1.980500e+003	1.778281e+003	1.778281e+003
1.084970e+003	2.362600e+004	2.129923e+004	2.129923e+004		4.017200e+002	1.968833e+003	1.774936e+003	1.774936e+003
1.085010e+003	2.377500e+004	2.125902e+004	2.125902e+004		4.016800e+002	1.981250e+003	1.771585e+003	1.771585e+003
1.085050e+003	2.401700e+004	2.121872e+004	2.121872e+004		4.016400e+002	2.001417e+003	1.768227e+003	1.768227e+003
1.085090e+003	2.419200e+004	2.117836e+004	2.117836e+004		4.016000e+002	2.016000e+003	1.764863e+003	1.764863e+003
1.085130e+003	2.409900e+004	2.113791e+004	2.113791e+004		4.015600e+002	2.008250e+003	1.761493e+003	1.761493e+003
1.085170e+003	2.399400e+004	2.109740e+004	2.109740e+004		4.015200e+002	1.999500e+003	1.758117e+003	1.758117e+003
1.085210e+003	2.389800e+004	2.105681e+004	2.105681e+004		4.014800e+002	1.991500e+003	1.754734e+003	1.754734e+003
1.085250e+003	2.418300e+004	2.101615e+004	2.101615e+004		4.014400e+002	2.015250e+003	1.751346e+003	1.751346e+003
1.085290e+003	2.444700e+004	2.097542e+004	2.097542e+004		4.014000e+002	2.037250e+003	1.747952e+003	1.747952e+003
1.085330e+003	2.434900e+004	2.093463e+004	2.093463e+004		4.013600e+002	2.029083e+003	1.744552e+003	1.744552e+003
1.085370e+003	2.441400e+004	2.089376e+004	2.089376e+004		4.013200e+002	2.034500e+003	1.741147e+003	1.741147e+003
1.085410e+003	2.440400e+004	2.085283e+004	2.085283e+004		4.012800e+002	2.033667e+003	1.737736e+003	1.737736e+003
1.085450e+003	2.456800e+004	2.081184e+004	2.081184e+004		4.012400e+002	2.047333e+003	1.734320e+003	1.734320e+003
1.085490e+003	2.453900e+004	2.077079e+004	2.077079e+004		4.012000e+002	2.044917e+003	1.730899e+003	1.730899e+003
1.085530e+003	2.440200e+004	2.072967e+004	2.072967e+004		4.011600e+002	2.033500e+003	1.727473e+003	1.727473e+003
1.085570e+003	2.452600e+004	2.068849e+004	2.068849e+004		4.011200e+002	2.043833e+003	1.724041e+003	1.724041e+003
1.085610e+003	2.504900e+004	2.064726e+004	2.064726e+004		4.010800e+002	2.087417e+003	1.720605e+003	1.720605e+003
1.085650e+003	2.486200e+004	2.060597e+004	2.060597e+004		4.010400e+002	2.071833e+003	1.717164e+003	1.717164e+003
1.085690e+003	2.501200e+004	2.056462e+004	2.056462e+004		4.010000e+002	2.084333e+003	1.713718e+003	1.713718e+003
1.085730e+003	2.528900e+004	2.052322e+004	2.052322e+004		4.009600e+002	2.107417e+003	1.710268e+003	1.710268e+003
1.085770e+003	2.521900e+004	2.048177e+004	2.048177e+004		4.009200e+002	2.101583e+003	1.706814e+003	1.706814e+003
1.085810e+003	2.540900e+004	2.044027e+004	2.044027e+004		4.008800e+002	2.117417e+003	1.703355e+003	1.703355e+003
1.085850e+003	2.556700e+004	2.039872e+004	2.039872e+004		4.008400e+002	2.130583e+003	1.699893e+003	1.699893e+003
1.085890e+003	2.539400e+004	2.035712e+004	2.035712e+004		4.008000e+002	2.116167e+003	1.696427e+003	1.696427e+003
1.085930e+003	2.542900e+004	2.031548e+004	2.031548e+004		4.007600e+002	2.119083e+003	1.692957e+003	1.692957e+003
1.085970e+003	2.580000e+004	2.027380e+004	2.027380e+004		4.007200e+002	2.150000e+003	1.689483e+003	1.689483e+003
1.086010e+003	2.572900e+004	2.023208e+004	2.023208e+004		4.006800e+002	2.144083e+003	1.686006e+003	1.686006e+003
1.086050e+003	2.615000e+004	2.019031e+004	2.019031e+004		4.006400e+002	2.179167e+003	1.682526e+003	1.682526e+003
1.086090e+003	2.622900e+004	2.014851e+004	2.014851e+004		4.006000e+002	2.185750e+003	1.679043e+003	1.679043e+003
1.086130e+003	2.628600e+004	2.010667e+004	2.010667e+004		4.005600e+002	2.190500e+003	1.675556e+003	1.675556e+003
1.086170e+003	2.636200e+004	2.006481e+004	2.006481e+004		4.005200e+002	2.196833e+003	1.672067e+003	1.672067e+003
1.086210e+003	2.638100e+004	2.002291e+004	2.002291e+004		4.004800e+002	2.198417e+003	1.668575e+003	1.668575e+003
1.086250e+003	2.663600e+004	1.998097e+004	1.998097e+004		4.004400e+002	2.219667e+003	1.665081e+003	1.665081e+003
1.086290e+003	2.667100e+004	1.993902e+004	1.993902e+004		4.004000e+002	2.222583e+003	1.661585e+003	1.661585e+003
1.086330e+003	2.699500e+004	1.989703e+004	1.989703e+004		4.003600e+002	2.249583e+003	1.658086e+003	1.658086e+003
1.086370e+003	2.725300e+004	1.985502e+004	1.985502e+004		4.003200e+002	2.271083e+003	1.654585e+003	1.654585e+003
1.086410e+003	2.727100e+004	1.981300e+004	1.981300e+004		4.002800e+002	2.272583e+003	1.651083e+003	1.651083e+003
1.086450e+003	2.771300e+004	1.977095e+004	1.977095e+004		4.002400e+002	2.309417e+003	1.647579e+003	1.647579e+003
1.086490e+003	2.797600e+004	1.972889e+004	1.972889e+004		4.002000e+002	2.331333e+003	1.644074e+003	1.644074e+003
1.086530e+003	2.793800e+004	1.968681e+004	1.968681e+004		4.001600e+002	2.328167e+003	1.640568e+003	1.640568e+003
1.086570e+003	2.824200e+004	1.964473e+004	1.964473e+004		4.001200e+002	2.353500e+003	1.637061e+003	1.637061e+003
1.086610e+003	2.849000e+004	1.960264e+004	1.960264e+004		4.000800e+002	2.374167e+003	1.633553e+003	1.633553e+003
1.086650e+003	2.884400e+004	1.956054e+004	1.956054e+004		4.000400e+002	2.403667e+003	1.630045e+003	1.630045e+003
1.086690e+003	2.922100e+004	1.951844e+004	1.951844e+004		4.000000e+002	2.435083e+003	1.626537e+003	1.626537e+003
1.086730e+003	2.957000e+004	1.947635e+004	1.947635e+004		3.999600e+002	2.464167e+003	1.623029e+003	1.623029e+003
1.086770e+003	2.974500e+004	1.943426e+004	1.943426e+004		3.999200e+002	2.478750e+003	1.619521e+003	1.619521e+003
1.086810e+003	2.986900e+004	1.939217e+004	1.939217e+004		3.998800e+002	2.489083e+003	1.616014e+003	1.616014e+003
1.086850e+003	3.024100e+004	1.935010e+004	1.935010e+004		3.998400e+002	2.520083e+003	1.612509e+003	1.612509e+003
1.086890e+003	3.053700e+004	1.930805e+004	1.930805e+004		3.998000e+002	2.544750e+003	1.609004e+003	1.609004e+003
1.086930e+003	3.090100e+004	1.926600e+004	1.926600e+004		3.997600e+002	2.575083e+003	1.605500e+003	1.605500e+003
1.086970e+003	3.131600e+004	1.922399e+004	1.922399e+004		3.997200e+002	2.609667e+003	1.601999e+003	1.601999e+003
1.087010e+003	3.157600e+004	1.918199e+004	1.918199e+004		3.996800e+002	2.631333e+003	1.598499e+003	1.598499e+003
1.087050e+003	3.182200e+004	1.914002e+004	1.914002e+004		3.996400e+002	2.651833e+003	1.595002e+003	1.595002e+003
1.087090e+003	3.207300e+004	1.909809e+004	1.909809e+004		3.996000e+002	2.672750e+003	1.591507e+003	1.591507e+003
1.087130e+003	3.252300e+004	1.905619e+004	1.905619e+004		3.995600e+002	2.710250e+003	1.588016e+003	1.588016e+003
1.087170e+003	3.292500e+004	1.901432e+004	1.901432e+004		3.995200e+002	2.743750e+003	1.584527e+003	1.584527e+003
1.087210e+003	3.315100e+004	1.897250e+004	1.897250e+004		3.994800e+002	2.762583e+003	1.581042e+003	1.581042e+003
1.087250e+003	3.352000e+004	1.893072e+004	1.893072e+004		3.994400e+002	2.793333e+003	1.577560e+003	1.577560e+003
1.087290e+003	3.385900e+004	1.888899e+004	1.888899e+004		3.994000e+002	2.821583e+003	1.574083e+003	1.574083e+003
1.087330e+003	3.416800e+004	1.884732e+004	1.884732e+004		3.993600e+002	2.847333e+003	1.570610e+003	1.570610e+003
1.087370e+003	3.443500e+004	1.880569e+004	1.880569e+004		3.993200e+002	2.869583e+003	1.567141e+003	1.567141e+003
1.087410e+003	3.491000e+004	1.876413e+004	1.876413e+004		3.992800e+002	2.909167e+003	1.563677e+003	1.563677e+003
1.087450e+003	3.536400e+004	1.872263e+004	1.872263e+004		3.992400e+002	2.947000e+003	1.560219e+003	1.560219e+003
1.087490e+003	3.555900e+004	1.868119e+004	1.868119e+004		3.992000e+002	2.963250e+003	1.556766e+003	1.556766e+003
1.087530e+003	3.573700e+004	1.863983e+004	1.863983e+004		3.991600e+002	2.978083e+003	1.553319e+003	1.553319e+003
1.087570e+003	3.613500e+004	1.859853e+004	1.859853e+004		3.991200e+002	3.011250e+003	1.549878e+003	1.549878e+003
1.087610e+003	3.608500e+004	1.855732e+004	1.855732e+004		3.990800e+002	3.007083e+003	1.546443e+003	1.546443e+003
1.087650e+003	3.627600e+004	1.851618e+004	1.851618e+004		3.990400e+002	3.023000e+003	1.543015e+003	1.543015e+003
1.087690e+003	3.662400e+004	1.847511e+004	1.847511e+004		3.990000e+002	3.052000e+003	1.539593e+003	1.539593e+003
1.087730e+003	3.706400e+004	1.843414e+004	1.843414e+004		3.989600e+002	3.088667e+003	1.536178e+003	1.536178e+003
1.087770e+003	3.687100e+004	1.839324e+004	1.839324e+004		3.989200e+002	3.072583e+003	1.532770e+003	1.532770e+003
1.087810e+003	3.715500e+004	1.835244e+004	1.835244e+004		3.988800e+002	3.096250e+003	1.529370e+003	1.529370e+003
1.087850e+003	3.758500e+004	1.831172e+004	1.831172e+004		3.988400e+002	3.132083e+003	1.525977e+003	1.525977e+003
1.087890e+003	3.790500e+004	1.827110e+004	1.827110e+004		3.988000e+002	3.158750e+003	1.522592e+003	1.522592e+003
1.087930e+003	3.798000e+004	1.823058e+004	1.823058e+004		3.987600e+002	3.165000e+003	1.519215e+003	1.519215e+003
1.087970e+003	3.826700e+004	1.819015e+004	1.819015e+004		3.987200e+002	3.188917e+003	1.515846e+003	1.515846e+003
1.088010e+003	3.852300e+004	1.814983e+004	1.814983e+004		3.986800e+002	3.210250e+003	1.512486e+003	1.512486e+003
1.088050e+003	3.864400e+004	1.810961e+004	1.810961e+004		3.986400e+002	3.220333e+003	1.509134e+003	1.509134e+003
1.088090e+003	3.893900e+004	1.806950e+004	1.806950e+004		3.986000e+002	3.244917e+003	1.505792e+003	1.505792e+003
1.088130e+003	3.922400e+004	1.802950e+004	1.802950e+004		3.985600e+002	3.268667e+003	1.502459e+003	1.502459e+003
1.088170e+003	3.944800e+004	1.798962e+004	1.798962e+004		3.985200e+002	3.287333e+003	1.499135e+003	1.499135e+003
1.088210e+003	4.010300e+004	1.794985e+004	1.794985e+004		3.984800e+002	3.341917e+003	1.495820e+003	1.495820e+003
1.088250e+003	4.042800e+004	1.791020e+004	1.791020e+004		3.984400e+002	3.369000e+003	1.492516e+003	1.492516e+003
1.088290e+003	4.093600e+004	1.787067e+004	1.787067e+004		3.984000e+002	3.411333e+003	1.489223e+003	1.489223e+003
1.088330e+003	4.165900e+004	1.783128e+004	1.783128e+004		3.983600e+002	3.471583e+003	1.485940e+003	1.485940e+003
1.088370e+003	4.225900e+004	1.779203e+004	1.779203e+004		3.983200e+002	3.521583e+003	1.482669e+003	1.482669e+003
1.088410e+003	4.310400e+004	1.775291e+004	1.775291e+004		3.982800e+002	3.592000e+003	1.479409e+003	1.479409e+003
1.088450e+003	4.397200e+004	1.771395e+004	1.771395e+004		3.982400e+002	3.664333e+003	1.476162e+003	1.476162e+003
1.088490e+003	4.481100e+004	1.767514e+004	1.767514e+004		3.982000e+002	3.734250e+003	1.472928e+003	1.472928e+003
1.088530e+003	4.592600e+004	1.763649e+004	1.763649e+004		3.981600e+002	3.827167e+003	1.469707e+003	1.469707e+003
1.088570e+003	4.690700e+004	1.759801e+004	1.759801e+004		3.981200e+002	3.908917e+003	1.466501e+003	1.466501e+003
1.088610e+003	4.820900e+004	1.755972e+004	1.755972e+004		3.980800e+002	4.017417e+003	1.463310e+003	1.463310e+003
1.088650e+003	4.986900e+004	1.752161e+004	1.752161e+004		3.980400e+002	4.155750e+003	1.460135e+003	1.460135e+003
1.088690e+003	5.131100e+004	1.748371e+004	1.748371e+004		3.980000e+002	4.275917e+003	1.456976e+003	1.456976e+003
1.088730e+003	5.319300e+004	1.744603e+004	1.744603e+004		3.979600e+002	4.432750e+003	1.453835e+003	1.453835e+003
1.088770e+003	5.542800e+004	1.740857e+004	1.740857e+004		3.979200e+002	4.619000e+003	1.450714e+003	1.450714e+003
1.088810e+003	5.795300e+004	1.737135e+004	1.737135e+004		3.978800e+002	4.829417e+003	1.447613e+003	1.447613e+003
1.088850e+003	6.089800e+004	1.733441e+004	1.733441e+004		3.978400e+002	5.074833e+003	1.444534e+003	1.444534e+003
1.088890e+003	6.451900e+004	1.729774e+004	1.729774e+004		3.978000e+002	5.376583e+003	1.441479e+003	1.441479e+003
1.088930e+003	6.767100e+004	1.726139e+004	1.726139e+004		3.977600e+002	5.639250e+003	1.438450e+003	1.438450e+003
1.088970e+003	7.222800e+004	1.722538e+004	1.722538e+004		3.977200e+002	6.019000e+003	1.435448e+003	1.435448e+003
1.089010e+003	7.771800e+004	1.718974e+004	1.718974e+004		3.976800e+002	6.476500e+003	1.432478e+003	1.432478e+003
1.089050e+003	8.342100e+004	1.715450e+004	1.715450e+004		3.976400e+002	6.951750e+003	1.429542e+003	1.429542e+003
1.089090e+003	8.974000e+004	1.711972e+004	1.711972e+004		3.976000e+002	7.478333e+003	1.426643e+003	1.426643e+003
1.089130e+003	9.751400e+004	1.708543e+004	1.708543e+004		3.975600e+002	8.126167e+003	1.423786e+003	1.423786e+003
1.089170e+003	1.043570e+005	1.705169e+004	1.705169e+004		3.975200e+002	8.696417e+003	1.420974e+003	1.420974e+003
1.089210e+003	1.117770e+005	1.701855e+004	1.701855e+004		3.974800e+002	9.314750e+003	1.418213e+003	1.418213e+003
1.089250e+003	1.197340e+005	1.698607e+004	1.698607e+004		3.974400e+002	9.977833e+003	1.415506e+003	1.415506e+003
1.089290e+003	1.275800e+005	1.695430e+004	1.695430e+004		3.974000e+002	1.063167e+004	1.412858e+003	1.412858e+003
1.089330e+003	1.339810e+005	1.692330e+004	1.692330e+004		3.973600e+002	1.116508e+004	1.410275e+003	1.410275e+003
1.089370e+003	1.406780e+005	1.689310e+004	1.689310e+004		3.973200e+002	1.172317e+004	1.407759e+003	1.407759e+003
1.089410e+003	1.451520e+005	1.686378e+004	1.686378e+004		3.972800e+002	1.209600e+004	1.405315e+003	1.405315e+003
1.089450e+003	1.483220e+005	1.683534e+004	1.683534e+004		3.972400e+002	1.236017e+004	1.402945e+003	1.402945e+003
1.089490e+003	1.501570e+005	1.680782e+004	1.680782e+004		3.972000e+002	1.251308e+004	1.400652e+003	1.400652e+003
1.089530e+003	1.518410e+005	1.678123e+004	1.678123e+004		3.971600e+002	1.265342e+004	1.398436e+003	1.398436e+003
1.089570e+003	1.525510e+005	1.675559e+004	1.675559e+004		3.971200e+002	1.271258e+004	1.396299e+003	1.396299e+003
1.089610e+003	1.519070e+005	1.673089e+004	1.673089e+004		3.970800e+002	1.265892e+004	1.394241e+003	1.394241e+003
1.089650e+003	1.517900e+005	1.670714e+004	1.670714e+004		3.970400e+002	1.264917e+004	1.392262e+003	1.392262e+003
1.089690e+003	1.514320e+005	1.668434e+004	1.668434e+004		3.970000e+002	1.261933e+004	1.390362e+003	1.390362e+003
1.089730e+003	1.515430e+005	1.666248e+004	1.666248e+004		3.969600e+002	1.262858e+004	1.388540e+003	1.388540e+003
1.089770e+003	1.528930e+005	1.664156e+004	1.664156e+004		3.969200e+002	1.274108e+004	1.386797e+003	1.386797e+003
1.089810e+003	1.549140e+005	1.662160e+004	1.662160e+004		3.968800e+002	1.290950e+004	1.385133e+003	1.385133e+003
1.089850e+003	1.570860e+005	1.660261e+004	1.660261e+004		3.968400e+002	1.309050e+004	1.383551e+003	1.383551e+003
1.089890e+003	1.594190e+005	1.658460e+004	1.658460e+004		3.968000e+002	1.328492e+004	1.382050e+003	1.382050e+003
1.089930e+003	1.623280e+005	1.656760e+004	1.656760e+004		3.967600e+002	1.352733e+004	1.380633e+003	1.380633e+003
1.089970e+003	1.637900e+005	1.655162e+004	1.655162e+004		3.967200e+002	1.364917e+004	1.379301e+003	1.379301e+003
1.090010e+003	1.650260e+005	1.653667e+004	1.653667e+004		3.966800e+002	1.375217e+004	1.378056e+003	1.378056e+003
1.090050e+003	1.636200e+005	1.652277e+004	1.652277e+004		3.966400e+002	1.363500e+004	1.376897e+003	1.376897e+003
1.090090e+003	1.604580e+005	1.650990e+004	1.650990e+004		3.966000e+002	1.337150e+004	1.375825e+003	1.375825e+003
1.090130e+003	1.559390e+005	1.649804e+004	1.649804e+004		3.965600e+002	1.299492e+004	1.374837e+003	1.374837e+003
1.090170e+003	1.500730e+005	1.648717e+004	1.648717e+004		3.965200e+002	1.250608e+004	1.373931e+003	1.373931e+003
1.090210e+003	1.431050e+005	1.647723e+004	1.647723e+004		3.964800e+002	1.192542e+004	1.373103e+003	1.373103e+003
1.090250e+003	1.353290e+005	1.646819e+004	1.646819e+004		3.964400e+002	1.127742e+004	1.372349e+003	1.372349e+003
1.090290e+003	1.272350e+005	1.645998e+004	1.645998e+004		3.964000e+002	1.060292e+004	1.371665e+003	1.371665e+003
1.090330e+003	1.194150e+005	1.645255e+004	1.645255e+004		3.963600e+002	9.951250e+003	1.371046e+003	1.371046e+003
1.090370e+003	1.118600e+005	1.644584e+004	1.644584e+004		3.963200e+002	9.321667e+003	1.370487e+003	1.370487e+003
1.090410e+003	1.049760e+005	1.643981e+004	1.643981e+004		3.962800e+002	8.748000e+003	1.369984e+003	1.369984e+003
1.090450e+003	9.925000e+004	1.643440e+004	1.643440e+004		3.962400e+002	8.270833e+003	1.369533e+003	1.369533e+003
1.090490e+003	9.319500e+004	1.642957e+004	1.642957e+004		3.962000e+002	7.766250e+003	1.369131e+003	1.369131e+003
1.090530e+003	8.779400e+004	1.642529e+004	1.642529e+004		3.961600e+002	7.316167e+003	1.368774e+003	1.368774e+003
1.090570e+003	8.248500e+004	1.642150e+004	1.642150e+004		3.961200e+002	6.873750e+003	1.368458e+003	1.368458e+003
1.090610e+003	7.741600e+004	1.641818e+004	1.641818e+004		3.960800e+002	6.451333e+003	1.368182e+003	1.368182e+003
1.090650e+003	7.217000e+004	1.641529e+004	1.641529e+004		3.960400e+002	6.014167e+003	1.367941e+003	1.367941e+003
1.090690e+003	6.692200e+004	1.641279e+004	1.641279e+004		3.960000e+002	5.576833e+003	1.367733e+003	1.367733e+003
1.090730e+003	6.084100e+004	1.641065e+004	1.641065e+004		3.959600e+002	5.070083e+003	1.367554e+003	1.367554e+003
1.090770e+003	5.592500e+004	1.640882e+004	1.640882e+004		3.959200e+002	4.660417e+003	1.367402e+003	1.367402e+003
1.090810e+003	5.067700e+004	1.640727e+004	1.640727e+004		3.958800e+002	4.223083e+003	1.367273e+003	1.367273e+003
1.090850e+003	4.566300e+004	1.640596e+004	1.640596e+004		3.958400e+002	3.805250e+003	1.367164e+003	1.367164e+003
1.090890e+003	4.130000e+004	1.640486e+004	1.640486e+004		3.958000e+002	3.441667e+003	1.367072e+003	1.367072e+003
1.090930e+003	3.737600e+004	1.640393e+004	1.640393e+004		3.957600e+002	3.114667e+003	1.366994e+003	1.366994e+003
1.090970e+003	3.367900e+004	1.640315e+004	1.640315e+004		3.957200e+002	2.806583e+003	1.366929e+003	1.366929e+003
1.091010e+003	3.069700e+004	1.640249e+004	1.640249e+004		3.956800e+002	2.558083e+003	1.366874e+003	1.366874e+003
1.091050e+003	2.798200e+004	1.640193e+004	1.640193e+004		3.956400e+002	2.331833e+003	1.366828e+003	1.366828e+003
1.091090e+003	2.612700e+004	1.640146e+004	1.640146e+004		3.956000e+002	2.177250e+003	1.366788e+003	1.366788e+003
1.091130e+003	2.455900e+004	1.640105e+004	1.640105e+004		3.955600e+002	2.046583e+003	1.366754e+003	1.366754e+003
1.091170e+003	2.314400e+004	1.640070e+004	1.640070e+004		3.955200e+002	1.928667e+003	1.366725e+003	1.366725e+003
1.091210e+003	2.226200e+004	1.640040e+004	1.640040e+004		3.954800e+002	1.855167e+003	1.366700e+003	1.366700e+003
1.091250e+003	2.099200e+004	1.640013e+004	1.640013e+004		3.954400e+002	1.749333e+003	1.366678e+003	1.366678e+003
1.091290e+003	2.032000e+004	1.639991e+004	1.639991e+004		3.954000e+002	1.693333e+003	1.366659e+003	1.366659e+003
1.091330e+003	2.003000e+004	1.639970e+004	1.639970e+004		3.953600e+002	1.669167e+003	1.366642e+003	1.366642e+003
1.091370e+003	1.932700e+004	1.639953e+004	1.639953e+004		3.953200e+002	1.610583e+003	1.366627e+003	1.366627e+003
1.091410e+003	1.893700e+004	1.639937e+004	1.639937e+004		3.952800e+002	1.578083e+003	1.366614e+003	1.366614e+003
1.091450e+003	1.867000e+004	1.639923e+004	1.639923e+004		3.952400e+002	1.555833e+003	1.366603e+003	1.366603e+003
1.091490e+003	1.835200e+004	1.639911e+004	1.639911e+004		3.952000e+002	1.529333e+003	1.366593e+003	1.366593e+003
1.091530e+003	1.831000e+004	1.639900e+004	1.639900e+004		3.951600e+002	1.525833e+003	1.366584e+003	1.366584e+003
1.091570e+003	1.813800e+004	1.639891e+004	1.639891e+004		3.951200e+002	1.511500e+003	1.366576e+003	1.366576e+003
1.091610e+003	1.771600e+004	1.639883e+004	1.639883e+004		3.950800e+002	1.476333e+003	1.366569e+003	1.366569e+003
1.091650e+003	1.771400e+004	1.639875e+004	1.639875e+004		3.950400e+002	1.476167e+003	1.366563e+003	1.366563e+003
1.091690e+003	1.754000e+004	1.639869e+004	1.639869e+004		3.950000e+002	1.461667e+003	1.366557e+003	1.366557e+003
1.091730e+003	1.737100e+004	1.639863e+004	1.639863e+004		3.949600e+002	1.447583e+003	1.366553e+003	1.366553e+003
1.091770e+003	1.722400e+004	1.639859e+004	1.639859e+004		3.949200e+002	1.435333e+003	1.366549e+003	1.366549e+003
1.091810e+003	1.697800e+004	1.639854e+004	1.639854e+004		3.948800e+002	1.414833e+003	1.366545e+003	1.366545e+003
1.091850e+003	1.699300e+004	1.639850e+004	1.639850e+004		3.948400e+002	1.416083e+003	1.366542e+003	1.366542e+003
1.091890e+003	1.703600e+004	1.639847e+004	1.639847e+004		3.948000e+002	1.419667e+003	1.366539e+003	1.366539e+003
1.091930e+003	1.712700e+004	1.639844e+004	1.639844e+004		3.947600e+002	1.427250e+003	1.366536e+003	1.366536e+003
1.091970e+003	1.712500e+004	1.639841e+004	1.639841e+004		3.947200e+002	1.427083e+003	1.366534e+003	1.366534e+003
1.092010e+003	1.694700e+004	1.639839e+004	1.639839e+004		3.946800e+002	1.412250e+003	1.366533e+003	1.366533e+003
1.092050e+003	1.675900e+004	1.639838e+004	1.639838e+004		3.946400e+002	1.396583e+003	1.366531e+003	1.366531e+003
1.092090e+003	1.677600e+004	1.639836e+004	1.639836e+004		3.946000e+002	1.398000e+003	1.366530e+003	1.366530e+003
1.092130e+003	1.690900e+004	1.639835e+004	1.639835e+004		3.945600e+002	1.409083e+003	1.366529e+003	1.366529e+003
1.092170e+003	1.684100e+004	1.639834e+004	1.639834e+004		3.945200e+002	1.403417e+003	1.366529e+003	1.366529e+003
1.092210e+003	1.656100e+004	1.639834e+004	1.639834e+004		3.944800e+002	1.380083e+003	1.366528e+003	1.366528e+003
1.092250e+003	1.653300e+004	1.639834e+004	1.639834e+004		3.944400e+002	1.377750e+003	1.366528e+003	1.366528e+003
1.092290e+003	1.662100e+004	1.639833e+004	1.639833e+004		3.944000e+002	1.385083e+003	1.366528e+003	1.366528e+003
1.092330e+003	1.649500e+004	1.639833e+004	1.639833e+004		3.943600e+002	1.374583e+003	1.366528e+003	1.366528e+003
1.092370e+003	1.633300e+004	1.639833e+004	1.639833e+004		3.943200e+002	1.361083e+003	1.366528e+003	1.366528e+003
1.092410e+003	1.636700e+004	1.636700e+004	1.636700e+004		3.942800e+002	1.363917e+003	1.363917e+003	1.363917e+003
1.092450e+003	1.625500e+004	1.625500e+004	1.625500e+004		3.942400e+002	1.354583e+003	1.354583e+003	1.354583e+003
1.092490e+003	1.627700e+004	1.627700e+004	1.627700e+004		3.942000e+002	1.356417e+003	1.356417e+003	1.356417e+003
1.092530e+003	1.636600e+004	1.636600e+004	1.636600e+004		3.941600e+002	1.363833e+003	1.363833e+003	1.363833e+003
1.092570e+003	1.632200e+004	1.632200e+004	1.632200e+004		3.941200e+002	1.360167e+003	1.360167e+003	1.360167e+003
1.092610e+003	1.626300e+004	1.626300e+004	1.626300e+004		3.940800e+002	1.355250e+003	1.355250e+003	1.355250e+003
1.092650e+003	1.622500e+004	1.622500e+004	1.622500e+004		3.940400e+002	1.352083e+003	1.352083e+003	1.352083e+003
1.092690e+003	1.616600e+004	1.616600e+004	1.616600e+004		3.940000e+002	1.347167e+003	1.347167e+003	1.347167e+003
1.092730e+003	1.621800e+004	1.621800e+004	1.621800e+004		3.939600e+002	1.351500e+003	1.351500e+003	1.351500e+003
1.092770e+003	1.606800e+004	1.606800e+004	1.606800e+004		3.939200e+002	1.339000e+003	1.339000e+003	1.339000e+003
1.092810e+003	1.646000e+004	1.646000e+004	1.646000e+004		3.938800e+002	1.371667e+003	1.371667e+003	1.371667e+003
1.092850e+003	1.631800e+004	1.631800e+004	1.631800e+004		3.938400e+002	1.359833e+003	1.359833e+003	1.359833e+003
1.092890e+003	1.618000e+004	1.618000e+004	1.618000e+004		3.938000e+002	1.348333e+003	1.348333e+003	1.348333e+003
1.092930e+003	1.622200e+004	1.622200e+004	1.622200e+004		3.937600e+002	1.351833e+003	1.351833e+003	1.351833e+003
1.092970e+003	1.606400e+004	1.606400e+004	1.606400e+004		3.937200e+002	1.338667e+003	1.338667e+003	1.338667e+003
1.093010e+003	1.625100e+004	1.625100e+004	1.625100e+004		3.936800e+002	1.354250e+003	1.354250e+003	1.354250e+003
1.093050e+003	1.613300e+004	1.613300e+004	1.613300e+004		3.936400e+002	1.344417e+003	1.344417e+003	1.344417e+003
1.093090e+003	1.599600e+004	1.599600e+004	1.599600e+004		3.936000e+002	1.333000e+003	1.333000e+003	1.333000e+003
1.093130e+003	1.600200e+004	1.600200e+004	1.600200e+004		3.935600e+002	1.333500e+003	1.333500e+003	1.333500e+003
1.093170e+003	1.602900e+004	1.602900e+004	1.602900e+004		3.935200e+002	1.335750e+003	1.335750e+003	1.335750e+003
1.093210e+003	1.590400e+004	1.590400e+004	1.590400e+004		3.934800e+002	1.325333e+003	1.325333e+003	1.325333e+003
1.093250e+003	1.588300e+004	1.588300e+004	1.588300e+004		3.934400e+002	1.323583e+003	1.323583e+003	1.323583e+003
1.093290e+003	1.611100e+004	1.611100e+004	1.611100e+004		3.934000e+002	1.342583e+003	1.342583e+003	1.342583e+003
1.093330e+003	1.603000e+004	1.603000e+004	1.603000e+004		3.933600e+002	1.335833e+003	1.335833e+003	1.335833e+003
1.093370e+003	1.602800e+004	1.602800e+004	1.602800e+004		3.933200e+002	1.335667e+003	1.335667e+003	1.335667e+003
1.093410e+003	1.589000e+004	1.589000e+004	1.589000e+004		3.932800e+002	1.324167e+003	1.324167e+003	1.324167e+003
1.093450e+003	1.601700e+004	1.601700e+004	1.601700e+004		3.932400e+002	1.334750e+003	1.334750e+003	1.334750e+003
1.093490e+003	1.618100e+004	1.618100e+004	1.618100e+004		3.932000e+002	1.348417e+003	1.348417e+003	1.348417e+003
1.093530e+003	1.588100e+004	1.588100e+004	1.588100e+004		3.931600e+002	1.323417e+003	1.323417e+003	1.323417e+003
1.093570e+003	1.601900e+004	1.601900e+004	1.601900e+004		3.931200e+002	1.334917e+003	1.334917e+003	1.334917e+003
1.093610e+003	1.599100e+004	1.599100e+004	1.599100e+004		3.930800e+002	1.332583e+003	1.332583e+003	1.332583e+003
1.093650e+003	1.599900e+004	1.599900e+004	1.599900e+004		3.930400e+002	1.333250e+003	1.333250e+003	1.333250e+003
1.093690e+003	1.604500e+004	1.604500e+004	1.604500e+004		3.930000e+002	1.337083e+003	1.337083e+003	1.337083e+003


==> figures/data/XPS/spectra/tion0015.txt <==
Cycle 15:pos6:1: N1s
	Characteristic Energy eV	1.486690e+003	Acquisition Time s	1.200000e+001
Name		
Position		
FWHM		
Area		
Lineshape		
K.E.	Counts	Background	Envelope		B.E.	CPS	Background CPS	Envelope CPS
1.081690e+003	2.423200e+004	2.423200e+004	2.423200e+004		4.050000e+002	2.019333e+003	2.019333e+003	2.019333e+003
1.081730e+003	2.438900e+004	2.438900e+004	2.438900e+004		4.049600e+002	2.032417e+003	2.032417e+003	2.032417e+003
1.081770e+003	2.455300e+004	2.455300e+004	2.455300e+004		4.049200e+002	2.046083e+003	2.046083e+003	2.046083e+003
1.081810e+003	2.424100e+004	2.424100e+004	2.424100e+004		4.048800e+002	2.020083e+003	2.020083e+003	2.020083e+003
1.081850e+003	2.405200e+004	2.405200e+004	2.405200e+004		4.048400e+002	2.004333e+003	2.004333e+003	2.004333e+003
1.081890e+003	2.398900e+004	2.398900e+004	2.398900e+004		4.048000e+002	1.999083e+003	1.999083e+003	1.999083e+003
1.081930e+003	2.403600e+004	2.403600e+004	2.403600e+004		4.047600e+002	2.003000e+003	2.003000e+003	2.003000e+003
1.081970e+003	2.430700e+004	2.430700e+004	2.430700e+004		4.047200e+002	2.025583e+003	2.025583e+003	2.025583e+003
1.082010e+003	2.404600e+004	2.404600e+004	2.404600e+004		4.046800e+002	2.003833e+003	2.003833e+003	2.003833e+003
1.082050e+003	2.411800e+004	2.411800e+004	2.411800e+004		4.046400e+002	2.009833e+003	2.009833e+003	2.009833e+003
1.082090e+003	2.382000e+004	2.382000e+004	2.382000e+004		4.046000e+002	1.985000e+003	1.985000e+003	1.985000e+003
1.082130e+003	2.367700e+004	2.367700e+004	2.367700e+004		4.045600e+002	1.973083e+003	1.973083e+003	1.973083e+003
1.082170e+003	2.359500e+004	2.359500e+004	2.359500e+004		4.045200e+002	1.966250e+003	1.966250e+003	1.966250e+003
1.082210e+003	2.380600e+004	2.380600e+004	2.380600e+004		4.044800e+002	1.983833e+003	1.983833e+003	1.983833e+003
1.082250e+003	2.368900e+004	2.368900e+004	2.368900e+004		4.044400e+002	1.974083e+003	1.974083e+003	1.974083e+003
1.082290e+003	2.367900e+004	2.367900e+004	2.367900e+004		4.044000e+002	1.973250e+003	1.973250e+003	1.973250e+003
1.082330e+003	2.376800e+004	2.376800e+004	2.376800e+004		4.043600e+002	1.980667e+003	1.980667e+003	1.980667e+003
1.082370e+003	2.367700e+004	2.367700e+004	2.367700e+004		4.043200e+002	1.973083e+003	1.973083e+003	1.973083e+003
1.082410e+003	2.368800e+004	2.368800e+004	2.368800e+004		4.042800e+002	1.974000e+003	1.974000e+003	1.974000e+003
1.082450e+003	2.357900e+004	2.357900e+004	2.357900e+004		4.042400e+002	1.964917e+003	1.964917e+003	1.964917e+003
1.082490e+003	2.352600e+004	2.352600e+004	2.352600e+004		4.042000e+002	1.960500e+003	1.960500e+003	1.960500e+003
1.082530e+003	2.356100e+004	2.356100e+004	2.356100e+004		4.041600e+002	1.963417e+003	1.963417e+003	1.963417e+003
1.082570e+003	2.373200e+004	2.373200e+004	2.373200e+004		4.041200e+002	1.977667e+003	1.977667e+003	1.977667e+003
1.082610e+003	2.361200e+004	2.361200e+004	2.361200e+004		4.040800e+002	1.967667e+003	1.967667e+003	1.967667e+003
1.082650e+003	2.375400e+004	2.375400e+004	2.375400e+004		4.040400e+002	1.979500e+003	1.979500e+003	1.979500e+003
1.082690e+003	2.331000e+004	2.331000e+004	2.331000e+004		4.040000e+002	1.942500e+003	1.942500e+003	1.942500e+003
1.082730e+003	2.334900e+004	2.334900e+004	2.334900e+004		4.039600e+002	1.945750e+003	1.945750e+003	1.945750e+003
1.082770e+003	2.315800e+004	2.315800e+004	2.315800e+004		4.039200e+002	1.929833e+003	1.929833e+003	1.929833e+003
1.082810e+003	2.316700e+004	2.316700e+004	2.316700e+004		4.038800e+002	1.930583e+003	1.930583e+003	1.930583e+003
1.082850e+003	2.350500e+004	2.328433e+004	2.328433e+004		4.038400e+002	1.958750e+003	1.940361e+003	1.940361e+003
1.082890e+003	2.318100e+004	2.325056e+004	2.325056e+004		4.038000e+002	1.931750e+003	1.937547e+003	1.937547e+003
1.082930e+003	2.342100e+004	2.321668e+004	2.321668e+004		4.037600e+002	1.951750e+003	1.934723e+003	1.934723e+003
1.082970e+003	2.335800e+004	2.318268e+004	2.318268e+004		4.037200e+002	1.946500e+003	1.931890e+003	1.931890e+003
1.083010e+003	2.339900e+004	2.314857e+004	2.314857e+004		4.036800e+002	1.949917e+003	1.929047e+003	1.929047e+003
1.083050e+003	2.345900e+004	2.311434e+004	2.311434e+004		4.036400e+002	1.954917e+003	1.926195e+003	1.926195e+003
1.083090e+003	2.328400e+004	2.308000e+004	2.308000e+004		4.036000e+002	1.940333e+003	1.923333e+003	1.923333e+003
1.083130e+003	2.318200e+004	2.304555e+004	2.304555e+004		4.035600e+002	1.931833e+003	1.920462e+003	1.920462e+003
1.083170e+003	2.341400e+004	2.301098e+004	2.301098e+004		4.035200e+002	1.951167e+003	1.917582e+003	1.917582e+003
1.083210e+003	2.336600e+004	2.297631e+004	2.297631e+004		4.034800e+002	1.947167e+003	1.914692e+003	1.914692e+003
1.083250e+003	2.331600e+004	2.294152e+004	2.294152e+004		4.034400e+002	1.943000e+003	1.911793e+003	1.911793e+003
1.083290e+003	2.346200e+004	2.290662e+004	2.290662e+004		4.034000e+002	1.955167e+003	1.908885e+003	1.908885e+003
1.083330e+003	2.349600e+004	2.287162e+004	2.287162e+004		4.033600e+002	1.958000e+003	1.905968e+003	1.905968e+003
1.083370e+003	2.335000e+004	2.283650e+004	2.283650e+004		4.033200e+002	1.945833e+003	1.903042e+003	1.903042e+003
1.083410e+003	2.332200e+004	2.280128e+004	2.280128e+004		4.032800e+002	1.943500e+003	1.900106e+003	1.900106e+003
1.083450e+003	2.322100e+004	2.276595e+004	2.276595e+004		4.032400e+002	1.935083e+003	1.897162e+003	1.897162e+003
1.083490e+003	2.327800e+004	2.273050e+004	2.273050e+004		4.032000e+002	1.939833e+003	1.894209e+003	1.894209e+003
1.083530e+003	2.341100e+004	2.269496e+004	2.269496e+004		4.031600e+002	1.950917e+003	1.891246e+003	1.891246e+003
1.083570e+003	2.313200e+004	2.265930e+004	2.265930e+004		4.031200e+002	1.927667e+003	1.888275e+003	1.888275e+003
1.083610e+003	2.318400e+004	2.262354e+004	2.262354e+004		4.030800e+002	1.932000e+003	1.885295e+003	1.885295e+003
1.083650e+003	2.313200e+004	2.258767e+004	2.258767e+004		4.030400e+002	1.927667e+003	1.882306e+003	1.882306e+003
1.083690e+003	2.343400e+004	2.255170e+004	2.255170e+004		4.030000e+002	1.952833e+003	1.879308e+003	1.879308e+003
1.083730e+003	2.327300e+004	2.251562e+004	2.251562e+004		4.029600e+002	1.939417e+003	1.876301e+003	1.876301e+003
1.083770e+003	2.326800e+004	2.247944e+004	2.247944e+004		4.029200e+002	1.939000e+003	1.873286e+003	1.873286e+003
1.083810e+003	2.301800e+004	2.244315e+004	2.244315e+004		4.028800e+002	1.918167e+003	1.870262e+003	1.870262e+003
1.083850e+003	2.312700e+004	2.240676e+004	2.240676e+004		4.028400e+002	1.927250e+003	1.867230e+003	1.867230e+003
1.083890e+003	2.330500e+004	2.237027e+004	2.237027e+004		4.028000e+002	1.942083e+003	1.864189e+003	1.864189e+003
1.083930e+003	2.319700e+004	2.233367e+004	2.233367e+004		4.027600e+002	1.933083e+003	1.861139e+003	1.861139e+003
1.083970e+003	2.318200e+004	2.229698e+004	2.229698e+004		4.027200e+002	1.931833e+003	1.858081e+003	1.858081e+003
1.084010e+003	2.318400e+004	2.226018e+004	2.226018e+004		4.026800e+002	1.932000e+003	1.855015e+003	1.855015e+003
1.084050e+003	2.325100e+004	2.222328e+004	2.222328e+004		4.026400e+002	1.937583e+003	1.851940e+003	1.851940e+003
1.084090e+003	2.341000e+004	2.218629e+004	2.218629e+004		4.026000e+002	1.950833e+003	1.848857e+003	1.848857e+003
1.084130e+003	2.330000e+004	2.214919e+004	2.214919e+004		4.025600e+002	1.941667e+003	1.845766e+003	1.845766e+003
1.084170e+003	2.328400e+004	2.211200e+004	2.211200e+004		4.025200e+002	1.940333e+003	1.842667e+003	1.842667e+003
1.084210e+003	2.343200e+004	2.207472e+004	2.207472e+004		4.024800e+002	1.952667e+003	1.839560e+003	1.839560e+003
1.084250e+003	2.339000e+004	2.203733e+004	2.203733e+004		4.024400e+002	1.949167e+003	1.836445e+003	1.836445e+003
1.084290e+003	2.360100e+004	2.199986e+004	2.199986e+004		4.024000e+002	1.966750e+003	1.833321e+003	1.833321e+003
1.084330e+003	2.346500e+004	2.196229e+004	2.196229e+004		4.023600e+002	1.955417e+003	1.830191e+003	1.830191e+003
1.084370e+003	2.341000e+004	2.192463e+004	2.192463e+004		4.023200e+002	1.950833e+003	1.827052e+003	1.827052e+003
1.084410e+003	2.349100e+004	2.188687e+004	2.188687e+004		4.022800e+002	1.957583e+003	1.823906e+003	1.823906e+003
1.084450e+003	2.351000e+004	2.184903e+004	2.184903e+004		4.022400e+002	1.959167e+003	1.820752e+003	1.820752e+003
1.084490e+003	2.354300e+004	2.181109e+004	2.181109e+004		4.022000e+002	1.961917e+003	1.817591e+003	1.817591e+003
1.084530e+003	2.363400e+004	2.177307e+004	2.177307e+004		4.021600e+002	1.969500e+003	1.814423e+003	1.814423e+003
1.084570e+003	2.351900e+004	2.173496e+004	2.173496e+004		4.021200e+002	1.959917e+003	1.811247e+003	1.811247e+003
1.084610e+003	2.354400e+004	2.169676e+004	2.169676e+004		4.020800e+002	1.962000e+003	1.808063e+003	1.808063e+003
1.084650e+003	2.397900e+004	2.165847e+004	2.165847e+004		4.020400e+002	1.998250e+003	1.804873e+003	1.804873e+003
1.084690e+003	2.389800e+004	2.162011e+004	2.162011e+004		4.020000e+002	1.991500e+003	1.801675e+003	1.801675e+003
1.084730e+003	2.357000e+004	2.158165e+004	2.158165e+004		4.019600e+002	1.964167e+003	1.798471e+003	1.798471e+003
1.084770e+003	2.383000e+004	2.154312e+004	2.154312e+004		4.019200e+002	1.985833e+003	1.795260e+003	1.795260e+003
1.084810e+003	2.376200e+004	2.150450e+004	2.150450e+004		4.018800e+002	1.980167e+003	1.792042e+003	1.792042e+003
1.084850e+003	2.398400e+004	2.146580e+004	2.146580e+004		4.018400e+002	1.998667e+003	1.788817e+003	1.788817e+003
1.084890e+003	2.410400e+004	2.142702e+004	2.142702e+004		4.018000e+002	2.008667e+003	1.785585e+003	1.785585e+003
1.084930e+003	2.382500e+004	2.138817e+004	2.138817e+004		4.017600e+002	1.985417e+003	1.782347e+003	1.782347e+003
1.084970e+003	2.395300e+004	2.134924e+004	2.134924e+004		4.017200e+002	1.996083e+003	1.779103e+003	1.779103e+003
1.085010e+003	2.383100e+004	2.131023e+004	2.131023e+004		4.016800e+002	1.985917e+003	1.775852e+003	1.775852e+003
1.085050e+003	2.416800e+004	2.127114e+004	2.127114e+004		4.016400e+002	2.014000e+003	1.772595e+003	1.772595e+003
1.085090e+003	2.418200e+004	2.123198e+004	2.123198e+004		4.016000e+002	2.015167e+003	1.769332e+003	1.769332e+003
1.085130e+003	2.418900e+004	2.119275e+004	2.119275e+004		4.015600e+002	2.015750e+003	1.766062e+003	1.766062e+003
1.085170e+003	2.414400e+004	2.115344e+004	2.115344e+004		4.015200e+002	2.012000e+003	1.762787e+003	1.762787e+003
1.085210e+003	2.447100e+004	2.111407e+004	2.111407e+004		4.014800e+002	2.039250e+003	1.759505e+003	1.759505e+003
1.085250e+003	2.439500e+004	2.107462e+004	2.107462e+004		4.014400e+002	2.032917e+003	1.756218e+003	1.756218e+003
1.085290e+003	2.435600e+004	2.103511e+004	2.103511e+004		4.014000e+002	2.029667e+003	1.752926e+003	1.752926e+003
1.085330e+003	2.443300e+004	2.099553e+004	2.099553e+004		4.013600e+002	2.036083e+003	1.749628e+003	1.749628e+003
1.085370e+003	2.466500e+004	2.095589e+004	2.095589e+004		4.013200e+002	2.055417e+003	1.746324e+003	1.746324e+003
1.085410e+003	2.487900e+004	2.091618e+004	2.091618e+004		4.012800e+002	2.073250e+003	1.743015e+003	1.743015e+003
1.085450e+003	2.484600e+004	2.087641e+004	2.087641e+004		4.012400e+002	2.070500e+003	1.739701e+003	1.739701e+003
1.085490e+003	2.476600e+004	2.083658e+004	2.083658e+004		4.012000e+002	2.063833e+003	1.736382e+003	1.736382e+003
1.085530e+003	2.464600e+004	2.079670e+004	2.079670e+004		4.011600e+002	2.053833e+003	1.733058e+003	1.733058e+003
1.085570e+003	2.487000e+004	2.075675e+004	2.075675e+004		4.011200e+002	2.072500e+003	1.729729e+003	1.729729e+003
1.085610e+003	2.525500e+004	2.071674e+004	2.071674e+004		4.010800e+002	2.104583e+003	1.726395e+003	1.726395e+003
1.085650e+003	2.493200e+004	2.067669e+004	2.067669e+004		4.010400e+002	2.077667e+003	1.723057e+003	1.723057e+003
1.085690e+003	2.516100e+004	2.063657e+004	2.063657e+004		4.010000e+002	2.096750e+003	1.719714e+003	1.719714e+003
1.085730e+003	2.531400e+004	2.059641e+004	2.059641e+004		4.009600e+002	2.109500e+003	1.716367e+003	1.716367e+003
1.085770e+003	2.533600e+004	2.055619e+004	2.055619e+004		4.009200e+002	2.111333e+003	1.713016e+003	1.713016e+003
1.085810e+003	2.557900e+004	2.051593e+004	2.051593e+004		4.008800e+002	2.131583e+003	1.709661e+003	1.709661e+003
1.085850e+003	2.580200e+004	2.047562e+004	2.047562e+004		4.008400e+002	2.150167e+003	1.706301e+003	1.706301e+003
1.085890e+003	2.599700e+004	2.043526e+004	2.043526e+004		4.008000e+002	2.166417e+003	1.702938e+003	1.702938e+003
1.085930e+003	2.577300e+004	2.039486e+004	2.039486e+004		4.007600e+002	2.147750e+003	1.699572e+003	1.699572e+003
1.085970e+003	2.611300e+004	2.035442e+004	2.035442e+004		4.007200e+002	2.176083e+003	1.696202e+003	1.696202e+003
1.086010e+003	2.643300e+004	2.031394e+004	2.031394e+004		4.006800e+002	2.202750e+003	1.692828e+003	1.692828e+003
1.086050e+003	2.637300e+004	2.027343e+004	2.027343e+004		4.006400e+002	2.197750e+003	1.689452e+003	1.689452e+003
1.086090e+003	2.641300e+004	2.023288e+004	2.023288e+004		4.006000e+002	2.201083e+003	1.686073e+003	1.686073e+003
1.086130e+003	2.656000e+004	2.019229e+004	2.019229e+004		4.005600e+002	2.213333e+003	1.682691e+003	1.682691e+003
1.086170e+003	2.678100e+004	2.015167e+004	2.015167e+004		4.005200e+002	2.231750e+003	1.679306e+003	1.679306e+003
1.086210e+003	2.696700e+004	2.011103e+004	2.011103e+004		4.004800e+002	2.247250e+003	1.675919e+003	1.675919e+003
1.086250e+003	2.724200e+004	2.007035e+004	2.007035e+004		4.004400e+002	2.270167e+003	1.672529e+003	1.672529e+003
1.086290e+003	2.736900e+004	2.002965e+004	2.002965e+004		4.004000e+002	2.280750e+003	1.669138e+003	1.669138e+003
1.086330e+003	2.749500e+004	1.998893e+004	1.998893e+004		4.003600e+002	2.291250e+003	1.665744e+003	1.665744e+003
1.086370e+003	2.794400e+004	1.994819e+004	1.994819e+004		4.003200e+002	2.328667e+003	1.662349e+003	1.662349e+003
1.086410e+003	2.812400e+004	1.990743e+004	1.990743e+004		4.002800e+002	2.343667e+003	1.658953e+003	1.658953e+003
1.086450e+003	2.802300e+004	1.986666e+004	1.986666e+004		4.002400e+002	2.335250e+003	1.655555e+003	1.655555e+003
1.086490e+003	2.797800e+004	1.982587e+004	1.982587e+004		4.002000e+002	2.331500e+003	1.652156e+003	1.652156e+003
1.086530e+003	2.841800e+004	1.978507e+004	1.978507e+004		4.001600e+002	2.368167e+003	1.648756e+003	1.648756e+003
1.086570e+003	2.867200e+004	1.974426e+004	1.974426e+004		4.001200e+002	2.389333e+003	1.645355e+003	1.645355e+003
1.086610e+003	2.905800e+004	1.970345e+004	1.970345e+004		4.000800e+002	2.421500e+003	1.641954e+003	1.641954e+003
1.086650e+003	2.917200e+004	1.966263e+004	1.966263e+004		4.000400e+002	2.431000e+003	1.638552e+003	1.638552e+003
1.086690e+003	2.955000e+004	1.962181e+004	1.962181e+004		4.000000e+002	2.462500e+003	1.635151e+003	1.635151e+003
1.086730e+003	2.977800e+004	1.958099e+004	1.958099e+004		3.999600e+002	2.481500e+003	1.631749e+003	1.631749e+003
1.086770e+003	2.997300e+004	1.954018e+004	1.954018e+004		3.999200e+002	2.497750e+003	1.628348e+003	1.628348e+003
1.086810e+003	3.036700e+004	1.949938e+004	1.949938e+004		3.998800e+002	2.530583e+003	1.624948e+003	1.624948e+003
1.086850e+003	3.057800e+004	1.945858e+004	1.945858e+004		3.998400e+002	2.548167e+003	1.621548e+003	1.621548e+003
1.086890e+003	3.090300e+004	1.941780e+004	1.941780e+004		3.998000e+002	2.575250e+003	1.618150e+003	1.618150e+003
1.086930e+003	3.100900e+004	1.937704e+004	1.937704e+004		3.997600e+002	2.584083e+003	1.614753e+003	1.614753e+003
1.086970e+003	3.162500e+004	1.933630e+004	1.933630e+004		3.997200e+002	2.635417e+003	1.611358e+003	1.611358e+003
1.087010e+003	3.206400e+004	1.929558e+004	1.929558e+004		3.996800e+002	2.672000e+003	1.607965e+003	1.607965e+003
1.087050e+003	3.216300e+004	1.925489e+004	1.925489e+004		3.996400e+002	2.680250e+003	1.604574e+003	1.604574e+003
1.087090e+003	3.263200e+004	1.921423e+004	1.921423e+004		3.996000e+002	2.719333e+003	1.601186e+003	1.601186e+003
1.087130e+003	3.298400e+004	1.917360e+004	1.917360e+004		3.995600e+002	2.748667e+003	1.597800e+003	1.597800e+003
1.087170e+003	3.374100e+004	1.913301e+004	1.913301e+004		3.995200e+002	2.811750e+003	1.594418e+003	1.594418e+003
1.087210e+003	3.376700e+004	1.909247e+004	1.909247e+004		3.994800e+002	2.813917e+003	1.591039e+003	1.591039e+003
1.087250e+003	3.382200e+004	1.905197e+004	1.905197e+004		3.994400e+002	2.818500e+003	1.587664e+003	1.587664e+003
1.087290e+003	3.434500e+004	1.901151e+004	1.901151e+004		3.994000e+002	2.862083e+003	1.584293e+003	1.584293e+003
1.087330e+003	3.494600e+004	1.897111e+004	1.897111e+004		3.993600e+002	2.912167e+003	1.580926e+003	1.580926e+003
1.087370e+003	3.496100e+004	1.893077e+004	1.893077e+004		3.993200e+002	2.913417e+003	1.577564e+003	1.577564e+003
1.087410e+003	3.527700e+004	1.889048e+004	1.889048e+004		3.992800e+002	2.939750e+003	1.574207e+003	1.574207e+003
1.087450e+003	3.591700e+004	1.885025e+004	1.885025e+004		3.992400e+002	2.993083e+003	1.570854e+003	1.570854e+003
1.087490e+003	3.570600e+004	1.881009e+004	1.881009e+004		3.992000e+002	2.975500e+003	1.567508e+003	1.567508e+003
1.087530e+003	3.622400e+004	1.877000e+004	1.877000e+004		3.991600e+002	3.018667e+003	1.564166e+003	1.564166e+003
1.087570e+003	3.623500e+004	1.872997e+004	1.872997e+004		3.991200e+002	3.019583e+003	1.560831e+003	1.560831e+003
1.087610e+003	3.656700e+004	1.869002e+004	1.869002e+004		3.990800e+002	3.047250e+003	1.557502e+003	1.557502e+003
1.087650e+003	3.667600e+004	1.865015e+004	1.865015e+004		3.990400e+002	3.056333e+003	1.554179e+003	1.554179e+003
1.087690e+003	3.685600e+004	1.861035e+004	1.861035e+004		3.990000e+002	3.071333e+003	1.550862e+003	1.550862e+003
1.087730e+003	3.728700e+004	1.857062e+004	1.857062e+004		3.989600e+002	3.107250e+003	1.547552e+003	1.547552e+003
1.087770e+003	3.742600e+004	1.853099e+004	1.853099e+004		3.989200e+002	3.118833e+003	1.544249e+003	1.544249e+003
1.087810e+003	3.769700e+004	1.849144e+004	1.849144e+004		3.988800e+002	3.141417e+003	1.540953e+003	1.540953e+003
1.087850e+003	3.793800e+004	1.845197e+004	1.845197e+004		3.988400e+002	3.161500e+003	1.537664e+003	1.537664e+003
1.087890e+003	3.814700e+004	1.841260e+004	1.841260e+004		3.988000e+002	3.178917e+003	1.534383e+003	1.534383e+003
1.087930e+003	3.820200e+004	1.837332e+004	1.837332e+004		3.987600e+002	3.183500e+003	1.531110e+003	1.531110e+003
1.087970e+003	3.867800e+004	1.833414e+004	1.833414e+004		3.987200e+002	3.223167e+003	1.527845e+003	1.527845e+003
1.088010e+003	3.874900e+004	1.829505e+004	1.829505e+004		3.986800e+002	3.229083e+003	1.524588e+003	1.524588e+003
1.088050e+003	3.868600e+004	1.825607e+004	1.825607e+004		3.986400e+002	3.223833e+003	1.521339e+003	1.521339e+003
1.088090e+003	3.918100e+004	1.821719e+004	1.821719e+004		3.986000e+002	3.265083e+003	1.518099e+003	1.518099e+003
1.088130e+003	3.953900e+004	1.817841e+004	1.817841e+004		3.985600e+002	3.294917e+003	1.514868e+003	1.514868e+003
1.088170e+003	4.000700e+004	1.813975e+004	1.813975e+004		3.985200e+002	3.333917e+003	1.511645e+003	1.511645e+003
1.088210e+003	4.050500e+004	1.810119e+004	1.810119e+004		3.984800e+002	3.375417e+003	1.508433e+003	1.508433e+003
1.088250e+003	4.110400e+004	1.806276e+004	1.806276e+004		3.984400e+002	3.425333e+003	1.505230e+003	1.505230e+003
1.088290e+003	4.172400e+004	1.802445e+004	1.802445e+004		3.984000e+002	3.477000e+003	1.502037e+003	1.502037e+003
1.088330e+003	4.234400e+004	1.798627e+004	1.798627e+004		3.983600e+002	3.528667e+003	1.498856e+003	1.498856e+003
1.088370e+003	4.261100e+004	1.794822e+004	1.794822e+004		3.983200e+002	3.550917e+003	1.495685e+003	1.495685e+003
1.088410e+003	4.335000e+004	1.791031e+004	1.791031e+004		3.982800e+002	3.612500e+003	1.492526e+003	1.492526e+003
1.088450e+003	4.406400e+004	1.787254e+004	1.787254e+004		3.982400e+002	3.672000e+003	1.489378e+003	1.489378e+003
1.088490e+003	4.518200e+004	1.783492e+004	1.783492e+004		3.982000e+002	3.765167e+003	1.486243e+003	1.486243e+003
1.088530e+003	4.629900e+004	1.779746e+004	1.779746e+004		3.981600e+002	3.858250e+003	1.483122e+003	1.483122e+003
1.088570e+003	4.745900e+004	1.776016e+004	1.776016e+004		3.981200e+002	3.954917e+003	1.480014e+003	1.480014e+003
1.088610e+003	4.920500e+004	1.772304e+004	1.772304e+004		3.980800e+002	4.100417e+003	1.476920e+003	1.476920e+003
1.088650e+003	5.036300e+004	1.768611e+004	1.768611e+004		3.980400e+002	4.196917e+003	1.473843e+003	1.473843e+003
1.088690e+003	5.204800e+004	1.764938e+004	1.764938e+004		3.980000e+002	4.337333e+003	1.470781e+003	1.470781e+003
1.088730e+003	5.423700e+004	1.761285e+004	1.761285e+004		3.979600e+002	4.519750e+003	1.467738e+003	1.467738e+003
1.088770e+003	5.621800e+004	1.757655e+004	1.757655e+004		3.979200e+002	4.684833e+003	1.464712e+003	1.464712e+003
1.088810e+003	5.864100e+004	1.754049e+004	1.754049e+004		3.978800e+002	4.886750e+003	1.461707e+003	1.461707e+003
1.088850e+003	6.185900e+004	1.750469e+004	1.750469e+004		3.978400e+002	5.154917e+003	1.458724e+003	1.458724e+003
1.088890e+003	6.560700e+004	1.746916e+004	1.746916e+004		3.978000e+002	5.467250e+003	1.455763e+003	1.455763e+003
1.088930e+003	7.002300e+004	1.743394e+004	1.743394e+004		3.977600e+002	5.835250e+003	1.452829e+003	1.452829e+003
1.088970e+003	7.415600e+004	1.739906e+004	1.739906e+004		3.977200e+002	6.179667e+003	1.449922e+003	1.449922e+003
1.089010e+003	7.985500e+004	1.736455e+004	1.736455e+004		3.976800e+002	6.654583e+003	1.447046e+003	1.447046e+003
1.089050e+003	8.642800e+004	1.733044e+004	1.733044e+004		3.976400e+002	7.202333e+003	1.444203e+003	1.444203e+003
1.089090e+003	9.374500e+004	1.729678e+004	1.729678e+004		3.976000e+002	7.812083e+003	1.441399e+003	1.441399e+003
1.089130e+003	1.007440e+005	1.726363e+004	1.726363e+004		3.975600e+002	8.395333e+003	1.438636e+003	1.438636e+003
1.089170e+003	1.088080e+005	1.723102e+004	1.723102e+004		3.975200e+002	9.067333e+003	1.435919e+003	1.435919e+003
1.089210e+003	1.174360e+005	1.719902e+004	1.719902e+004		3.974800e+002	9.786333e+003	1.433252e+003	1.433252e+003
1.089250e+003	1.259540e+005	1.716769e+004	1.716769e+004		3.974400e+002	1.049617e+004	1.430641e+003	1.430641e+003
1.089290e+003	1.343900e+005	1.713708e+004	1.713708e+004		3.974000e+002	1.119917e+004	1.428090e+003	1.428090e+003
1.089330e+003	1.416190e+005	1.710724e+004	1.710724e+004		3.973600e+002	1.180158e+004	1.425604e+003	1.425604e+003
1.089370e+003	1.477590e+005	1.707825e+004	1.707825e+004		3.973200e+002	1.231325e+004	1.423187e+003	1.423187e+003
1.089410e+003	1.523540e+005	1.705012e+004	1.705012e+004		3.972800e+002	1.269617e+004	1.420843e+003	1.420843e+003
1.089450e+003	1.560760e+005	1.702290e+004	1.702290e+004		3.972400e+002	1.300633e+004	1.418575e+003	1.418575e+003
1.089490e+003	1.576700e+005	1.699661e+004	1.699661e+004		3.972000e+002	1.313917e+004	1.416384e+003	1.416384e+003
1.089530e+003	1.591790e+005	1.697126e+004	1.697126e+004		3.971600e+002	1.326492e+004	1.414272e+003	1.414272e+003
1.089570e+003	1.580490e+005	1.694687e+004	1.694687e+004		3.971200e+002	1.317075e+004	1.412239e+003	1.412239e+003
1.089610e+003	1.567690e+005	1.692342e+004	1.692342e+004		3.970800e+002	1.306408e+004	1.410285e+003	1.410285e+003
1.089650e+003	1.553180e+005	1.690092e+004	1.690092e+004		3.970400e+002	1.294317e+004	1.408410e+003	1.408410e+003
1.089690e+003	1.541720e+005	1.687934e+004	1.687934e+004		3.970000e+002	1.284767e+004	1.406612e+003	1.406612e+003
1.089730e+003	1.532720e+005	1.685869e+004	1.685869e+004		3.969600e+002	1.277267e+004	1.404891e+003	1.404891e+003
1.089770e+003	1.535070e+005	1.683895e+004	1.683895e+004		3.969200e+002	1.279225e+004	1.403246e+003	1.403246e+003
1.089810e+003	1.551090e+005	1.682013e+004	1.682013e+004		3.968800e+002	1.292575e+004	1.401678e+003	1.401678e+003
1.089850e+003	1.571160e+005	1.680225e+004	1.680225e+004		3.968400e+002	1.309300e+004	1.400187e+003	1.400187e+003
1.089890e+003	1.589200e+005	1.678530e+004	1.678530e+004		3.968000e+002	1.324333e+004	1.398775e+003	1.398775e+003
1.089930e+003	1.607400e+005	1.676932e+004	1.676932e+004		3.967600e+002	1.339500e+004	1.397443e+003	1.397443e+003
1.089970e+003	1.623040e+005	1.675431e+004	1.675431e+004		3.967200e+002	1.352533e+004	1.396192e+003	1.396192e+003
1.090010e+003	1.621890e+005	1.674027e+004	1.674027e+004		3.966800e+002	1.351575e+004	1.395023e+003	1.395023e+003
1.090050e+003	1.613530e+005	1.672722e+004	1.672722e+004		3.966400e+002	1.344608e+004	1.393935e+003	1.393935e+003
1.090090e+003	1.580240e+005	1.671515e+004	1.671515e+004		3.966000e+002	1.316867e+004	1.392929e+003	1.392929e+003
1.090130e+003	1.535650e+005	1.670402e+004	1.670402e+004		3.965600e+002	1.279708e+004	1.392002e+003	1.392002e+003
1.090170e+003	1.474260e+005	1.669382e+004	1.669382e+004		3.965200e+002	1.228550e+004	1.391152e+003	1.391152e+003
1.090210e+003	1.401360e+005	1.668451e+004	1.668451e+004		3.964800e+002	1.167800e+004	1.390376e+003	1.390376e+003
1.090250e+003	1.333350e+005	1.667603e+004	1.667603e+004		3.964400e+002	1.111125e+004	1.389669e+003	1.389669e+003
1.090290e+003	1.251970e+005	1.666833e+004	1.666833e+004		3.964000e+002	1.043308e+004	1.389028e+003	1.389028e+003
1.090330e+003	1.174210e+005	1.666137e+004	1.666137e+004		3.963600e+002	9.785083e+003	1.388447e+003	1.388447e+003
1.090370e+003	1.102720e+005	1.665509e+004	1.665509e+004		3.963200e+002	9.189333e+003	1.387924e+003	1.387924e+003
1.090410e+003	1.034950e+005	1.664944e+004	1.664944e+004		3.962800e+002	8.624583e+003	1.387453e+003	1.387453e+003
1.090450e+003	9.791900e+004	1.664438e+004	1.664438e+004		3.962400e+002	8.159917e+003	1.387031e+003	1.387031e+003
1.090490e+003	9.201700e+004	1.663986e+004	1.663986e+004		3.962000e+002	7.668083e+003	1.386655e+003	1.386655e+003
1.090530e+003	8.621500e+004	1.663586e+004	1.663586e+004		3.961600e+002	7.184583e+003	1.386321e+003	1.386321e+003
1.090570e+003	8.048800e+004	1.663232e+004	1.663232e+004		3.961200e+002	6.707333e+003	1.386027e+003	1.386027e+003
1.090610e+003	7.541700e+004	1.662922e+004	1.662922e+004		3.960800e+002	6.284750e+003	1.385768e+003	1.385768e+003
1.090650e+003	7.049200e+004	1.662652e+004	1.662652e+004		3.960400e+002	5.874333e+003	1.385543e+003	1.385543e+003
1.090690e+003	6.560200e+004	1.662417e+004	1.662417e+004		3.960000e+002	5.466833e+003	1.385348e+003	1.385348e+003
1.090730e+003	6.061100e+004	1.662216e+004	1.662216e+004		3.959600e+002	5.050917e+003	1.385180e+003	1.385180e+003
1.090770e+003	5.553200e+004	1.662045e+004	1.662045e+004		3.959200e+002	4.627667e+003	1.385038e+003	1.385038e+003
1.090810e+003	5.016000e+004	1.661900e+004	1.661900e+004		3.958800e+002	4.180000e+003	1.384917e+003	1.384917e+003
1.090850e+003	4.576200e+004	1.661778e+004	1.661778e+004		3.958400e+002	3.813500e+003	1.384815e+003	1.384815e+003
1.090890e+003	4.098000e+004	1.661675e+004	1.661675e+004		3.958000e+002	3.415000e+003	1.384729e+003	1.384729e+003
1.090930e+003	3.702700e+004	1.661589e+004	1.661589e+004		3.957600e+002	3.085583e+003	1.384658e+003	1.384658e+003
1.090970e+003	3.370200e+004	1.661517e+004	1.661517e+004		3.957200e+002	2.808500e+003	1.384597e+003	1.384597e+003
1.091010e+003	3.081700e+004	1.661456e+004	1.661456e+004		3.956800e+002	2.568083e+003	1.384547e+003	1.384547e+003
1.091050e+003	2.828000e+004	1.661405e+004	1.661405e+004		3.956400e+002	2.356667e+003	1.384504e+003	1.384504e+003
1.091090e+003	2.635400e+004	1.661361e+004	1.661361e+004		3.956000e+002	2.196167e+003	1.384468e+003	1.384468e+003
1.091130e+003	2.460700e+004	1.661325e+004	1.661325e+004		3.955600e+002	2.050583e+003	1.384437e+003	1.384437e+003
1.091170e+003	2.330300e+004	1.661293e+004	1.661293e+004		3.955200e+002	1.941917e+003	1.384411e+003	1.384411e+003
1.091210e+003	2.220200e+004	1.661266e+004	1.661266e+004		3.954800e+002	1.850167e+003	1.384389e+003	1.384389e+003
1.091250e+003	2.131600e+004	1.661243e+004	1.661243e+004		3.954400e+002	1.776333e+003	1.384370e+003	1.384370e+003
1.091290e+003	2.023100e+004	1.661224e+004	1.661224e+004		3.954000e+002	1.685917e+003	1.384353e+003	1.384353e+003
1.091330e+003	1.982800e+004	1.661206e+004	1.661206e+004		3.953600e+002	1.652333e+003	1.384338e+003	1.384338e+003
1.091370e+003	1.961600e+004	1.661191e+004	1.661191e+004		3.953200e+002	1.634667e+003	1.384326e+003	1.384326e+003
1.091410e+003	1.920100e+004	1.661178e+004	1.661178e+004		3.952800e+002	1.600083e+003	1.384315e+003	1.384315e+003
1.091450e+003	1.881600e+004	1.661166e+004	1.661166e+004		3.952400e+002	1.568000e+003	1.384305e+003	1.384305e+003
1.091490e+003	1.859100e+004	1.661156e+004	1.661156e+004		3.952000e+002	1.549250e+003	1.384297e+003	1.384297e+003
1.091530e+003	1.830100e+004	1.661148e+004	1.661148e+004		3.951600e+002	1.525083e+003	1.384290e+003	1.384290e+003
1.091570e+003	1.795900e+004	1.661140e+004	1.661140e+004		3.951200e+002	1.496583e+003	1.384284e+003	1.384284e+003
1.091610e+003	1.801500e+004	1.661134e+004	1.661134e+004		3.950800e+002	1.501250e+003	1.384278e+003	1.384278e+003
1.091650e+003	1.772300e+004	1.661128e+004	1.661128e+004		3.950400e+002	1.476917e+003	1.384273e+003	1.384273e+003
1.091690e+003	1.746000e+004	1.661123e+004	1.661123e+004		3.950000e+002	1.455000e+003	1.384269e+003	1.384269e+003
1.091730e+003	1.760900e+004	1.661119e+004	1.661119e+004		3.949600e+002	1.467417e+003	1.384266e+003	1.384266e+003
1.091770e+003	1.740400e+004	1.661115e+004	1.661115e+004		3.949200e+002	1.450333e+003	1.384263e+003	1.384263e+003
1.091810e+003	1.724900e+004	1.661112e+004	1.661112e+004		3.948800e+002	1.437417e+003	1.384260e+003	1.384260e+003
1.091850e+003	1.733000e+004	1.661109e+004	1.661109e+004		3.948400e+002	1.444167e+003	1.384258e+003	1.384258e+003
1.091890e+003	1.718000e+004	1.661107e+004	1.661107e+004		3.948000e+002	1.431667e+003	1.384256e+003	1.384256e+003
1.091930e+003	1.706400e+004	1.661105e+004	1.661105e+004		3.947600e+002	1.422000e+003	1.384255e+003	1.384255e+003
1.091970e+003	1.697100e+004	1.661104e+004	1.661104e+004		3.947200e+002	1.414250e+003	1.384253e+003	1.384253e+003
1.092010e+003	1.706600e+004	1.661103e+004	1.661103e+004		3.946800e+002	1.422167e+003	1.384252e+003	1.384252e+003
1.092050e+003	1.701600e+004	1.661102e+004	1.661102e+004		3.946400e+002	1.418000e+003	1.384252e+003	1.384252e+003
1.092090e+003	1.684800e+004	1.661101e+004	1.661101e+004		3.946000e+002	1.404000e+003	1.384251e+003	1.384251e+003
1.092130e+003	1.696400e+004	1.661101e+004	1.661101e+004		3.945600e+002	1.413667e+003	1.384251e+003	1.384251e+003
1.092170e+003	1.679800e+004	1.661100e+004	1.661100e+004		3.945200e+002	1.399833e+003	1.384250e+003	1.384250e+003
1.092210e+003	1.667400e+004	1.661100e+004	1.661100e+004		3.944800e+002	1.389500e+003	1.384250e+003	1.384250e+003
1.092250e+003	1.661800e+004	1.661100e+004	1.661100e+004		3.944400e+002	1.384833e+003	1.384250e+003	1.384250e+003
1.092290e+003	1.667800e+004	1.661100e+004	1.661100e+004		3.944000e+002	1.389833e+003	1.384250e+003	1.384250e+003
1.092330e+003	1.662200e+004	1.661100e+004	1.661100e+004		3.943600e+002	1.385167e+003	1.384250e+003	1.384250e+003
1.092370e+003	1.666100e+004	1.661100e+004	1.661100e+004		3.943200e+002	1.388417e+003	1.384250e+003	1.384250e+003
1.092410e+003	1.655000e+004	1.655000e+004	1.655000e+004		3.942800e+002	1.379167e+003	1.379167e+003	1.379167e+003
1.092450e+003	1.648700e+004	1.648700e+004	1.648700e+004		3.942400e+002	1.373917e+003	1.373917e+003	1.373917e+003
1.092490e+003	1.642000e+004	1.642000e+004	1.642000e+004		3.942000e+002	1.368333e+003	1.368333e+003	1.368333e+003
1.092530e+003	1.644400e+004	1.644400e+004	1.644400e+004		3.941600e+002	1.370333e+003	1.370333e+003	1.370333e+003
1.092570e+003	1.632400e+004	1.632400e+004	1.632400e+004		3.941200e+002	1.360333e+003	1.360333e+003	1.360333e+003
1.092610e+003	1.639800e+004	1.639800e+004	1.639800e+004		3.940800e+002	1.366500e+003	1.366500e+003	1.366500e+003
1.092650e+003	1.669700e+004	1.669700e+004	1.669700e+004		3.940400e+002	1.391417e+003	1.391417e+003	1.391417e+003
1.092690e+003	1.646800e+004	1.646800e+004	1.646800e+004		3.940000e+002	1.372333e+003	1.372333e+003	1.372333e+003
1.092730e+003	1.621100e+004	1.621100e+004	1.621100e+004		3.939600e+002	1.350917e+003	1.350917e+003	1.350917e+003
1.092770e+003	1.636500e+004	1.636500e+004	1.636500e+004		3.939200e+002	1.363750e+003	1.363750e+003	1.363750e+003
1.092810e+003	1.643600e+004	1.643600e+004	1.643600e+004		3.938800e+002	1.369667e+003	1.369667e+003	1.369667e+003
1.092850e+003	1.646400e+004	1.646400e+004	1.646400e+004		3.938400e+002	1.372000e+003	1.372000e+003	1.372000e+003
1.092890e+003	1.630700e+004	1.630700e+004	1.630700e+004		3.938000e+002	1.358917e+003	1.358917e+003	1.358917e+003
1.092930e+003	1.642300e+004	1.642300e+004	1.642300e+004		3.937600e+002	1.368583e+003	1.368583e+003	1.368583e+003
1.092970e+003	1.638100e+004	1.638100e+004	1.638100e+004		3.937200e+002	1.365083e+003	1.365083e+003	1.365083e+003
1.093010e+003	1.630800e+004	1.630800e+004	1.630800e+004		3.936800e+002	1.359000e+003	1.359000e+003	1.359000e+003
1.093050e+003	1.630600e+004	1.630600e+004	1.630600e+004		3.936400e+002	1.358833e+003	1.358833e+003	1.358833e+003
1.093090e+003	1.631700e+004	1.631700e+004	1.631700e+004		3.936000e+002	1.359750e+003	1.359750e+003	1.359750e+003
1.093130e+003	1.610800e+004	1.610800e+004	1.610800e+004		3.935600e+002	1.342333e+003	1.342333e+003	1.342333e+003
1.093170e+003	1.607900e+004	1.607900e+004	1.607900e+004		3.935200e+002	1.339917e+003	1.339917e+003	1.339917e+003
1.093210e+003	1.618100e+004	1.618100e+004	1.618100e+004		3.934800e+002	1.348417e+003	1.348417e+003	1.348417e+003
1.093250e+003	1.605600e+004	1.605600e+004	1.605600e+004		3.934400e+002	1.338000e+003	1.338000e+003	1.338000e+003
1.093290e+003	1.616300e+004	1.616300e+004	1.616300e+004		3.934000e+002	1.346917e+003	1.346917e+003	1.346917e+003
1.093330e+003	1.633800e+004	1.633800e+004	1.633800e+004		3.933600e+002	1.361500e+003	1.361500e+003	1.361500e+003
1.093370e+003	1.612400e+004	1.612400e+004	1.612400e+004		3.933200e+002	1.343667e+003	1.343667e+003	1.343667e+003
1.093410e+003	1.604300e+004	1.604300e+004	1.604300e+004		3.932800e+002	1.336917e+003	1.336917e+003	1.336917e+003
1.093450e+003	1.608900e+004	1.608900e+004	1.608900e+004		3.932400e+002	1.340750e+003	1.340750e+003	1.340750e+003
1.093490e+003	1.593700e+004	1.593700e+004	1.593700e+004		3.932000e+002	1.328083e+003	1.328083e+003	1.328083e+003
1.093530e+003	1.598700e+004	1.598700e+004	1.598700e+004		3.931600e+002	1.332250e+003	1.332250e+003	1.332250e+003
1.093570e+003	1.606500e+004	1.606500e+004	1.606500e+004		3.931200e+002	1.338750e+003	1.338750e+003	1.338750e+003
1.093610e+003	1.608100e+004	1.608100e+004	1.608100e+004		3.930800e+002	1.340083e+003	1.340083e+003	1.340083e+003
1.093650e+003	1.599900e+004	1.599900e+004	1.599900e+004		3.930400e+002	1.333250e+003	1.333250e+003	1.333250e+003
1.093690e+003	1.601300e+004	1.601300e+004	1.601300e+004		3.930000e+002	1.334417e+003	1.334417e+003	1.334417e+003


==> figures/data/XPS/spectra/tion0016.txt <==
Cycle 16:pos7:1: N1s
	Characteristic Energy eV	1.486690e+003	Acquisition Time s	1.200000e+001
Name		
Position		
FWHM		
Area		
Lineshape		
K.E.	Counts	Background	Envelope		B.E.	CPS	Background CPS	Envelope CPS
1.081690e+003	2.399700e+004	2.399700e+004	2.399700e+004		4.050000e+002	1.999750e+003	1.999750e+003	1.999750e+003
1.081730e+003	2.423100e+004	2.423100e+004	2.423100e+004		4.049600e+002	2.019250e+003	2.019250e+003	2.019250e+003
1.081770e+003	2.403900e+004	2.403900e+004	2.403900e+004		4.049200e+002	2.003250e+003	2.003250e+003	2.003250e+003
1.081810e+003	2.386600e+004	2.386600e+004	2.386600e+004		4.048800e+002	1.988833e+003	1.988833e+003	1.988833e+003
1.081850e+003	2.375100e+004	2.375100e+004	2.375100e+004		4.048400e+002	1.979250e+003	1.979250e+003	1.979250e+003
1.081890e+003	2.359000e+004	2.359000e+004	2.359000e+004		4.048000e+002	1.965833e+003	1.965833e+003	1.965833e+003
1.081930e+003	2.377600e+004	2.377600e+004	2.377600e+004		4.047600e+002	1.981333e+003	1.981333e+003	1.981333e+003
1.081970e+003	2.379600e+004	2.379600e+004	2.379600e+004		4.047200e+002	1.983000e+003	1.983000e+003	1.983000e+003
1.082010e+003	2.379600e+004	2.379600e+004	2.379600e+004		4.046800e+002	1.983000e+003	1.983000e+003	1.983000e+003
1.082050e+003	2.396500e+004	2.396500e+004	2.396500e+004		4.046400e+002	1.997083e+003	1.997083e+003	1.997083e+003
1.082090e+003	2.375600e+004	2.375600e+004	2.375600e+004		4.046000e+002	1.979667e+003	1.979667e+003	1.979667e+003
1.082130e+003	2.340000e+004	2.340000e+004	2.340000e+004		4.045600e+002	1.950000e+003	1.950000e+003	1.950000e+003
1.082170e+003	2.349900e+004	2.349900e+004	2.349900e+004		4.045200e+002	1.958250e+003	1.958250e+003	1.958250e+003
1.082210e+003	2.358000e+004	2.358000e+004	2.358000e+004		4.044800e+002	1.965000e+003	1.965000e+003	1.965000e+003
1.082250e+003	2.345700e+004	2.345700e+004	2.345700e+004		4.044400e+002	1.954750e+003	1.954750e+003	1.954750e+003
1.082290e+003	2.344500e+004	2.344500e+004	2.344500e+004		4.044000e+002	1.953750e+003	1.953750e+003	1.953750e+003
1.082330e+003	2.359400e+004	2.359400e+004	2.359400e+004		4.043600e+002	1.966167e+003	1.966167e+003	1.966167e+003
1.082370e+003	2.318500e+004	2.318500e+004	2.318500e+004		4.043200e+002	1.932083e+003	1.932083e+003	1.932083e+003
1.082410e+003	2.333100e+004	2.333100e+004	2.333100e+004		4.042800e+002	1.944250e+003	1.944250e+003	1.944250e+003
1.082450e+003	2.319900e+004	2.319900e+004	2.319900e+004		4.042400e+002	1.933250e+003	1.933250e+003	1.933250e+003
1.082490e+003	2.335300e+004	2.335300e+004	2.335300e+004		4.042000e+002	1.946083e+003	1.946083e+003	1.946083e+003
1.082530e+003	2.345800e+004	2.345800e+004	2.345800e+004		4.041600e+002	1.954833e+003	1.954833e+003	1.954833e+003
1.082570e+003	2.336600e+004	2.336600e+004	2.336600e+004		4.041200e+002	1.947167e+003	1.947167e+003	1.947167e+003
1.082610e+003	2.328100e+004	2.328100e+004	2.328100e+004		4.040800e+002	1.940083e+003	1.940083e+003	1.940083e+003
1.082650e+003	2.328400e+004	2.328400e+004	2.328400e+004		4.040400e+002	1.940333e+003	1.940333e+003	1.940333e+003
1.082690e+003	2.323500e+004	2.323500e+004	2.323500e+004		4.040000e+002	1.936250e+003	1.936250e+003	1.936250e+003
1.082730e+003	2.331300e+004	2.331300e+004	2.331300e+004		4.039600e+002	1.942750e+003	1.942750e+003	1.942750e+003
1.082770e+003	2.323700e+004	2.323700e+004	2.323700e+004		4.039200e+002	1.936417e+003	1.936417e+003	1.936417e+003
1.082810e+003	2.301000e+004	2.301000e+004	2.301000e+004		4.038800e+002	1.917500e+003	1.917500e+003	1.917500e+003
1.082850e+003	2.297700e+004	2.307567e+004	2.307567e+004		4.038400e+002	1.914750e+003	1.922972e+003	1.922972e+003
1.082890e+003	2.324000e+004	2.304284e+004	2.304284e+004		4.038000e+002	1.936667e+003	1.920237e+003	1.920237e+003
1.082930e+003	2.334300e+004	2.300990e+004	2.300990e+004		4.037600e+002	1.945250e+003	1.917492e+003	1.917492e+003
1.082970e+003	2.314600e+004	2.297685e+004	2.297685e+004		4.037200e+002	1.928833e+003	1.914738e+003	1.914738e+003
1.083010e+003	2.319800e+004	2.294369e+004	2.294369e+004		4.036800e+002	1.933167e+003	1.911974e+003	1.911974e+003
1.083050e+003	2.312100e+004	2.291042e+004	2.291042e+004		4.036400e+002	1.926750e+003	1.909202e+003	1.909202e+003
1.083090e+003	2.307200e+004	2.287704e+004	2.287704e+004		4.036000e+002	1.922667e+003	1.906420e+003	1.906420e+003
1.083130e+003	2.300500e+004	2.284355e+004	2.284355e+004		4.035600e+002	1.917083e+003	1.903629e+003	1.903629e+003
1.083170e+003	2.300000e+004	2.280995e+004	2.280995e+004		4.035200e+002	1.916667e+003	1.900829e+003	1.900829e+003
1.083210e+003	2.309500e+004	2.277624e+004	2.277624e+004		4.034800e+002	1.924583e+003	1.898020e+003	1.898020e+003
1.083250e+003	2.304300e+004	2.274242e+004	2.274242e+004		4.034400e+002	1.920250e+003	1.895201e+003	1.895201e+003
1.083290e+003	2.292000e+004	2.270849e+004	2.270849e+004		4.034000e+002	1.910000e+003	1.892374e+003	1.892374e+003
1.083330e+003	2.274700e+004	2.267445e+004	2.267445e+004		4.033600e+002	1.895583e+003	1.889538e+003	1.889538e+003
1.083370e+003	2.294200e+004	2.264030e+004	2.264030e+004		4.033200e+002	1.911833e+003	1.886692e+003	1.886692e+003
1.083410e+003	2.303700e+004	2.260605e+004	2.260605e+004		4.032800e+002	1.919750e+003	1.883837e+003	1.883837e+003
1.083450e+003	2.290100e+004	2.257169e+004	2.257169e+004		4.032400e+002	1.908417e+003	1.880974e+003	1.880974e+003
1.083490e+003	2.314000e+004	2.253722e+004	2.253722e+004		4.032000e+002	1.928333e+003	1.878102e+003	1.878102e+003
1.083530e+003	2.282100e+004	2.250265e+004	2.250265e+004		4.031600e+002	1.901750e+003	1.875221e+003	1.875221e+003
1.083570e+003	2.294600e+004	2.246797e+004	2.246797e+004		4.031200e+002	1.912167e+003	1.872331e+003	1.872331e+003
1.083610e+003	2.314700e+004	2.243318e+004	2.243318e+004		4.030800e+002	1.928917e+003	1.869432e+003	1.869432e+003
1.083650e+003	2.289000e+004	2.239830e+004	2.239830e+004		4.030400e+002	1.907500e+003	1.866525e+003	1.866525e+003
1.083690e+003	2.297400e+004	2.236331e+004	2.236331e+004		4.030000e+002	1.914500e+003	1.863609e+003	1.863609e+003
1.083730e+003	2.308900e+004	2.232821e+004	2.232821e+004		4.029600e+002	1.924083e+003	1.860684e+003	1.860684e+003
1.083770e+003	2.308600e+004	2.229302e+004	2.229302e+004		4.029200e+002	1.923833e+003	1.857752e+003	1.857752e+003
1.083810e+003	2.294900e+004	2.225772e+004	2.225772e+004		4.028800e+002	1.912417e+003	1.854810e+003	1.854810e+003
1.083850e+003	2.290000e+004	2.222233e+004	2.222233e+004		4.028400e+002	1.908333e+003	1.851861e+003	1.851861e+003
1.083890e+003	2.293900e+004	2.218683e+004	2.218683e+004		4.028000e+002	1.911583e+003	1.848902e+003	1.848902e+003
1.083930e+003	2.304500e+004	2.215123e+004	2.215123e+004		4.027600e+002	1.920417e+003	1.845936e+003	1.845936e+003
1.083970e+003	2.314900e+004	2.211553e+004	2.211553e+004		4.027200e+002	1.929083e+003	1.842961e+003	1.842961e+003
1.084010e+003	2.309000e+004	2.207974e+004	2.207974e+004		4.026800e+002	1.924167e+003	1.839978e+003	1.839978e+003
1.084050e+003	2.294300e+004	2.204385e+004	2.204385e+004		4.026400e+002	1.911917e+003	1.836987e+003	1.836987e+003
1.084090e+003	2.298800e+004	2.200786e+004	2.200786e+004		4.026000e+002	1.915667e+003	1.833988e+003	1.833988e+003
1.084130e+003	2.324700e+004	2.197178e+004	2.197178e+004		4.025600e+002	1.937250e+003	1.830981e+003	1.830981e+003
1.084170e+003	2.325900e+004	2.193560e+004	2.193560e+004		4.025200e+002	1.938250e+003	1.827966e+003	1.827966e+003
1.084210e+003	2.333700e+004	2.189933e+004	2.189933e+004		4.024800e+002	1.944750e+003	1.824944e+003	1.824944e+003
1.084250e+003	2.325100e+004	2.186296e+004	2.186296e+004		4.024400e+002	1.937583e+003	1.821914e+003	1.821914e+003
1.084290e+003	2.328600e+004	2.182651e+004	2.182651e+004		4.024000e+002	1.940500e+003	1.818876e+003	1.818876e+003
1.084330e+003	2.324600e+004	2.178996e+004	2.178996e+004		4.023600e+002	1.937167e+003	1.815830e+003	1.815830e+003
1.084370e+003	2.326100e+004	2.175332e+004	2.175332e+004		4.023200e+002	1.938417e+003	1.812777e+003	1.812777e+003
1.084410e+003	2.334800e+004	2.171659e+004	2.171659e+004		4.022800e+002	1.945667e+003	1.809716e+003	1.809716e+003
1.084450e+003	2.307100e+004	2.167978e+004	2.167978e+004		4.022400e+002	1.922583e+003	1.806648e+003	1.806648e+003
1.084490e+003	2.317900e+004	2.164287e+004	2.164287e+004		4.022000e+002	1.931583e+003	1.803573e+003	1.803573e+003
1.084530e+003	2.335300e+004	2.160588e+004	2.160588e+004		4.021600e+002	1.946083e+003	1.800490e+003	1.800490e+003
1.084570e+003	2.332600e+004	2.156880e+004	2.156880e+004		4.021200e+002	1.943833e+003	1.797400e+003	1.797400e+003
1.084610e+003	2.336200e+004	2.153164e+004	2.153164e+004		4.020800e+002	1.946833e+003	1.794303e+003	1.794303e+003
1.084650e+003	2.318200e+004	2.149439e+004	2.149439e+004		4.020400e+002	1.931833e+003	1.791199e+003	1.791199e+003
1.084690e+003	2.349300e+004	2.145705e+004	2.145705e+004		4.020000e+002	1.957750e+003	1.788088e+003	1.788088e+003
1.084730e+003	2.375300e+004	2.141964e+004	2.141964e+004		4.019600e+002	1.979417e+003	1.784970e+003	1.784970e+003
1.084770e+003	2.360200e+004	2.138214e+004	2.138214e+004		4.019200e+002	1.966833e+003	1.781845e+003	1.781845e+003
1.084810e+003	2.364100e+004	2.134456e+004	2.134456e+004		4.018800e+002	1.970083e+003	1.778714e+003	1.778714e+003
1.084850e+003	2.356400e+004	2.130691e+004	2.130691e+004		4.018400e+002	1.963667e+003	1.775576e+003	1.775576e+003
1.084890e+003	2.346400e+004	2.126917e+004	2.126917e+004		4.018000e+002	1.955333e+003	1.772431e+003	1.772431e+003
1.084930e+003	2.368600e+004	2.123136e+004	2.123136e+004		4.017600e+002	1.973833e+003	1.769280e+003	1.769280e+003
1.084970e+003	2.363600e+004	2.119347e+004	2.119347e+004		4.017200e+002	1.969667e+003	1.766123e+003	1.766123e+003
1.085010e+003	2.344600e+004	2.115551e+004	2.115551e+004		4.016800e+002	1.953833e+003	1.762959e+003	1.762959e+003
1.085050e+003	2.359300e+004	2.111747e+004	2.111747e+004		4.016400e+002	1.966083e+003	1.759789e+003	1.759789e+003
1.085090e+003	2.407200e+004	2.107935e+004	2.107935e+004		4.016000e+002	2.006000e+003	1.756613e+003	1.756613e+003
1.085130e+003	2.409100e+004	2.104117e+004	2.104117e+004		4.015600e+002	2.007583e+003	1.753431e+003	1.753431e+003
1.085170e+003	2.405900e+004	2.100292e+004	2.100292e+004		4.015200e+002	2.004917e+003	1.750243e+003	1.750243e+003
1.085210e+003	2.395400e+004	2.096459e+004	2.096459e+004		4.014800e+002	1.996167e+003	1.747049e+003	1.747049e+003
1.085250e+003	2.404400e+004	2.092620e+004	2.092620e+004		4.014400e+002	2.003667e+003	1.743850e+003	1.743850e+003
1.085290e+003	2.421200e+004	2.088774e+004	2.088774e+004		4.014000e+002	2.017667e+003	1.740645e+003	1.740645e+003
1.085330e+003	2.421000e+004	2.084922e+004	2.084922e+004		4.013600e+002	2.017500e+003	1.737435e+003	1.737435e+003
1.085370e+003	2.414800e+004	2.081063e+004	2.081063e+004		4.013200e+002	2.012333e+003	1.734219e+003	1.734219e+003
1.085410e+003	2.442600e+004	2.077198e+004	2.077198e+004		4.012800e+002	2.035500e+003	1.730998e+003	1.730998e+003
1.085450e+003	2.434000e+004	2.073327e+004	2.073327e+004		4.012400e+002	2.028333e+003	1.727772e+003	1.727772e+003
1.085490e+003	2.464300e+004	2.069450e+004	2.069450e+004		4.012000e+002	2.053583e+003	1.724541e+003	1.724541e+003
1.085530e+003	2.475300e+004	2.065567e+004	2.065567e+004		4.011600e+002	2.062750e+003	1.721306e+003	1.721306e+003
1.085570e+003	2.486000e+004	2.061678e+004	2.061678e+004		4.011200e+002	2.071667e+003	1.718065e+003	1.718065e+003
1.085610e+003	2.488900e+004	2.057784e+004	2.057784e+004		4.010800e+002	2.074083e+003	1.714820e+003	1.714820e+003
1.085650e+003	2.477700e+004	2.053884e+004	2.053884e+004		4.010400e+002	2.064750e+003	1.711570e+003	1.711570e+003
1.085690e+003	2.487300e+004	2.049980e+004	2.049980e+004		4.010000e+002	2.072750e+003	1.708316e+003	1.708316e+003
1.085730e+003	2.490000e+004	2.046070e+004	2.046070e+004		4.009600e+002	2.075000e+003	1.705058e+003	1.705058e+003
1.085770e+003	2.534900e+004	2.042155e+004	2.042155e+004		4.009200e+002	2.112417e+003	1.701795e+003	1.701795e+003
1.085810e+003	2.540000e+004	2.038235e+004	2.038235e+004		4.008800e+002	2.116667e+003	1.698529e+003	1.698529e+003
1.085850e+003	2.536500e+004	2.034311e+004	2.034311e+004		4.008400e+002	2.113750e+003	1.695259e+003	1.695259e+003
1.085890e+003	2.564900e+004	2.030382e+004	2.030382e+004		4.008000e+002	2.137417e+003	1.691985e+003	1.691985e+003
1.085930e+003	2.570400e+004	2.026449e+004	2.026449e+004		4.007600e+002	2.142000e+003	1.688708e+003	1.688708e+003
1.085970e+003	2.597200e+004	2.022512e+004	2.022512e+004		4.007200e+002	2.164333e+003	1.685427e+003	1.685427e+003
1.086010e+003	2.590000e+004	2.018572e+004	2.018572e+004		4.006800e+002	2.158333e+003	1.682143e+003	1.682143e+003
1.086050e+003	2.610900e+004	2.014627e+004	2.014627e+004		4.006400e+002	2.175750e+003	1.678856e+003	1.678856e+003
1.086090e+003	2.621000e+004	2.010679e+004	2.010679e+004		4.006000e+002	2.184167e+003	1.675566e+003	1.675566e+003
1.086130e+003	2.622800e+004	2.006728e+004	2.006728e+004		4.005600e+002	2.185667e+003	1.672273e+003	1.672273e+003
1.086170e+003	2.643500e+004	2.002774e+004	2.002774e+004		4.005200e+002	2.202917e+003	1.668978e+003	1.668978e+003
1.086210e+003	2.670500e+004	1.998816e+004	1.998816e+004		4.004800e+002	2.225417e+003	1.665680e+003	1.665680e+003
1.086250e+003	2.698400e+004	1.994856e+004	1.994856e+004		4.004400e+002	2.248667e+003	1.662380e+003	1.662380e+003
1.086290e+003	2.711800e+004	1.990894e+004	1.990894e+004		4.004000e+002	2.259833e+003	1.659078e+003	1.659078e+003
1.086330e+003	2.750000e+004	1.986929e+004	1.986929e+004		4.003600e+002	2.291667e+003	1.655774e+003	1.655774e+003
1.086370e+003	2.780300e+004	1.982963e+004	1.982963e+004		4.003200e+002	2.316917e+003	1.652469e+003	1.652469e+003
1.086410e+003	2.761100e+004	1.978995e+004	1.978995e+004		4.002800e+002	2.300917e+003	1.649162e+003	1.649162e+003
1.086450e+003	2.799200e+004	1.975025e+004	1.975025e+004		4.002400e+002	2.332667e+003	1.645854e+003	1.645854e+003
1.086490e+003	2.816600e+004	1.971054e+004	1.971054e+004		4.002000e+002	2.347167e+003	1.642545e+003	1.642545e+003
1.086530e+003	2.832400e+004	1.967082e+004	1.967082e+004		4.001600e+002	2.360333e+003	1.639235e+003	1.639235e+003
1.086570e+003	2.874200e+004	1.963109e+004	1.963109e+004		4.001200e+002	2.395167e+003	1.635924e+003	1.635924e+003
1.086610e+003	2.884100e+004	1.959136e+004	1.959136e+004		4.000800e+002	2.403417e+003	1.632613e+003	1.632613e+003
1.086650e+003	2.942500e+004	1.955163e+004	1.955163e+004		4.000400e+002	2.452083e+003	1.629302e+003	1.629302e+003
1.086690e+003	2.932900e+004	1.951189e+004	1.951189e+004		4.000000e+002	2.444083e+003	1.625991e+003	1.625991e+003
1.086730e+003	2.955900e+004	1.947216e+004	1.947216e+004		3.999600e+002	2.463250e+003	1.622680e+003	1.622680e+003
1.086770e+003	2.991100e+004	1.943244e+004	1.943244e+004		3.999200e+002	2.492583e+003	1.619370e+003	1.619370e+003
1.086810e+003	3.017400e+004	1.939273e+004	1.939273e+004		3.998800e+002	2.514500e+003	1.616061e+003	1.616061e+003
1.086850e+003	3.022500e+004	1.935302e+004	1.935302e+004		3.998400e+002	2.518750e+003	1.612752e+003	1.612752e+003
1.086890e+003	3.054800e+004	1.931333e+004	1.931333e+004		3.998000e+002	2.545667e+003	1.609444e+003	1.609444e+003
1.086930e+003	3.101900e+004	1.927366e+004	1.927366e+004		3.997600e+002	2.584917e+003	1.606138e+003	1.606138e+003
1.086970e+003	3.152500e+004	1.923400e+004	1.923400e+004		3.997200e+002	2.627083e+003	1.602834e+003	1.602834e+003
1.087010e+003	3.179000e+004	1.919437e+004	1.919437e+004		3.996800e+002	2.649167e+003	1.599531e+003	1.599531e+003
1.087050e+003	3.206600e+004	1.915477e+004	1.915477e+004		3.996400e+002	2.672167e+003	1.596231e+003	1.596231e+003
1.087090e+003	3.230000e+004	1.911520e+004	1.911520e+004		3.996000e+002	2.691667e+003	1.592934e+003	1.592934e+003
1.087130e+003	3.265700e+004	1.907566e+004	1.907566e+004		3.995600e+002	2.721417e+003	1.589639e+003	1.589639e+003
1.087170e+003	3.323200e+004	1.903616e+004	1.903616e+004		3.995200e+002	2.769333e+003	1.586347e+003	1.586347e+003
1.087210e+003	3.337800e+004	1.899670e+004	1.899670e+004		3.994800e+002	2.781500e+003	1.583059e+003	1.583059e+003
1.087250e+003	3.364400e+004	1.895729e+004	1.895729e+004		3.994400e+002	2.803667e+003	1.579774e+003	1.579774e+003
1.087290e+003	3.415700e+004	1.891792e+004	1.891792e+004		3.994000e+002	2.846417e+003	1.576493e+003	1.576493e+003
1.087330e+003	3.435100e+004	1.887860e+004	1.887860e+004		3.993600e+002	2.862583e+003	1.573217e+003	1.573217e+003
1.087370e+003	3.446400e+004	1.883933e+004	1.883933e+004		3.993200e+002	2.872000e+003	1.569944e+003	1.569944e+003
1.087410e+003	3.477000e+004	1.880012e+004	1.880012e+004		3.992800e+002	2.897500e+003	1.566677e+003	1.566677e+003
1.087450e+003	3.529100e+004	1.876097e+004	1.876097e+004		3.992400e+002	2.940917e+003	1.563414e+003	1.563414e+003
1.087490e+003	3.579300e+004	1.872188e+004	1.872188e+004		3.992000e+002	2.982750e+003	1.560157e+003	1.560157e+003
1.087530e+003	3.593200e+004	1.868286e+004	1.868286e+004		3.991600e+002	2.994333e+003	1.556905e+003	1.556905e+003
1.087570e+003	3.606300e+004	1.864390e+004	1.864390e+004		3.991200e+002	3.005250e+003	1.553659e+003	1.553659e+003
1.087610e+003	3.634600e+004	1.860502e+004	1.860502e+004		3.990800e+002	3.028833e+003	1.550419e+003	1.550419e+003
1.087650e+003	3.660800e+004	1.856621e+004	1.856621e+004		3.990400e+002	3.050667e+003	1.547185e+003	1.547185e+003
1.087690e+003	3.678900e+004	1.852748e+004	1.852748e+004		3.990000e+002	3.065750e+003	1.543957e+003	1.543957e+003
1.087730e+003	3.708000e+004	1.848883e+004	1.848883e+004		3.989600e+002	3.090000e+003	1.540736e+003	1.540736e+003
1.087770e+003	3.701100e+004	1.845026e+004	1.845026e+004		3.989200e+002	3.084250e+003	1.537522e+003	1.537522e+003
1.087810e+003	3.736400e+004	1.841178e+004	1.841178e+004		3.988800e+002	3.113667e+003	1.534315e+003	1.534315e+003
1.087850e+003	3.751500e+004	1.837338e+004	1.837338e+004		3.988400e+002	3.126250e+003	1.531115e+003	1.531115e+003
1.087890e+003	3.746100e+004	1.833506e+004	1.833506e+004		3.988000e+002	3.121750e+003	1.527922e+003	1.527922e+003
1.087930e+003	3.799000e+004	1.829684e+004	1.829684e+004		3.987600e+002	3.165833e+003	1.524737e+003	1.524737e+003
1.087970e+003	3.790100e+004	1.825871e+004	1.825871e+004		3.987200e+002	3.158417e+003	1.521559e+003	1.521559e+003
1.088010e+003	3.845600e+004	1.822068e+004	1.822068e+004		3.986800e+002	3.204667e+003	1.518390e+003	1.518390e+003
1.088050e+003	3.860400e+004	1.818274e+004	1.818274e+004		3.986400e+002	3.217000e+003	1.515228e+003	1.515228e+003
1.088090e+003	3.899600e+004	1.814491e+004	1.814491e+004		3.986000e+002	3.249667e+003	1.512075e+003	1.512075e+003
1.088130e+003	3.927200e+004	1.810718e+004	1.810718e+004		3.985600e+002	3.272667e+003	1.508931e+003	1.508931e+003
1.088170e+003	3.958500e+004	1.806955e+004	1.806955e+004		3.985200e+002	3.298750e+003	1.505796e+003	1.505796e+003
1.088210e+003	4.024500e+004	1.803204e+004	1.803204e+004		3.984800e+002	3.353750e+003	1.502670e+003	1.502670e+003
1.088250e+003	4.069900e+004	1.799465e+004	1.799465e+004		3.984400e+002	3.391583e+003	1.499554e+003	1.499554e+003
1.088290e+003	4.110900e+004	1.795737e+004	1.795737e+004		3.984000e+002	3.425750e+003	1.496448e+003	1.496448e+003
1.088330e+003	4.159700e+004	1.792022e+004	1.792022e+004		3.983600e+002	3.466417e+003	1.493352e+003	1.493352e+003
1.088370e+003	4.229000e+004	1.788320e+004	1.788320e+004		3.983200e+002	3.524167e+003	1.490266e+003	1.490266e+003
1.088410e+003	4.296300e+004	1.784631e+004	1.784631e+004		3.982800e+002	3.580250e+003	1.487192e+003	1.487192e+003
1.088450e+003	4.389900e+004	1.780956e+004	1.780956e+004		3.982400e+002	3.658250e+003	1.484130e+003	1.484130e+003
1.088490e+003	4.478700e+004	1.777296e+004	1.777296e+004		3.982000e+002	3.732250e+003	1.481080e+003	1.481080e+003
1.088530e+003	4.572000e+004	1.773651e+004	1.773651e+004		3.981600e+002	3.810000e+003	1.478043e+003	1.478043e+003
1.088570e+003	4.699800e+004	1.770023e+004	1.770023e+004		3.981200e+002	3.916500e+003	1.475019e+003	1.475019e+003
1.088610e+003	4.875100e+004	1.766411e+004	1.766411e+004		3.980800e+002	4.062583e+003	1.472009e+003	1.472009e+003
1.088650e+003	5.013900e+004	1.762818e+004	1.762818e+004		3.980400e+002	4.178250e+003	1.469015e+003	1.469015e+003
1.088690e+003	5.146400e+004	1.759244e+004	1.759244e+004		3.980000e+002	4.288667e+003	1.466037e+003	1.466037e+003
1.088730e+003	5.367600e+004	1.755691e+004	1.755691e+004		3.979600e+002	4.473000e+003	1.463076e+003	1.463076e+003
1.088770e+003	5.615400e+004	1.752160e+004	1.752160e+004		3.979200e+002	4.679500e+003	1.460133e+003	1.460133e+003
1.088810e+003	5.873800e+004	1.748652e+004	1.748652e+004		3.978800e+002	4.894833e+003	1.457210e+003	1.457210e+003
1.088850e+003	6.141500e+004	1.745170e+004	1.745170e+004		3.978400e+002	5.117917e+003	1.454308e+003	1.454308e+003
1.088890e+003	6.522400e+004	1.741715e+004	1.741715e+004		3.978000e+002	5.435333e+003	1.451429e+003	1.451429e+003
1.088930e+003	6.927500e+004	1.738291e+004	1.738291e+004		3.977600e+002	5.772917e+003	1.448576e+003	1.448576e+003
1.088970e+003	7.439400e+004	1.734899e+004	1.734899e+004		3.977200e+002	6.199500e+003	1.445749e+003	1.445749e+003
1.089010e+003	8.024400e+004	1.731544e+004	1.731544e+004		3.976800e+002	6.687000e+003	1.442953e+003	1.442953e+003
1.089050e+003	8.675500e+004	1.728229e+004	1.728229e+004		3.976400e+002	7.229583e+003	1.440191e+003	1.440191e+003
1.089090e+003	9.395700e+004	1.724960e+004	1.724960e+004		3.976000e+002	7.829750e+003	1.437466e+003	1.437466e+003
1.089130e+003	1.020870e+005	1.721740e+004	1.721740e+004		3.975600e+002	8.507250e+003	1.434783e+003	1.434783e+003
1.089170e+003	1.099260e+005	1.718575e+004	1.718575e+004		3.975200e+002	9.160500e+003	1.432146e+003	1.432146e+003
1.089210e+003	1.189540e+005	1.715471e+004	1.715471e+004		3.974800e+002	9.912833e+003	1.429559e+003	1.429559e+003
1.089250e+003	1.281330e+005	1.712434e+004	1.712434e+004		3.974400e+002	1.067775e+004	1.427028e+003	1.427028e+003
1.089290e+003	1.359450e+005	1.709469e+004	1.709469e+004		3.974000e+002	1.132875e+004	1.424558e+003	1.424558e+003
1.089330e+003	1.440660e+005	1.706584e+004	1.706584e+004		3.973600e+002	1.200550e+004	1.422153e+003	1.422153e+003
1.089370e+003	1.500830e+005	1.703782e+004	1.703782e+004		3.973200e+002	1.250692e+004	1.419818e+003	1.419818e+003
1.089410e+003	1.542240e+005	1.701068e+004	1.701068e+004		3.972800e+002	1.285200e+004	1.417556e+003	1.417556e+003
1.089450e+003	1.577450e+005	1.698444e+004	1.698444e+004		3.972400e+002	1.314542e+004	1.415370e+003	1.415370e+003
1.089490e+003	1.595770e+005	1.695914e+004	1.695914e+004		3.972000e+002	1.329808e+004	1.413262e+003	1.413262e+003
1.089530e+003	1.590450e+005	1.693479e+004	1.693479e+004		3.971600e+002	1.325375e+004	1.411232e+003	1.411232e+003
1.089570e+003	1.576620e+005	1.691137e+004	1.691137e+004		3.971200e+002	1.313850e+004	1.409281e+003	1.409281e+003
1.089610e+003	1.561240e+005	1.688890e+004	1.688890e+004		3.970800e+002	1.301033e+004	1.407408e+003	1.407408e+003
1.089650e+003	1.542510e+005	1.686734e+004	1.686734e+004		3.970400e+002	1.285425e+004	1.405612e+003	1.405612e+003
1.089690e+003	1.532750e+005	1.684670e+004	1.684670e+004		3.970000e+002	1.277292e+004	1.403892e+003	1.403892e+003
1.089730e+003	1.517850e+005	1.682697e+004	1.682697e+004		3.969600e+002	1.264875e+004	1.402247e+003	1.402247e+003
1.089770e+003	1.511770e+005	1.680813e+004	1.680813e+004		3.969200e+002	1.259808e+004	1.400677e+003	1.400677e+003
1.089810e+003	1.519890e+005	1.679018e+004	1.679018e+004		3.968800e+002	1.266575e+004	1.399182e+003	1.399182e+003
1.089850e+003	1.532500e+005	1.677314e+004	1.677314e+004		3.968400e+002	1.277083e+004	1.397761e+003	1.397761e+003
1.089890e+003	1.545190e+005	1.675700e+004	1.675700e+004		3.968000e+002	1.287658e+004	1.396417e+003	1.396417e+003
1.089930e+003	1.559770e+005	1.674178e+004	1.674178e+004		3.967600e+002	1.299808e+004	1.395148e+003	1.395148e+003
1.089970e+003	1.570800e+005	1.672749e+004	1.672749e+004		3.967200e+002	1.309000e+004	1.393958e+003	1.393958e+003
1.090010e+003	1.574140e+005	1.671413e+004	1.671413e+004		3.966800e+002	1.311783e+004	1.392845e+003	1.392845e+003
1.090050e+003	1.562200e+005	1.670172e+004	1.670172e+004		3.966400e+002	1.301833e+004	1.391810e+003	1.391810e+003
1.090090e+003	1.532110e+005	1.669023e+004	1.669023e+004		3.966000e+002	1.276758e+004	1.390852e+003	1.390852e+003
1.090130e+003	1.494810e+005	1.667965e+004	1.667965e+004		3.965600e+002	1.245675e+004	1.389971e+003	1.389971e+003
1.090170e+003	1.424830e+005	1.666996e+004	1.666996e+004		3.965200e+002	1.187358e+004	1.389163e+003	1.389163e+003
1.090210e+003	1.358280e+005	1.666111e+004	1.666111e+004		3.964800e+002	1.131900e+004	1.388426e+003	1.388426e+003
1.090250e+003	1.283750e+005	1.665305e+004	1.665305e+004		3.964400e+002	1.069792e+004	1.387755e+003	1.387755e+003
1.090290e+003	1.212080e+005	1.664574e+004	1.664574e+004		3.964000e+002	1.010067e+004	1.387145e+003	1.387145e+003
1.090330e+003	1.136650e+005	1.663913e+004	1.663913e+004		3.963600e+002	9.472083e+003	1.386594e+003	1.386594e+003
1.090370e+003	1.061900e+005	1.663317e+004	1.663317e+004		3.963200e+002	8.849167e+003	1.386097e+003	1.386097e+003
1.090410e+003	9.996200e+004	1.662780e+004	1.662780e+004		3.962800e+002	8.330167e+003	1.385650e+003	1.385650e+003
1.090450e+003	9.432500e+004	1.662299e+004	1.662299e+004		3.962400e+002	7.860417e+003	1.385249e+003	1.385249e+003
1.090490e+003	8.905100e+004	1.661870e+004	1.661870e+004		3.962000e+002	7.420917e+003	1.384892e+003	1.384892e+003
1.090530e+003	8.375000e+004	1.661489e+004	1.661489e+004		3.961600e+002	6.979167e+003	1.384574e+003	1.384574e+003
1.090570e+003	7.879800e+004	1.661153e+004	1.661153e+004		3.961200e+002	6.566500e+003	1.384294e+003	1.384294e+003
1.090610e+003	7.345100e+004	1.660859e+004	1.660859e+004		3.960800e+002	6.120917e+003	1.384049e+003	1.384049e+003
1.090650e+003	6.898500e+004	1.660602e+004	1.660602e+004		3.960400e+002	5.748750e+003	1.383835e+003	1.383835e+003
1.090690e+003	6.374900e+004	1.660381e+004	1.660381e+004		3.960000e+002	5.312417e+003	1.383651e+003	1.383651e+003
1.090730e+003	5.873700e+004	1.660191e+004	1.660191e+004		3.959600e+002	4.894750e+003	1.383493e+003	1.383493e+003
1.090770e+003	5.391200e+004	1.660029e+004	1.660029e+004		3.959200e+002	4.492667e+003	1.383358e+003	1.383358e+003
1.090810e+003	4.923100e+004	1.659892e+004	1.659892e+004		3.958800e+002	4.102583e+003	1.383244e+003	1.383244e+003
1.090850e+003	4.453500e+004	1.659777e+004	1.659777e+004		3.958400e+002	3.711250e+003	1.383148e+003	1.383148e+003
1.090890e+003	4.022900e+004	1.659681e+004	1.659681e+004		3.958000e+002	3.352417e+003	1.383068e+003	1.383068e+003
1.090930e+003	3.647600e+004	1.659600e+004	1.659600e+004		3.957600e+002	3.039667e+003	1.383000e+003	1.383000e+003
1.090970e+003	3.308900e+004	1.659533e+004	1.659533e+004		3.957200e+002	2.757417e+003	1.382944e+003	1.382944e+003
1.091010e+003	3.013800e+004	1.659477e+004	1.659477e+004		3.956800e+002	2.511500e+003	1.382897e+003	1.382897e+003
1.091050e+003	2.770900e+004	1.659430e+004	1.659430e+004		3.956400e+002	2.309083e+003	1.382858e+003	1.382858e+003
1.091090e+003	2.579800e+004	1.659390e+004	1.659390e+004		3.956000e+002	2.149833e+003	1.382825e+003	1.382825e+003
1.091130e+003	2.439800e+004	1.659356e+004	1.659356e+004		3.955600e+002	2.033167e+003	1.382797e+003	1.382797e+003
1.091170e+003	2.303500e+004	1.659328e+004	1.659328e+004		3.955200e+002	1.919583e+003	1.382773e+003	1.382773e+003
1.091210e+003	2.204500e+004	1.659304e+004	1.659304e+004		3.954800e+002	1.837083e+003	1.382753e+003	1.382753e+003
1.091250e+003	2.094000e+004	1.659283e+004	1.659283e+004		3.954400e+002	1.745000e+003	1.382736e+003	1.382736e+003
1.091290e+003	2.011500e+004	1.659266e+004	1.659266e+004		3.954000e+002	1.676250e+003	1.382721e+003	1.382721e+003
1.091330e+003	1.985800e+004	1.659250e+004	1.659250e+004		3.953600e+002	1.654833e+003	1.382709e+003	1.382709e+003
1.091370e+003	1.920400e+004	1.659237e+004	1.659237e+004		3.953200e+002	1.600333e+003	1.382698e+003	1.382698e+003
1.091410e+003	1.885000e+004	1.659226e+004	1.659226e+004		3.952800e+002	1.570833e+003	1.382688e+003	1.382688e+003
1.091450e+003	1.862700e+004	1.659216e+004	1.659216e+004		3.952400e+002	1.552250e+003	1.382680e+003	1.382680e+003
1.091490e+003	1.820400e+004	1.659208e+004	1.659208e+004		3.952000e+002	1.517000e+003	1.382673e+003	1.382673e+003
1.091530e+003	1.802300e+004	1.659201e+004	1.659201e+004		3.951600e+002	1.501917e+003	1.382667e+003	1.382667e+003
1.091570e+003	1.787700e+004	1.659194e+004	1.659194e+004		3.951200e+002	1.489750e+003	1.382662e+003	1.382662e+003
1.091610e+003	1.805900e+004	1.659189e+004	1.659189e+004		3.950800e+002	1.504917e+003	1.382657e+003	1.382657e+003
1.091650e+003	1.764700e+004	1.659184e+004	1.659184e+004		3.950400e+002	1.470583e+003	1.382653e+003	1.382653e+003
1.091690e+003	1.745900e+004	1.659180e+004	1.659180e+004		3.950000e+002	1.454917e+003	1.382650e+003	1.382650e+003
1.091730e+003	1.733200e+004	1.659177e+004	1.659177e+004		3.949600e+002	1.444333e+003	1.382647e+003	1.382647e+003
1.091770e+003	1.749000e+004	1.659174e+004	1.659174e+004		3.949200e+002	1.457500e+003	1.382645e+003	1.382645e+003
1.091810e+003	1.733700e+004	1.659172e+004	1.659172e+004		3.948800e+002	1.444750e+003	1.382643e+003	1.382643e+003
1.091850e+003	1.740600e+004	1.659170e+004	1.659170e+004		3.948400e+002	1.450500e+003	1.382642e+003	1.382642e+003
1.091890e+003	1.713500e+004	1.659169e+004	1.659169e+004		3.948000e+002	1.427917e+003	1.382641e+003	1.382641e+003
1.091930e+003	1.689200e+004	1.659168e+004	1.659168e+004		3.947600e+002	1.407667e+003	1.382640e+003	1.382640e+003
1.091970e+003	1.678500e+004	1.659168e+004	1.659168e+004		3.947200e+002	1.398750e+003	1.382640e+003	1.382640e+003
1.092010e+003	1.689000e+004	1.659167e+004	1.659167e+004		3.946800e+002	1.407500e+003	1.382639e+003	1.382639e+003
1.092050e+003	1.686300e+004	1.659167e+004	1.659167e+004		3.946400e+002	1.405250e+003	1.382639e+003	1.382639e+003
1.092090e+003	1.659000e+004	1.659167e+004	1.659167e+004		3.946000e+002	1.382500e+003	1.382639e+003	1.382639e+003
1.092130e+003	1.655900e+004	1.659167e+004	1.659167e+004		3.945600e+002	1.379917e+003	1.382639e+003	1.382639e+003
1.092170e+003	1.660600e+004	1.659167e+004	1.659167e+004		3.945200e+002	1.383833e+003	1.382639e+003	1.382639e+003
1.092210e+003	1.657100e+004	1.659167e+004	1.659167e+004		3.944800e+002	1.380917e+003	1.382639e+003	1.382639e+003
1.092250e+003	1.653000e+004	1.659167e+004	1.659167e+004		3.944400e+002	1.377500e+003	1.382639e+003	1.382639e+003
1.092290e+003	1.657400e+004	1.659167e+004	1.659167e+004		3.944000e+002	1.381167e+003	1.382639e+003	1.382639e+003
1.092330e+003	1.655000e+004	1.659167e+004	1.659167e+004		3.943600e+002	1.379167e+003	1.382639e+003	1.382639e+003
1.092370e+003	1.666800e+004	1.659167e+004	1.659167e+004		3.943200e+002	1.389000e+003	1.382639e+003	1.382639e+003
1.092410e+003	1.655700e+004	1.655700e+004	1.655700e+004		3.942800e+002	1.379750e+003	1.379750e+003	1.379750e+003
1.092450e+003	1.658400e+004	1.658400e+004	1.658400e+004		3.942400e+002	1.382000e+003	1.382000e+003	1.382000e+003
1.092490e+003	1.644300e+004	1.644300e+004	1.644300e+004		3.942000e+002	1.370250e+003	1.370250e+003	1.370250e+003
1.092530e+003	1.650200e+004	1.650200e+004	1.650200e+004		3.941600e+002	1.375167e+003	1.375167e+003	1.375167e+003
1.092570e+003	1.638300e+004	1.638300e+004	1.638300e+004		3.941200e+002	1.365250e+003	1.365250e+003	1.365250e+003
1.092610e+003	1.631900e+004	1.631900e+004	1.631900e+004		3.940800e+002	1.359917e+003	1.359917e+003	1.359917e+003
1.092650e+003	1.631400e+004	1.631400e+004	1.631400e+004		3.940400e+002	1.359500e+003	1.359500e+003	1.359500e+003
1.092690e+003	1.623100e+004	1.623100e+004	1.623100e+004		3.940000e+002	1.352583e+003	1.352583e+003	1.352583e+003
1.092730e+003	1.614800e+004	1.614800e+004	1.614800e+004		3.939600e+002	1.345667e+003	1.345667e+003	1.345667e+003
1.092770e+003	1.631100e+004	1.631100e+004	1.631100e+004		3.939200e+002	1.359250e+003	1.359250e+003	1.359250e+003
1.092810e+003	1.618300e+004	1.618300e+004	1.618300e+004		3.938800e+002	1.348583e+003	1.348583e+003	1.348583e+003
1.092850e+003	1.617300e+004	1.617300e+004	1.617300e+004		3.938400e+002	1.347750e+003	1.347750e+003	1.347750e+003
1.092890e+003	1.613100e+004	1.613100e+004	1.613100e+004		3.938000e+002	1.344250e+003	1.344250e+003	1.344250e+003
1.092930e+003	1.604500e+004	1.604500e+004	1.604500e+004		3.937600e+002	1.337083e+003	1.337083e+003	1.337083e+003
1.092970e+003	1.621800e+004	1.621800e+004	1.621800e+004		3.937200e+002	1.351500e+003	1.351500e+003	1.351500e+003
1.093010e+003	1.624900e+004	1.624900e+004	1.624900e+004		3.936800e+002	1.354083e+003	1.354083e+003	1.354083e+003
1.093050e+003	1.626300e+004	1.626300e+004	1.626300e+004		3.936400e+002	1.355250e+003	1.355250e+003	1.355250e+003
1.093090e+003	1.625000e+004	1.625000e+004	1.625000e+004		3.936000e+002	1.354167e+003	1.354167e+003	1.354167e+003
1.093130e+003	1.623500e+004	1.623500e+004	1.623500e+004		3.935600e+002	1.352917e+003	1.352917e+003	1.352917e+003
1.093170e+003	1.602300e+004	1.602300e+004	1.602300e+004		3.935200e+002	1.335250e+003	1.335250e+003	1.335250e+003
1.093210e+003	1.601000e+004	1.601000e+004	1.601000e+004		3.934800e+002	1.334167e+003	1.334167e+003	1.334167e+003
1.093250e+003	1.609300e+004	1.609300e+004	1.609300e+004		3.934400e+002	1.341083e+003	1.341083e+003	1.341083e+003
1.093290e+003	1.614300e+004	1.614300e+004	1.614300e+004		3.934000e+002	1.345250e+003	1.345250e+003	1.345250e+003
1.093330e+003	1.607800e+004	1.607800e+004	1.607800e+004		3.933600e+002	1.339833e+003	1.339833e+003	1.339833e+003
1.093370e+003	1.599100e+004	1.599100e+004	1.599100e+004		3.933200e+002	1.332583e+003	1.332583e+003	1.332583e+003
1.093410e+003	1.590400e+004	1.590400e+004	1.590400e+004		3.932800e+002	1.325333e+003	1.325333e+003	1.325333e+003
1.093450e+003	1.585100e+004	1.585100e+004	1.585100e+004		3.932400e+002	1.320917e+003	1.320917e+003	1.320917e+003
1.093490e+003	1.600400e+004	1.600400e+004	1.600400e+004		3.932000e+002	1.333667e+003	1.333667e+003	1.333667e+003
1.093530e+003	1.600000e+004	1.600000e+004	1.600000e+004		3.931600e+002	1.333333e+003	1.333333e+003	1.333333e+003
1.093570e+003	1.597900e+004	1.597900e+004	1.597900e+004		3.931200e+002	1.331583e+003	1.331583e+003	1.331583e+003
1.093610e+003	1.609900e+004	1.609900e+004	1.609900e+004		3.930800e+002	1.341583e+003	1.341583e+003	1.341583e+003
1.093650e+003	1.602600e+004	1.602600e+004	1.602600e+004		3.930400e+002	1.335500e+003	1.335500e+003	1.335500e+003
1.093690e+003	1.595800e+004	1.595800e+004	1.595800e+004		3.930000e+002	1.329833e+003	1.329833e+003	1.329833e+003


==> figures/data/XPS/spectra/tion0017.txt <==
Cycle 17:pos8:1: N1s
	Characteristic Energy eV	1.486690e+003	Acquisition Time s	1.200000e+001
Name		
Position		
FWHM		
Area		
Lineshape		
K.E.	Counts	Background	Envelope		B.E.	CPS	Background CPS	Envelope CPS
1.081690e+003	2.348400e+004	2.348400e+004	2.348400e+004		4.050000e+002	1.957000e+003	1.957000e+003	1.957000e+003
1.081730e+003	2.342200e+004	2.342200e+004	2.342200e+004		4.049600e+002	1.951833e+003	1.951833e+003	1.951833e+003
1.081770e+003	2.328800e+004	2.328800e+004	2.328800e+004		4.049200e+002	1.940667e+003	1.940667e+003	1.940667e+003
1.081810e+003	2.325000e+004	2.325000e+004	2.325000e+004		4.048800e+002	1.937500e+003	1.937500e+003	1.937500e+003
1.081850e+003	2.314200e+004	2.314200e+004	2.314200e+004		4.048400e+002	1.928500e+003	1.928500e+003	1.928500e+003
1.081890e+003	2.331300e+004	2.331300e+004	2.331300e+004		4.048000e+002	1.942750e+003	1.942750e+003	1.942750e+003
1.081930e+003	2.323400e+004	2.323400e+004	2.323400e+004		4.047600e+002	1.936167e+003	1.936167e+003	1.936167e+003
1.081970e+003	2.310400e+004	2.310400e+004	2.310400e+004		4.047200e+002	1.925333e+003	1.925333e+003	1.925333e+003
1.082010e+003	2.332100e+004	2.332100e+004	2.332100e+004		4.046800e+002	1.943417e+003	1.943417e+003	1.943417e+003
1.082050e+003	2.294100e+004	2.294100e+004	2.294100e+004		4.046400e+002	1.911750e+003	1.911750e+003	1.911750e+003
1.082090e+003	2.310300e+004	2.310300e+004	2.310300e+004		4.046000e+002	1.925250e+003	1.925250e+003	1.925250e+003
1.082130e+003	2.291900e+004	2.291900e+004	2.291900e+004		4.045600e+002	1.909917e+003	1.909917e+003	1.909917e+003
1.082170e+003	2.315200e+004	2.315200e+004	2.315200e+004		4.045200e+002	1.929333e+003	1.929333e+003	1.929333e+003
1.082210e+003	2.297100e+004	2.297100e+004	2.297100e+004		4.044800e+002	1.914250e+003	1.914250e+003	1.914250e+003
1.082250e+003	2.304600e+004	2.304600e+004	2.304600e+004		4.044400e+002	1.920500e+003	1.920500e+003	1.920500e+003
1.082290e+003	2.296800e+004	2.296800e+004	2.296800e+004		4.044000e+002	1.914000e+003	1.914000e+003	1.914000e+003
1.082330e+003	2.277700e+004	2.277700e+004	2.277700e+004		4.043600e+002	1.898083e+003	1.898083e+003	1.898083e+003
1.082370e+003	2.277600e+004	2.277600e+004	2.277600e+004		4.043200e+002	1.898000e+003	1.898000e+003	1.898000e+003
1.082410e+003	2.283000e+004	2.283000e+004	2.283000e+004		4.042800e+002	1.902500e+003	1.902500e+003	1.902500e+003
1.082450e+003	2.277200e+004	2.277200e+004	2.277200e+004		4.042400e+002	1.897667e+003	1.897667e+003	1.897667e+003
1.082490e+003	2.278100e+004	2.278100e+004	2.278100e+004		4.042000e+002	1.898417e+003	1.898417e+003	1.898417e+003
1.082530e+003	2.274400e+004	2.274400e+004	2.274400e+004		4.041600e+002	1.895333e+003	1.895333e+003	1.895333e+003
1.082570e+003	2.273700e+004	2.273700e+004	2.273700e+004		4.041200e+002	1.894750e+003	1.894750e+003	1.894750e+003
1.082610e+003	2.264300e+004	2.264300e+004	2.264300e+004		4.040800e+002	1.886917e+003	1.886917e+003	1.886917e+003
1.082650e+003	2.262700e+004	2.262700e+004	2.262700e+004		4.040400e+002	1.885583e+003	1.885583e+003	1.885583e+003
1.082690e+003	2.246400e+004	2.246400e+004	2.246400e+004		4.040000e+002	1.872000e+003	1.872000e+003	1.872000e+003
1.082730e+003	2.255400e+004	2.255400e+004	2.255400e+004		4.039600e+002	1.879500e+003	1.879500e+003	1.879500e+003
1.082770e+003	2.257400e+004	2.257400e+004	2.257400e+004		4.039200e+002	1.881167e+003	1.881167e+003	1.881167e+003
1.082810e+003	2.265500e+004	2.265500e+004	2.265500e+004		4.038800e+002	1.887917e+003	1.887917e+003	1.887917e+003
1.082850e+003	2.255700e+004	2.254700e+004	2.254700e+004		4.038400e+002	1.879750e+003	1.878917e+003	1.878917e+003
1.082890e+003	2.242900e+004	2.251344e+004	2.251344e+004		4.038000e+002	1.869083e+003	1.876120e+003	1.876120e+003
1.082930e+003	2.234500e+004	2.247976e+004	2.247976e+004		4.037600e+002	1.862083e+003	1.873313e+003	1.873313e+003
1.082970e+003	2.271100e+004	2.244597e+004	2.244597e+004		4.037200e+002	1.892583e+003	1.870498e+003	1.870498e+003
1.083010e+003	2.256400e+004	2.241207e+004	2.241207e+004		4.036800e+002	1.880333e+003	1.867673e+003	1.867673e+003
1.083050e+003	2.241700e+004	2.237806e+004	2.237806e+004		4.036400e+002	1.868083e+003	1.864838e+003	1.864838e+003
1.083090e+003	2.236500e+004	2.234393e+004	2.234393e+004		4.036000e+002	1.863750e+003	1.861994e+003	1.861994e+003
1.083130e+003	2.242800e+004	2.230970e+004	2.230970e+004		4.035600e+002	1.869000e+003	1.859141e+003	1.859141e+003
1.083170e+003	2.262800e+004	2.227535e+004	2.227535e+004		4.035200e+002	1.885667e+003	1.856279e+003	1.856279e+003
1.083210e+003	2.266600e+004	2.224089e+004	2.224089e+004		4.034800e+002	1.888833e+003	1.853408e+003	1.853408e+003
1.083250e+003	2.254600e+004	2.220633e+004	2.220633e+004		4.034400e+002	1.878833e+003	1.850527e+003	1.850527e+003
1.083290e+003	2.246900e+004	2.217165e+004	2.217165e+004		4.034000e+002	1.872417e+003	1.847638e+003	1.847638e+003
1.083330e+003	2.265300e+004	2.213687e+004	2.213687e+004		4.033600e+002	1.887750e+003	1.844739e+003	1.844739e+003
1.083370e+003	2.231400e+004	2.210198e+004	2.210198e+004		4.033200e+002	1.859500e+003	1.841832e+003	1.841832e+003
1.083410e+003	2.210400e+004	2.206698e+004	2.206698e+004		4.032800e+002	1.842000e+003	1.838915e+003	1.838915e+003
1.083450e+003	2.220000e+004	2.203188e+004	2.203188e+004		4.032400e+002	1.850000e+003	1.835990e+003	1.835990e+003
1.083490e+003	2.239900e+004	2.199666e+004	2.199666e+004		4.032000e+002	1.866583e+003	1.833055e+003	1.833055e+003
1.083530e+003	2.239200e+004	2.196134e+004	2.196134e+004		4.031600e+002	1.866000e+003	1.830112e+003	1.830112e+003
1.083570e+003	2.247300e+004	2.192591e+004	2.192591e+004		4.031200e+002	1.872750e+003	1.827159e+003	1.827159e+003
1.083610e+003	2.245000e+004	2.189038e+004	2.189038e+004		4.030800e+002	1.870833e+003	1.824198e+003	1.824198e+003
1.083650e+003	2.252500e+004	2.185475e+004	2.185475e+004		4.030400e+002	1.877083e+003	1.821229e+003	1.821229e+003
1.083690e+003	2.244400e+004	2.181901e+004	2.181901e+004		4.030000e+002	1.870333e+003	1.818251e+003	1.818251e+003
1.083730e+003	2.250600e+004	2.178316e+004	2.178316e+004		4.029600e+002	1.875500e+003	1.815264e+003	1.815264e+003
1.083770e+003	2.247700e+004	2.174722e+004	2.174722e+004		4.029200e+002	1.873083e+003	1.812268e+003	1.812268e+003
1.083810e+003	2.233500e+004	2.171118e+004	2.171118e+004		4.028800e+002	1.861250e+003	1.809265e+003	1.809265e+003
1.083850e+003	2.264000e+004	2.167503e+004	2.167503e+004		4.028400e+002	1.886667e+003	1.806252e+003	1.806252e+003
1.083890e+003	2.254200e+004	2.163878e+004	2.163878e+004		4.028000e+002	1.878500e+003	1.803232e+003	1.803232e+003
1.083930e+003	2.245700e+004	2.160244e+004	2.160244e+004		4.027600e+002	1.871417e+003	1.800203e+003	1.800203e+003
1.083970e+003	2.255100e+004	2.156599e+004	2.156599e+004		4.027200e+002	1.879250e+003	1.797166e+003	1.797166e+003
1.084010e+003	2.241900e+004	2.152945e+004	2.152945e+004		4.026800e+002	1.868250e+003	1.794121e+003	1.794121e+003
1.084050e+003	2.248200e+004	2.149281e+004	2.149281e+004		4.026400e+002	1.873500e+003	1.791067e+003	1.791067e+003
1.084090e+003	2.261600e+004	2.145607e+004	2.145607e+004		4.026000e+002	1.884667e+003	1.788006e+003	1.788006e+003
1.084130e+003	2.280300e+004	2.141924e+004	2.141924e+004		4.025600e+002	1.900250e+003	1.784937e+003	1.784937e+003
1.084170e+003	2.272800e+004	2.138231e+004	2.138231e+004		4.025200e+002	1.894000e+003	1.781859e+003	1.781859e+003
1.084210e+003	2.255100e+004	2.134529e+004	2.134529e+004		4.024800e+002	1.879250e+003	1.778774e+003	1.778774e+003
1.084250e+003	2.263100e+004	2.130818e+004	2.130818e+004		4.024400e+002	1.885917e+003	1.775682e+003	1.775682e+003
1.084290e+003	2.263600e+004	2.127098e+004	2.127098e+004		4.024000e+002	1.886333e+003	1.772581e+003	1.772581e+003
1.084330e+003	2.284900e+004	2.123368e+004	2.123368e+004		4.023600e+002	1.904083e+003	1.769473e+003	1.769473e+003
1.084370e+003	2.274800e+004	2.119629e+004	2.119629e+004		4.023200e+002	1.895667e+003	1.766358e+003	1.766358e+003
1.084410e+003	2.267400e+004	2.115882e+004	2.115882e+004		4.022800e+002	1.889500e+003	1.763235e+003	1.763235e+003
1.084450e+003	2.275900e+004	2.112125e+004	2.112125e+004		4.022400e+002	1.896583e+003	1.760104e+003	1.760104e+003
1.084490e+003	2.289500e+004	2.108360e+004	2.108360e+004		4.022000e+002	1.907917e+003	1.756967e+003	1.756967e+003
1.084530e+003	2.284400e+004	2.104586e+004	2.104586e+004		4.021600e+002	1.903667e+003	1.753822e+003	1.753822e+003
1.084570e+003	2.276400e+004	2.100804e+004	2.100804e+004		4.021200e+002	1.897000e+003	1.750670e+003	1.750670e+003
1.084610e+003	2.311800e+004	2.097013e+004	2.097013e+004		4.020800e+002	1.926500e+003	1.747511e+003	1.747511e+003
1.084650e+003	2.304200e+004	2.093213e+004	2.093213e+004		4.020400e+002	1.920167e+003	1.744345e+003	1.744345e+003
1.084690e+003	2.308700e+004	2.089406e+004	2.089406e+004		4.020000e+002	1.923917e+003	1.741172e+003	1.741172e+003
1.084730e+003	2.290600e+004	2.085590e+004	2.085590e+004		4.019600e+002	1.908833e+003	1.737992e+003	1.737992e+003
1.084770e+003	2.302800e+004	2.081767e+004	2.081767e+004		4.019200e+002	1.919000e+003	1.734806e+003	1.734806e+003
1.084810e+003	2.319900e+004	2.077935e+004	2.077935e+004		4.018800e+002	1.933250e+003	1.731613e+003	1.731613e+003
1.084850e+003	2.297900e+004	2.074096e+004	2.074096e+004		4.018400e+002	1.914917e+003	1.728413e+003	1.728413e+003
1.084890e+003	2.318500e+004	2.070248e+004	2.070248e+004		4.018000e+002	1.932083e+003	1.725207e+003	1.725207e+003
1.084930e+003	2.310700e+004	2.066394e+004	2.066394e+004		4.017600e+002	1.925583e+003	1.721995e+003	1.721995e+003
1.084970e+003	2.308700e+004	2.062531e+004	2.062531e+004		4.017200e+002	1.923917e+003	1.718776e+003	1.718776e+003
1.085010e+003	2.324500e+004	2.058661e+004	2.058661e+004		4.016800e+002	1.937083e+003	1.715551e+003	1.715551e+003
1.085050e+003	2.331600e+004	2.054784e+004	2.054784e+004		4.016400e+002	1.943000e+003	1.712320e+003	1.712320e+003
1.085090e+003	2.343800e+004	2.050899e+004	2.050899e+004		4.016000e+002	1.953167e+003	1.709083e+003	1.709083e+003
1.085130e+003	2.320600e+004	2.047008e+004	2.047008e+004		4.015600e+002	1.933833e+003	1.705840e+003	1.705840e+003
1.085170e+003	2.315100e+004	2.043109e+004	2.043109e+004		4.015200e+002	1.929250e+003	1.702591e+003	1.702591e+003
1.085210e+003	2.340200e+004	2.039203e+004	2.039203e+004		4.014800e+002	1.950167e+003	1.699336e+003	1.699336e+003
1.085250e+003	2.352300e+004	2.035291e+004	2.035291e+004		4.014400e+002	1.960250e+003	1.696076e+003	1.696076e+003
1.085290e+003	2.367300e+004	2.031372e+004	2.031372e+004		4.014000e+002	1.972750e+003	1.692810e+003	1.692810e+003
1.085330e+003	2.366700e+004	2.027446e+004	2.027446e+004		4.013600e+002	1.972250e+003	1.689538e+003	1.689538e+003
1.085370e+003	2.357500e+004	2.023514e+004	2.023514e+004		4.013200e+002	1.964583e+003	1.686262e+003	1.686262e+003
1.085410e+003	2.375200e+004	2.019576e+004	2.019576e+004		4.012800e+002	1.979333e+003	1.682980e+003	1.682980e+003
1.085450e+003	2.413000e+004	2.015631e+004	2.015631e+004		4.012400e+002	2.010833e+003	1.679693e+003	1.679693e+003
1.085490e+003	2.398100e+004	2.011681e+004	2.011681e+004		4.012000e+002	1.998417e+003	1.676401e+003	1.676401e+003
1.085530e+003	2.411200e+004	2.007726e+004	2.007726e+004		4.011600e+002	2.009333e+003	1.673105e+003	1.673105e+003
1.085570e+003	2.404600e+004	2.003764e+004	2.003764e+004		4.011200e+002	2.003833e+003	1.669803e+003	1.669803e+003
1.085610e+003	2.404200e+004	1.999797e+004	1.999797e+004		4.010800e+002	2.003500e+003	1.666498e+003	1.666498e+003
1.085650e+003	2.424300e+004	1.995825e+004	1.995825e+004		4.010400e+002	2.020250e+003	1.663187e+003	1.663187e+003
1.085690e+003	2.430400e+004	1.991847e+004	1.991847e+004		4.010000e+002	2.025333e+003	1.659873e+003	1.659873e+003
1.085730e+003	2.447600e+004	1.987864e+004	1.987864e+004		4.009600e+002	2.039667e+003	1.656554e+003	1.656554e+003
1.085770e+003	2.456200e+004	1.983877e+004	1.983877e+004		4.009200e+002	2.046833e+003	1.653231e+003	1.653231e+003
1.085810e+003	2.467600e+004	1.979885e+004	1.979885e+004		4.008800e+002	2.056333e+003	1.649904e+003	1.649904e+003
1.085850e+003	2.486900e+004	1.975888e+004	1.975888e+004		4.008400e+002	2.072417e+003	1.646573e+003	1.646573e+003
1.085890e+003	2.472500e+004	1.971887e+004	1.971887e+004		4.008000e+002	2.060417e+003	1.643239e+003	1.643239e+003
1.085930e+003	2.497500e+004	1.967881e+004	1.967881e+004		4.007600e+002	2.081250e+003	1.639901e+003	1.639901e+003
1.085970e+003	2.521600e+004	1.963872e+004	1.963872e+004		4.007200e+002	2.101333e+003	1.636560e+003	1.636560e+003
1.086010e+003	2.542300e+004	1.959859e+004	1.959859e+004		4.006800e+002	2.118583e+003	1.633216e+003	1.633216e+003
1.086050e+003	2.548100e+004	1.955842e+004	1.955842e+004		4.006400e+002	2.123417e+003	1.629868e+003	1.629868e+003
1.086090e+003	2.565300e+004	1.951822e+004	1.951822e+004		4.006000e+002	2.137750e+003	1.626518e+003	1.626518e+003
1.086130e+003	2.557400e+004	1.947799e+004	1.947799e+004		4.005600e+002	2.131167e+003	1.623165e+003	1.623165e+003
1.086170e+003	2.582100e+004	1.943772e+004	1.943772e+004		4.005200e+002	2.151750e+003	1.619810e+003	1.619810e+003
1.086210e+003	2.619000e+004	1.939743e+004	1.939743e+004		4.004800e+002	2.182500e+003	1.616452e+003	1.616452e+003
1.086250e+003	2.631700e+004	1.935711e+004	1.935711e+004		4.004400e+002	2.193083e+003	1.613093e+003	1.613093e+003
1.086290e+003	2.641500e+004	1.931677e+004	1.931677e+004		4.004000e+002	2.201250e+003	1.609731e+003	1.609731e+003
1.086330e+003	2.656600e+004	1.927641e+004	1.927641e+004		4.003600e+002	2.213833e+003	1.606367e+003	1.606367e+003
1.086370e+003	2.656100e+004	1.923603e+004	1.923603e+004		4.003200e+002	2.213417e+003	1.603002e+003	1.603002e+003
1.086410e+003	2.721000e+004	1.919563e+004	1.919563e+004		4.002800e+002	2.267500e+003	1.599636e+003	1.599636e+003
1.086450e+003	2.739500e+004	1.915522e+004	1.915522e+004		4.002400e+002	2.282917e+003	1.596268e+003	1.596268e+003
1.086490e+003	2.737100e+004	1.911479e+004	1.911479e+004		4.002000e+002	2.280917e+003	1.592899e+003	1.592899e+003
1.086530e+003	2.772700e+004	1.907436e+004	1.907436e+004		4.001600e+002	2.310583e+003	1.589530e+003	1.589530e+003
1.086570e+003	2.818100e+004	1.903392e+004	1.903392e+004		4.001200e+002	2.348417e+003	1.586160e+003	1.586160e+003
1.086610e+003	2.842900e+004	1.899348e+004	1.899348e+004		4.000800e+002	2.369083e+003	1.582790e+003	1.582790e+003
1.086650e+003	2.853200e+004	1.895304e+004	1.895304e+004		4.000400e+002	2.377667e+003	1.579420e+003	1.579420e+003
1.086690e+003	2.894000e+004	1.891261e+004	1.891261e+004		4.000000e+002	2.411667e+003	1.576051e+003	1.576051e+003
1.086730e+003	2.894100e+004	1.887218e+004	1.887218e+004		3.999600e+002	2.411750e+003	1.572681e+003	1.572681e+003
1.086770e+003	2.929000e+004	1.883175e+004	1.883175e+004		3.999200e+002	2.440833e+003	1.569313e+003	1.569313e+003
1.086810e+003	2.947200e+004	1.879134e+004	1.879134e+004		3.998800e+002	2.456000e+003	1.565945e+003	1.565945e+003
1.086850e+003	2.981000e+004	1.875094e+004	1.875094e+004		3.998400e+002	2.484167e+003	1.562579e+003	1.562579e+003
1.086890e+003	3.022800e+004	1.871056e+004	1.871056e+004		3.998000e+002	2.519000e+003	1.559214e+003	1.559214e+003
1.086930e+003	3.052200e+004	1.867020e+004	1.867020e+004		3.997600e+002	2.543500e+003	1.555850e+003	1.555850e+003
1.086970e+003	3.091100e+004	1.862987e+004	1.862987e+004		3.997200e+002	2.575917e+003	1.552489e+003	1.552489e+003
1.087010e+003	3.100500e+004	1.858956e+004	1.858956e+004		3.996800e+002	2.583750e+003	1.549130e+003	1.549130e+003
1.087050e+003	3.131900e+004	1.854928e+004	1.854928e+004		3.996400e+002	2.609917e+003	1.545773e+003	1.545773e+003
1.087090e+003	3.184700e+004	1.850903e+004	1.850903e+004		3.996000e+002	2.653917e+003	1.542419e+003	1.542419e+003
1.087130e+003	3.191000e+004	1.846882e+004	1.846882e+004		3.995600e+002	2.659167e+003	1.539069e+003	1.539069e+003
1.087170e+003	3.195900e+004	1.842865e+004	1.842865e+004		3.995200e+002	2.663250e+003	1.535721e+003	1.535721e+003
1.087210e+003	3.242900e+004	1.838852e+004	1.838852e+004		3.994800e+002	2.702417e+003	1.532377e+003	1.532377e+003
1.087250e+003	3.316800e+004	1.834844e+004	1.834844e+004		3.994400e+002	2.764000e+003	1.529037e+003	1.529037e+003
1.087290e+003	3.343400e+004	1.830840e+004	1.830840e+004		3.994000e+002	2.786167e+003	1.525700e+003	1.525700e+003
1.087330e+003	3.363600e+004	1.826842e+004	1.826842e+004		3.993600e+002	2.803000e+003	1.522369e+003	1.522369e+003
1.087370e+003	3.390300e+004	1.822850e+004	1.822850e+004		3.993200e+002	2.825250e+003	1.519042e+003	1.519042e+003
1.087410e+003	3.415500e+004	1.818864e+004	1.818864e+004		3.992800e+002	2.846250e+003	1.515720e+003	1.515720e+003
1.087450e+003	3.460900e+004	1.814883e+004	1.814883e+004		3.992400e+002	2.884083e+003	1.512403e+003	1.512403e+003
1.087490e+003	3.489800e+004	1.810910e+004	1.810910e+004		3.992000e+002	2.908167e+003	1.509091e+003	1.509091e+003
1.087530e+003	3.516800e+004	1.806943e+004	1.806943e+004		3.991600e+002	2.930667e+003	1.505786e+003	1.505786e+003
1.087570e+003	3.534700e+004	1.802984e+004	1.802984e+004		3.991200e+002	2.945583e+003	1.502486e+003	1.502486e+003
1.087610e+003	3.567400e+004	1.799032e+004	1.799032e+004		3.990800e+002	2.972833e+003	1.499193e+003	1.499193e+003
1.087650e+003	3.569800e+004	1.795088e+004	1.795088e+004		3.990400e+002	2.974833e+003	1.495906e+003	1.495906e+003
1.087690e+003	3.577600e+004	1.791151e+004	1.791151e+004		3.990000e+002	2.981333e+003	1.492626e+003	1.492626e+003
1.087730e+003	3.577600e+004	1.787223e+004	1.787223e+004		3.989600e+002	2.981333e+003	1.489353e+003	1.489353e+003
1.087770e+003	3.614000e+004	1.783303e+004	1.783303e+004		3.989200e+002	3.011667e+003	1.486086e+003	1.486086e+003
1.087810e+003	3.629700e+004	1.779392e+004	1.779392e+004		3.988800e+002	3.024750e+003	1.482827e+003	1.482827e+003
1.087850e+003	3.668600e+004	1.775490e+004	1.775490e+004		3.988400e+002	3.057167e+003	1.479575e+003	1.479575e+003
1.087890e+003	3.688000e+004	1.771596e+004	1.771596e+004		3.988000e+002	3.073333e+003	1.476330e+003	1.476330e+003
1.087930e+003	3.690800e+004	1.767712e+004	1.767712e+004		3.987600e+002	3.075667e+003	1.473094e+003	1.473094e+003
1.087970e+003	3.705000e+004	1.763838e+004	1.763838e+004		3.987200e+002	3.087500e+003	1.469865e+003	1.469865e+003
1.088010e+003	3.738500e+004	1.759973e+004	1.759973e+004		3.986800e+002	3.115417e+003	1.466645e+003	1.466645e+003
1.088050e+003	3.747900e+004	1.756119e+004	1.756119e+004		3.986400e+002	3.123250e+003	1.463432e+003	1.463432e+003
1.088090e+003	3.756700e+004	1.752275e+004	1.752275e+004		3.986000e+002	3.130583e+003	1.460229e+003	1.460229e+003
1.088130e+003	3.812700e+004	1.748441e+004	1.748441e+004		3.985600e+002	3.177250e+003	1.457034e+003	1.457034e+003
1.088170e+003	3.867700e+004	1.744618e+004	1.744618e+004		3.985200e+002	3.223083e+003	1.453848e+003	1.453848e+003
1.088210e+003	3.935000e+004	1.740807e+004	1.740807e+004		3.984800e+002	3.279167e+003	1.450672e+003	1.450672e+003
1.088250e+003	3.955200e+004	1.737007e+004	1.737007e+004		3.984400e+002	3.296000e+003	1.447506e+003	1.447506e+003
1.088290e+003	4.020400e+004	1.733220e+004	1.733220e+004		3.984000e+002	3.350333e+003	1.444350e+003	1.444350e+003
1.088330e+003	4.081100e+004	1.729446e+004	1.729446e+004		3.983600e+002	3.400917e+003	1.441205e+003	1.441205e+003
1.088370e+003	4.137300e+004	1.725685e+004	1.725685e+004		3.983200e+002	3.447750e+003	1.438070e+003	1.438070e+003
1.088410e+003	4.207300e+004	1.721937e+004	1.721937e+004		3.982800e+002	3.506083e+003	1.434948e+003	1.434948e+003
1.088450e+003	4.297500e+004	1.718205e+004	1.718205e+004		3.982400e+002	3.581250e+003	1.431837e+003	1.431837e+003
1.088490e+003	4.391600e+004	1.714487e+004	1.714487e+004		3.982000e+002	3.659667e+003	1.428739e+003	1.428739e+003
1.088530e+003	4.502300e+004	1.710785e+004	1.710785e+004		3.981600e+002	3.751917e+003	1.425654e+003	1.425654e+003
1.088570e+003	4.625000e+004	1.707100e+004	1.707100e+004		3.981200e+002	3.854167e+003	1.422584e+003	1.422584e+003
1.088610e+003	4.750800e+004	1.703433e+004	1.703433e+004		3.980800e+002	3.959000e+003	1.419528e+003	1.419528e+003
1.088650e+003	4.912300e+004	1.699785e+004	1.699785e+004		3.980400e+002	4.093583e+003	1.416488e+003	1.416488e+003
1.088690e+003	5.058400e+004	1.696157e+004	1.696157e+004		3.980000e+002	4.215333e+003	1.413464e+003	1.413464e+003
1.088730e+003	5.252400e+004	1.692549e+004	1.692549e+004		3.979600e+002	4.377000e+003	1.410458e+003	1.410458e+003
1.088770e+003	5.491300e+004	1.688965e+004	1.688965e+004		3.979200e+002	4.576083e+003	1.407470e+003	1.407470e+003
1.088810e+003	5.740700e+004	1.685404e+004	1.685404e+004		3.978800e+002	4.783917e+003	1.404503e+003	1.404503e+003
1.088850e+003	6.053400e+004	1.681870e+004	1.681870e+004		3.978400e+002	5.044500e+003	1.401558e+003	1.401558e+003
1.088890e+003	6.381500e+004	1.678364e+004	1.678364e+004		3.978000e+002	5.317917e+003	1.398637e+003	1.398637e+003
1.088930e+003	6.798000e+004	1.674889e+004	1.674889e+004		3.977600e+002	5.665000e+003	1.395741e+003	1.395741e+003
1.088970e+003	7.316200e+004	1.671447e+004	1.671447e+004		3.977200e+002	6.096833e+003	1.392873e+003	1.392873e+003
1.089010e+003	7.896200e+004	1.668043e+004	1.668043e+004		3.976800e+002	6.580167e+003	1.390036e+003	1.390036e+003
1.089050e+003	8.486700e+004	1.664681e+004	1.664681e+004		3.976400e+002	7.072250e+003	1.387234e+003	1.387234e+003
1.089090e+003	9.235600e+004	1.661365e+004	1.661365e+004		3.976000e+002	7.696333e+003	1.384471e+003	1.384471e+003
1.089130e+003	9.988500e+004	1.658099e+004	1.658099e+004		3.975600e+002	8.323750e+003	1.381750e+003	1.381750e+003
1.089170e+003	1.082470e+005	1.654891e+004	1.654891e+004		3.975200e+002	9.020583e+003	1.379075e+003	1.379075e+003
1.089210e+003	1.170650e+005	1.651744e+004	1.651744e+004		3.974800e+002	9.755417e+003	1.376453e+003	1.376453e+003
1.089250e+003	1.255570e+005	1.648666e+004	1.648666e+004		3.974400e+002	1.046308e+004	1.373888e+003	1.373888e+003
1.089290e+003	1.340180e+005	1.645662e+004	1.645662e+004		3.974000e+002	1.116817e+004	1.371385e+003	1.371385e+003
1.089330e+003	1.418690e+005	1.642739e+004	1.642739e+004		3.973600e+002	1.182242e+004	1.368949e+003	1.368949e+003
1.089370e+003	1.478270e+005	1.639902e+004	1.639902e+004		3.973200e+002	1.231892e+004	1.366585e+003	1.366585e+003
1.089410e+003	1.520680e+005	1.637156e+004	1.637156e+004		3.972800e+002	1.267233e+004	1.364296e+003	1.364296e+003
1.089450e+003	1.553890e+005	1.634502e+004	1.634502e+004		3.972400e+002	1.294908e+004	1.362085e+003	1.362085e+003
1.089490e+003	1.568570e+005	1.631944e+004	1.631944e+004		3.972000e+002	1.307142e+004	1.359954e+003	1.359954e+003
1.089530e+003	1.562660e+005	1.629483e+004	1.629483e+004		3.971600e+002	1.302217e+004	1.357903e+003	1.357903e+003
1.089570e+003	1.553680e+005	1.627119e+004	1.627119e+004		3.971200e+002	1.294733e+004	1.355932e+003	1.355932e+003
1.089610e+003	1.535800e+005	1.624850e+004	1.624850e+004		3.970800e+002	1.279833e+004	1.354042e+003	1.354042e+003
1.089650e+003	1.510320e+005	1.622676e+004	1.622676e+004		3.970400e+002	1.258600e+004	1.352230e+003	1.352230e+003
1.089690e+003	1.491710e+005	1.620595e+004	1.620595e+004		3.970000e+002	1.243092e+004	1.350496e+003	1.350496e+003
1.089730e+003	1.473460e+005	1.618606e+004	1.618606e+004		3.969600e+002	1.227883e+004	1.348838e+003	1.348838e+003
1.089770e+003	1.468350e+005	1.616707e+004	1.616707e+004		3.969200e+002	1.223625e+004	1.347256e+003	1.347256e+003
1.089810e+003	1.473470e+005	1.614898e+004	1.614898e+004		3.968800e+002	1.227892e+004	1.345749e+003	1.345749e+003
1.089850e+003	1.483000e+005	1.613181e+004	1.613181e+004		3.968400e+002	1.235833e+004	1.344317e+003	1.344317e+003
1.089890e+003	1.492440e+005	1.611554e+004	1.611554e+004		3.968000e+002	1.243700e+004	1.342962e+003	1.342962e+003
1.089930e+003	1.509820e+005	1.610020e+004	1.610020e+004		3.967600e+002	1.258183e+004	1.341683e+003	1.341683e+003
1.089970e+003	1.518410e+005	1.608579e+004	1.608579e+004		3.967200e+002	1.265342e+004	1.340482e+003	1.340482e+003
1.090010e+003	1.517370e+005	1.607231e+004	1.607231e+004		3.966800e+002	1.264475e+004	1.339360e+003	1.339360e+003
1.090050e+003	1.500530e+005	1.605978e+004	1.605978e+004		3.966400e+002	1.250442e+004	1.338315e+003	1.338315e+003
1.090090e+003	1.479650e+005	1.604818e+004	1.604818e+004		3.966000e+002	1.233042e+004	1.337348e+003	1.337348e+003
1.090130e+003	1.434910e+005	1.603749e+004	1.603749e+004		3.965600e+002	1.195758e+004	1.336457e+003	1.336457e+003
1.090170e+003	1.378220e+005	1.602768e+004	1.602768e+004		3.965200e+002	1.148517e+004	1.335640e+003	1.335640e+003
1.090210e+003	1.311700e+005	1.601872e+004	1.601872e+004		3.964800e+002	1.093083e+004	1.334893e+003	1.334893e+003
1.090250e+003	1.242200e+005	1.601055e+004	1.601055e+004		3.964400e+002	1.035167e+004	1.334213e+003	1.334213e+003
1.090290e+003	1.165470e+005	1.600314e+004	1.600314e+004		3.964000e+002	9.712250e+003	1.333595e+003	1.333595e+003
1.090330e+003	1.097960e+005	1.599642e+004	1.599642e+004		3.963600e+002	9.149667e+003	1.333035e+003	1.333035e+003
1.090370e+003	1.030600e+005	1.599035e+004	1.599035e+004		3.963200e+002	8.588333e+003	1.332529e+003	1.332529e+003
1.090410e+003	9.666000e+004	1.598489e+004	1.598489e+004		3.962800e+002	8.055000e+003	1.332074e+003	1.332074e+003
1.090450e+003	9.116500e+004	1.597998e+004	1.597998e+004		3.962400e+002	7.597083e+003	1.331665e+003	1.331665e+003
1.090490e+003	8.590500e+004	1.597560e+004	1.597560e+004		3.962000e+002	7.158750e+003	1.331300e+003	1.331300e+003
1.090530e+003	8.076100e+004	1.597170e+004	1.597170e+004		3.961600e+002	6.730083e+003	1.330975e+003	1.330975e+003
1.090570e+003	7.598800e+004	1.596825e+004	1.596825e+004		3.961200e+002	6.332333e+003	1.330688e+003	1.330688e+003
1.090610e+003	7.148200e+004	1.596522e+004	1.596522e+004		3.960800e+002	5.956833e+003	1.330435e+003	1.330435e+003
1.090650e+003	6.676500e+004	1.596257e+004	1.596257e+004		3.960400e+002	5.563750e+003	1.330214e+003	1.330214e+003
1.090690e+003	6.189700e+004	1.596027e+004	1.596027e+004		3.960000e+002	5.158083e+003	1.330023e+003	1.330023e+003
1.090730e+003	5.713900e+004	1.595830e+004	1.595830e+004		3.959600e+002	4.761583e+003	1.329858e+003	1.329858e+003
1.090770e+003	5.210600e+004	1.595661e+004	1.595661e+004		3.959200e+002	4.342167e+003	1.329717e+003	1.329717e+003
1.090810e+003	4.770700e+004	1.595517e+004	1.595517e+004		3.958800e+002	3.975583e+003	1.329597e+003	1.329597e+003
1.090850e+003	4.337400e+004	1.595395e+004	1.595395e+004		3.958400e+002	3.614500e+003	1.329496e+003	1.329496e+003
1.090890e+003	3.937900e+004	1.595292e+004	1.595292e+004		3.958000e+002	3.281583e+003	1.329410e+003	1.329410e+003
1.090930e+003	3.547900e+004	1.595205e+004	1.595205e+004		3.957600e+002	2.956583e+003	1.329338e+003	1.329338e+003
1.090970e+003	3.195500e+004	1.595132e+004	1.595132e+004		3.957200e+002	2.662917e+003	1.329277e+003	1.329277e+003
1.091010e+003	2.952600e+004	1.595070e+004	1.595070e+004		3.956800e+002	2.460500e+003	1.329225e+003	1.329225e+003
1.091050e+003	2.715800e+004	1.595017e+004	1.595017e+004		3.956400e+002	2.263167e+003	1.329181e+003	1.329181e+003
1.091090e+003	2.501000e+004	1.594972e+004	1.594972e+004		3.956000e+002	2.084167e+003	1.329144e+003	1.329144e+003
1.091130e+003	2.357200e+004	1.594934e+004	1.594934e+004		3.955600e+002	1.964333e+003	1.329112e+003	1.329112e+003
1.091170e+003	2.228700e+004	1.594901e+004	1.594901e+004		3.955200e+002	1.857250e+003	1.329084e+003	1.329084e+003
1.091210e+003	2.120400e+004	1.594872e+004	1.594872e+004		3.954800e+002	1.767000e+003	1.329060e+003	1.329060e+003
1.091250e+003	2.045600e+004	1.594846e+004	1.594846e+004		3.954400e+002	1.704667e+003	1.329039e+003	1.329039e+003
1.091290e+003	1.977400e+004	1.594824e+004	1.594824e+004		3.954000e+002	1.647833e+003	1.329020e+003	1.329020e+003
1.091330e+003	1.902700e+004	1.594805e+004	1.594805e+004		3.953600e+002	1.585583e+003	1.329004e+003	1.329004e+003
1.091370e+003	1.873600e+004	1.594788e+004	1.594788e+004		3.953200e+002	1.561333e+003	1.328990e+003	1.328990e+003
1.091410e+003	1.854500e+004	1.594772e+004	1.594772e+004		3.952800e+002	1.545417e+003	1.328977e+003	1.328977e+003
1.091450e+003	1.809200e+004	1.594759e+004	1.594759e+004		3.952400e+002	1.507667e+003	1.328965e+003	1.328965e+003
1.091490e+003	1.779600e+004	1.594746e+004	1.594746e+004		3.952000e+002	1.483000e+003	1.328955e+003	1.328955e+003
1.091530e+003	1.757200e+004	1.594736e+004	1.594736e+004		3.951600e+002	1.464333e+003	1.328946e+003	1.328946e+003
1.091570e+003	1.741100e+004	1.594726e+004	1.594726e+004		3.951200e+002	1.450917e+003	1.328938e+003	1.328938e+003
1.091610e+003	1.742400e+004	1.594717e+004	1.594717e+004		3.950800e+002	1.452000e+003	1.328931e+003	1.328931e+003
1.091650e+003	1.737500e+004	1.594710e+004	1.594710e+004		3.950400e+002	1.447917e+003	1.328925e+003	1.328925e+003
1.091690e+003	1.715600e+004	1.594703e+004	1.594703e+004		3.950000e+002	1.429667e+003	1.328919e+003	1.328919e+003
1.091730e+003	1.703700e+004	1.594697e+004	1.594697e+004		3.949600e+002	1.419750e+003	1.328914e+003	1.328914e+003
1.091770e+003	1.699800e+004	1.594692e+004	1.594692e+004		3.949200e+002	1.416500e+003	1.328910e+003	1.328910e+003
1.091810e+003	1.680700e+004	1.594688e+004	1.594688e+004		3.948800e+002	1.400583e+003	1.328906e+003	1.328906e+003
1.091850e+003	1.684500e+004	1.594684e+004	1.594684e+004		3.948400e+002	1.403750e+003	1.328903e+003	1.328903e+003
1.091890e+003	1.657200e+004	1.594681e+004	1.594681e+004		3.948000e+002	1.381000e+003	1.328901e+003	1.328901e+003
1.091930e+003	1.644200e+004	1.594678e+004	1.594678e+004		3.947600e+002	1.370167e+003	1.328898e+003	1.328898e+003
1.091970e+003	1.630500e+004	1.594676e+004	1.594676e+004		3.947200e+002	1.358750e+003	1.328896e+003	1.328896e+003
1.092010e+003	1.636100e+004	1.594674e+004	1.594674e+004		3.946800e+002	1.363417e+003	1.328895e+003	1.328895e+003
1.092050e+003	1.636500e+004	1.594672e+004	1.594672e+004		3.946400e+002	1.363750e+003	1.328893e+003	1.328893e+003
1.092090e+003	1.625500e+004	1.594670e+004	1.594670e+004		3.946000e+002	1.354583e+003	1.328892e+003	1.328892e+003
1.092130e+003	1.641000e+004	1.594669e+004	1.594669e+004		3.945600e+002	1.367500e+003	1.328891e+003	1.328891e+003
1.092170e+003	1.642800e+004	1.594668e+004	1.594668e+004		3.945200e+002	1.369000e+003	1.328890e+003	1.328890e+003
1.092210e+003	1.636500e+004	1.594667e+004	1.594667e+004		3.944800e+002	1.363750e+003	1.328890e+003	1.328890e+003
1.092250e+003	1.622400e+004	1.594667e+004	1.594667e+004		3.944400e+002	1.352000e+003	1.328889e+003	1.328889e+003
1.092290e+003	1.600300e+004	1.594667e+004	1.594667e+004		3.944000e+002	1.333583e+003	1.328889e+003	1.328889e+003
1.092330e+003	1.588200e+004	1.594667e+004	1.594667e+004		3.943600e+002	1.323500e+003	1.328889e+003	1.328889e+003
1.092370e+003	1.612500e+004	1.594667e+004	1.594667e+004		3.943200e+002	1.343750e+003	1.328889e+003	1.328889e+003
1.092410e+003	1.583300e+004	1.583300e+004	1.583300e+004		3.942800e+002	1.319417e+003	1.319417e+003	1.319417e+003
1.092450e+003	1.605700e+004	1.605700e+004	1.605700e+004		3.942400e+002	1.338083e+003	1.338083e+003	1.338083e+003
1.092490e+003	1.593000e+004	1.593000e+004	1.593000e+004		3.942000e+002	1.327500e+003	1.327500e+003	1.327500e+003
1.092530e+003	1.602700e+004	1.602700e+004	1.602700e+004		3.941600e+002	1.335583e+003	1.335583e+003	1.335583e+003
1.092570e+003	1.594300e+004	1.594300e+004	1.594300e+004		3.941200e+002	1.328583e+003	1.328583e+003	1.328583e+003
1.092610e+003	1.593600e+004	1.593600e+004	1.593600e+004		3.940800e+002	1.328000e+003	1.328000e+003	1.328000e+003
1.092650e+003	1.581400e+004	1.581400e+004	1.581400e+004		3.940400e+002	1.317833e+003	1.317833e+003	1.317833e+003
1.092690e+003	1.580400e+004	1.580400e+004	1.580400e+004		3.940000e+002	1.317000e+003	1.317000e+003	1.317000e+003
1.092730e+003	1.571800e+004	1.571800e+004	1.571800e+004		3.939600e+002	1.309833e+003	1.309833e+003	1.309833e+003
1.092770e+003	1.581300e+004	1.581300e+004	1.581300e+004		3.939200e+002	1.317750e+003	1.317750e+003	1.317750e+003
1.092810e+003	1.573900e+004	1.573900e+004	1.573900e+004		3.938800e+002	1.311583e+003	1.311583e+003	1.311583e+003
1.092850e+003	1.576500e+004	1.576500e+004	1.576500e+004		3.938400e+002	1.313750e+003	1.313750e+003	1.313750e+003
1.092890e+003	1.579300e+004	1.579300e+004	1.579300e+004		3.938000e+002	1.316083e+003	1.316083e+003	1.316083e+003
1.092930e+003	1.580100e+004	1.580100e+004	1.580100e+004		3.937600e+002	1.316750e+003	1.316750e+003	1.316750e+003
1.092970e+003	1.582100e+004	1.582100e+004	1.582100e+004		3.937200e+002	1.318417e+003	1.318417e+003	1.318417e+003
1.093010e+003	1.583100e+004	1.583100e+004	1.583100e+004		3.936800e+002	1.319250e+003	1.319250e+003	1.319250e+003
1.093050e+003	1.574900e+004	1.574900e+004	1.574900e+004		3.936400e+002	1.312417e+003	1.312417e+003	1.312417e+003
1.093090e+003	1.589200e+004	1.589200e+004	1.589200e+004		3.936000e+002	1.324333e+003	1.324333e+003	1.324333e+003
1.093130e+003	1.586900e+004	1.586900e+004	1.586900e+004		3.935600e+002	1.322417e+003	1.322417e+003	1.322417e+003
1.093170e+003	1.576600e+004	1.576600e+004	1.576600e+004		3.935200e+002	1.313833e+003	1.313833e+003	1.313833e+003
1.093210e+003	1.571900e+004	1.571900e+004	1.571900e+004		3.934800e+002	1.309917e+003	1.309917e+003	1.309917e+003
1.093250e+003	1.575100e+004	1.575100e+004	1.575100e+004		3.934400e+002	1.312583e+003	1.312583e+003	1.312583e+003
1.093290e+003	1.580300e+004	1.580300e+004	1.580300e+004		3.934000e+002	1.316917e+003	1.316917e+003	1.316917e+003
1.093330e+003	1.575500e+004	1.575500e+004	1.575500e+004		3.933600e+002	1.312917e+003	1.312917e+003	1.312917e+003
1.093370e+003	1.560100e+004	1.560100e+004	1.560100e+004		3.933200e+002	1.300083e+003	1.300083e+003	1.300083e+003
1.093410e+003	1.563700e+004	1.563700e+004	1.563700e+004		3.932800e+002	1.303083e+003	1.303083e+003	1.303083e+003
1.093450e+003	1.569600e+004	1.569600e+004	1.569600e+004		3.932400e+002	1.308000e+003	1.308000e+003	1.308000e+003
1.093490e+003	1.563000e+004	1.563000e+004	1.563000e+004		3.932000e+002	1.302500e+003	1.302500e+003	1.302500e+003
1.093530e+003	1.543000e+004	1.543000e+004	1.543000e+004		3.931600e+002	1.285833e+003	1.285833e+003	1.285833e+003
1.093570e+003	1.543700e+004	1.543700e+004	1.543700e+004		3.931200e+002	1.286417e+003	1.286417e+003	1.286417e+003
1.093610e+003	1.549100e+004	1.549100e+004	1.549100e+004		3.930800e+002	1.290917e+003	1.290917e+003	1.290917e+003
1.093650e+003	1.555100e+004	1.555100e+004	1.555100e+004		3.930400e+002	1.295917e+003	1.295917e+003	1.295917e+003
1.093690e+003	1.568800e+004	1.568800e+004	1.568800e+004		3.930000e+002	1.307333e+003	1.307333e+003	1.307333e+003


==> figures/data/XPS/spectra/tion0018.txt <==
Cycle 18:pos9:1: N1s
	Characteristic Energy eV	1.486690e+003	Acquisition Time s	1.200000e+001
Name		
Position		
FWHM		
Area		
Lineshape		
K.E.	Counts	Background	Envelope		B.E.	CPS	Background CPS	Envelope CPS
1.081690e+003	2.239100e+004	2.239100e+004	2.239100e+004		4.050000e+002	1.865917e+003	1.865917e+003	1.865917e+003
1.081730e+003	2.235900e+004	2.235900e+004	2.235900e+004		4.049600e+002	1.863250e+003	1.863250e+003	1.863250e+003
1.081770e+003	2.219500e+004	2.219500e+004	2.219500e+004		4.049200e+002	1.849583e+003	1.849583e+003	1.849583e+003
1.081810e+003	2.220600e+004	2.220600e+004	2.220600e+004		4.048800e+002	1.850500e+003	1.850500e+003	1.850500e+003
1.081850e+003	2.203700e+004	2.203700e+004	2.203700e+004		4.048400e+002	1.836417e+003	1.836417e+003	1.836417e+003
1.081890e+003	2.198200e+004	2.198200e+004	2.198200e+004		4.048000e+002	1.831833e+003	1.831833e+003	1.831833e+003
1.081930e+003	2.210800e+004	2.210800e+004	2.210800e+004		4.047600e+002	1.842333e+003	1.842333e+003	1.842333e+003
1.081970e+003	2.201000e+004	2.201000e+004	2.201000e+004		4.047200e+002	1.834167e+003	1.834167e+003	1.834167e+003
1.082010e+003	2.198600e+004	2.198600e+004	2.198600e+004		4.046800e+002	1.832167e+003	1.832167e+003	1.832167e+003
1.082050e+003	2.196200e+004	2.196200e+004	2.196200e+004		4.046400e+002	1.830167e+003	1.830167e+003	1.830167e+003
1.082090e+003	2.185000e+004	2.185000e+004	2.185000e+004		4.046000e+002	1.820833e+003	1.820833e+003	1.820833e+003
1.082130e+003	2.177100e+004	2.177100e+004	2.177100e+004		4.045600e+002	1.814250e+003	1.814250e+003	1.814250e+003
1.082170e+003	2.183300e+004	2.183300e+004	2.183300e+004		4.045200e+002	1.819417e+003	1.819417e+003	1.819417e+003
1.082210e+003	2.186000e+004	2.186000e+004	2.186000e+004		4.044800e+002	1.821667e+003	1.821667e+003	1.821667e+003
1.082250e+003	2.170500e+004	2.170500e+004	2.170500e+004		4.044400e+002	1.808750e+003	1.808750e+003	1.808750e+003
1.082290e+003	2.161300e+004	2.161300e+004	2.161300e+004		4.044000e+002	1.801083e+003	1.801083e+003	1.801083e+003
1.082330e+003	2.167000e+004	2.167000e+004	2.167000e+004		4.043600e+002	1.805833e+003	1.805833e+003	1.805833e+003
1.082370e+003	2.167400e+004	2.167400e+004	2.167400e+004		4.043200e+002	1.806167e+003	1.806167e+003	1.806167e+003
1.082410e+003	2.157800e+004	2.157800e+004	2.157800e+004		4.042800e+002	1.798167e+003	1.798167e+003	1.798167e+003
1.082450e+003	2.158800e+004	2.158800e+004	2.158800e+004		4.042400e+002	1.799000e+003	1.799000e+003	1.799000e+003
1.082490e+003	2.160000e+004	2.160000e+004	2.160000e+004		4.042000e+002	1.800000e+003	1.800000e+003	1.800000e+003
1.082530e+003	2.174500e+004	2.174500e+004	2.174500e+004		4.041600e+002	1.812083e+003	1.812083e+003	1.812083e+003
1.082570e+003	2.167200e+004	2.167200e+004	2.167200e+004		4.041200e+002	1.806000e+003	1.806000e+003	1.806000e+003
1.082610e+003	2.160100e+004	2.160100e+004	2.160100e+004		4.040800e+002	1.800083e+003	1.800083e+003	1.800083e+003
1.082650e+003	2.146700e+004	2.146700e+004	2.146700e+004		4.040400e+002	1.788917e+003	1.788917e+003	1.788917e+003
1.082690e+003	2.152100e+004	2.152100e+004	2.152100e+004		4.040000e+002	1.793417e+003	1.793417e+003	1.793417e+003
1.082730e+003	2.151900e+004	2.151900e+004	2.151900e+004		4.039600e+002	1.793250e+003	1.793250e+003	1.793250e+003
1.082770e+003	2.161600e+004	2.161600e+004	2.161600e+004		4.039200e+002	1.801333e+003	1.801333e+003	1.801333e+003
1.082810e+003	2.158600e+004	2.158600e+004	2.158600e+004		4.038800e+002	1.798833e+003	1.798833e+003	1.798833e+003
1.082850e+003	2.147500e+004	2.147567e+004	2.147567e+004		4.038400e+002	1.789583e+003	1.789639e+003	1.789639e+003
1.082890e+003	2.136600e+004	2.144478e+004	2.144478e+004		4.038000e+002	1.780500e+003	1.787065e+003	1.787065e+003
1.082930e+003	2.152100e+004	2.141379e+004	2.141379e+004		4.037600e+002	1.793417e+003	1.784483e+003	1.784483e+003
1.082970e+003	2.143700e+004	2.138270e+004	2.138270e+004		4.037200e+002	1.786417e+003	1.781892e+003	1.781892e+003
1.083010e+003	2.141700e+004	2.135150e+004	2.135150e+004		4.036800e+002	1.784750e+003	1.779292e+003	1.779292e+003
1.083050e+003	2.140400e+004	2.132020e+004	2.132020e+004		4.036400e+002	1.783667e+003	1.776683e+003	1.776683e+003
1.083090e+003	2.129300e+004	2.128879e+004	2.128879e+004		4.036000e+002	1.774417e+003	1.774066e+003	1.774066e+003
1.083130e+003	2.126700e+004	2.125728e+004	2.125728e+004		4.035600e+002	1.772250e+003	1.771440e+003	1.771440e+003
1.083170e+003	2.146200e+004	2.122567e+004	2.122567e+004		4.035200e+002	1.788500e+003	1.768806e+003	1.768806e+003
1.083210e+003	2.145200e+004	2.119395e+004	2.119395e+004		4.034800e+002	1.787667e+003	1.766163e+003	1.766163e+003
1.083250e+003	2.140100e+004	2.116214e+004	2.116214e+004		4.034400e+002	1.783417e+003	1.763511e+003	1.763511e+003
1.083290e+003	2.144900e+004	2.113022e+004	2.113022e+004		4.034000e+002	1.787417e+003	1.760851e+003	1.760851e+003
1.083330e+003	2.166300e+004	2.109820e+004	2.109820e+004		4.033600e+002	1.805250e+003	1.758183e+003	1.758183e+003
1.083370e+003	2.155600e+004	2.106608e+004	2.106608e+004		4.033200e+002	1.796333e+003	1.755507e+003	1.755507e+003
1.083410e+003	2.136400e+004	2.103386e+004	2.103386e+004		4.032800e+002	1.780333e+003	1.752822e+003	1.752822e+003
1.083450e+003	2.129800e+004	2.100155e+004	2.100155e+004		4.032400e+002	1.774833e+003	1.750129e+003	1.750129e+003
1.083490e+003	2.131200e+004	2.096913e+004	2.096913e+004		4.032000e+002	1.776000e+003	1.747427e+003	1.747427e+003
1.083530e+003	2.118200e+004	2.093661e+004	2.093661e+004		4.031600e+002	1.765167e+003	1.744718e+003	1.744718e+003
1.083570e+003	2.123000e+004	2.090400e+004	2.090400e+004		4.031200e+002	1.769167e+003	1.742000e+003	1.742000e+003
1.083610e+003	2.141600e+004	2.087129e+004	2.087129e+004		4.030800e+002	1.784667e+003	1.739274e+003	1.739274e+003
1.083650e+003	2.146600e+004	2.083848e+004	2.083848e+004		4.030400e+002	1.788833e+003	1.736540e+003	1.736540e+003
1.083690e+003	2.142900e+004	2.080557e+004	2.080557e+004		4.030000e+002	1.785750e+003	1.733798e+003	1.733798e+003
1.083730e+003	2.133400e+004	2.077257e+004	2.077257e+004		4.029600e+002	1.777833e+003	1.731048e+003	1.731048e+003
1.083770e+003	2.129300e+004	2.073947e+004	2.073947e+004		4.029200e+002	1.774417e+003	1.728289e+003	1.728289e+003
1.083810e+003	2.124900e+004	2.070628e+004	2.070628e+004		4.028800e+002	1.770750e+003	1.725524e+003	1.725524e+003
1.083850e+003	2.130500e+004	2.067300e+004	2.067300e+004		4.028400e+002	1.775417e+003	1.722750e+003	1.722750e+003
1.083890e+003	2.126700e+004	2.063961e+004	2.063961e+004		4.028000e+002	1.772250e+003	1.719968e+003	1.719968e+003
1.083930e+003	2.151300e+004	2.060614e+004	2.060614e+004		4.027600e+002	1.792750e+003	1.717178e+003	1.717178e+003
1.083970e+003	2.144800e+004	2.057257e+004	2.057257e+004		4.027200e+002	1.787333e+003	1.714381e+003	1.714381e+003
1.084010e+003	2.140200e+004	2.053892e+004	2.053892e+004		4.026800e+002	1.783500e+003	1.711577e+003	1.711577e+003
1.084050e+003	2.139600e+004	2.050517e+004	2.050517e+004		4.026400e+002	1.783000e+003	1.708764e+003	1.708764e+003
1.084090e+003	2.157500e+004	2.047133e+004	2.047133e+004		4.026000e+002	1.797917e+003	1.705944e+003	1.705944e+003
1.084130e+003	2.143200e+004	2.043741e+004	2.043741e+004		4.025600e+002	1.786000e+003	1.703117e+003	1.703117e+003
1.084170e+003	2.143100e+004	2.040339e+004	2.040339e+004		4.025200e+002	1.785917e+003	1.700283e+003	1.700283e+003
1.084210e+003	2.146200e+004	2.036929e+004	2.036929e+004		4.024800e+002	1.788500e+003	1.697441e+003	1.697441e+003
1.084250e+003	2.147000e+004	2.033510e+004	2.033510e+004		4.024400e+002	1.789167e+003	1.694591e+003	1.694591e+003
1.084290e+003	2.164000e+004	2.030082e+004	2.030082e+004		4.024000e+002	1.803333e+003	1.691735e+003	1.691735e+003
1.084330e+003	2.136100e+004	2.026646e+004	2.026646e+004		4.023600e+002	1.780083e+003	1.688871e+003	1.688871e+003
1.084370e+003	2.154300e+004	2.023201e+004	2.023201e+004		4.023200e+002	1.795250e+003	1.686001e+003	1.686001e+003
1.084410e+003	2.170100e+004	2.019748e+004	2.019748e+004		4.022800e+002	1.808417e+003	1.683123e+003	1.683123e+003
1.084450e+003	2.170000e+004	2.016286e+004	2.016286e+004		4.022400e+002	1.808333e+003	1.680238e+003	1.680238e+003
1.084490e+003	2.185100e+004	2.012816e+004	2.012816e+004		4.022000e+002	1.820917e+003	1.677347e+003	1.677347e+003
1.084530e+003	2.190400e+004	2.009339e+004	2.009339e+004		4.021600e+002	1.825333e+003	1.674449e+003	1.674449e+003
1.084570e+003	2.152500e+004	2.005853e+004	2.005853e+004		4.021200e+002	1.793750e+003	1.671544e+003	1.671544e+003
1.084610e+003	2.163200e+004	2.002360e+004	2.002360e+004		4.020800e+002	1.802667e+003	1.668633e+003	1.668633e+003
1.084650e+003	2.174500e+004	1.998858e+004	1.998858e+004		4.020400e+002	1.812083e+003	1.665715e+003	1.665715e+003
1.084690e+003	2.174900e+004	1.995349e+004	1.995349e+004		4.020000e+002	1.812417e+003	1.662791e+003	1.662791e+003
1.084730e+003	2.188000e+004	1.991832e+004	1.991832e+004		4.019600e+002	1.823333e+003	1.659860e+003	1.659860e+003
1.084770e+003	2.205500e+004	1.988307e+004	1.988307e+004		4.019200e+002	1.837917e+003	1.656923e+003	1.656923e+003
1.084810e+003	2.193500e+004	1.984775e+004	1.984775e+004		4.018800e+002	1.827917e+003	1.653979e+003	1.653979e+003
1.084850e+003	2.190300e+004	1.981236e+004	1.981236e+004		4.018400e+002	1.825250e+003	1.651030e+003	1.651030e+003
1.084890e+003	2.195900e+004	1.977689e+004	1.977689e+004		4.018000e+002	1.829917e+003	1.648075e+003	1.648075e+003
1.084930e+003	2.204900e+004	1.974136e+004	1.974136e+004		4.017600e+002	1.837417e+003	1.645113e+003	1.645113e+003
1.084970e+003	2.232900e+004	1.970575e+004	1.970575e+004		4.017200e+002	1.860750e+003	1.642146e+003	1.642146e+003
1.085010e+003	2.222600e+004	1.967007e+004	1.967007e+004		4.016800e+002	1.852167e+003	1.639173e+003	1.639173e+003
1.085050e+003	2.219300e+004	1.963433e+004	1.963433e+004		4.016400e+002	1.849417e+003	1.636194e+003	1.636194e+003
1.085090e+003	2.224000e+004	1.959852e+004	1.959852e+004		4.016000e+002	1.853333e+003	1.633210e+003	1.633210e+003
1.085130e+003	2.217300e+004	1.956264e+004	1.956264e+004		4.015600e+002	1.847750e+003	1.630220e+003	1.630220e+003
1.085170e+003	2.221500e+004	1.952669e+004	1.952669e+004		4.015200e+002	1.851250e+003	1.627225e+003	1.627225e+003
1.085210e+003	2.222600e+004	1.949069e+004	1.949069e+004		4.014800e+002	1.852167e+003	1.624224e+003	1.624224e+003
1.085250e+003	2.233300e+004	1.945461e+004	1.945461e+004		4.014400e+002	1.861083e+003	1.621218e+003	1.621218e+003
1.085290e+003	2.237600e+004	1.941848e+004	1.941848e+004		4.014000e+002	1.864667e+003	1.618207e+003	1.618207e+003
1.085330e+003	2.261300e+004	1.938228e+004	1.938228e+004		4.013600e+002	1.884417e+003	1.615190e+003	1.615190e+003
1.085370e+003	2.272800e+004	1.934603e+004	1.934603e+004		4.013200e+002	1.894000e+003	1.612169e+003	1.612169e+003
1.085410e+003	2.279000e+004	1.930972e+004	1.930972e+004		4.012800e+002	1.899167e+003	1.609143e+003	1.609143e+003
1.085450e+003	2.276300e+004	1.927335e+004	1.927335e+004		4.012400e+002	1.896917e+003	1.606113e+003	1.606113e+003
1.085490e+003	2.282400e+004	1.923693e+004	1.923693e+004		4.012000e+002	1.902000e+003	1.603077e+003	1.603077e+003
1.085530e+003	2.292100e+004	1.920045e+004	1.920045e+004		4.011600e+002	1.910083e+003	1.600038e+003	1.600038e+003
1.085570e+003	2.290100e+004	1.916392e+004	1.916392e+004		4.011200e+002	1.908417e+003	1.596994e+003	1.596994e+003
1.085610e+003	2.295400e+004	1.912734e+004	1.912734e+004		4.010800e+002	1.912833e+003	1.593945e+003	1.593945e+003
1.085650e+003	2.289200e+004	1.909071e+004	1.909071e+004		4.010400e+002	1.907667e+003	1.590893e+003	1.590893e+003
1.085690e+003	2.323100e+004	1.905403e+004	1.905403e+004		4.010000e+002	1.935917e+003	1.587836e+003	1.587836e+003
1.085730e+003	2.346600e+004	1.901730e+004	1.901730e+004		4.009600e+002	1.955500e+003	1.584775e+003	1.584775e+003
1.085770e+003	2.357200e+004	1.898053e+004	1.898053e+004		4.009200e+002	1.964333e+003	1.581711e+003	1.581711e+003
1.085810e+003	2.362100e+004	1.894371e+004	1.894371e+004		4.008800e+002	1.968417e+003	1.578643e+003	1.578643e+003
1.085850e+003	2.344900e+004	1.890685e+004	1.890685e+004		4.008400e+002	1.954083e+003	1.575571e+003	1.575571e+003
1.085890e+003	2.339000e+004	1.886995e+004	1.886995e+004		4.008000e+002	1.949167e+003	1.572496e+003	1.572496e+003
1.085930e+003	2.381600e+004	1.883301e+004	1.883301e+004		4.007600e+002	1.984667e+003	1.569418e+003	1.569418e+003
1.085970e+003	2.403500e+004	1.879603e+004	1.879603e+004		4.007200e+002	2.002917e+003	1.566336e+003	1.566336e+003
1.086010e+003	2.396300e+004	1.875902e+004	1.875902e+004		4.006800e+002	1.996917e+003	1.563252e+003	1.563252e+003
1.086050e+003	2.407100e+004	1.872197e+004	1.872197e+004		4.006400e+002	2.005917e+003	1.560164e+003	1.560164e+003
1.086090e+003	2.452000e+004	1.868489e+004	1.868489e+004		4.006000e+002	2.043333e+003	1.557074e+003	1.557074e+003
1.086130e+003	2.482600e+004	1.864778e+004	1.864778e+004		4.005600e+002	2.068833e+003	1.553982e+003	1.553982e+003
1.086170e+003	2.477000e+004	1.861064e+004	1.861064e+004		4.005200e+002	2.064167e+003	1.550887e+003	1.550887e+003
1.086210e+003	2.500300e+004	1.857348e+004	1.857348e+004		4.004800e+002	2.083583e+003	1.547790e+003	1.547790e+003
1.086250e+003	2.511900e+004	1.853629e+004	1.853629e+004		4.004400e+002	2.093250e+003	1.544691e+003	1.544691e+003
1.086290e+003	2.523700e+004	1.849908e+004	1.849908e+004		4.004000e+002	2.103083e+003	1.541590e+003	1.541590e+003
1.086330e+003	2.557800e+004	1.846186e+004	1.846186e+004		4.003600e+002	2.131500e+003	1.538488e+003	1.538488e+003
1.086370e+003	2.567300e+004	1.842461e+004	1.842461e+004		4.003200e+002	2.139417e+003	1.535384e+003	1.535384e+003
1.086410e+003	2.561500e+004	1.838736e+004	1.838736e+004		4.002800e+002	2.134583e+003	1.532280e+003	1.532280e+003
1.086450e+003	2.580700e+004	1.835008e+004	1.835008e+004		4.002400e+002	2.150583e+003	1.529174e+003	1.529174e+003
1.086490e+003	2.618500e+004	1.831280e+004	1.831280e+004		4.002000e+002	2.182083e+003	1.526066e+003	1.526066e+003
1.086530e+003	2.634400e+004	1.827550e+004	1.827550e+004		4.001600e+002	2.195333e+003	1.522959e+003	1.522959e+003
1.086570e+003	2.649000e+004	1.823820e+004	1.823820e+004		4.001200e+002	2.207500e+003	1.519850e+003	1.519850e+003
1.086610e+003	2.690000e+004	1.820090e+004	1.820090e+004		4.000800e+002	2.241667e+003	1.516742e+003	1.516742e+003
1.086650e+003	2.694300e+004	1.816360e+004	1.816360e+004		4.000400e+002	2.245250e+003	1.513633e+003	1.513633e+003
1.086690e+003	2.732800e+004	1.812629e+004	1.812629e+004		4.000000e+002	2.277333e+003	1.510524e+003	1.510524e+003
1.086730e+003	2.772100e+004	1.808899e+004	1.808899e+004		3.999600e+002	2.310083e+003	1.507416e+003	1.507416e+003
1.086770e+003	2.802400e+004	1.805170e+004	1.805170e+004		3.999200e+002	2.335333e+003	1.504308e+003	1.504308e+003
1.086810e+003	2.814700e+004	1.801442e+004	1.801442e+004		3.998800e+002	2.345583e+003	1.501201e+003	1.501201e+003
1.086850e+003	2.843400e+004	1.797715e+004	1.797715e+004		3.998400e+002	2.369500e+003	1.498096e+003	1.498096e+003
1.086890e+003	2.885800e+004	1.793989e+004	1.793989e+004		3.998000e+002	2.404833e+003	1.494991e+003	1.494991e+003
1.086930e+003	2.876300e+004	1.790266e+004	1.790266e+004		3.997600e+002	2.396917e+003	1.491888e+003	1.491888e+003
1.086970e+003	2.922900e+004	1.786545e+004	1.786545e+004		3.997200e+002	2.435750e+003	1.488787e+003	1.488787e+003
1.087010e+003	2.954200e+004	1.782825e+004	1.782825e+004		3.996800e+002	2.461833e+003	1.485688e+003	1.485688e+003
1.087050e+003	2.975300e+004	1.779109e+004	1.779109e+004		3.996400e+002	2.479417e+003	1.482591e+003	1.482591e+003
1.087090e+003	3.018200e+004	1.775396e+004	1.775396e+004		3.996000e+002	2.515167e+003	1.479496e+003	1.479496e+003
1.087130e+003	3.037500e+004	1.771686e+004	1.771686e+004		3.995600e+002	2.531250e+003	1.476405e+003	1.476405e+003
1.087170e+003	3.077500e+004	1.767979e+004	1.767979e+004		3.995200e+002	2.564583e+003	1.473316e+003	1.473316e+003
1.087210e+003	3.104400e+004	1.764277e+004	1.764277e+004		3.994800e+002	2.587000e+003	1.470231e+003	1.470231e+003
1.087250e+003	3.131800e+004	1.760578e+004	1.760578e+004		3.994400e+002	2.609833e+003	1.467149e+003	1.467149e+003
1.087290e+003	3.144100e+004	1.756885e+004	1.756885e+004		3.994000e+002	2.620083e+003	1.464071e+003	1.464071e+003
1.087330e+003	3.193900e+004	1.753196e+004	1.753196e+004		3.993600e+002	2.661583e+003	1.460996e+003	1.460996e+003
1.087370e+003	3.236500e+004	1.749512e+004	1.749512e+004		3.993200e+002	2.697083e+003	1.457926e+003	1.457926e+003
1.087410e+003	3.225000e+004	1.745833e+004	1.745833e+004		3.992800e+002	2.687500e+003	1.454861e+003	1.454861e+003
1.087450e+003	3.264300e+004	1.742161e+004	1.742161e+004		3.992400e+002	2.720250e+003	1.451800e+003	1.451800e+003
1.087490e+003	3.301200e+004	1.738494e+004	1.738494e+004		3.992000e+002	2.751000e+003	1.448745e+003	1.448745e+003
1.087530e+003	3.336300e+004	1.734833e+004	1.734833e+004		3.991600e+002	2.780250e+003	1.445694e+003	1.445694e+003
1.087570e+003	3.348000e+004	1.731179e+004	1.731179e+004		3.991200e+002	2.790000e+003	1.442649e+003	1.442649e+003
1.087610e+003	3.370000e+004	1.727532e+004	1.727532e+004		3.990800e+002	2.808333e+003	1.439610e+003	1.439610e+003
1.087650e+003	3.403800e+004	1.723892e+004	1.723892e+004		3.990400e+002	2.836500e+003	1.436576e+003	1.436576e+003
1.087690e+003	3.420400e+004	1.720259e+004	1.720259e+004		3.990000e+002	2.850333e+003	1.433549e+003	1.433549e+003
1.087730e+003	3.390700e+004	1.716633e+004	1.716633e+004		3.989600e+002	2.825583e+003	1.430528e+003	1.430528e+003
1.087770e+003	3.431200e+004	1.713016e+004	1.713016e+004		3.989200e+002	2.859333e+003	1.427513e+003	1.427513e+003
1.087810e+003	3.462600e+004	1.709406e+004	1.709406e+004		3.988800e+002	2.885500e+003	1.424505e+003	1.424505e+003
1.087850e+003	3.463500e+004	1.705804e+004	1.705804e+004		3.988400e+002	2.886250e+003	1.421504e+003	1.421504e+003
1.087890e+003	3.496800e+004	1.702211e+004	1.702211e+004		3.988000e+002	2.914000e+003	1.418509e+003	1.418509e+003
1.087930e+003	3.528200e+004	1.698626e+004	1.698626e+004		3.987600e+002	2.940167e+003	1.415522e+003	1.415522e+003
1.087970e+003	3.530700e+004	1.695050e+004	1.695050e+004		3.987200e+002	2.942250e+003	1.412542e+003	1.412542e+003
1.088010e+003	3.533300e+004	1.691483e+004	1.691483e+004		3.986800e+002	2.944417e+003	1.409570e+003	1.409570e+003
1.088050e+003	3.556800e+004	1.687926e+004	1.687926e+004		3.986400e+002	2.964000e+003	1.406605e+003	1.406605e+003
1.088090e+003	3.592500e+004	1.684378e+004	1.684378e+004		3.986000e+002	2.993750e+003	1.403648e+003	1.403648e+003
1.088130e+003	3.652300e+004	1.680839e+004	1.680839e+004		3.985600e+002	3.043583e+003	1.400699e+003	1.400699e+003
1.088170e+003	3.666300e+004	1.677311e+004	1.677311e+004		3.985200e+002	3.055250e+003	1.397759e+003	1.397759e+003
1.088210e+003	3.685000e+004	1.673793e+004	1.673793e+004		3.984800e+002	3.070833e+003	1.394828e+003	1.394828e+003
1.088250e+003	3.736600e+004	1.670286e+004	1.670286e+004		3.984400e+002	3.113833e+003	1.391905e+003	1.391905e+003
1.088290e+003	3.794500e+004	1.666791e+004	1.666791e+004		3.984000e+002	3.162083e+003	1.388992e+003	1.388992e+003
1.088330e+003	3.861200e+004	1.663306e+004	1.663306e+004		3.983600e+002	3.217667e+003	1.386089e+003	1.386089e+003
1.088370e+003	3.918300e+004	1.659834e+004	1.659834e+004		3.983200e+002	3.265250e+003	1.383195e+003	1.383195e+003
1.088410e+003	4.004300e+004	1.656375e+004	1.656375e+004		3.982800e+002	3.336917e+003	1.380313e+003	1.380313e+003
1.088450e+003	4.087000e+004	1.652929e+004	1.652929e+004		3.982400e+002	3.405833e+003	1.377441e+003	1.377441e+003
1.088490e+003	4.170400e+004	1.649497e+004	1.649497e+004		3.982000e+002	3.475333e+003	1.374581e+003	1.374581e+003
1.088530e+003	4.275000e+004	1.646080e+004	1.646080e+004		3.981600e+002	3.562500e+003	1.371733e+003	1.371733e+003
1.088570e+003	4.378900e+004	1.642678e+004	1.642678e+004		3.981200e+002	3.649083e+003	1.368899e+003	1.368899e+003
1.088610e+003	4.492700e+004	1.639293e+004	1.639293e+004		3.980800e+002	3.743917e+003	1.366078e+003	1.366078e+003
1.088650e+003	4.654300e+004	1.635925e+004	1.635925e+004		3.980400e+002	3.878583e+003	1.363271e+003	1.363271e+003
1.088690e+003	4.811000e+004	1.632575e+004	1.632575e+004		3.980000e+002	4.009167e+003	1.360479e+003	1.360479e+003
1.088730e+003	4.957100e+004	1.629245e+004	1.629245e+004		3.979600e+002	4.130917e+003	1.357704e+003	1.357704e+003
1.088770e+003	5.189500e+004	1.625936e+004	1.625936e+004		3.979200e+002	4.324583e+003	1.354946e+003	1.354946e+003
1.088810e+003	5.401700e+004	1.622648e+004	1.622648e+004		3.978800e+002	4.501417e+003	1.352207e+003	1.352207e+003
1.088850e+003	5.690800e+004	1.619385e+004	1.619385e+004		3.978400e+002	4.742333e+003	1.349487e+003	1.349487e+003
1.088890e+003	6.086900e+004	1.616148e+004	1.616148e+004		3.978000e+002	5.072417e+003	1.346790e+003	1.346790e+003
1.088930e+003	6.470100e+004	1.612939e+004	1.612939e+004		3.977600e+002	5.391750e+003	1.344116e+003	1.344116e+003
1.088970e+003	6.963100e+004	1.609762e+004	1.609762e+004		3.977200e+002	5.802583e+003	1.341468e+003	1.341468e+003
1.089010e+003	7.447000e+004	1.606619e+004	1.606619e+004		3.976800e+002	6.205833e+003	1.338849e+003	1.338849e+003
1.089050e+003	8.014400e+004	1.603515e+004	1.603515e+004		3.976400e+002	6.678667e+003	1.336263e+003	1.336263e+003
1.089090e+003	8.712200e+004	1.600453e+004	1.600453e+004		3.976000e+002	7.260167e+003	1.333711e+003	1.333711e+003
1.089130e+003	9.451100e+004	1.597439e+004	1.597439e+004		3.975600e+002	7.875917e+003	1.331199e+003	1.331199e+003
1.089170e+003	1.021200e+005	1.594476e+004	1.594476e+004		3.975200e+002	8.510000e+003	1.328730e+003	1.328730e+003
1.089210e+003	1.106470e+005	1.591571e+004	1.591571e+004		3.974800e+002	9.220583e+003	1.326309e+003	1.326309e+003
1.089250e+003	1.186340e+005	1.588729e+004	1.588729e+004		3.974400e+002	9.886167e+003	1.323941e+003	1.323941e+003
1.089290e+003	1.264300e+005	1.585956e+004	1.585956e+004		3.974000e+002	1.053583e+004	1.321630e+003	1.321630e+003
1.089330e+003	1.330660e+005	1.583258e+004	1.583258e+004		3.973600e+002	1.108883e+004	1.319381e+003	1.319381e+003
1.089370e+003	1.387350e+005	1.580638e+004	1.580638e+004		3.973200e+002	1.156125e+004	1.317198e+003	1.317198e+003
1.089410e+003	1.431710e+005	1.578101e+004	1.578101e+004		3.972800e+002	1.193092e+004	1.315084e+003	1.315084e+003
1.089450e+003	1.460150e+005	1.575650e+004	1.575650e+004		3.972400e+002	1.216792e+004	1.313042e+003	1.313042e+003
1.089490e+003	1.461630e+005	1.573287e+004	1.573287e+004		3.972000e+002	1.218025e+004	1.311073e+003	1.311073e+003
1.089530e+003	1.470790e+005	1.571012e+004	1.571012e+004		3.971600e+002	1.225658e+004	1.309177e+003	1.309177e+003
1.089570e+003	1.465820e+005	1.568826e+004	1.568826e+004		3.971200e+002	1.221517e+004	1.307355e+003	1.307355e+003
1.089610e+003	1.445410e+005	1.566728e+004	1.566728e+004		3.970800e+002	1.204508e+004	1.305607e+003	1.305607e+003
1.089650e+003	1.422090e+005	1.564718e+004	1.564718e+004		3.970400e+002	1.185075e+004	1.303932e+003	1.303932e+003
1.089690e+003	1.411490e+005	1.562793e+004	1.562793e+004		3.970000e+002	1.176242e+004	1.302328e+003	1.302328e+003
1.089730e+003	1.387410e+005	1.560954e+004	1.560954e+004		3.969600e+002	1.156175e+004	1.300795e+003	1.300795e+003
1.089770e+003	1.391620e+005	1.559197e+004	1.559197e+004		3.969200e+002	1.159683e+004	1.299331e+003	1.299331e+003
1.089810e+003	1.395640e+005	1.557525e+004	1.557525e+004		3.968800e+002	1.163033e+004	1.297937e+003	1.297937e+003
1.089850e+003	1.397180e+005	1.555936e+004	1.555936e+004		3.968400e+002	1.164317e+004	1.296613e+003	1.296613e+003
1.089890e+003	1.415240e+005	1.554432e+004	1.554432e+004		3.968000e+002	1.179367e+004	1.295360e+003	1.295360e+003
1.089930e+003	1.425710e+005	1.553013e+004	1.553013e+004		3.967600e+002	1.188092e+004	1.294177e+003	1.294177e+003
1.089970e+003	1.434210e+005	1.551680e+004	1.551680e+004		3.967200e+002	1.195175e+004	1.293067e+003	1.293067e+003
1.090010e+003	1.435330e+005	1.550435e+004	1.550435e+004		3.966800e+002	1.196108e+004	1.292029e+003	1.292029e+003
1.090050e+003	1.420860e+005	1.549276e+004	1.549276e+004		3.966400e+002	1.184050e+004	1.291063e+003	1.291063e+003
1.090090e+003	1.394420e+005	1.548203e+004	1.548203e+004		3.966000e+002	1.162017e+004	1.290169e+003	1.290169e+003
1.090130e+003	1.350360e+005	1.547215e+004	1.547215e+004		3.965600e+002	1.125300e+004	1.289346e+003	1.289346e+003
1.090170e+003	1.308900e+005	1.546308e+004	1.546308e+004		3.965200e+002	1.090750e+004	1.288590e+003	1.288590e+003
1.090210e+003	1.245140e+005	1.545479e+004	1.545479e+004		3.964800e+002	1.037617e+004	1.287899e+003	1.287899e+003
1.090250e+003	1.180980e+005	1.544724e+004	1.544724e+004		3.964400e+002	9.841500e+003	1.287270e+003	1.287270e+003
1.090290e+003	1.107200e+005	1.544040e+004	1.544040e+004		3.964000e+002	9.226667e+003	1.286700e+003	1.286700e+003
1.090330e+003	1.039100e+005	1.543420e+004	1.543420e+004		3.963600e+002	8.659167e+003	1.286183e+003	1.286183e+003
1.090370e+003	9.756800e+004	1.542860e+004	1.542860e+004		3.963200e+002	8.130667e+003	1.285717e+003	1.285717e+003
1.090410e+003	9.183300e+004	1.542356e+004	1.542356e+004		3.962800e+002	7.652750e+003	1.285297e+003	1.285297e+003
1.090450e+003	8.647000e+004	1.541904e+004	1.541904e+004		3.962400e+002	7.205833e+003	1.284920e+003	1.284920e+003
1.090490e+003	8.105700e+004	1.541501e+004	1.541501e+004		3.962000e+002	6.754750e+003	1.284584e+003	1.284584e+003
1.090530e+003	7.692300e+004	1.541142e+004	1.541142e+004		3.961600e+002	6.410250e+003	1.284285e+003	1.284285e+003
1.090570e+003	7.222400e+004	1.540825e+004	1.540825e+004		3.961200e+002	6.018667e+003	1.284021e+003	1.284021e+003
1.090610e+003	6.778100e+004	1.540547e+004	1.540547e+004		3.960800e+002	5.648417e+003	1.283789e+003	1.283789e+003
1.090650e+003	6.356800e+004	1.540304e+004	1.540304e+004		3.960400e+002	5.297333e+003	1.283587e+003	1.283587e+003
1.090690e+003	5.866600e+004	1.540095e+004	1.540095e+004		3.960000e+002	4.888833e+003	1.283412e+003	1.283412e+003
1.090730e+003	5.393600e+004	1.539914e+004	1.539914e+004		3.959600e+002	4.494667e+003	1.283262e+003	1.283262e+003
1.090770e+003	4.971500e+004	1.539760e+004	1.539760e+004		3.959200e+002	4.142917e+003	1.283133e+003	1.283133e+003
1.090810e+003	4.529300e+004	1.539629e+004	1.539629e+004		3.958800e+002	3.774417e+003	1.283024e+003	1.283024e+003
1.090850e+003	4.105500e+004	1.539519e+004	1.539519e+004		3.958400e+002	3.421250e+003	1.282932e+003	1.282932e+003
1.090890e+003	3.716000e+004	1.539426e+004	1.539426e+004		3.958000e+002	3.096667e+003	1.282855e+003	1.282855e+003
1.090930e+003	3.364000e+004	1.539348e+004	1.539348e+004		3.957600e+002	2.803333e+003	1.282790e+003	1.282790e+003
1.090970e+003	3.087400e+004	1.539282e+004	1.539282e+004		3.957200e+002	2.572833e+003	1.282735e+003	1.282735e+003
1.091010e+003	2.819600e+004	1.539227e+004	1.539227e+004		3.956800e+002	2.349667e+003	1.282689e+003	1.282689e+003
1.091050e+003	2.593100e+004	1.539180e+004	1.539180e+004		3.956400e+002	2.160917e+003	1.282650e+003	1.282650e+003
1.091090e+003	2.407300e+004	1.539141e+004	1.539141e+004		3.956000e+002	2.006083e+003	1.282618e+003	1.282618e+003
1.091130e+003	2.244600e+004	1.539108e+004	1.539108e+004		3.955600e+002	1.870500e+003	1.282590e+003	1.282590e+003
1.091170e+003	2.112800e+004	1.539079e+004	1.539079e+004		3.955200e+002	1.760667e+003	1.282566e+003	1.282566e+003
1.091210e+003	2.046900e+004	1.539055e+004	1.539055e+004		3.954800e+002	1.705750e+003	1.282546e+003	1.282546e+003
1.091250e+003	1.954800e+004	1.539033e+004	1.539033e+004		3.954400e+002	1.629000e+003	1.282528e+003	1.282528e+003
1.091290e+003	1.893100e+004	1.539015e+004	1.539015e+004		3.954000e+002	1.577583e+003	1.282513e+003	1.282513e+003
1.091330e+003	1.843100e+004	1.538999e+004	1.538999e+004		3.953600e+002	1.535917e+003	1.282499e+003	1.282499e+003
1.091370e+003	1.794600e+004	1.538985e+004	1.538985e+004		3.953200e+002	1.495500e+003	1.282488e+003	1.282488e+003
1.091410e+003	1.755400e+004	1.538973e+004	1.538973e+004		3.952800e+002	1.462833e+003	1.282478e+003	1.282478e+003
1.091450e+003	1.737100e+004	1.538962e+004	1.538962e+004		3.952400e+002	1.447583e+003	1.282469e+003	1.282469e+003
1.091490e+003	1.716200e+004	1.538953e+004	1.538953e+004		3.952000e+002	1.430167e+003	1.282461e+003	1.282461e+003
1.091530e+003	1.685100e+004	1.538945e+004	1.538945e+004		3.951600e+002	1.404250e+003	1.282454e+003	1.282454e+003
1.091570e+003	1.677700e+004	1.538938e+004	1.538938e+004		3.951200e+002	1.398083e+003	1.282448e+003	1.282448e+003
1.091610e+003	1.673700e+004	1.538932e+004	1.538932e+004		3.950800e+002	1.394750e+003	1.282443e+003	1.282443e+003
1.091650e+003	1.665000e+004	1.538926e+004	1.538926e+004		3.950400e+002	1.387500e+003	1.282439e+003	1.282439e+003
1.091690e+003	1.612700e+004	1.538922e+004	1.538922e+004		3.950000e+002	1.343917e+003	1.282435e+003	1.282435e+003
1.091730e+003	1.615100e+004	1.538918e+004	1.538918e+004		3.949600e+002	1.345917e+003	1.282432e+003	1.282432e+003
1.091770e+003	1.611900e+004	1.538915e+004	1.538915e+004		3.949200e+002	1.343250e+003	1.282429e+003	1.282429e+003
1.091810e+003	1.601400e+004	1.538912e+004	1.538912e+004		3.948800e+002	1.334500e+003	1.282427e+003	1.282427e+003
1.091850e+003	1.601100e+004	1.538909e+004	1.538909e+004		3.948400e+002	1.334250e+003	1.282425e+003	1.282425e+003
1.091890e+003	1.601400e+004	1.538907e+004	1.538907e+004		3.948000e+002	1.334500e+003	1.282423e+003	1.282423e+003
1.091930e+003	1.576900e+004	1.538906e+004	1.538906e+004		3.947600e+002	1.314083e+003	1.282422e+003	1.282422e+003
1.091970e+003	1.575000e+004	1.538905e+004	1.538905e+004		3.947200e+002	1.312500e+003	1.282420e+003	1.282420e+003
1.092010e+003	1.562000e+004	1.538903e+004	1.538903e+004		3.946800e+002	1.301667e+003	1.282420e+003	1.282420e+003
1.092050e+003	1.573100e+004	1.538902e+004	1.538902e+004		3.946400e+002	1.310917e+003	1.282419e+003	1.282419e+003
1.092090e+003	1.566900e+004	1.538902e+004	1.538902e+004		3.946000e+002	1.305750e+003	1.282418e+003	1.282418e+003
1.092130e+003	1.547300e+004	1.538901e+004	1.538901e+004		3.945600e+002	1.289417e+003	1.282418e+003	1.282418e+003
1.092170e+003	1.550900e+004	1.538901e+004	1.538901e+004		3.945200e+002	1.292417e+003	1.282417e+003	1.282417e+003
1.092210e+003	1.552000e+004	1.538900e+004	1.538900e+004		3.944800e+002	1.293333e+003	1.282417e+003	1.282417e+003
1.092250e+003	1.568900e+004	1.538900e+004	1.538900e+004		3.944400e+002	1.307417e+003	1.282417e+003	1.282417e+003
1.092290e+003	1.546300e+004	1.538900e+004	1.538900e+004		3.944000e+002	1.288583e+003	1.282417e+003	1.282417e+003
1.092330e+003	1.543900e+004	1.538900e+004	1.538900e+004		3.943600e+002	1.286583e+003	1.282417e+003	1.282417e+003
1.092370e+003	1.531900e+004	1.538900e+004	1.538900e+004		3.943200e+002	1.276583e+003	1.282417e+003	1.282417e+003
1.092410e+003	1.540900e+004	1.540900e+004	1.540900e+004		3.942800e+002	1.284083e+003	1.284083e+003	1.284083e+003
1.092450e+003	1.525700e+004	1.525700e+004	1.525700e+004		3.942400e+002	1.271417e+003	1.271417e+003	1.271417e+003
1.092490e+003	1.518400e+004	1.518400e+004	1.518400e+004		3.942000e+002	1.265333e+003	1.265333e+003	1.265333e+003
1.092530e+003	1.529800e+004	1.529800e+004	1.529800e+004		3.941600e+002	1.274833e+003	1.274833e+003	1.274833e+003
1.092570e+003	1.520100e+004	1.520100e+004	1.520100e+004		3.941200e+002	1.266750e+003	1.266750e+003	1.266750e+003
1.092610e+003	1.518900e+004	1.518900e+004	1.518900e+004		3.940800e+002	1.265750e+003	1.265750e+003	1.265750e+003
1.092650e+003	1.537700e+004	1.537700e+004	1.537700e+004		3.940400e+002	1.281417e+003	1.281417e+003	1.281417e+003
1.092690e+003	1.527900e+004	1.527900e+004	1.527900e+004		3.940000e+002	1.273250e+003	1.273250e+003	1.273250e+003
1.092730e+003	1.541400e+004	1.541400e+004	1.541400e+004		3.939600e+002	1.284500e+003	1.284500e+003	1.284500e+003
1.092770e+003	1.539400e+004	1.539400e+004	1.539400e+004		3.939200e+002	1.282833e+003	1.282833e+003	1.282833e+003
1.092810e+003	1.527900e+004	1.527900e+004	1.527900e+004		3.938800e+002	1.273250e+003	1.273250e+003	1.273250e+003
1.092850e+003	1.524300e+004	1.524300e+004	1.524300e+004		3.938400e+002	1.270250e+003	1.270250e+003	1.270250e+003
1.092890e+003	1.514700e+004	1.514700e+004	1.514700e+004		3.938000e+002	1.262250e+003	1.262250e+003	1.262250e+003
1.092930e+003	1.513200e+004	1.513200e+004	1.513200e+004		3.937600e+002	1.261000e+003	1.261000e+003	1.261000e+003
1.092970e+003	1.510900e+004	1.510900e+004	1.510900e+004		3.937200e+002	1.259083e+003	1.259083e+003	1.259083e+003
1.093010e+003	1.517400e+004	1.517400e+004	1.517400e+004		3.936800e+002	1.264500e+003	1.264500e+003	1.264500e+003
1.093050e+003	1.516100e+004	1.516100e+004	1.516100e+004		3.936400e+002	1.263417e+003	1.263417e+003	1.263417e+003
1.093090e+003	1.511200e+004	1.511200e+004	1.511200e+004		3.936000e+002	1.259333e+003	1.259333e+003	1.259333e+003
1.093130e+003	1.502300e+004	1.502300e+004	1.502300e+004		3.935600e+002	1.251917e+003	1.251917e+003	1.251917e+003
1.093170e+003	1.498900e+004	1.498900e+004	1.498900e+004		3.935200e+002	1.249083e+003	1.249083e+003	1.249083e+003
1.093210e+003	1.516100e+004	1.516100e+004	1.516100e+004		3.934800e+002	1.263417e+003	1.263417e+003	1.263417e+003
1.093250e+003	1.503400e+004	1.503400e+004	1.503400e+004		3.934400e+002	1.252833e+003	1.252833e+003	1.252833e+003
1.093290e+003	1.499600e+004	1.499600e+004	1.499600e+004		3.934000e+002	1.249667e+003	1.249667e+003	1.249667e+003
1.093330e+003	1.494900e+004	1.494900e+004	1.494900e+004		3.933600e+002	1.245750e+003	1.245750e+003	1.245750e+003
1.093370e+003	1.493300e+004	1.493300e+004	1.493300e+004		3.933200e+002	1.244417e+003	1.244417e+003	1.244417e+003
1.093410e+003	1.513200e+004	1.513200e+004	1.513200e+004		3.932800e+002	1.261000e+003	1.261000e+003	1.261000e+003
1.093450e+003	1.498900e+004	1.498900e+004	1.498900e+004		3.932400e+002	1.249083e+003	1.249083e+003	1.249083e+003
1.093490e+003	1.494700e+004	1.494700e+004	1.494700e+004		3.932000e+002	1.245583e+003	1.245583e+003	1.245583e+003
1.093530e+003	1.483900e+004	1.483900e+004	1.483900e+004		3.931600e+002	1.236583e+003	1.236583e+003	1.236583e+003
1.093570e+003	1.492500e+004	1.492500e+004	1.492500e+004		3.931200e+002	1.243750e+003	1.243750e+003	1.243750e+003
1.093610e+003	1.497000e+004	1.497000e+004	1.497000e+004		3.930800e+002	1.247500e+003	1.247500e+003	1.247500e+003
1.093650e+003	1.478700e+004	1.478700e+004	1.478700e+004		3.930400e+002	1.232250e+003	1.232250e+003	1.232250e+003
1.093690e+003	1.470800e+004	1.470800e+004	1.470800e+004		3.930000e+002	1.225667e+003	1.225667e+003	1.225667e+003


==> figures/data/XPS/spectra/tion0019.txt <==
Cycle 19:pos10:1: N1s
	Characteristic Energy eV	1.486690e+003	Acquisition Time s	1.200000e+001
Name		
Position		
FWHM		
Area		
Lineshape		
K.E.	Counts	Background	Envelope		B.E.	CPS	Background CPS	Envelope CPS
1.081690e+003	2.296400e+004	2.296400e+004	2.296400e+004		4.050000e+002	1.913667e+003	1.913667e+003	1.913667e+003
1.081730e+003	2.291800e+004	2.291800e+004	2.291800e+004		4.049600e+002	1.909833e+003	1.909833e+003	1.909833e+003
1.081770e+003	2.285600e+004	2.285600e+004	2.285600e+004		4.049200e+002	1.904667e+003	1.904667e+003	1.904667e+003
1.081810e+003	2.280100e+004	2.280100e+004	2.280100e+004		4.048800e+002	1.900083e+003	1.900083e+003	1.900083e+003
1.081850e+003	2.276000e+004	2.276000e+004	2.276000e+004		4.048400e+002	1.896667e+003	1.896667e+003	1.896667e+003
1.081890e+003	2.284500e+004	2.284500e+004	2.284500e+004		4.048000e+002	1.903750e+003	1.903750e+003	1.903750e+003
1.081930e+003	2.293200e+004	2.293200e+004	2.293200e+004		4.047600e+002	1.911000e+003	1.911000e+003	1.911000e+003
1.081970e+003	2.289800e+004	2.289800e+004	2.289800e+004		4.047200e+002	1.908167e+003	1.908167e+003	1.908167e+003
1.082010e+003	2.285100e+004	2.285100e+004	2.285100e+004		4.046800e+002	1.904250e+003	1.904250e+003	1.904250e+003
1.082050e+003	2.285100e+004	2.285100e+004	2.285100e+004		4.046400e+002	1.904250e+003	1.904250e+003	1.904250e+003
1.082090e+003	2.281300e+004	2.281300e+004	2.281300e+004		4.046000e+002	1.901083e+003	1.901083e+003	1.901083e+003
1.082130e+003	2.265000e+004	2.265000e+004	2.265000e+004		4.045600e+002	1.887500e+003	1.887500e+003	1.887500e+003
1.082170e+003	2.268300e+004	2.268300e+004	2.268300e+004		4.045200e+002	1.890250e+003	1.890250e+003	1.890250e+003
1.082210e+003	2.267900e+004	2.267900e+004	2.267900e+004		4.044800e+002	1.889917e+003	1.889917e+003	1.889917e+003
1.082250e+003	2.271700e+004	2.271700e+004	2.271700e+004		4.044400e+002	1.893083e+003	1.893083e+003	1.893083e+003
1.082290e+003	2.250900e+004	2.250900e+004	2.250900e+004		4.044000e+002	1.875750e+003	1.875750e+003	1.875750e+003
1.082330e+003	2.242700e+004	2.242700e+004	2.242700e+004		4.043600e+002	1.868917e+003	1.868917e+003	1.868917e+003
1.082370e+003	2.253300e+004	2.253300e+004	2.253300e+004		4.043200e+002	1.877750e+003	1.877750e+003	1.877750e+003
1.082410e+003	2.221700e+004	2.221700e+004	2.221700e+004		4.042800e+002	1.851417e+003	1.851417e+003	1.851417e+003
1.082450e+003	2.225800e+004	2.225800e+004	2.225800e+004		4.042400e+002	1.854833e+003	1.854833e+003	1.854833e+003
1.082490e+003	2.263000e+004	2.263000e+004	2.263000e+004		4.042000e+002	1.885833e+003	1.885833e+003	1.885833e+003
1.082530e+003	2.261200e+004	2.261200e+004	2.261200e+004		4.041600e+002	1.884333e+003	1.884333e+003	1.884333e+003
1.082570e+003	2.252200e+004	2.252200e+004	2.252200e+004		4.041200e+002	1.876833e+003	1.876833e+003	1.876833e+003
1.082610e+003	2.264300e+004	2.264300e+004	2.264300e+004		4.040800e+002	1.886917e+003	1.886917e+003	1.886917e+003
1.082650e+003	2.228900e+004	2.228900e+004	2.228900e+004		4.040400e+002	1.857417e+003	1.857417e+003	1.857417e+003
1.082690e+003	2.222400e+004	2.222400e+004	2.222400e+004		4.040000e+002	1.852000e+003	1.852000e+003	1.852000e+003
1.082730e+003	2.231500e+004	2.231500e+004	2.231500e+004		4.039600e+002	1.859583e+003	1.859583e+003	1.859583e+003
1.082770e+003	2.241800e+004	2.241800e+004	2.241800e+004		4.039200e+002	1.868167e+003	1.868167e+003	1.868167e+003
1.082810e+003	2.234700e+004	2.234700e+004	2.234700e+004		4.038800e+002	1.862250e+003	1.862250e+003	1.862250e+003
1.082850e+003	2.207800e+004	2.224300e+004	2.224300e+004		4.038400e+002	1.839833e+003	1.853583e+003	1.853583e+003
1.082890e+003	2.230400e+004	2.221118e+004	2.221118e+004		4.038000e+002	1.858667e+003	1.850932e+003	1.850932e+003
1.082930e+003	2.222200e+004	2.217925e+004	2.217925e+004		4.037600e+002	1.851833e+003	1.848271e+003	1.848271e+003
1.082970e+003	2.235300e+004	2.214721e+004	2.214721e+004		4.037200e+002	1.862750e+003	1.845601e+003	1.845601e+003
1.083010e+003	2.237800e+004	2.211507e+004	2.211507e+004		4.036800e+002	1.864833e+003	1.842922e+003	1.842922e+003
1.083050e+003	2.218100e+004	2.208282e+004	2.208282e+004		4.036400e+002	1.848417e+003	1.840235e+003	1.840235e+003
1.083090e+003	2.231100e+004	2.205046e+004	2.205046e+004		4.036000e+002	1.859250e+003	1.837538e+003	1.837538e+003
1.083130e+003	2.231600e+004	2.201799e+004	2.201799e+004		4.035600e+002	1.859667e+003	1.834833e+003	1.834833e+003
1.083170e+003	2.216400e+004	2.198542e+004	2.198542e+004		4.035200e+002	1.847000e+003	1.832119e+003	1.832119e+003
1.083210e+003	2.214500e+004	2.195275e+004	2.195275e+004		4.034800e+002	1.845417e+003	1.829396e+003	1.829396e+003
1.083250e+003	2.190000e+004	2.191996e+004	2.191996e+004		4.034400e+002	1.825000e+003	1.826664e+003	1.826664e+003
1.083290e+003	2.195000e+004	2.188708e+004	2.188708e+004		4.034000e+002	1.829167e+003	1.823923e+003	1.823923e+003
1.083330e+003	2.223600e+004	2.185408e+004	2.185408e+004		4.033600e+002	1.853000e+003	1.821173e+003	1.821173e+003
1.083370e+003	2.243800e+004	2.182098e+004	2.182098e+004		4.033200e+002	1.869833e+003	1.818415e+003	1.818415e+003
1.083410e+003	2.216900e+004	2.178778e+004	2.178778e+004		4.032800e+002	1.847417e+003	1.815649e+003	1.815649e+003
1.083450e+003	2.226100e+004	2.175448e+004	2.175448e+004		4.032400e+002	1.855083e+003	1.812873e+003	1.812873e+003
1.083490e+003	2.220800e+004	2.172108e+004	2.172108e+004		4.032000e+002	1.850667e+003	1.810090e+003	1.810090e+003
1.083530e+003	2.216000e+004	2.168757e+004	2.168757e+004		4.031600e+002	1.846667e+003	1.807298e+003	1.807298e+003
1.083570e+003	2.225100e+004	2.165396e+004	2.165396e+004		4.031200e+002	1.854250e+003	1.804497e+003	1.804497e+003
1.083610e+003	2.214400e+004	2.162026e+004	2.162026e+004		4.030800e+002	1.845333e+003	1.801688e+003	1.801688e+003
1.083650e+003	2.211000e+004	2.158645e+004	2.158645e+004		4.030400e+002	1.842500e+003	1.798871e+003	1.798871e+003
1.083690e+003	2.229200e+004	2.155254e+004	2.155254e+004		4.030000e+002	1.857667e+003	1.796045e+003	1.796045e+003
1.083730e+003	2.232500e+004	2.151853e+004	2.151853e+004		4.029600e+002	1.860417e+003	1.793211e+003	1.793211e+003
1.083770e+003	2.213800e+004	2.148443e+004	2.148443e+004		4.029200e+002	1.844833e+003	1.790369e+003	1.790369e+003
1.083810e+003	2.213500e+004	2.145023e+004	2.145023e+004		4.028800e+002	1.844583e+003	1.787519e+003	1.787519e+003
1.083850e+003	2.226400e+004	2.141593e+004	2.141593e+004		4.028400e+002	1.855333e+003	1.784661e+003	1.784661e+003
1.083890e+003	2.224700e+004	2.138154e+004	2.138154e+004		4.028000e+002	1.853917e+003	1.781795e+003	1.781795e+003
1.083930e+003	2.238000e+004	2.134705e+004	2.134705e+004		4.027600e+002	1.865000e+003	1.778920e+003	1.778920e+003
1.083970e+003	2.230800e+004	2.131246e+004	2.131246e+004		4.027200e+002	1.859000e+003	1.776038e+003	1.776038e+003
1.084010e+003	2.230600e+004	2.127778e+004	2.127778e+004		4.026800e+002	1.858833e+003	1.773149e+003	1.773149e+003
1.084050e+003	2.264600e+004	2.124301e+004	2.124301e+004		4.026400e+002	1.887167e+003	1.770251e+003	1.770251e+003
1.084090e+003	2.230100e+004	2.120815e+004	2.120815e+004		4.026000e+002	1.858417e+003	1.767346e+003	1.767346e+003
1.084130e+003	2.231400e+004	2.117320e+004	2.117320e+004		4.025600e+002	1.859500e+003	1.764433e+003	1.764433e+003
1.084170e+003	2.246000e+004	2.113815e+004	2.113815e+004		4.025200e+002	1.871667e+003	1.761513e+003	1.761513e+003
1.084210e+003	2.242800e+004	2.110302e+004	2.110302e+004		4.024800e+002	1.869000e+003	1.758585e+003	1.758585e+003
1.084250e+003	2.240500e+004	2.106779e+004	2.106779e+004		4.024400e+002	1.867083e+003	1.755649e+003	1.755649e+003
1.084290e+003	2.237100e+004	2.103248e+004	2.103248e+004		4.024000e+002	1.864250e+003	1.752707e+003	1.752707e+003
1.084330e+003	2.251000e+004	2.099708e+004	2.099708e+004		4.023600e+002	1.875833e+003	1.749757e+003	1.749757e+003
1.084370e+003	2.257200e+004	2.096159e+004	2.096159e+004		4.023200e+002	1.881000e+003	1.746799e+003	1.746799e+003
1.084410e+003	2.265800e+004	2.092602e+004	2.092602e+004		4.022800e+002	1.888167e+003	1.743835e+003	1.743835e+003
1.084450e+003	2.249900e+004	2.089036e+004	2.089036e+004		4.022400e+002	1.874917e+003	1.740864e+003	1.740864e+003
1.084490e+003	2.260400e+004	2.085462e+004	2.085462e+004		4.022000e+002	1.883667e+003	1.737885e+003	1.737885e+003
1.084530e+003	2.246800e+004	2.081880e+004	2.081880e+004		4.021600e+002	1.872333e+003	1.734900e+003	1.734900e+003
1.084570e+003	2.252200e+004	2.078289e+004	2.078289e+004		4.021200e+002	1.876833e+003	1.731908e+003	1.731908e+003
1.084610e+003	2.276400e+004	2.074690e+004	2.074690e+004		4.020800e+002	1.897000e+003	1.728908e+003	1.728908e+003
1.084650e+003	2.251300e+004	2.071083e+004	2.071083e+004		4.020400e+002	1.876083e+003	1.725903e+003	1.725903e+003
1.084690e+003	2.269800e+004	2.067468e+004	2.067468e+004		4.020000e+002	1.891500e+003	1.722890e+003	1.722890e+003
1.084730e+003	2.271600e+004	2.063845e+004	2.063845e+004		4.019600e+002	1.893000e+003	1.719871e+003	1.719871e+003
1.084770e+003	2.273600e+004	2.060214e+004	2.060214e+004		4.019200e+002	1.894667e+003	1.716845e+003	1.716845e+003
1.084810e+003	2.274700e+004	2.056576e+004	2.056576e+004		4.018800e+002	1.895583e+003	1.713813e+003	1.713813e+003
1.084850e+003	2.287200e+004	2.052930e+004	2.052930e+004		4.018400e+002	1.906000e+003	1.710775e+003	1.710775e+003
1.084890e+003	2.282800e+004	2.049276e+004	2.049276e+004		4.018000e+002	1.902333e+003	1.707730e+003	1.707730e+003
1.084930e+003	2.283900e+004	2.045616e+004	2.045616e+004		4.017600e+002	1.903250e+003	1.704680e+003	1.704680e+003
1.084970e+003	2.280800e+004	2.041947e+004	2.041947e+004		4.017200e+002	1.900667e+003	1.701623e+003	1.701623e+003
1.085010e+003	2.298500e+004	2.038272e+004	2.038272e+004		4.016800e+002	1.915417e+003	1.698560e+003	1.698560e+003
1.085050e+003	2.281100e+004	2.034589e+004	2.034589e+004		4.016400e+002	1.900917e+003	1.695491e+003	1.695491e+003
1.085090e+003	2.304400e+004	2.030899e+004	2.030899e+004		4.016000e+002	1.920333e+003	1.692416e+003	1.692416e+003
1.085130e+003	2.303000e+004	2.027203e+004	2.027203e+004		4.015600e+002	1.919167e+003	1.689336e+003	1.689336e+003
1.085170e+003	2.312400e+004	2.023500e+004	2.023500e+004		4.015200e+002	1.927000e+003	1.686250e+003	1.686250e+003
1.085210e+003	2.300500e+004	2.019790e+004	2.019790e+004		4.014800e+002	1.917083e+003	1.683158e+003	1.683158e+003
1.085250e+003	2.329300e+004	2.016073e+004	2.016073e+004		4.014400e+002	1.941083e+003	1.680061e+003	1.680061e+003
1.085290e+003	2.334100e+004	2.012350e+004	2.012350e+004		4.014000e+002	1.945083e+003	1.676958e+003	1.676958e+003
1.085330e+003	2.322300e+004	2.008621e+004	2.008621e+004		4.013600e+002	1.935250e+003	1.673851e+003	1.673851e+003
1.085370e+003	2.329600e+004	2.004885e+004	2.004885e+004		4.013200e+002	1.941333e+003	1.670738e+003	1.670738e+003
1.085410e+003	2.332100e+004	2.001144e+004	2.001144e+004		4.012800e+002	1.943417e+003	1.667620e+003	1.667620e+003
1.085450e+003	2.333100e+004	1.997396e+004	1.997396e+004		4.012400e+002	1.944250e+003	1.664497e+003	1.664497e+003
1.085490e+003	2.360400e+004	1.993642e+004	1.993642e+004		4.012000e+002	1.967000e+003	1.661369e+003	1.661369e+003
1.085530e+003	2.376200e+004	1.989883e+004	1.989883e+004		4.011600e+002	1.980167e+003	1.658236e+003	1.658236e+003
1.085570e+003	2.385100e+004	1.986119e+004	1.986119e+004		4.011200e+002	1.987583e+003	1.655099e+003	1.655099e+003
1.085610e+003	2.400200e+004	1.982349e+004	1.982349e+004		4.010800e+002	2.000167e+003	1.651957e+003	1.651957e+003
1.085650e+003	2.414400e+004	1.978573e+004	1.978573e+004		4.010400e+002	2.012000e+003	1.648811e+003	1.648811e+003
1.085690e+003	2.398600e+004	1.974793e+004	1.974793e+004		4.010000e+002	1.998833e+003	1.645661e+003	1.645661e+003
1.085730e+003	2.418300e+004	1.971009e+004	1.971009e+004		4.009600e+002	2.015250e+003	1.642507e+003	1.642507e+003
1.085770e+003	2.443800e+004	1.967219e+004	1.967219e+004		4.009200e+002	2.036500e+003	1.639349e+003	1.639349e+003
1.085810e+003	2.453800e+004	1.963425e+004	1.963425e+004		4.008800e+002	2.044833e+003	1.636187e+003	1.636187e+003
1.085850e+003	2.457200e+004	1.959626e+004	1.959626e+004		4.008400e+002	2.047667e+003	1.633022e+003	1.633022e+003
1.085890e+003	2.479400e+004	1.955824e+004	1.955824e+004		4.008000e+002	2.066167e+003	1.629853e+003	1.629853e+003
1.085930e+003	2.454700e+004	1.952017e+004	1.952017e+004		4.007600e+002	2.045583e+003	1.626681e+003	1.626681e+003
1.085970e+003	2.496500e+004	1.948206e+004	1.948206e+004		4.007200e+002	2.080417e+003	1.623505e+003	1.623505e+003
1.086010e+003	2.500000e+004	1.944392e+004	1.944392e+004		4.006800e+002	2.083333e+003	1.620327e+003	1.620327e+003
1.086050e+003	2.512100e+004	1.940574e+004	1.940574e+004		4.006400e+002	2.093417e+003	1.617145e+003	1.617145e+003
1.086090e+003	2.543100e+004	1.936753e+004	1.936753e+004		4.006000e+002	2.119250e+003	1.613961e+003	1.613961e+003
1.086130e+003	2.544600e+004	1.932929e+004	1.932929e+004		4.005600e+002	2.120500e+003	1.610774e+003	1.610774e+003
1.086170e+003	2.527600e+004	1.929102e+004	1.929102e+004		4.005200e+002	2.106333e+003	1.607585e+003	1.607585e+003
1.086210e+003	2.577300e+004	1.925272e+004	1.925272e+004		4.004800e+002	2.147750e+003	1.604393e+003	1.604393e+003
1.086250e+003	2.581700e+004	1.921439e+004	1.921439e+004		4.004400e+002	2.151417e+003	1.601199e+003	1.601199e+003
1.086290e+003	2.613000e+004	1.917604e+004	1.917604e+004		4.004000e+002	2.177500e+003	1.598003e+003	1.598003e+003
1.086330e+003	2.628700e+004	1.913767e+004	1.913767e+004		4.003600e+002	2.190583e+003	1.594806e+003	1.594806e+003
1.086370e+003	2.633400e+004	1.909928e+004	1.909928e+004		4.003200e+002	2.194500e+003	1.591607e+003	1.591607e+003
1.086410e+003	2.666100e+004	1.906087e+004	1.906087e+004		4.002800e+002	2.221750e+003	1.588406e+003	1.588406e+003
1.086450e+003	2.686400e+004	1.902245e+004	1.902245e+004		4.002400e+002	2.238667e+003	1.585204e+003	1.585204e+003
1.086490e+003	2.722800e+004	1.898401e+004	1.898401e+004		4.002000e+002	2.269000e+003	1.582001e+003	1.582001e+003
1.086530e+003	2.728800e+004	1.894557e+004	1.894557e+004		4.001600e+002	2.274000e+003	1.578797e+003	1.578797e+003
1.086570e+003	2.755800e+004	1.890712e+004	1.890712e+004		4.001200e+002	2.296500e+003	1.575593e+003	1.575593e+003
1.086610e+003	2.789000e+004	1.886866e+004	1.886866e+004		4.000800e+002	2.324167e+003	1.572389e+003	1.572389e+003
1.086650e+003	2.789900e+004	1.883021e+004	1.883021e+004		4.000400e+002	2.324917e+003	1.569184e+003	1.569184e+003
1.086690e+003	2.824300e+004	1.879175e+004	1.879175e+004		4.000000e+002	2.353583e+003	1.565979e+003	1.565979e+003
1.086730e+003	2.850600e+004	1.875330e+004	1.875330e+004		3.999600e+002	2.375500e+003	1.562775e+003	1.562775e+003
1.086770e+003	2.861200e+004	1.871485e+004	1.871485e+004		3.999200e+002	2.384333e+003	1.559571e+003	1.559571e+003
1.086810e+003	2.887900e+004	1.867641e+004	1.867641e+004		3.998800e+002	2.406583e+003	1.556367e+003	1.556367e+003
1.086850e+003	2.889600e+004	1.863798e+004	1.863798e+004		3.998400e+002	2.408000e+003	1.553165e+003	1.553165e+003
1.086890e+003	2.966500e+004	1.859956e+004	1.859956e+004		3.998000e+002	2.472083e+003	1.549963e+003	1.549963e+003
1.086930e+003	2.990700e+004	1.856116e+004	1.856116e+004		3.997600e+002	2.492250e+003	1.546763e+003	1.546763e+003
1.086970e+003	3.011500e+004	1.852278e+004	1.852278e+004		3.997200e+002	2.509583e+003	1.543565e+003	1.543565e+003
1.087010e+003	3.016500e+004	1.848442e+004	1.848442e+004		3.996800e+002	2.513750e+003	1.540368e+003	1.540368e+003
1.087050e+003	3.049300e+004	1.844609e+004	1.844609e+004		3.996400e+002	2.541083e+003	1.537174e+003	1.537174e+003
1.087090e+003	3.095800e+004	1.840778e+004	1.840778e+004		3.996000e+002	2.579833e+003	1.533982e+003	1.533982e+003
1.087130e+003	3.121400e+004	1.836951e+004	1.836951e+004		3.995600e+002	2.601167e+003	1.530792e+003	1.530792e+003
1.087170e+003	3.180500e+004	1.833127e+004	1.833127e+004		3.995200e+002	2.650417e+003	1.527606e+003	1.527606e+003
1.087210e+003	3.228400e+004	1.829307e+004	1.829307e+004		3.994800e+002	2.690333e+003	1.524422e+003	1.524422e+003
1.087250e+003	3.272000e+004	1.825491e+004	1.825491e+004		3.994400e+002	2.726667e+003	1.521243e+003	1.521243e+003
1.087290e+003	3.277000e+004	1.821680e+004	1.821680e+004		3.994000e+002	2.730833e+003	1.518067e+003	1.518067e+003
1.087330e+003	3.304100e+004	1.817874e+004	1.817874e+004		3.993600e+002	2.753417e+003	1.514895e+003	1.514895e+003
1.087370e+003	3.358200e+004	1.814073e+004	1.814073e+004		3.993200e+002	2.798500e+003	1.511728e+003	1.511728e+003
1.087410e+003	3.371100e+004	1.810278e+004	1.810278e+004		3.992800e+002	2.809250e+003	1.508565e+003	1.508565e+003
1.087450e+003	3.376100e+004	1.806489e+004	1.806489e+004		3.992400e+002	2.813417e+003	1.505407e+003	1.505407e+003
1.087490e+003	3.422100e+004	1.802705e+004	1.802705e+004		3.992000e+002	2.851750e+003	1.502255e+003	1.502255e+003
1.087530e+003	3.451400e+004	1.798929e+004	1.798929e+004		3.991600e+002	2.876167e+003	1.499107e+003	1.499107e+003
1.087570e+003	3.469100e+004	1.795158e+004	1.795158e+004		3.991200e+002	2.890917e+003	1.495965e+003	1.495965e+003
1.087610e+003	3.507200e+004	1.791395e+004	1.791395e+004		3.990800e+002	2.922667e+003	1.492829e+003	1.492829e+003
1.087650e+003	3.532400e+004	1.787639e+004	1.787639e+004		3.990400e+002	2.943667e+003	1.489699e+003	1.489699e+003
1.087690e+003	3.559300e+004	1.783890e+004	1.783890e+004		3.990000e+002	2.966083e+003	1.486575e+003	1.486575e+003
1.087730e+003	3.549800e+004	1.780150e+004	1.780150e+004		3.989600e+002	2.958167e+003	1.483458e+003	1.483458e+003
1.087770e+003	3.569700e+004	1.776417e+004	1.776417e+004		3.989200e+002	2.974750e+003	1.480348e+003	1.480348e+003
1.087810e+003	3.620200e+004	1.772692e+004	1.772692e+004		3.988800e+002	3.016833e+003	1.477244e+003	1.477244e+003
1.087850e+003	3.603500e+004	1.768976e+004	1.768976e+004		3.988400e+002	3.002917e+003	1.474147e+003	1.474147e+003
1.087890e+003	3.627300e+004	1.765269e+004	1.765269e+004		3.988000e+002	3.022750e+003	1.471057e+003	1.471057e+003
1.087930e+003	3.626900e+004	1.761570e+004	1.761570e+004		3.987600e+002	3.022417e+003	1.467975e+003	1.467975e+003
1.087970e+003	3.659400e+004	1.757880e+004	1.757880e+004		3.987200e+002	3.049500e+003	1.464900e+003	1.464900e+003
1.088010e+003	3.679500e+004	1.754200e+004	1.754200e+004		3.986800e+002	3.066250e+003	1.461833e+003	1.461833e+003
1.088050e+003	3.708800e+004	1.750529e+004	1.750529e+004		3.986400e+002	3.090667e+003	1.458774e+003	1.458774e+003
1.088090e+003	3.740300e+004	1.746868e+004	1.746868e+004		3.986000e+002	3.116917e+003	1.455723e+003	1.455723e+003
1.088130e+003	3.777600e+004	1.743217e+004	1.743217e+004		3.985600e+002	3.148000e+003	1.452680e+003	1.452680e+003
1.088170e+003	3.811700e+004	1.739576e+004	1.739576e+004		3.985200e+002	3.176417e+003	1.449647e+003	1.449647e+003
1.088210e+003	3.838300e+004	1.735946e+004	1.735946e+004		3.984800e+002	3.198583e+003	1.446622e+003	1.446622e+003
1.088250e+003	3.886000e+004	1.732327e+004	1.732327e+004		3.984400e+002	3.238333e+003	1.443606e+003	1.443606e+003
1.088290e+003	3.971000e+004	1.728720e+004	1.728720e+004		3.984000e+002	3.309167e+003	1.440600e+003	1.440600e+003
1.088330e+003	4.024500e+004	1.725125e+004	1.725125e+004		3.983600e+002	3.353750e+003	1.437604e+003	1.437604e+003
1.088370e+003	4.068900e+004	1.721542e+004	1.721542e+004		3.983200e+002	3.390750e+003	1.434619e+003	1.434619e+003
1.088410e+003	4.166900e+004	1.717973e+004	1.717973e+004		3.982800e+002	3.472417e+003	1.431644e+003	1.431644e+003
1.088450e+003	4.240800e+004	1.714417e+004	1.714417e+004		3.982400e+002	3.534000e+003	1.428681e+003	1.428681e+003
1.088490e+003	4.316400e+004	1.710876e+004	1.710876e+004		3.982000e+002	3.597000e+003	1.425730e+003	1.425730e+003
1.088530e+003	4.433400e+004	1.707350e+004	1.707350e+004		3.981600e+002	3.694500e+003	1.422792e+003	1.422792e+003
1.088570e+003	4.555200e+004	1.703840e+004	1.703840e+004		3.981200e+002	3.796000e+003	1.419866e+003	1.419866e+003
1.088610e+003	4.694900e+004	1.700346e+004	1.700346e+004		3.980800e+002	3.912417e+003	1.416955e+003	1.416955e+003
1.088650e+003	4.817600e+004	1.696871e+004	1.696871e+004		3.980400e+002	4.014667e+003	1.414059e+003	1.414059e+003
1.088690e+003	4.977800e+004	1.693414e+004	1.693414e+004		3.980000e+002	4.148167e+003	1.411178e+003	1.411178e+003
1.088730e+003	5.187900e+004	1.689977e+004	1.689977e+004		3.979600e+002	4.323250e+003	1.408314e+003	1.408314e+003
1.088770e+003	5.399700e+004	1.686562e+004	1.686562e+004		3.979200e+002	4.499750e+003	1.405468e+003	1.405468e+003
1.088810e+003	5.666700e+004	1.683170e+004	1.683170e+004		3.978800e+002	4.722250e+003	1.402642e+003	1.402642e+003
1.088850e+003	5.941300e+004	1.679803e+004	1.679803e+004		3.978400e+002	4.951083e+003	1.399835e+003	1.399835e+003
1.088890e+003	6.296700e+004	1.676462e+004	1.676462e+004		3.978000e+002	5.247250e+003	1.397052e+003	1.397052e+003
1.088930e+003	6.677400e+004	1.673151e+004	1.673151e+004		3.977600e+002	5.564500e+003	1.394293e+003	1.394293e+003
1.088970e+003	7.127700e+004	1.669872e+004	1.669872e+004		3.977200e+002	5.939750e+003	1.391560e+003	1.391560e+003
1.089010e+003	7.673100e+004	1.666629e+004	1.666629e+004		3.976800e+002	6.394250e+003	1.388857e+003	1.388857e+003
1.089050e+003	8.294900e+004	1.663424e+004	1.663424e+004		3.976400e+002	6.912417e+003	1.386187e+003	1.386187e+003
1.089090e+003	8.969300e+004	1.660262e+004	1.660262e+004		3.976000e+002	7.474417e+003	1.383552e+003	1.383552e+003
1.089130e+003	9.696200e+004	1.657149e+004	1.657149e+004		3.975600e+002	8.080167e+003	1.380957e+003	1.380957e+003
1.089170e+003	1.046980e+005	1.654088e+004	1.654088e+004		3.975200e+002	8.724833e+003	1.378407e+003	1.378407e+003
1.089210e+003	1.126970e+005	1.651086e+004	1.651086e+004		3.974800e+002	9.391417e+003	1.375905e+003	1.375905e+003
1.089250e+003	1.212500e+005	1.648147e+004	1.648147e+004		3.974400e+002	1.010417e+004	1.373456e+003	1.373456e+003
1.089290e+003	1.283370e+005	1.645278e+004	1.645278e+004		3.974000e+002	1.069475e+004	1.371065e+003	1.371065e+003
1.089330e+003	1.350810e+005	1.642483e+004	1.642483e+004		3.973600e+002	1.125675e+004	1.368736e+003	1.368736e+003
1.089370e+003	1.418070e+005	1.639767e+004	1.639767e+004		3.973200e+002	1.181725e+004	1.366473e+003	1.366473e+003
1.089410e+003	1.464310e+005	1.637135e+004	1.637135e+004		3.972800e+002	1.220258e+004	1.364279e+003	1.364279e+003
1.089450e+003	1.493110e+005	1.634590e+004	1.634590e+004		3.972400e+002	1.244258e+004	1.362159e+003	1.362159e+003
1.089490e+003	1.509530e+005	1.632134e+004	1.632134e+004		3.972000e+002	1.257942e+004	1.360112e+003	1.360112e+003
1.089530e+003	1.514030e+005	1.629768e+004	1.629768e+004		3.971600e+002	1.261692e+004	1.358140e+003	1.358140e+003
1.089570e+003	1.504130e+005	1.627492e+004	1.627492e+004		3.971200e+002	1.253442e+004	1.356244e+003	1.356244e+003
1.089610e+003	1.488860e+005	1.625307e+004	1.625307e+004		3.970800e+002	1.240717e+004	1.354422e+003	1.354422e+003
1.089650e+003	1.474780e+005	1.623210e+004	1.623210e+004		3.970400e+002	1.228983e+004	1.352675e+003	1.352675e+003
1.089690e+003	1.460900e+005	1.621201e+004	1.621201e+004		3.970000e+002	1.217417e+004	1.351001e+003	1.351001e+003
1.089730e+003	1.450700e+005	1.619279e+004	1.619279e+004		3.969600e+002	1.208917e+004	1.349400e+003	1.349400e+003
1.089770e+003	1.449090e+005	1.617444e+004	1.617444e+004		3.969200e+002	1.207575e+004	1.347870e+003	1.347870e+003
1.089810e+003	1.459270e+005	1.615696e+004	1.615696e+004		3.968800e+002	1.216058e+004	1.346413e+003	1.346413e+003
1.089850e+003	1.469910e+005	1.614034e+004	1.614034e+004		3.968400e+002	1.224925e+004	1.345028e+003	1.345028e+003
1.089890e+003	1.478300e+005	1.612460e+004	1.612460e+004		3.968000e+002	1.231917e+004	1.343717e+003	1.343717e+003
1.089930e+003	1.498140e+005	1.610975e+004	1.610975e+004		3.967600e+002	1.248450e+004	1.342479e+003	1.342479e+003
1.089970e+003	1.512400e+005	1.609580e+004	1.609580e+004		3.967200e+002	1.260333e+004	1.341317e+003	1.341317e+003
1.090010e+003	1.514860e+005	1.608276e+004	1.608276e+004		3.966800e+002	1.262383e+004	1.340230e+003	1.340230e+003
1.090050e+003	1.505250e+005	1.607063e+004	1.607063e+004		3.966400e+002	1.254375e+004	1.339219e+003	1.339219e+003
1.090090e+003	1.474990e+005	1.605941e+004	1.605941e+004		3.966000e+002	1.229158e+004	1.338284e+003	1.338284e+003
1.090130e+003	1.424300e+005	1.604907e+004	1.604907e+004		3.965600e+002	1.186917e+004	1.337422e+003	1.337422e+003
1.090170e+003	1.374730e+005	1.603958e+004	1.603958e+004		3.965200e+002	1.145608e+004	1.336632e+003	1.336632e+003
1.090210e+003	1.310450e+005	1.603091e+004	1.603091e+004		3.964800e+002	1.092042e+004	1.335909e+003	1.335909e+003
1.090250e+003	1.241630e+005	1.602302e+004	1.602302e+004		3.964400e+002	1.034692e+004	1.335251e+003	1.335251e+003
1.090290e+003	1.160990e+005	1.601585e+004	1.601585e+004		3.964000e+002	9.674917e+003	1.334654e+003	1.334654e+003
1.090330e+003	1.099670e+005	1.600936e+004	1.600936e+004		3.963600e+002	9.163917e+003	1.334113e+003	1.334113e+003
1.090370e+003	1.029710e+005	1.600350e+004	1.600350e+004		3.963200e+002	8.580917e+003	1.333625e+003	1.333625e+003
1.090410e+003	9.687800e+004	1.599823e+004	1.599823e+004		3.962800e+002	8.073167e+003	1.333186e+003	1.333186e+003
1.090450e+003	9.134800e+004	1.599351e+004	1.599351e+004		3.962400e+002	7.612333e+003	1.332792e+003	1.332792e+003
1.090490e+003	8.549100e+004	1.598929e+004	1.598929e+004		3.962000e+002	7.124250e+003	1.332441e+003	1.332441e+003
1.090530e+003	8.069700e+004	1.598554e+004	1.598554e+004		3.961600e+002	6.724750e+003	1.332128e+003	1.332128e+003
1.090570e+003	7.635800e+004	1.598223e+004	1.598223e+004		3.961200e+002	6.363167e+003	1.331852e+003	1.331852e+003
1.090610e+003	7.153100e+004	1.597932e+004	1.597932e+004		3.960800e+002	5.960917e+003	1.331610e+003	1.331610e+003
1.090650e+003	6.695000e+004	1.597679e+004	1.597679e+004		3.960400e+002	5.579167e+003	1.331399e+003	1.331399e+003
1.090690e+003	6.183300e+004	1.597460e+004	1.597460e+004		3.960000e+002	5.152750e+003	1.331217e+003	1.331217e+003
1.090730e+003	5.706300e+004	1.597273e+004	1.597273e+004		3.959600e+002	4.755250e+003	1.331061e+003	1.331061e+003
1.090770e+003	5.214900e+004	1.597113e+004	1.597113e+004		3.959200e+002	4.345750e+003	1.330927e+003	1.330927e+003
1.090810e+003	4.754700e+004	1.596977e+004	1.596977e+004		3.958800e+002	3.962250e+003	1.330814e+003	1.330814e+003
1.090850e+003	4.291500e+004	1.596863e+004	1.596863e+004		3.958400e+002	3.576250e+003	1.330719e+003	1.330719e+003
1.090890e+003	3.869100e+004	1.596767e+004	1.596767e+004		3.958000e+002	3.224250e+003	1.330639e+003	1.330639e+003
1.090930e+003	3.537100e+004	1.596686e+004	1.596686e+004		3.957600e+002	2.947583e+003	1.330572e+003	1.330572e+003
1.090970e+003	3.219300e+004	1.596618e+004	1.596618e+004		3.957200e+002	2.682750e+003	1.330515e+003	1.330515e+003
1.091010e+003	2.933800e+004	1.596561e+004	1.596561e+004		3.956800e+002	2.444833e+003	1.330468e+003	1.330468e+003
1.091050e+003	2.717500e+004	1.596514e+004	1.596514e+004		3.956400e+002	2.264583e+003	1.330428e+003	1.330428e+003
1.091090e+003	2.498200e+004	1.596474e+004	1.596474e+004		3.956000e+002	2.081833e+003	1.330395e+003	1.330395e+003
1.091130e+003	2.332100e+004	1.596439e+004	1.596439e+004		3.955600e+002	1.943417e+003	1.330366e+003	1.330366e+003
1.091170e+003	2.217500e+004	1.596410e+004	1.596410e+004		3.955200e+002	1.847917e+003	1.330342e+003	1.330342e+003
1.091210e+003	2.131900e+004	1.596385e+004	1.596385e+004		3.954800e+002	1.776583e+003	1.330321e+003	1.330321e+003
1.091250e+003	2.043500e+004	1.596364e+004	1.596364e+004		3.954400e+002	1.702917e+003	1.330303e+003	1.330303e+003
1.091290e+003	1.961300e+004	1.596346e+004	1.596346e+004		3.954000e+002	1.634417e+003	1.330288e+003	1.330288e+003
1.091330e+003	1.914400e+004	1.596330e+004	1.596330e+004		3.953600e+002	1.595333e+003	1.330275e+003	1.330275e+003
1.091370e+003	1.860000e+004	1.596316e+004	1.596316e+004		3.953200e+002	1.550000e+003	1.330264e+003	1.330264e+003
1.091410e+003	1.828900e+004	1.596304e+004	1.596304e+004		3.952800e+002	1.524083e+003	1.330254e+003	1.330254e+003
1.091450e+003	1.795900e+004	1.596294e+004	1.596294e+004		3.952400e+002	1.496583e+003	1.330245e+003	1.330245e+003
1.091490e+003	1.752200e+004	1.596285e+004	1.596285e+004		3.952000e+002	1.460167e+003	1.330238e+003	1.330238e+003
1.091530e+003	1.761600e+004	1.596277e+004	1.596277e+004		3.951600e+002	1.468000e+003	1.330231e+003	1.330231e+003
1.091570e+003	1.725300e+004	1.596270e+004	1.596270e+004		3.951200e+002	1.437750e+003	1.330225e+003	1.330225e+003
1.091610e+003	1.695200e+004	1.596264e+004	1.596264e+004		3.950800e+002	1.412667e+003	1.330220e+003	1.330220e+003
1.091650e+003	1.700500e+004	1.596259e+004	1.596259e+004		3.950400e+002	1.417083e+003	1.330216e+003	1.330216e+003
1.091690e+003	1.697200e+004	1.596254e+004	1.596254e+004		3.950000e+002	1.414333e+003	1.330212e+003	1.330212e+003
1.091730e+003	1.669300e+004	1.596251e+004	1.596251e+004		3.949600e+002	1.391083e+003	1.330209e+003	1.330209e+003
1.091770e+003	1.673900e+004	1.596247e+004	1.596247e+004		3.949200e+002	1.394917e+003	1.330206e+003	1.330206e+003
1.091810e+003	1.678500e+004	1.596244e+004	1.596244e+004		3.948800e+002	1.398750e+003	1.330204e+003	1.330204e+003
1.091850e+003	1.658300e+004	1.596242e+004	1.596242e+004		3.948400e+002	1.381917e+003	1.330202e+003	1.330202e+003
1.091890e+003	1.646100e+004	1.596240e+004	1.596240e+004		3.948000e+002	1.371750e+003	1.330200e+003	1.330200e+003
1.091930e+003	1.633700e+004	1.596238e+004	1.596238e+004		3.947600e+002	1.361417e+003	1.330199e+003	1.330199e+003
1.091970e+003	1.627400e+004	1.596237e+004	1.596237e+004		3.947200e+002	1.356167e+003	1.330198e+003	1.330198e+003
1.092010e+003	1.630700e+004	1.596236e+004	1.596236e+004		3.946800e+002	1.358917e+003	1.330197e+003	1.330197e+003
1.092050e+003	1.624400e+004	1.596235e+004	1.596235e+004		3.946400e+002	1.353667e+003	1.330196e+003	1.330196e+003
1.092090e+003	1.633500e+004	1.596234e+004	1.596234e+004		3.946000e+002	1.361250e+003	1.330195e+003	1.330195e+003
1.092130e+003	1.615900e+004	1.596234e+004	1.596234e+004		3.945600e+002	1.346583e+003	1.330195e+003	1.330195e+003
1.092170e+003	1.616100e+004	1.596234e+004	1.596234e+004		3.945200e+002	1.346750e+003	1.330195e+003	1.330195e+003
1.092210e+003	1.609100e+004	1.596233e+004	1.596233e+004		3.944800e+002	1.340917e+003	1.330195e+003	1.330195e+003
1.092250e+003	1.605300e+004	1.596233e+004	1.596233e+004		3.944400e+002	1.337750e+003	1.330194e+003	1.330194e+003
1.092290e+003	1.600000e+004	1.596233e+004	1.596233e+004		3.944000e+002	1.333333e+003	1.330194e+003	1.330194e+003
1.092330e+003	1.590000e+004	1.596233e+004	1.596233e+004		3.943600e+002	1.325000e+003	1.330194e+003	1.330194e+003
1.092370e+003	1.596400e+004	1.596233e+004	1.596233e+004		3.943200e+002	1.330333e+003	1.330194e+003	1.330194e+003
1.092410e+003	1.602300e+004	1.602300e+004	1.602300e+004		3.942800e+002	1.335250e+003	1.335250e+003	1.335250e+003
1.092450e+003	1.595300e+004	1.595300e+004	1.595300e+004		3.942400e+002	1.329417e+003	1.329417e+003	1.329417e+003
1.092490e+003	1.579800e+004	1.579800e+004	1.579800e+004		3.942000e+002	1.316500e+003	1.316500e+003	1.316500e+003
1.092530e+003	1.574900e+004	1.574900e+004	1.574900e+004		3.941600e+002	1.312417e+003	1.312417e+003	1.312417e+003
1.092570e+003	1.588900e+004	1.588900e+004	1.588900e+004		3.941200e+002	1.324083e+003	1.324083e+003	1.324083e+003
1.092610e+003	1.584000e+004	1.584000e+004	1.584000e+004		3.940800e+002	1.320000e+003	1.320000e+003	1.320000e+003
1.092650e+003	1.579900e+004	1.579900e+004	1.579900e+004		3.940400e+002	1.316583e+003	1.316583e+003	1.316583e+003
1.092690e+003	1.585800e+004	1.585800e+004	1.585800e+004		3.940000e+002	1.321500e+003	1.321500e+003	1.321500e+003
1.092730e+003	1.554300e+004	1.554300e+004	1.554300e+004		3.939600e+002	1.295250e+003	1.295250e+003	1.295250e+003
1.092770e+003	1.576500e+004	1.576500e+004	1.576500e+004		3.939200e+002	1.313750e+003	1.313750e+003	1.313750e+003
1.092810e+003	1.577200e+004	1.577200e+004	1.577200e+004		3.938800e+002	1.314333e+003	1.314333e+003	1.314333e+003
1.092850e+003	1.561100e+004	1.561100e+004	1.561100e+004		3.938400e+002	1.300917e+003	1.300917e+003	1.300917e+003
1.092890e+003	1.581000e+004	1.581000e+004	1.581000e+004		3.938000e+002	1.317500e+003	1.317500e+003	1.317500e+003
1.092930e+003	1.555100e+004	1.555100e+004	1.555100e+004		3.937600e+002	1.295917e+003	1.295917e+003	1.295917e+003
1.092970e+003	1.564000e+004	1.564000e+004	1.564000e+004		3.937200e+002	1.303333e+003	1.303333e+003	1.303333e+003
1.093010e+003	1.566800e+004	1.566800e+004	1.566800e+004		3.936800e+002	1.305667e+003	1.305667e+003	1.305667e+003
1.093050e+003	1.564000e+004	1.564000e+004	1.564000e+004		3.936400e+002	1.303333e+003	1.303333e+003	1.303333e+003
1.093090e+003	1.565900e+004	1.565900e+004	1.565900e+004		3.936000e+002	1.304917e+003	1.304917e+003	1.304917e+003
1.093130e+003	1.560300e+004	1.560300e+004	1.560300e+004		3.935600e+002	1.300250e+003	1.300250e+003	1.300250e+003
1.093170e+003	1.548300e+004	1.548300e+004	1.548300e+004		3.935200e+002	1.290250e+003	1.290250e+003	1.290250e+003
1.093210e+003	1.555300e+004	1.555300e+004	1.555300e+004		3.934800e+002	1.296083e+003	1.296083e+003	1.296083e+003
1.093250e+003	1.534100e+004	1.534100e+004	1.534100e+004		3.934400e+002	1.278417e+003	1.278417e+003	1.278417e+003
1.093290e+003	1.576700e+004	1.576700e+004	1.576700e+004		3.934000e+002	1.313917e+003	1.313917e+003	1.313917e+003
1.093330e+003	1.542500e+004	1.542500e+004	1.542500e+004		3.933600e+002	1.285417e+003	1.285417e+003	1.285417e+003
1.093370e+003	1.526900e+004	1.526900e+004	1.526900e+004		3.933200e+002	1.272417e+003	1.272417e+003	1.272417e+003
1.093410e+003	1.533200e+004	1.533200e+004	1.533200e+004		3.932800e+002	1.277667e+003	1.277667e+003	1.277667e+003
1.093450e+003	1.539900e+004	1.539900e+004	1.539900e+004		3.932400e+002	1.283250e+003	1.283250e+003	1.283250e+003
1.093490e+003	1.556800e+004	1.556800e+004	1.556800e+004		3.932000e+002	1.297333e+003	1.297333e+003	1.297333e+003
1.093530e+003	1.557000e+004	1.557000e+004	1.557000e+004		3.931600e+002	1.297500e+003	1.297500e+003	1.297500e+003
1.093570e+003	1.537900e+004	1.537900e+004	1.537900e+004		3.931200e+002	1.281583e+003	1.281583e+003	1.281583e+003
1.093610e+003	1.556400e+004	1.556400e+004	1.556400e+004		3.930800e+002	1.297000e+003	1.297000e+003	1.297000e+003
1.093650e+003	1.529300e+004	1.529300e+004	1.529300e+004		3.930400e+002	1.274417e+003	1.274417e+003	1.274417e+003
1.093690e+003	1.544800e+004	1.544800e+004	1.544800e+004		3.930000e+002	1.287333e+003	1.287333e+003	1.287333e+003


==> figures/data/XPS/spectra/tion0020.txt <==
Cycle 20:pos1:1: N1s
	Characteristic Energy eV	1.486690e+003	Acquisition Time s	1.200000e+001
Name		
Position		
FWHM		
Area		
Lineshape		
K.E.	Counts	Background	Envelope		B.E.	CPS	Background CPS	Envelope CPS
1.081690e+003	2.214800e+004	2.214800e+004	2.214800e+004		4.050000e+002	1.845667e+003	1.845667e+003	1.845667e+003
1.081730e+003	2.212700e+004	2.212700e+004	2.212700e+004		4.049600e+002	1.843917e+003	1.843917e+003	1.843917e+003
1.081770e+003	2.205200e+004	2.205200e+004	2.205200e+004		4.049200e+002	1.837667e+003	1.837667e+003	1.837667e+003
1.081810e+003	2.168800e+004	2.168800e+004	2.168800e+004		4.048800e+002	1.807333e+003	1.807333e+003	1.807333e+003
1.081850e+003	2.184800e+004	2.184800e+004	2.184800e+004		4.048400e+002	1.820667e+003	1.820667e+003	1.820667e+003
1.081890e+003	2.180200e+004	2.180200e+004	2.180200e+004		4.048000e+002	1.816833e+003	1.816833e+003	1.816833e+003
1.081930e+003	2.184600e+004	2.184600e+004	2.184600e+004		4.047600e+002	1.820500e+003	1.820500e+003	1.820500e+003
1.081970e+003	2.175500e+004	2.175500e+004	2.175500e+004		4.047200e+002	1.812917e+003	1.812917e+003	1.812917e+003
1.082010e+003	2.181200e+004	2.181200e+004	2.181200e+004		4.046800e+002	1.817667e+003	1.817667e+003	1.817667e+003
1.082050e+003	2.190800e+004	2.190800e+004	2.190800e+004		4.046400e+002	1.825667e+003	1.825667e+003	1.825667e+003
1.082090e+003	2.183900e+004	2.183900e+004	2.183900e+004		4.046000e+002	1.819917e+003	1.819917e+003	1.819917e+003
1.082130e+003	2.201500e+004	2.201500e+004	2.201500e+004		4.045600e+002	1.834583e+003	1.834583e+003	1.834583e+003
1.082170e+003	2.175400e+004	2.175400e+004	2.175400e+004		4.045200e+002	1.812833e+003	1.812833e+003	1.812833e+003
1.082210e+003	2.167900e+004	2.167900e+004	2.167900e+004		4.044800e+002	1.806583e+003	1.806583e+003	1.806583e+003
1.082250e+003	2.189100e+004	2.189100e+004	2.189100e+004		4.044400e+002	1.824250e+003	1.824250e+003	1.824250e+003
1.082290e+003	2.181300e+004	2.181300e+004	2.181300e+004		4.044000e+002	1.817750e+003	1.817750e+003	1.817750e+003
1.082330e+003	2.192300e+004	2.192300e+004	2.192300e+004		4.043600e+002	1.826917e+003	1.826917e+003	1.826917e+003
1.082370e+003	2.169700e+004	2.169700e+004	2.169700e+004		4.043200e+002	1.808083e+003	1.808083e+003	1.808083e+003
1.082410e+003	2.151300e+004	2.151300e+004	2.151300e+004		4.042800e+002	1.792750e+003	1.792750e+003	1.792750e+003
1.082450e+003	2.167600e+004	2.167600e+004	2.167600e+004		4.042400e+002	1.806333e+003	1.806333e+003	1.806333e+003
1.082490e+003	2.185000e+004	2.185000e+004	2.185000e+004		4.042000e+002	1.820833e+003	1.820833e+003	1.820833e+003
1.082530e+003	2.173500e+004	2.173500e+004	2.173500e+004		4.041600e+002	1.811250e+003	1.811250e+003	1.811250e+003
1.082570e+003	2.167500e+004	2.167500e+004	2.167500e+004		4.041200e+002	1.806250e+003	1.806250e+003	1.806250e+003
1.082610e+003	2.160000e+004	2.160000e+004	2.160000e+004		4.040800e+002	1.800000e+003	1.800000e+003	1.800000e+003
1.082650e+003	2.176000e+004	2.176000e+004	2.176000e+004		4.040400e+002	1.813333e+003	1.813333e+003	1.813333e+003
1.082690e+003	2.181000e+004	2.181000e+004	2.181000e+004		4.040000e+002	1.817500e+003	1.817500e+003	1.817500e+003
1.082730e+003	2.167500e+004	2.167500e+004	2.167500e+004		4.039600e+002	1.806250e+003	1.806250e+003	1.806250e+003
1.082770e+003	2.162500e+004	2.162500e+004	2.162500e+004		4.039200e+002	1.802083e+003	1.802083e+003	1.802083e+003
1.082810e+003	2.168100e+004	2.168100e+004	2.168100e+004		4.038800e+002	1.806750e+003	1.806750e+003	1.806750e+003
1.082850e+003	2.187900e+004	2.179967e+004	2.179967e+004		4.038400e+002	1.823250e+003	1.816639e+003	1.816639e+003
1.082890e+003	2.183900e+004	2.176615e+004	2.176615e+004		4.038000e+002	1.819917e+003	1.813846e+003	1.813846e+003
1.082930e+003	2.173100e+004	2.173255e+004	2.173255e+004		4.037600e+002	1.810917e+003	1.811045e+003	1.811045e+003
1.082970e+003	2.180300e+004	2.169884e+004	2.169884e+004		4.037200e+002	1.816917e+003	1.808237e+003	1.808237e+003
1.083010e+003	2.191400e+004	2.166505e+004	2.166505e+004		4.036800e+002	1.826167e+003	1.805420e+003	1.805420e+003
1.083050e+003	2.174100e+004	2.163116e+004	2.163116e+004		4.036400e+002	1.811750e+003	1.802596e+003	1.802596e+003
1.083090e+003	2.176100e+004	2.159717e+004	2.159717e+004		4.036000e+002	1.813417e+003	1.799764e+003	1.799764e+003
1.083130e+003	2.201400e+004	2.156310e+004	2.156310e+004		4.035600e+002	1.834500e+003	1.796925e+003	1.796925e+003
1.083170e+003	2.209100e+004	2.152893e+004	2.152893e+004		4.035200e+002	1.840917e+003	1.794078e+003	1.794078e+003
1.083210e+003	2.200500e+004	2.149467e+004	2.149467e+004		4.034800e+002	1.833750e+003	1.791223e+003	1.791223e+003
1.083250e+003	2.179400e+004	2.146033e+004	2.146033e+004		4.034400e+002	1.816167e+003	1.788361e+003	1.788361e+003
1.083290e+003	2.195800e+004	2.142590e+004	2.142590e+004		4.034000e+002	1.829833e+003	1.785491e+003	1.785491e+003
1.083330e+003	2.223900e+004	2.139137e+004	2.139137e+004		4.033600e+002	1.853250e+003	1.782614e+003	1.782614e+003
1.083370e+003	2.222100e+004	2.135676e+004	2.135676e+004		4.033200e+002	1.851750e+003	1.779730e+003	1.779730e+003
1.083410e+003	2.212600e+004	2.132207e+004	2.132207e+004		4.032800e+002	1.843833e+003	1.776839e+003	1.776839e+003
1.083450e+003	2.211400e+004	2.128729e+004	2.128729e+004		4.032400e+002	1.842833e+003	1.773941e+003	1.773941e+003
1.083490e+003	2.211900e+004	2.125243e+004	2.125243e+004		4.032000e+002	1.843250e+003	1.771035e+003	1.771035e+003
1.083530e+003	2.213800e+004	2.121748e+004	2.121748e+004		4.031600e+002	1.844833e+003	1.768123e+003	1.768123e+003
1.083570e+003	2.231700e+004	2.118244e+004	2.118244e+004		4.031200e+002	1.859750e+003	1.765204e+003	1.765204e+003
1.083610e+003	2.229000e+004	2.114733e+004	2.114733e+004		4.030800e+002	1.857500e+003	1.762278e+003	1.762278e+003
1.083650e+003	2.256900e+004	2.111214e+004	2.111214e+004		4.030400e+002	1.880750e+003	1.759345e+003	1.759345e+003
1.083690e+003	2.266400e+004	2.107686e+004	2.107686e+004		4.030000e+002	1.888667e+003	1.756405e+003	1.756405e+003
1.083730e+003	2.252900e+004	2.104152e+004	2.104152e+004		4.029600e+002	1.877417e+003	1.753460e+003	1.753460e+003
1.083770e+003	2.259200e+004	2.100609e+004	2.100609e+004		4.029200e+002	1.882667e+003	1.750508e+003	1.750508e+003
1.083810e+003	2.272700e+004	2.097059e+004	2.097059e+004		4.028800e+002	1.893917e+003	1.747549e+003	1.747549e+003
1.083850e+003	2.313500e+004	2.093501e+004	2.093501e+004		4.028400e+002	1.927917e+003	1.744584e+003	1.744584e+003
1.083890e+003	2.346300e+004	2.089937e+004	2.089937e+004		4.028000e+002	1.955250e+003	1.741614e+003	1.741614e+003
1.083930e+003	2.336500e+004	2.086366e+004	2.086366e+004		4.027600e+002	1.947083e+003	1.738638e+003	1.738638e+003
1.083970e+003	2.333200e+004	2.082788e+004	2.082788e+004		4.027200e+002	1.944333e+003	1.735657e+003	1.735657e+003
1.084010e+003	2.374100e+004	2.079204e+004	2.079204e+004		4.026800e+002	1.978417e+003	1.732670e+003	1.732670e+003
1.084050e+003	2.394900e+004	2.075613e+004	2.075613e+004		4.026400e+002	1.995750e+003	1.729678e+003	1.729678e+003
1.084090e+003	2.408100e+004	2.072017e+004	2.072017e+004		4.026000e+002	2.006750e+003	1.726681e+003	1.726681e+003
1.084130e+003	2.421700e+004	2.068415e+004	2.068415e+004		4.025600e+002	2.018083e+003	1.723679e+003	1.723679e+003
1.084170e+003	2.442100e+004	2.064808e+004	2.064808e+004		4.025200e+002	2.035083e+003	1.720673e+003	1.720673e+003
1.084210e+003	2.467700e+004	2.061195e+004	2.061195e+004		4.024800e+002	2.056417e+003	1.717663e+003	1.717663e+003
1.084250e+003	2.493800e+004	2.057577e+004	2.057577e+004		4.024400e+002	2.078167e+003	1.714648e+003	1.714648e+003
1.084290e+003	2.493600e+004	2.053955e+004	2.053955e+004		4.024000e+002	2.078000e+003	1.711629e+003	1.711629e+003
1.084330e+003	2.496200e+004	2.050328e+004	2.050328e+004		4.023600e+002	2.080167e+003	1.708607e+003	1.708607e+003
1.084370e+003	2.539900e+004	2.046697e+004	2.046697e+004		4.023200e+002	2.116583e+003	1.705581e+003	1.705581e+003
1.084410e+003	2.545000e+004	2.043062e+004	2.043062e+004		4.022800e+002	2.120833e+003	1.702551e+003	1.702551e+003
1.084450e+003	2.570500e+004	2.039423e+004	2.039423e+004		4.022400e+002	2.142083e+003	1.699519e+003	1.699519e+003
1.084490e+003	2.598700e+004	2.035780e+004	2.035780e+004		4.022000e+002	2.165583e+003	1.696483e+003	1.696483e+003
1.084530e+003	2.608000e+004	2.032134e+004	2.032134e+004		4.021600e+002	2.173333e+003	1.693445e+003	1.693445e+003
1.084570e+003	2.623000e+004	2.028485e+004	2.028485e+004		4.021200e+002	2.185833e+003	1.690404e+003	1.690404e+003
1.084610e+003	2.626900e+004	2.024833e+004	2.024833e+004		4.020800e+002	2.189083e+003	1.687361e+003	1.687361e+003
1.084650e+003	2.649000e+004	2.021178e+004	2.021178e+004		4.020400e+002	2.207500e+003	1.684315e+003	1.684315e+003
1.084690e+003	2.647600e+004	2.017521e+004	2.017521e+004		4.020000e+002	2.206333e+003	1.681268e+003	1.681268e+003
1.084730e+003	2.650000e+004	2.013862e+004	2.013862e+004		4.019600e+002	2.208333e+003	1.678218e+003	1.678218e+003
1.084770e+003	2.664100e+004	2.010200e+004	2.010200e+004		4.019200e+002	2.220083e+003	1.675167e+003	1.675167e+003
1.084810e+003	2.654300e+004	2.006536e+004	2.006536e+004		4.018800e+002	2.211917e+003	1.672113e+003	1.672113e+003
1.084850e+003	2.666500e+004	2.002870e+004	2.002870e+004		4.018400e+002	2.222083e+003	1.669058e+003	1.669058e+003
1.084890e+003	2.651700e+004	1.999202e+004	1.999202e+004		4.018000e+002	2.209750e+003	1.666002e+003	1.666002e+003
1.084930e+003	2.645500e+004	1.995532e+004	1.995532e+004		4.017600e+002	2.204583e+003	1.662943e+003	1.662943e+003
1.084970e+003	2.637100e+004	1.991860e+004	1.991860e+004		4.017200e+002	2.197583e+003	1.659883e+003	1.659883e+003
1.085010e+003	2.623500e+004	1.988186e+004	1.988186e+004		4.016800e+002	2.186250e+003	1.656822e+003	1.656822e+003
1.085050e+003	2.615400e+004	1.984510e+004	1.984510e+004		4.016400e+002	2.179500e+003	1.653758e+003	1.653758e+003
1.085090e+003	2.586200e+004	1.980832e+004	1.980832e+004		4.016000e+002	2.155167e+003	1.650693e+003	1.650693e+003
1.085130e+003	2.566000e+004	1.977151e+004	1.977151e+004		4.015600e+002	2.138333e+003	1.647626e+003	1.647626e+003
1.085170e+003	2.528900e+004	1.973469e+004	1.973469e+004		4.015200e+002	2.107417e+003	1.644557e+003	1.644557e+003
1.085210e+003	2.502900e+004	1.969784e+004	1.969784e+004		4.014800e+002	2.085750e+003	1.641486e+003	1.641486e+003
1.085250e+003	2.477300e+004	1.966096e+004	1.966096e+004		4.014400e+002	2.064417e+003	1.638413e+003	1.638413e+003
1.085290e+003	2.423000e+004	1.962405e+004	1.962405e+004		4.014000e+002	2.019167e+003	1.635337e+003	1.635337e+003
1.085330e+003	2.428200e+004	1.958711e+004	1.958711e+004		4.013600e+002	2.023500e+003	1.632259e+003	1.632259e+003
1.085370e+003	2.402700e+004	1.955013e+004	1.955013e+004		4.013200e+002	2.002250e+003	1.629178e+003	1.629178e+003
1.085410e+003	2.357600e+004	1.951312e+004	1.951312e+004		4.012800e+002	1.964667e+003	1.626094e+003	1.626094e+003
1.085450e+003	2.354600e+004	1.947608e+004	1.947608e+004		4.012400e+002	1.962167e+003	1.623006e+003	1.623006e+003
1.085490e+003	2.331400e+004	1.943900e+004	1.943900e+004		4.012000e+002	1.942833e+003	1.619916e+003	1.619916e+003
1.085530e+003	2.303100e+004	1.940188e+004	1.940188e+004		4.011600e+002	1.919250e+003	1.616823e+003	1.616823e+003
1.085570e+003	2.321300e+004	1.936472e+004	1.936472e+004		4.011200e+002	1.934417e+003	1.613726e+003	1.613726e+003
1.085610e+003	2.290900e+004	1.932752e+004	1.932752e+004		4.010800e+002	1.909083e+003	1.610627e+003	1.610627e+003
1.085650e+003	2.281700e+004	1.929028e+004	1.929028e+004		4.010400e+002	1.901417e+003	1.607524e+003	1.607524e+003
1.085690e+003	2.238400e+004	1.925301e+004	1.925301e+004		4.010000e+002	1.865333e+003	1.604417e+003	1.604417e+003
1.085730e+003	2.245100e+004	1.921569e+004	1.921569e+004		4.009600e+002	1.870917e+003	1.601308e+003	1.601308e+003
1.085770e+003	2.226200e+004	1.917833e+004	1.917833e+004		4.009200e+002	1.855167e+003	1.598194e+003	1.598194e+003
1.085810e+003	2.257400e+004	1.914093e+004	1.914093e+004		4.008800e+002	1.881167e+003	1.595078e+003	1.595078e+003
1.085850e+003	2.232500e+004	1.910350e+004	1.910350e+004		4.008400e+002	1.860417e+003	1.591958e+003	1.591958e+003
1.085890e+003	2.212400e+004	1.906602e+004	1.906602e+004		4.008000e+002	1.843667e+003	1.588835e+003	1.588835e+003
1.085930e+003	2.203400e+004	1.902850e+004	1.902850e+004		4.007600e+002	1.836167e+003	1.585708e+003	1.585708e+003
1.085970e+003	2.211600e+004	1.899094e+004	1.899094e+004		4.007200e+002	1.843000e+003	1.582579e+003	1.582579e+003
1.086010e+003	2.202000e+004	1.895335e+004	1.895335e+004		4.006800e+002	1.835000e+003	1.579446e+003	1.579446e+003
1.086050e+003	2.193800e+004	1.891571e+004	1.891571e+004		4.006400e+002	1.828167e+003	1.576309e+003	1.576309e+003
1.086090e+003	2.211900e+004	1.887804e+004	1.887804e+004		4.006000e+002	1.843250e+003	1.573170e+003	1.573170e+003
1.086130e+003	2.196700e+004	1.884033e+004	1.884033e+004		4.005600e+002	1.830583e+003	1.570027e+003	1.570027e+003
1.086170e+003	2.181300e+004	1.880258e+004	1.880258e+004		4.005200e+002	1.817750e+003	1.566882e+003	1.566882e+003
1.086210e+003	2.205800e+004	1.876480e+004	1.876480e+004		4.004800e+002	1.838167e+003	1.563733e+003	1.563733e+003
1.086250e+003	2.186700e+004	1.872698e+004	1.872698e+004		4.004400e+002	1.822250e+003	1.560582e+003	1.560582e+003
1.086290e+003	2.197500e+004	1.868913e+004	1.868913e+004		4.004000e+002	1.831250e+003	1.557428e+003	1.557428e+003
1.086330e+003	2.207900e+004	1.865125e+004	1.865125e+004		4.003600e+002	1.839917e+003	1.554271e+003	1.554271e+003
1.086370e+003	2.185500e+004	1.861333e+004	1.861333e+004		4.003200e+002	1.821250e+003	1.551111e+003	1.551111e+003
1.086410e+003	2.204000e+004	1.857539e+004	1.857539e+004		4.002800e+002	1.836667e+003	1.547949e+003	1.547949e+003
1.086450e+003	2.194100e+004	1.853741e+004	1.853741e+004		4.002400e+002	1.828417e+003	1.544784e+003	1.544784e+003
1.086490e+003	2.216700e+004	1.849941e+004	1.849941e+004		4.002000e+002	1.847250e+003	1.541617e+003	1.541617e+003
1.086530e+003	2.219000e+004	1.846137e+004	1.846137e+004		4.001600e+002	1.849167e+003	1.538448e+003	1.538448e+003
1.086570e+003	2.239500e+004	1.842332e+004	1.842332e+004		4.001200e+002	1.866250e+003	1.535277e+003	1.535277e+003
1.086610e+003	2.239500e+004	1.838524e+004	1.838524e+004		4.000800e+002	1.866250e+003	1.532103e+003	1.532103e+003
1.086650e+003	2.250100e+004	1.834714e+004	1.834714e+004		4.000400e+002	1.875083e+003	1.528928e+003	1.528928e+003
1.086690e+003	2.245700e+004	1.830902e+004	1.830902e+004		4.000000e+002	1.871417e+003	1.525752e+003	1.525752e+003
1.086730e+003	2.239600e+004	1.827088e+004	1.827088e+004		3.999600e+002	1.866333e+003	1.522574e+003	1.522574e+003
1.086770e+003	2.252400e+004	1.823273e+004	1.823273e+004		3.999200e+002	1.877000e+003	1.519394e+003	1.519394e+003
1.086810e+003	2.291300e+004	1.819456e+004	1.819456e+004		3.998800e+002	1.909417e+003	1.516213e+003	1.516213e+003
1.086850e+003	2.295800e+004	1.815637e+004	1.815637e+004		3.998400e+002	1.913167e+003	1.513031e+003	1.513031e+003
1.086890e+003	2.319500e+004	1.811818e+004	1.811818e+004		3.998000e+002	1.932917e+003	1.509848e+003	1.509848e+003
1.086930e+003	2.329400e+004	1.807998e+004	1.807998e+004		3.997600e+002	1.941167e+003	1.506665e+003	1.506665e+003
1.086970e+003	2.362300e+004	1.804177e+004	1.804177e+004		3.997200e+002	1.968583e+003	1.503481e+003	1.503481e+003
1.087010e+003	2.333200e+004	1.800357e+004	1.800357e+004		3.996800e+002	1.944333e+003	1.500297e+003	1.500297e+003
1.087050e+003	2.375100e+004	1.796536e+004	1.796536e+004		3.996400e+002	1.979250e+003	1.497113e+003	1.497113e+003
1.087090e+003	2.416300e+004	1.792715e+004	1.792715e+004		3.996000e+002	2.013583e+003	1.493929e+003	1.493929e+003
1.087130e+003	2.402200e+004	1.788895e+004	1.788895e+004		3.995600e+002	2.001833e+003	1.490746e+003	1.490746e+003
1.087170e+003	2.449700e+004	1.785076e+004	1.785076e+004		3.995200e+002	2.041417e+003	1.487563e+003	1.487563e+003
1.087210e+003	2.463700e+004	1.781258e+004	1.781258e+004		3.994800e+002	2.053083e+003	1.484382e+003	1.484382e+003
1.087250e+003	2.499000e+004	1.777441e+004	1.777441e+004		3.994400e+002	2.082500e+003	1.481201e+003	1.481201e+003
1.087290e+003	2.502100e+004	1.773627e+004	1.773627e+004		3.994000e+002	2.085083e+003	1.478022e+003	1.478022e+003
1.087330e+003	2.522000e+004	1.769814e+004	1.769814e+004		3.993600e+002	2.101667e+003	1.474845e+003	1.474845e+003
1.087370e+003	2.551200e+004	1.766004e+004	1.766004e+004		3.993200e+002	2.126000e+003	1.471670e+003	1.471670e+003
1.087410e+003	2.586500e+004	1.762196e+004	1.762196e+004		3.992800e+002	2.155417e+003	1.468497e+003	1.468497e+003
1.087450e+003	2.570200e+004	1.758391e+004	1.758391e+004		3.992400e+002	2.141833e+003	1.465326e+003	1.465326e+003
1.087490e+003	2.593300e+004	1.754590e+004	1.754590e+004		3.992000e+002	2.161083e+003	1.462158e+003	1.462158e+003
1.087530e+003	2.601000e+004	1.750792e+004	1.750792e+004		3.991600e+002	2.167500e+003	1.458993e+003	1.458993e+003
1.087570e+003	2.632900e+004	1.746997e+004	1.746997e+004		3.991200e+002	2.194083e+003	1.455831e+003	1.455831e+003
1.087610e+003	2.667500e+004	1.743206e+004	1.743206e+004		3.990800e+002	2.222917e+003	1.452672e+003	1.452672e+003
1.087650e+003	2.665500e+004	1.739420e+004	1.739420e+004		3.990400e+002	2.221250e+003	1.449517e+003	1.449517e+003
1.087690e+003	2.684500e+004	1.735638e+004	1.735638e+004		3.990000e+002	2.237083e+003	1.446365e+003	1.446365e+003
1.087730e+003	2.693600e+004	1.731861e+004	1.731861e+004		3.989600e+002	2.244667e+003	1.443218e+003	1.443218e+003
1.087770e+003	2.720200e+004	1.728089e+004	1.728089e+004		3.989200e+002	2.266833e+003	1.440074e+003	1.440074e+003
1.087810e+003	2.730500e+004	1.724322e+004	1.724322e+004		3.988800e+002	2.275417e+003	1.436935e+003	1.436935e+003
1.087850e+003	2.757000e+004	1.720561e+004	1.720561e+004		3.988400e+002	2.297500e+003	1.433801e+003	1.433801e+003
1.087890e+003	2.783100e+004	1.716805e+004	1.716805e+004		3.988000e+002	2.319250e+003	1.430671e+003	1.430671e+003
1.087930e+003	2.802800e+004	1.713056e+004	1.713056e+004		3.987600e+002	2.335667e+003	1.427547e+003	1.427547e+003
1.087970e+003	2.826200e+004	1.709313e+004	1.709313e+004		3.987200e+002	2.355167e+003	1.424427e+003	1.424427e+003
1.088010e+003	2.848000e+004	1.705577e+004	1.705577e+004		3.986800e+002	2.373333e+003	1.421314e+003	1.421314e+003
1.088050e+003	2.909800e+004	1.701848e+004	1.701848e+004		3.986400e+002	2.424833e+003	1.418207e+003	1.418207e+003
1.088090e+003	2.945500e+004	1.698127e+004	1.698127e+004		3.986000e+002	2.454583e+003	1.415106e+003	1.415106e+003
1.088130e+003	2.947500e+004	1.694414e+004	1.694414e+004		3.985600e+002	2.456250e+003	1.412011e+003	1.412011e+003
1.088170e+003	3.000900e+004	1.690709e+004	1.690709e+004		3.985200e+002	2.500750e+003	1.408924e+003	1.408924e+003
1.088210e+003	3.055900e+004	1.687013e+004	1.687013e+004		3.984800e+002	2.546583e+003	1.405844e+003	1.405844e+003
1.088250e+003	3.083900e+004	1.683327e+004	1.683327e+004		3.984400e+002	2.569917e+003	1.402772e+003	1.402772e+003
1.088290e+003	3.132100e+004	1.679651e+004	1.679651e+004		3.984000e+002	2.610083e+003	1.399709e+003	1.399709e+003
1.088330e+003	3.183800e+004	1.675985e+004	1.675985e+004		3.983600e+002	2.653167e+003	1.396654e+003	1.396654e+003
1.088370e+003	3.268900e+004	1.672330e+004	1.672330e+004		3.983200e+002	2.724083e+003	1.393608e+003	1.393608e+003
1.088410e+003	3.308300e+004	1.668687e+004	1.668687e+004		3.982800e+002	2.756917e+003	1.390573e+003	1.390573e+003
1.088450e+003	3.374400e+004	1.665057e+004	1.665057e+004		3.982400e+002	2.812000e+003	1.387547e+003	1.387547e+003
1.088490e+003	3.421000e+004	1.661440e+004	1.661440e+004		3.982000e+002	2.850833e+003	1.384533e+003	1.384533e+003
1.088530e+003	3.499500e+004	1.657836e+004	1.657836e+004		3.981600e+002	2.916250e+003	1.381530e+003	1.381530e+003
1.088570e+003	3.563700e+004	1.654247e+004	1.654247e+004		3.981200e+002	2.969750e+003	1.378539e+003	1.378539e+003
1.088610e+003	3.638700e+004	1.650673e+004	1.650673e+004		3.980800e+002	3.032250e+003	1.375561e+003	1.375561e+003
1.088650e+003	3.716700e+004	1.647115e+004	1.647115e+004		3.980400e+002	3.097250e+003	1.372596e+003	1.372596e+003
1.088690e+003	3.793500e+004	1.643574e+004	1.643574e+004		3.980000e+002	3.161250e+003	1.369645e+003	1.369645e+003
1.088730e+003	3.846700e+004	1.640050e+004	1.640050e+004		3.979600e+002	3.205583e+003	1.366709e+003	1.366709e+003
1.088770e+003	3.932400e+004	1.636545e+004	1.636545e+004		3.979200e+002	3.277000e+003	1.363788e+003	1.363788e+003
1.088810e+003	4.011400e+004	1.633059e+004	1.633059e+004		3.978800e+002	3.342833e+003	1.360883e+003	1.360883e+003
1.088850e+003	4.106700e+004	1.629593e+004	1.629593e+004		3.978400e+002	3.422250e+003	1.357994e+003	1.357994e+003
1.088890e+003	4.205300e+004	1.626148e+004	1.626148e+004		3.978000e+002	3.504417e+003	1.355123e+003	1.355123e+003
1.088930e+003	4.312400e+004	1.622725e+004	1.622725e+004		3.977600e+002	3.593667e+003	1.352271e+003	1.352271e+003
1.088970e+003	4.435300e+004	1.619325e+004	1.619325e+004		3.977200e+002	3.696083e+003	1.349437e+003	1.349437e+003
1.089010e+003	4.553600e+004	1.615949e+004	1.615949e+004		3.976800e+002	3.794667e+003	1.346624e+003	1.346624e+003
1.089050e+003	4.667200e+004	1.612599e+004	1.612599e+004		3.976400e+002	3.889333e+003	1.343832e+003	1.343832e+003
1.089090e+003	4.840900e+004	1.609275e+004	1.609275e+004		3.976000e+002	4.034083e+003	1.341063e+003	1.341063e+003
1.089130e+003	4.970100e+004	1.605980e+004	1.605980e+004		3.975600e+002	4.141750e+003	1.338317e+003	1.338317e+003
1.089170e+003	5.123000e+004	1.602715e+004	1.602715e+004		3.975200e+002	4.269167e+003	1.335596e+003	1.335596e+003
1.089210e+003	5.340000e+004	1.599480e+004	1.599480e+004		3.974800e+002	4.450000e+003	1.332900e+003	1.332900e+003
1.089250e+003	5.518300e+004	1.596279e+004	1.596279e+004		3.974400e+002	4.598583e+003	1.330233e+003	1.330233e+003
1.089290e+003	5.766200e+004	1.593113e+004	1.593113e+004		3.974000e+002	4.805167e+003	1.327595e+003	1.327595e+003
1.089330e+003	5.998700e+004	1.589985e+004	1.589985e+004		3.973600e+002	4.998917e+003	1.324987e+003	1.324987e+003
1.089370e+003	6.261600e+004	1.586896e+004	1.586896e+004		3.973200e+002	5.218000e+003	1.322413e+003	1.322413e+003
1.089410e+003	6.456300e+004	1.583850e+004	1.583850e+004		3.972800e+002	5.380250e+003	1.319875e+003	1.319875e+003
1.089450e+003	6.774900e+004	1.580847e+004	1.580847e+004		3.972400e+002	5.645750e+003	1.317373e+003	1.317373e+003
1.089490e+003	7.079600e+004	1.577892e+004	1.577892e+004		3.972000e+002	5.899667e+003	1.314910e+003	1.314910e+003
1.089530e+003	7.413400e+004	1.574987e+004	1.574987e+004		3.971600e+002	6.177833e+003	1.312489e+003	1.312489e+003
1.089570e+003	7.809600e+004	1.572135e+004	1.572135e+004		3.971200e+002	6.508000e+003	1.310113e+003	1.310113e+003
1.089610e+003	8.225700e+004	1.569341e+004	1.569341e+004		3.970800e+002	6.854750e+003	1.307784e+003	1.307784e+003
1.089650e+003	8.721400e+004	1.566607e+004	1.566607e+004		3.970400e+002	7.267833e+003	1.305506e+003	1.305506e+003
1.089690e+003	9.212300e+004	1.563939e+004	1.563939e+004		3.970000e+002	7.676917e+003	1.303282e+003	1.303282e+003
1.089730e+003	9.733700e+004	1.561341e+004	1.561341e+004		3.969600e+002	8.111417e+003	1.301118e+003	1.301118e+003
1.089770e+003	1.021640e+005	1.558819e+004	1.558819e+004		3.969200e+002	8.513667e+003	1.299016e+003	1.299016e+003
1.089810e+003	1.078460e+005	1.556377e+004	1.556377e+004		3.968800e+002	8.987167e+003	1.296980e+003	1.296980e+003
1.089850e+003	1.131680e+005	1.554019e+004	1.554019e+004		3.968400e+002	9.430667e+003	1.295016e+003	1.295016e+003
1.089890e+003	1.179180e+005	1.551752e+004	1.551752e+004		3.968000e+002	9.826500e+003	1.293127e+003	1.293127e+003
1.089930e+003	1.227700e+005	1.549580e+004	1.549580e+004		3.967600e+002	1.023083e+004	1.291317e+003	1.291317e+003
1.089970e+003	1.265830e+005	1.547507e+004	1.547507e+004		3.967200e+002	1.054858e+004	1.289589e+003	1.289589e+003
1.090010e+003	1.292980e+005	1.545537e+004	1.545537e+004		3.966800e+002	1.077483e+004	1.287947e+003	1.287947e+003
1.090050e+003	1.314270e+005	1.543672e+004	1.543672e+004		3.966400e+002	1.095225e+004	1.286394e+003	1.286394e+003
1.090090e+003	1.319930e+005	1.541915e+004	1.541915e+004		3.966000e+002	1.099942e+004	1.284929e+003	1.284929e+003
1.090130e+003	1.318680e+005	1.540266e+004	1.540266e+004		3.965600e+002	1.098900e+004	1.283555e+003	1.283555e+003
1.090170e+003	1.311980e+005	1.538725e+004	1.538725e+004		3.965200e+002	1.093317e+004	1.282271e+003	1.282271e+003
1.090210e+003	1.295730e+005	1.537292e+004	1.537292e+004		3.964800e+002	1.079775e+004	1.281076e+003	1.281076e+003
1.090250e+003	1.273450e+005	1.535964e+004	1.535964e+004		3.964400e+002	1.061208e+004	1.279970e+003	1.279970e+003
1.090290e+003	1.245060e+005	1.534740e+004	1.534740e+004		3.964000e+002	1.037550e+004	1.278950e+003	1.278950e+003
1.090330e+003	1.211550e+005	1.533618e+004	1.533618e+004		3.963600e+002	1.009625e+004	1.278015e+003	1.278015e+003
1.090370e+003	1.173870e+005	1.532594e+004	1.532594e+004		3.963200e+002	9.782250e+003	1.277162e+003	1.277162e+003
1.090410e+003	1.138270e+005	1.531665e+004	1.531665e+004		3.962800e+002	9.485583e+003	1.276387e+003	1.276387e+003
1.090450e+003	1.094270e+005	1.530827e+004	1.530827e+004		3.962400e+002	9.118917e+003	1.275689e+003	1.275689e+003
1.090490e+003	1.045060e+005	1.530077e+004	1.530077e+004		3.962000e+002	8.708833e+003	1.275064e+003	1.275064e+003
1.090530e+003	9.913000e+004	1.529409e+004	1.529409e+004		3.961600e+002	8.260833e+003	1.274508e+003	1.274508e+003
1.090570e+003	9.321400e+004	1.528820e+004	1.528820e+004		3.961200e+002	7.767833e+003	1.274017e+003	1.274017e+003
1.090610e+003	8.737000e+004	1.528303e+004	1.528303e+004		3.960800e+002	7.280833e+003	1.273586e+003	1.273586e+003
1.090650e+003	8.145300e+004	1.527853e+004	1.527853e+004		3.960400e+002	6.787750e+003	1.273211e+003	1.273211e+003
1.090690e+003	7.486500e+004	1.527464e+004	1.527464e+004		3.960000e+002	6.238750e+003	1.272887e+003	1.272887e+003
1.090730e+003	6.785700e+004	1.527131e+004	1.527131e+004		3.959600e+002	5.654750e+003	1.272609e+003	1.272609e+003
1.090770e+003	6.203600e+004	1.526846e+004	1.526846e+004		3.959200e+002	5.169667e+003	1.272372e+003	1.272372e+003
1.090810e+003	5.595700e+004	1.526606e+004	1.526606e+004		3.958800e+002	4.663083e+003	1.272171e+003	1.272171e+003
1.090850e+003	5.033400e+004	1.526402e+004	1.526402e+004		3.958400e+002	4.194500e+003	1.272002e+003	1.272002e+003
1.090890e+003	4.509100e+004	1.526232e+004	1.526232e+004		3.958000e+002	3.757583e+003	1.271860e+003	1.271860e+003
1.090930e+003	4.028400e+004	1.526089e+004	1.526089e+004		3.957600e+002	3.357000e+003	1.271741e+003	1.271741e+003
1.090970e+003	3.628000e+004	1.525970e+004	1.525970e+004		3.957200e+002	3.023333e+003	1.271641e+003	1.271641e+003
1.091010e+003	3.293900e+004	1.525870e+004	1.525870e+004		3.956800e+002	2.744917e+003	1.271558e+003	1.271558e+003
1.091050e+003	2.964400e+004	1.525786e+004	1.525786e+004		3.956400e+002	2.470333e+003	1.271489e+003	1.271489e+003
1.091090e+003	2.707200e+004	1.525716e+004	1.525716e+004		3.956000e+002	2.256000e+003	1.271430e+003	1.271430e+003
1.091130e+003	2.505200e+004	1.525657e+004	1.525657e+004		3.955600e+002	2.087667e+003	1.271381e+003	1.271381e+003
1.091170e+003	2.329400e+004	1.525607e+004	1.525607e+004		3.955200e+002	1.941167e+003	1.271339e+003	1.271339e+003
1.091210e+003	2.205400e+004	1.525564e+004	1.525564e+004		3.954800e+002	1.837833e+003	1.271304e+003	1.271304e+003
1.091250e+003	2.056900e+004	1.525528e+004	1.525528e+004		3.954400e+002	1.714083e+003	1.271273e+003	1.271273e+003
1.091290e+003	1.980500e+004	1.525497e+004	1.525497e+004		3.954000e+002	1.650417e+003	1.271247e+003	1.271247e+003
1.091330e+003	1.922100e+004	1.525470e+004	1.525470e+004		3.953600e+002	1.601750e+003	1.271225e+003	1.271225e+003
1.091370e+003	1.874500e+004	1.525446e+004	1.525446e+004		3.953200e+002	1.562083e+003	1.271205e+003	1.271205e+003
1.091410e+003	1.814800e+004	1.525426e+004	1.525426e+004		3.952800e+002	1.512333e+003	1.271188e+003	1.271188e+003
1.091450e+003	1.783800e+004	1.525408e+004	1.525408e+004		3.952400e+002	1.486500e+003	1.271174e+003	1.271174e+003
1.091490e+003	1.744200e+004	1.525393e+004	1.525393e+004		3.952000e+002	1.453500e+003	1.271161e+003	1.271161e+003
1.091530e+003	1.692400e+004	1.525380e+004	1.525380e+004		3.951600e+002	1.410333e+003	1.271150e+003	1.271150e+003
1.091570e+003	1.683300e+004	1.525369e+004	1.525369e+004		3.951200e+002	1.402750e+003	1.271141e+003	1.271141e+003
1.091610e+003	1.656200e+004	1.525359e+004	1.525359e+004		3.950800e+002	1.380167e+003	1.271132e+003	1.271132e+003
1.091650e+003	1.642400e+004	1.525350e+004	1.525350e+004		3.950400e+002	1.368667e+003	1.271125e+003	1.271125e+003
1.091690e+003	1.614100e+004	1.525342e+004	1.525342e+004		3.950000e+002	1.345083e+003	1.271118e+003	1.271118e+003
1.091730e+003	1.609000e+004	1.525335e+004	1.525335e+004		3.949600e+002	1.340833e+003	1.271113e+003	1.271113e+003
1.091770e+003	1.611500e+004	1.525329e+004	1.525329e+004		3.949200e+002	1.342917e+003	1.271108e+003	1.271108e+003
1.091810e+003	1.596800e+004	1.525324e+004	1.525324e+004		3.948800e+002	1.330667e+003	1.271103e+003	1.271103e+003
1.091850e+003	1.578500e+004	1.525319e+004	1.525319e+004		3.948400e+002	1.315417e+003	1.271099e+003	1.271099e+003
1.091890e+003	1.590600e+004	1.525315e+004	1.525315e+004		3.948000e+002	1.325500e+003	1.271096e+003	1.271096e+003
1.091930e+003	1.592700e+004	1.525311e+004	1.525311e+004		3.947600e+002	1.327250e+003	1.271093e+003	1.271093e+003
1.091970e+003	1.585500e+004	1.525308e+004	1.525308e+004		3.947200e+002	1.321250e+003	1.271090e+003	1.271090e+003
1.092010e+003	1.578300e+004	1.525306e+004	1.525306e+004		3.946800e+002	1.315250e+003	1.271088e+003	1.271088e+003
1.092050e+003	1.582800e+004	1.525304e+004	1.525304e+004		3.946400e+002	1.319000e+003	1.271087e+003	1.271087e+003
1.092090e+003	1.575000e+004	1.525303e+004	1.525303e+004		3.946000e+002	1.312500e+003	1.271086e+003	1.271086e+003
1.092130e+003	1.542700e+004	1.525302e+004	1.525302e+004		3.945600e+002	1.285583e+003	1.271085e+003	1.271085e+003
1.092170e+003	1.552300e+004	1.525301e+004	1.525301e+004		3.945200e+002	1.293583e+003	1.271084e+003	1.271084e+003
1.092210e+003	1.540300e+004	1.525301e+004	1.525301e+004		3.944800e+002	1.283583e+003	1.271084e+003	1.271084e+003
1.092250e+003	1.536600e+004	1.525300e+004	1.525300e+004		3.944400e+002	1.280500e+003	1.271084e+003	1.271084e+003
1.092290e+003	1.543300e+004	1.525300e+004	1.525300e+004		3.944000e+002	1.286083e+003	1.271083e+003	1.271083e+003
1.092330e+003	1.530300e+004	1.525300e+004	1.525300e+004		3.943600e+002	1.275250e+003	1.271083e+003	1.271083e+003
1.092370e+003	1.527600e+004	1.525300e+004	1.525300e+004		3.943200e+002	1.273000e+003	1.271083e+003	1.271083e+003
1.092410e+003	1.518000e+004	1.518000e+004	1.518000e+004		3.942800e+002	1.265000e+003	1.265000e+003	1.265000e+003
1.092450e+003	1.521300e+004	1.521300e+004	1.521300e+004		3.942400e+002	1.267750e+003	1.267750e+003	1.267750e+003
1.092490e+003	1.519700e+004	1.519700e+004	1.519700e+004		3.942000e+002	1.266417e+003	1.266417e+003	1.266417e+003
1.092530e+003	1.506100e+004	1.506100e+004	1.506100e+004		3.941600e+002	1.255083e+003	1.255083e+003	1.255083e+003
1.092570e+003	1.512000e+004	1.512000e+004	1.512000e+004		3.941200e+002	1.260000e+003	1.260000e+003	1.260000e+003
1.092610e+003	1.515200e+004	1.515200e+004	1.515200e+004		3.940800e+002	1.262667e+003	1.262667e+003	1.262667e+003
1.092650e+003	1.520100e+004	1.520100e+004	1.520100e+004		3.940400e+002	1.266750e+003	1.266750e+003	1.266750e+003
1.092690e+003	1.508300e+004	1.508300e+004	1.508300e+004		3.940000e+002	1.256917e+003	1.256917e+003	1.256917e+003
1.092730e+003	1.510500e+004	1.510500e+004	1.510500e+004		3.939600e+002	1.258750e+003	1.258750e+003	1.258750e+003
1.092770e+003	1.495500e+004	1.495500e+004	1.495500e+004		3.939200e+002	1.246250e+003	1.246250e+003	1.246250e+003
1.092810e+003	1.506700e+004	1.506700e+004	1.506700e+004		3.938800e+002	1.255583e+003	1.255583e+003	1.255583e+003
1.092850e+003	1.517100e+004	1.517100e+004	1.517100e+004		3.938400e+002	1.264250e+003	1.264250e+003	1.264250e+003
1.092890e+003	1.510000e+004	1.510000e+004	1.510000e+004		3.938000e+002	1.258333e+003	1.258333e+003	1.258333e+003
1.092930e+003	1.506600e+004	1.506600e+004	1.506600e+004		3.937600e+002	1.255500e+003	1.255500e+003	1.255500e+003
1.092970e+003	1.486500e+004	1.486500e+004	1.486500e+004		3.937200e+002	1.238750e+003	1.238750e+003	1.238750e+003
1.093010e+003	1.486200e+004	1.486200e+004	1.486200e+004		3.936800e+002	1.238500e+003	1.238500e+003	1.238500e+003
1.093050e+003	1.484400e+004	1.484400e+004	1.484400e+004		3.936400e+002	1.237000e+003	1.237000e+003	1.237000e+003
1.093090e+003	1.505400e+004	1.505400e+004	1.505400e+004		3.936000e+002	1.254500e+003	1.254500e+003	1.254500e+003
1.093130e+003	1.497900e+004	1.497900e+004	1.497900e+004		3.935600e+002	1.248250e+003	1.248250e+003	1.248250e+003
1.093170e+003	1.497200e+004	1.497200e+004	1.497200e+004		3.935200e+002	1.247667e+003	1.247667e+003	1.247667e+003
1.093210e+003	1.463600e+004	1.463600e+004	1.463600e+004		3.934800e+002	1.219667e+003	1.219667e+003	1.219667e+003
1.093250e+003	1.499000e+004	1.499000e+004	1.499000e+004		3.934400e+002	1.249167e+003	1.249167e+003	1.249167e+003
1.093290e+003	1.514200e+004	1.514200e+004	1.514200e+004		3.934000e+002	1.261833e+003	1.261833e+003	1.261833e+003
1.093330e+003	1.484100e+004	1.484100e+004	1.484100e+004		3.933600e+002	1.236750e+003	1.236750e+003	1.236750e+003
1.093370e+003	1.497900e+004	1.497900e+004	1.497900e+004		3.933200e+002	1.248250e+003	1.248250e+003	1.248250e+003
1.093410e+003	1.489900e+004	1.489900e+004	1.489900e+004		3.932800e+002	1.241583e+003	1.241583e+003	1.241583e+003
1.093450e+003	1.488500e+004	1.488500e+004	1.488500e+004		3.932400e+002	1.240417e+003	1.240417e+003	1.240417e+003
1.093490e+003	1.478700e+004	1.478700e+004	1.478700e+004		3.932000e+002	1.232250e+003	1.232250e+003	1.232250e+003
1.093530e+003	1.481700e+004	1.481700e+004	1.481700e+004		3.931600e+002	1.234750e+003	1.234750e+003	1.234750e+003
1.093570e+003	1.478900e+004	1.478900e+004	1.478900e+004		3.931200e+002	1.232417e+003	1.232417e+003	1.232417e+003
1.093610e+003	1.486900e+004	1.486900e+004	1.486900e+004		3.930800e+002	1.239083e+003	1.239083e+003	1.239083e+003
1.093650e+003	1.478100e+004	1.478100e+004	1.478100e+004		3.930400e+002	1.231750e+003	1.231750e+003	1.231750e+003
1.093690e+003	1.499900e+004	1.499900e+004	1.499900e+004		3.930000e+002	1.249917e+003	1.249917e+003	1.249917e+003


==> figures/data/XPS/spectra/tion0021.txt <==
Cycle 21:pos1.5:1: N1s
	Characteristic Energy eV	1.486690e+003	Acquisition Time s	1.200000e+001
Name		
Position		
FWHM		
Area		
Lineshape		
K.E.	Counts	Background	Envelope		B.E.	CPS	Background CPS	Envelope CPS
1.081690e+003	2.254200e+004	2.254200e+004	2.254200e+004		4.050000e+002	1.878500e+003	1.878500e+003	1.878500e+003
1.081730e+003	2.270200e+004	2.270200e+004	2.270200e+004		4.049600e+002	1.891833e+003	1.891833e+003	1.891833e+003
1.081770e+003	2.238400e+004	2.238400e+004	2.238400e+004		4.049200e+002	1.865333e+003	1.865333e+003	1.865333e+003
1.081810e+003	2.234000e+004	2.234000e+004	2.234000e+004		4.048800e+002	1.861667e+003	1.861667e+003	1.861667e+003
1.081850e+003	2.223200e+004	2.223200e+004	2.223200e+004		4.048400e+002	1.852667e+003	1.852667e+003	1.852667e+003
1.081890e+003	2.223700e+004	2.223700e+004	2.223700e+004		4.048000e+002	1.853083e+003	1.853083e+003	1.853083e+003
1.081930e+003	2.225900e+004	2.225900e+004	2.225900e+004		4.047600e+002	1.854917e+003	1.854917e+003	1.854917e+003
1.081970e+003	2.209700e+004	2.209700e+004	2.209700e+004		4.047200e+002	1.841417e+003	1.841417e+003	1.841417e+003
1.082010e+003	2.242000e+004	2.242000e+004	2.242000e+004		4.046800e+002	1.868333e+003	1.868333e+003	1.868333e+003
1.082050e+003	2.199000e+004	2.199000e+004	2.199000e+004		4.046400e+002	1.832500e+003	1.832500e+003	1.832500e+003
1.082090e+003	2.225000e+004	2.225000e+004	2.225000e+004		4.046000e+002	1.854167e+003	1.854167e+003	1.854167e+003
1.082130e+003	2.229100e+004	2.229100e+004	2.229100e+004		4.045600e+002	1.857583e+003	1.857583e+003	1.857583e+003
1.082170e+003	2.227900e+004	2.227900e+004	2.227900e+004		4.045200e+002	1.856583e+003	1.856583e+003	1.856583e+003
1.082210e+003	2.219900e+004	2.219900e+004	2.219900e+004		4.044800e+002	1.849917e+003	1.849917e+003	1.849917e+003
1.082250e+003	2.194400e+004	2.194400e+004	2.194400e+004		4.044400e+002	1.828667e+003	1.828667e+003	1.828667e+003
1.082290e+003	2.187100e+004	2.187100e+004	2.187100e+004		4.044000e+002	1.822583e+003	1.822583e+003	1.822583e+003
1.082330e+003	2.172800e+004	2.172800e+004	2.172800e+004		4.043600e+002	1.810667e+003	1.810667e+003	1.810667e+003
1.082370e+003	2.184100e+004	2.184100e+004	2.184100e+004		4.043200e+002	1.820083e+003	1.820083e+003	1.820083e+003
1.082410e+003	2.197700e+004	2.197700e+004	2.197700e+004		4.042800e+002	1.831417e+003	1.831417e+003	1.831417e+003
1.082450e+003	2.217100e+004	2.217100e+004	2.217100e+004		4.042400e+002	1.847583e+003	1.847583e+003	1.847583e+003
1.082490e+003	2.187300e+004	2.187300e+004	2.187300e+004		4.042000e+002	1.822750e+003	1.822750e+003	1.822750e+003
1.082530e+003	2.220300e+004	2.220300e+004	2.220300e+004		4.041600e+002	1.850250e+003	1.850250e+003	1.850250e+003
1.082570e+003	2.214900e+004	2.214900e+004	2.214900e+004		4.041200e+002	1.845750e+003	1.845750e+003	1.845750e+003
1.082610e+003	2.219100e+004	2.219100e+004	2.219100e+004		4.040800e+002	1.849250e+003	1.849250e+003	1.849250e+003
1.082650e+003	2.223900e+004	2.223900e+004	2.223900e+004		4.040400e+002	1.853250e+003	1.853250e+003	1.853250e+003
1.082690e+003	2.236700e+004	2.236700e+004	2.236700e+004		4.040000e+002	1.863917e+003	1.863917e+003	1.863917e+003
1.082730e+003	2.199200e+004	2.199200e+004	2.199200e+004		4.039600e+002	1.832667e+003	1.832667e+003	1.832667e+003
1.082770e+003	2.198600e+004	2.198600e+004	2.198600e+004		4.039200e+002	1.832167e+003	1.832167e+003	1.832167e+003
1.082810e+003	2.193200e+004	2.193200e+004	2.193200e+004		4.038800e+002	1.827667e+003	1.827667e+003	1.827667e+003
1.082850e+003	2.213000e+004	2.204733e+004	2.204733e+004		4.038400e+002	1.844167e+003	1.837278e+003	1.837278e+003
1.082890e+003	2.208000e+004	2.201314e+004	2.201314e+004		4.038000e+002	1.840000e+003	1.834428e+003	1.834428e+003
1.082930e+003	2.204600e+004	2.197884e+004	2.197884e+004		4.037600e+002	1.837167e+003	1.831570e+003	1.831570e+003
1.082970e+003	2.203600e+004	2.194445e+004	2.194445e+004		4.037200e+002	1.836333e+003	1.828704e+003	1.828704e+003
1.083010e+003	2.226500e+004	2.190995e+004	2.190995e+004		4.036800e+002	1.855417e+003	1.825830e+003	1.825830e+003
1.083050e+003	2.205700e+004	2.187537e+004	2.187537e+004		4.036400e+002	1.838083e+003	1.822947e+003	1.822947e+003
1.083090e+003	2.230100e+004	2.184068e+004	2.184068e+004		4.036000e+002	1.858417e+003	1.820057e+003	1.820057e+003
1.083130e+003	2.192300e+004	2.180591e+004	2.180591e+004		4.035600e+002	1.826917e+003	1.817159e+003	1.817159e+003
1.083170e+003	2.220500e+004	2.177103e+004	2.177103e+004		4.035200e+002	1.850417e+003	1.814253e+003	1.814253e+003
1.083210e+003	2.207200e+004	2.173606e+004	2.173606e+004		4.034800e+002	1.839333e+003	1.811339e+003	1.811339e+003
1.083250e+003	2.233000e+004	2.170100e+004	2.170100e+004		4.034400e+002	1.860833e+003	1.808417e+003	1.808417e+003
1.083290e+003	2.227300e+004	2.166585e+004	2.166585e+004		4.034000e+002	1.856083e+003	1.805487e+003	1.805487e+003
1.083330e+003	2.226800e+004	2.163060e+004	2.163060e+004		4.033600e+002	1.855667e+003	1.802550e+003	1.802550e+003
1.083370e+003	2.235300e+004	2.159526e+004	2.159526e+004		4.033200e+002	1.862750e+003	1.799605e+003	1.799605e+003
1.083410e+003	2.255300e+004	2.155984e+004	2.155984e+004		4.032800e+002	1.879417e+003	1.796653e+003	1.796653e+003
1.083450e+003	2.264500e+004	2.152432e+004	2.152432e+004		4.032400e+002	1.887083e+003	1.793694e+003	1.793694e+003
1.083490e+003	2.284600e+004	2.148872e+004	2.148872e+004		4.032000e+002	1.903833e+003	1.790727e+003	1.790727e+003
1.083530e+003	2.271900e+004	2.145304e+004	2.145304e+004		4.031600e+002	1.893250e+003	1.787753e+003	1.787753e+003
1.083570e+003	2.273000e+004	2.141727e+004	2.141727e+004		4.031200e+002	1.894167e+003	1.784773e+003	1.784773e+003
1.083610e+003	2.297200e+004	2.138142e+004	2.138142e+004		4.030800e+002	1.914333e+003	1.781785e+003	1.781785e+003
1.083650e+003	2.288300e+004	2.134549e+004	2.134549e+004		4.030400e+002	1.906917e+003	1.778791e+003	1.778791e+003
1.083690e+003	2.298100e+004	2.130948e+004	2.130948e+004		4.030000e+002	1.915083e+003	1.775790e+003	1.775790e+003
1.083730e+003	2.303300e+004	2.127338e+004	2.127338e+004		4.029600e+002	1.919417e+003	1.772782e+003	1.772782e+003
1.083770e+003	2.321500e+004	2.123721e+004	2.123721e+004		4.029200e+002	1.934583e+003	1.769768e+003	1.769768e+003
1.083810e+003	2.331500e+004	2.120097e+004	2.120097e+004		4.028800e+002	1.942917e+003	1.766747e+003	1.766747e+003
1.083850e+003	2.333600e+004	2.116465e+004	2.116465e+004		4.028400e+002	1.944667e+003	1.763721e+003	1.763721e+003
1.083890e+003	2.355100e+004	2.112825e+004	2.112825e+004		4.028000e+002	1.962583e+003	1.760688e+003	1.760688e+003
1.083930e+003	2.379200e+004	2.109179e+004	2.109179e+004		4.027600e+002	1.982667e+003	1.757649e+003	1.757649e+003
1.083970e+003	2.386100e+004	2.105525e+004	2.105525e+004		4.027200e+002	1.988417e+003	1.754604e+003	1.754604e+003
1.084010e+003	2.410900e+004	2.101865e+004	2.101865e+004		4.026800e+002	2.009083e+003	1.751554e+003	1.751554e+003
1.084050e+003	2.434600e+004	2.098199e+004	2.098199e+004		4.026400e+002	2.028833e+003	1.748499e+003	1.748499e+003
1.084090e+003	2.430600e+004	2.094526e+004	2.094526e+004		4.026000e+002	2.025500e+003	1.745438e+003	1.745438e+003
1.084130e+003	2.461500e+004	2.090847e+004	2.090847e+004		4.025600e+002	2.051250e+003	1.742373e+003	1.742373e+003
1.084170e+003	2.487700e+004	2.087163e+004	2.087163e+004		4.025200e+002	2.073083e+003	1.739302e+003	1.739302e+003
1.084210e+003	2.493300e+004	2.083473e+004	2.083473e+004		4.024800e+002	2.077750e+003	1.736228e+003	1.736228e+003
1.084250e+003	2.521200e+004	2.079778e+004	2.079778e+004		4.024400e+002	2.101000e+003	1.733148e+003	1.733148e+003
1.084290e+003	2.540900e+004	2.076078e+004	2.076078e+004		4.024000e+002	2.117417e+003	1.730065e+003	1.730065e+003
1.084330e+003	2.541700e+004	2.072373e+004	2.072373e+004		4.023600e+002	2.118083e+003	1.726977e+003	1.726977e+003
1.084370e+003	2.570600e+004	2.068663e+004	2.068663e+004		4.023200e+002	2.142167e+003	1.723886e+003	1.723886e+003
1.084410e+003	2.570100e+004	2.064949e+004	2.064949e+004		4.022800e+002	2.141750e+003	1.720791e+003	1.720791e+003
1.084450e+003	2.594800e+004	2.061231e+004	2.061231e+004		4.022400e+002	2.162333e+003	1.717692e+003	1.717692e+003
1.084490e+003	2.631500e+004	2.057508e+004	2.057508e+004		4.022000e+002	2.192917e+003	1.714590e+003	1.714590e+003
1.084530e+003	2.631200e+004	2.053783e+004	2.053783e+004		4.021600e+002	2.192667e+003	1.711486e+003	1.711486e+003
1.084570e+003	2.660300e+004	2.050053e+004	2.050053e+004		4.021200e+002	2.216917e+003	1.708378e+003	1.708378e+003
1.084610e+003	2.642800e+004	2.046321e+004	2.046321e+004		4.020800e+002	2.202333e+003	1.705267e+003	1.705267e+003
1.084650e+003	2.648000e+004	2.042585e+004	2.042585e+004		4.020400e+002	2.206667e+003	1.702154e+003	1.702154e+003
1.084690e+003	2.648800e+004	2.038846e+004	2.038846e+004		4.020000e+002	2.207333e+003	1.699039e+003	1.699039e+003
1.084730e+003	2.658700e+004	2.035104e+004	2.035104e+004		4.019600e+002	2.215583e+003	1.695920e+003	1.695920e+003
1.084770e+003	2.653700e+004	2.031360e+004	2.031360e+004		4.019200e+002	2.211417e+003	1.692800e+003	1.692800e+003
1.084810e+003	2.644900e+004	2.027612e+004	2.027612e+004		4.018800e+002	2.204083e+003	1.689677e+003	1.689677e+003
1.084850e+003	2.644700e+004	2.023861e+004	2.023861e+004		4.018400e+002	2.203917e+003	1.686551e+003	1.686551e+003
1.084890e+003	2.649300e+004	2.020108e+004	2.020108e+004		4.018000e+002	2.207750e+003	1.683423e+003	1.683423e+003
1.084930e+003	2.652400e+004	2.016352e+004	2.016352e+004		4.017600e+002	2.210333e+003	1.680293e+003	1.680293e+003
1.084970e+003	2.600000e+004	2.012594e+004	2.012594e+004		4.017200e+002	2.166667e+003	1.677161e+003	1.677161e+003
1.085010e+003	2.606300e+004	2.008832e+004	2.008832e+004		4.016800e+002	2.171917e+003	1.674027e+003	1.674027e+003
1.085050e+003	2.599700e+004	2.005068e+004	2.005068e+004		4.016400e+002	2.166417e+003	1.670890e+003	1.670890e+003
1.085090e+003	2.592200e+004	2.001301e+004	2.001301e+004		4.016000e+002	2.160167e+003	1.667751e+003	1.667751e+003
1.085130e+003	2.564900e+004	1.997531e+004	1.997531e+004		4.015600e+002	2.137417e+003	1.664609e+003	1.664609e+003
1.085170e+003	2.532500e+004	1.993758e+004	1.993758e+004		4.015200e+002	2.110417e+003	1.661465e+003	1.661465e+003
1.085210e+003	2.502300e+004	1.989982e+004	1.989982e+004		4.014800e+002	2.085250e+003	1.658319e+003	1.658319e+003
1.085250e+003	2.478500e+004	1.986203e+004	1.986203e+004		4.014400e+002	2.065417e+003	1.655169e+003	1.655169e+003
1.085290e+003	2.440500e+004	1.982420e+004	1.982420e+004		4.014000e+002	2.033750e+003	1.652017e+003	1.652017e+003
1.085330e+003	2.430200e+004	1.978634e+004	1.978634e+004		4.013600e+002	2.025167e+003	1.648862e+003	1.648862e+003
1.085370e+003	2.422800e+004	1.974844e+004	1.974844e+004		4.013200e+002	2.019000e+003	1.645703e+003	1.645703e+003
1.085410e+003	2.394100e+004	1.971050e+004	1.971050e+004		4.012800e+002	1.995083e+003	1.642541e+003	1.642541e+003
1.085450e+003	2.353000e+004	1.967252e+004	1.967252e+004		4.012400e+002	1.960833e+003	1.639376e+003	1.639376e+003
1.085490e+003	2.327600e+004	1.963450e+004	1.963450e+004		4.012000e+002	1.939667e+003	1.636208e+003	1.636208e+003
1.085530e+003	2.336600e+004	1.959643e+004	1.959643e+004		4.011600e+002	1.947167e+003	1.633036e+003	1.633036e+003
1.085570e+003	2.314900e+004	1.955833e+004	1.955833e+004		4.011200e+002	1.929083e+003	1.629860e+003	1.629860e+003
1.085610e+003	2.312900e+004	1.952018e+004	1.952018e+004		4.010800e+002	1.927417e+003	1.626681e+003	1.626681e+003
1.085650e+003	2.284200e+004	1.948199e+004	1.948199e+004		4.010400e+002	1.903500e+003	1.623499e+003	1.623499e+003
1.085690e+003	2.311900e+004	1.944375e+004	1.944375e+004		4.010000e+002	1.926583e+003	1.620313e+003	1.620313e+003
1.085730e+003	2.280700e+004	1.940547e+004	1.940547e+004		4.009600e+002	1.900583e+003	1.617123e+003	1.617123e+003
1.085770e+003	2.284100e+004	1.936716e+004	1.936716e+004		4.009200e+002	1.903417e+003	1.613930e+003	1.613930e+003
1.085810e+003	2.264800e+004	1.932880e+004	1.932880e+004		4.008800e+002	1.887333e+003	1.610733e+003	1.610733e+003
1.085850e+003	2.258600e+004	1.929040e+004	1.929040e+004		4.008400e+002	1.882167e+003	1.607533e+003	1.607533e+003
1.085890e+003	2.249000e+004	1.925195e+004	1.925195e+004		4.008000e+002	1.874167e+003	1.604329e+003	1.604329e+003
1.085930e+003	2.260400e+004	1.921347e+004	1.921347e+004		4.007600e+002	1.883667e+003	1.601122e+003	1.601122e+003
1.085970e+003	2.269700e+004	1.917494e+004	1.917494e+004		4.007200e+002	1.891417e+003	1.597912e+003	1.597912e+003
1.086010e+003	2.240600e+004	1.913638e+004	1.913638e+004		4.006800e+002	1.867167e+003	1.594698e+003	1.594698e+003
1.086050e+003	2.233400e+004	1.909778e+004	1.909778e+004		4.006400e+002	1.861167e+003	1.591481e+003	1.591481e+003
1.086090e+003	2.242300e+004	1.905913e+004	1.905913e+004		4.006000e+002	1.868583e+003	1.588261e+003	1.588261e+003
1.086130e+003	2.235100e+004	1.902045e+004	1.902045e+004		4.005600e+002	1.862583e+003	1.585038e+003	1.585038e+003
1.086170e+003	2.238300e+004	1.898174e+004	1.898174e+004		4.005200e+002	1.865250e+003	1.581811e+003	1.581811e+003
1.086210e+003	2.266500e+004	1.894298e+004	1.894298e+004		4.004800e+002	1.888750e+003	1.578582e+003	1.578582e+003
1.086250e+003	2.236800e+004	1.890420e+004	1.890420e+004		4.004400e+002	1.864000e+003	1.575350e+003	1.575350e+003
1.086290e+003	2.269200e+004	1.886538e+004	1.886538e+004		4.004000e+002	1.891000e+003	1.572115e+003	1.572115e+003
1.086330e+003	2.236400e+004	1.882653e+004	1.882653e+004		4.003600e+002	1.863667e+003	1.568877e+003	1.568877e+003
1.086370e+003	2.258700e+004	1.878764e+004	1.878764e+004		4.003200e+002	1.882250e+003	1.565637e+003	1.565637e+003
1.086410e+003	2.281900e+004	1.874873e+004	1.874873e+004		4.002800e+002	1.901583e+003	1.562394e+003	1.562394e+003
1.086450e+003	2.257600e+004	1.870979e+004	1.870979e+004		4.002400e+002	1.881333e+003	1.559149e+003	1.559149e+003
1.086490e+003	2.260900e+004	1.867082e+004	1.867082e+004		4.002000e+002	1.884083e+003	1.555902e+003	1.555902e+003
1.086530e+003	2.265000e+004	1.863183e+004	1.863183e+004		4.001600e+002	1.887500e+003	1.552652e+003	1.552652e+003
1.086570e+003	2.272600e+004	1.859281e+004	1.859281e+004		4.001200e+002	1.893833e+003	1.549401e+003	1.549401e+003
1.086610e+003	2.303100e+004	1.855377e+004	1.855377e+004		4.000800e+002	1.919250e+003	1.546147e+003	1.546147e+003
1.086650e+003	2.323000e+004	1.851470e+004	1.851470e+004		4.000400e+002	1.935833e+003	1.542892e+003	1.542892e+003
1.086690e+003	2.306300e+004	1.847562e+004	1.847562e+004		4.000000e+002	1.921917e+003	1.539635e+003	1.539635e+003
1.086730e+003	2.332900e+004	1.843653e+004	1.843653e+004		3.999600e+002	1.944083e+003	1.536377e+003	1.536377e+003
1.086770e+003	2.338900e+004	1.839742e+004	1.839742e+004		3.999200e+002	1.949083e+003	1.533118e+003	1.533118e+003
1.086810e+003	2.333600e+004	1.835829e+004	1.835829e+004		3.998800e+002	1.944667e+003	1.529858e+003	1.529858e+003
1.086850e+003	2.377200e+004	1.831916e+004	1.831916e+004		3.998400e+002	1.981000e+003	1.526597e+003	1.526597e+003
1.086890e+003	2.395300e+004	1.828002e+004	1.828002e+004		3.998000e+002	1.996083e+003	1.523335e+003	1.523335e+003
1.086930e+003	2.409300e+004	1.824087e+004	1.824087e+004		3.997600e+002	2.007750e+003	1.520072e+003	1.520072e+003
1.086970e+003	2.432300e+004	1.820172e+004	1.820172e+004		3.997200e+002	2.026917e+003	1.516810e+003	1.516810e+003
1.087010e+003	2.446000e+004	1.816257e+004	1.816257e+004		3.996800e+002	2.038333e+003	1.513548e+003	1.513548e+003
1.087050e+003	2.486600e+004	1.812343e+004	1.812343e+004		3.996400e+002	2.072167e+003	1.510286e+003	1.510286e+003
1.087090e+003	2.485200e+004	1.808429e+004	1.808429e+004		3.996000e+002	2.071000e+003	1.507025e+003	1.507025e+003
1.087130e+003	2.500600e+004	1.804517e+004	1.804517e+004		3.995600e+002	2.083833e+003	1.503764e+003	1.503764e+003
1.087170e+003	2.509500e+004	1.800605e+004	1.800605e+004		3.995200e+002	2.091250e+003	1.500504e+003	1.500504e+003
1.087210e+003	2.545800e+004	1.796695e+004	1.796695e+004		3.994800e+002	2.121500e+003	1.497246e+003	1.497246e+003
1.087250e+003	2.588700e+004	1.792787e+004	1.792787e+004		3.994400e+002	2.157250e+003	1.493989e+003	1.493989e+003
1.087290e+003	2.608400e+004	1.788880e+004	1.788880e+004		3.994000e+002	2.173667e+003	1.490734e+003	1.490734e+003
1.087330e+003	2.643100e+004	1.784977e+004	1.784977e+004		3.993600e+002	2.202583e+003	1.487481e+003	1.487481e+003
1.087370e+003	2.648700e+004	1.781076e+004	1.781076e+004		3.993200e+002	2.207250e+003	1.484230e+003	1.484230e+003
1.087410e+003	2.663100e+004	1.777178e+004	1.777178e+004		3.992800e+002	2.219250e+003	1.480982e+003	1.480982e+003
1.087450e+003	2.713600e+004	1.773284e+004	1.773284e+004		3.992400e+002	2.261333e+003	1.477737e+003	1.477737e+003
1.087490e+003	2.694800e+004	1.769394e+004	1.769394e+004		3.992000e+002	2.245667e+003	1.474495e+003	1.474495e+003
1.087530e+003	2.703500e+004	1.765507e+004	1.765507e+004		3.991600e+002	2.252917e+003	1.471256e+003	1.471256e+003
1.087570e+003	2.760200e+004	1.761625e+004	1.761625e+004		3.991200e+002	2.300167e+003	1.468020e+003	1.468020e+003
1.087610e+003	2.751800e+004	1.757747e+004	1.757747e+004		3.990800e+002	2.293167e+003	1.464789e+003	1.464789e+003
1.087650e+003	2.790500e+004	1.753873e+004	1.753873e+004		3.990400e+002	2.325417e+003	1.461561e+003	1.461561e+003
1.087690e+003	2.833100e+004	1.750005e+004	1.750005e+004		3.990000e+002	2.360917e+003	1.458338e+003	1.458338e+003
1.087730e+003	2.829300e+004	1.746143e+004	1.746143e+004		3.989600e+002	2.357750e+003	1.455119e+003	1.455119e+003
1.087770e+003	2.838500e+004	1.742286e+004	1.742286e+004		3.989200e+002	2.365417e+003	1.451905e+003	1.451905e+003
1.087810e+003	2.872200e+004	1.738435e+004	1.738435e+004		3.988800e+002	2.393500e+003	1.448696e+003	1.448696e+003
1.087850e+003	2.901500e+004	1.734591e+004	1.734591e+004		3.988400e+002	2.417917e+003	1.445492e+003	1.445492e+003
1.087890e+003	2.893500e+004	1.730753e+004	1.730753e+004		3.988000e+002	2.411250e+003	1.442294e+003	1.442294e+003
1.087930e+003	2.919000e+004	1.726922e+004	1.726922e+004		3.987600e+002	2.432500e+003	1.439101e+003	1.439101e+003
1.087970e+003	2.968400e+004	1.723097e+004	1.723097e+004		3.987200e+002	2.473667e+003	1.435915e+003	1.435915e+003
1.088010e+003	3.020500e+004	1.719281e+004	1.719281e+004		3.986800e+002	2.517083e+003	1.432734e+003	1.432734e+003
1.088050e+003	3.041800e+004	1.715473e+004	1.715473e+004		3.986400e+002	2.534833e+003	1.429560e+003	1.429560e+003
1.088090e+003	3.072700e+004	1.711673e+004	1.711673e+004		3.986000e+002	2.560583e+003	1.426394e+003	1.426394e+003
1.088130e+003	3.101900e+004	1.707882e+004	1.707882e+004		3.985600e+002	2.584917e+003	1.423235e+003	1.423235e+003
1.088170e+003	3.141600e+004	1.704100e+004	1.704100e+004		3.985200e+002	2.618000e+003	1.420083e+003	1.420083e+003
1.088210e+003	3.200700e+004	1.700328e+004	1.700328e+004		3.984800e+002	2.667250e+003	1.416940e+003	1.416940e+003
1.088250e+003	3.262400e+004	1.696566e+004	1.696566e+004		3.984400e+002	2.718667e+003	1.413805e+003	1.413805e+003
1.088290e+003	3.293100e+004	1.692815e+004	1.692815e+004		3.984000e+002	2.744250e+003	1.410679e+003	1.410679e+003
1.088330e+003	3.382400e+004	1.689075e+004	1.689075e+004		3.983600e+002	2.818667e+003	1.407563e+003	1.407563e+003
1.088370e+003	3.415100e+004	1.685348e+004	1.685348e+004		3.983200e+002	2.845917e+003	1.404457e+003	1.404457e+003
1.088410e+003	3.462100e+004	1.681634e+004	1.681634e+004		3.982800e+002	2.885083e+003	1.401362e+003	1.401362e+003
1.088450e+003	3.516900e+004	1.677933e+004	1.677933e+004		3.982400e+002	2.930750e+003	1.398277e+003	1.398277e+003
1.088490e+003	3.568200e+004	1.674245e+004	1.674245e+004		3.982000e+002	2.973500e+003	1.395204e+003	1.395204e+003
1.088530e+003	3.678700e+004	1.670572e+004	1.670572e+004		3.981600e+002	3.065583e+003	1.392144e+003	1.392144e+003
1.088570e+003	3.729000e+004	1.666915e+004	1.666915e+004		3.981200e+002	3.107500e+003	1.389096e+003	1.389096e+003
1.088610e+003	3.792200e+004	1.663273e+004	1.663273e+004		3.980800e+002	3.160167e+003	1.386061e+003	1.386061e+003
1.088650e+003	3.861900e+004	1.659649e+004	1.659649e+004		3.980400e+002	3.218250e+003	1.383041e+003	1.383041e+003
1.088690e+003	3.964700e+004	1.656042e+004	1.656042e+004		3.980000e+002	3.303917e+003	1.380035e+003	1.380035e+003
1.088730e+003	4.059400e+004	1.652453e+004	1.652453e+004		3.979600e+002	3.382833e+003	1.377044e+003	1.377044e+003
1.088770e+003	4.159000e+004	1.648884e+004	1.648884e+004		3.979200e+002	3.465833e+003	1.374070e+003	1.374070e+003
1.088810e+003	4.252000e+004	1.645335e+004	1.645335e+004		3.978800e+002	3.543333e+003	1.371112e+003	1.371112e+003
1.088850e+003	4.345800e+004	1.641808e+004	1.641808e+004		3.978400e+002	3.621500e+003	1.368173e+003	1.368173e+003
1.088890e+003	4.421300e+004	1.638303e+004	1.638303e+004		3.978000e+002	3.684417e+003	1.365252e+003	1.365252e+003
1.088930e+003	4.574700e+004	1.634821e+004	1.634821e+004		3.977600e+002	3.812250e+003	1.362351e+003	1.362351e+003
1.088970e+003	4.719300e+004	1.631364e+004	1.631364e+004		3.977200e+002	3.932750e+003	1.359470e+003	1.359470e+003
1.089010e+003	4.839200e+004	1.627933e+004	1.627933e+004		3.976800e+002	4.032667e+003	1.356611e+003	1.356611e+003
1.089050e+003	4.992300e+004	1.624529e+004	1.624529e+004		3.976400e+002	4.160250e+003	1.353774e+003	1.353774e+003
1.089090e+003	5.144100e+004	1.621154e+004	1.621154e+004		3.976000e+002	4.286750e+003	1.350962e+003	1.350962e+003
1.089130e+003	5.348400e+004	1.617809e+004	1.617809e+004		3.975600e+002	4.457000e+003	1.348174e+003	1.348174e+003
1.089170e+003	5.541000e+004	1.614496e+004	1.614496e+004		3.975200e+002	4.617500e+003	1.345414e+003	1.345414e+003
1.089210e+003	5.702900e+004	1.611218e+004	1.611218e+004		3.974800e+002	4.752417e+003	1.342681e+003	1.342681e+003
1.089250e+003	5.963200e+004	1.607974e+004	1.607974e+004		3.974400e+002	4.969333e+003	1.339979e+003	1.339979e+003
1.089290e+003	6.214100e+004	1.604769e+004	1.604769e+004		3.974000e+002	5.178417e+003	1.337308e+003	1.337308e+003
1.089330e+003	6.399700e+004	1.601604e+004	1.601604e+004		3.973600e+002	5.333083e+003	1.334670e+003	1.334670e+003
1.089370e+003	6.738700e+004	1.598482e+004	1.598482e+004		3.973200e+002	5.615583e+003	1.332068e+003	1.332068e+003
1.089410e+003	7.013000e+004	1.595404e+004	1.595404e+004		3.972800e+002	5.844167e+003	1.329504e+003	1.329504e+003
1.089450e+003	7.293500e+004	1.592375e+004	1.592375e+004		3.972400e+002	6.077917e+003	1.326979e+003	1.326979e+003
1.089490e+003	7.632000e+004	1.589396e+004	1.589396e+004		3.972000e+002	6.360000e+003	1.324496e+003	1.324496e+003
1.089530e+003	8.001400e+004	1.586470e+004	1.586470e+004		3.971600e+002	6.667833e+003	1.322059e+003	1.322059e+003
1.089570e+003	8.373300e+004	1.583602e+004	1.583602e+004		3.971200e+002	6.977750e+003	1.319668e+003	1.319668e+003
1.089610e+003	8.799600e+004	1.580794e+004	1.580794e+004		3.970800e+002	7.333000e+003	1.317329e+003	1.317329e+003
1.089650e+003	9.239500e+004	1.578051e+004	1.578051e+004		3.970400e+002	7.699583e+003	1.315043e+003	1.315043e+003
1.089690e+003	9.729400e+004	1.575376e+004	1.575376e+004		3.970000e+002	8.107833e+003	1.312814e+003	1.312814e+003
1.089730e+003	1.028570e+005	1.572775e+004	1.572775e+004		3.969600e+002	8.571417e+003	1.310646e+003	1.310646e+003
1.089770e+003	1.084470e+005	1.570251e+004	1.570251e+004		3.969200e+002	9.037250e+003	1.308543e+003	1.308543e+003
1.089810e+003	1.140060e+005	1.567811e+004	1.567811e+004		3.968800e+002	9.500500e+003	1.306509e+003	1.306509e+003
1.089850e+003	1.190930e+005	1.565459e+004	1.565459e+004		3.968400e+002	9.924417e+003	1.304549e+003	1.304549e+003
1.089890e+003	1.241490e+005	1.563200e+004	1.563200e+004		3.968000e+002	1.034575e+004	1.302667e+003	1.302667e+003
1.089930e+003	1.290970e+005	1.561040e+004	1.561040e+004		3.967600e+002	1.075808e+004	1.300866e+003	1.300866e+003
1.089970e+003	1.326690e+005	1.558981e+004	1.558981e+004		3.967200e+002	1.105575e+004	1.299151e+003	1.299151e+003
1.090010e+003	1.354910e+005	1.557028e+004	1.557028e+004		3.966800e+002	1.129092e+004	1.297523e+003	1.297523e+003
1.090050e+003	1.365830e+005	1.555183e+004	1.555183e+004		3.966400e+002	1.138192e+004	1.295986e+003	1.295986e+003
1.090090e+003	1.373360e+005	1.553447e+004	1.553447e+004		3.966000e+002	1.144467e+004	1.294539e+003	1.294539e+003
1.090130e+003	1.371720e+005	1.551821e+004	1.551821e+004		3.965600e+002	1.143100e+004	1.293184e+003	1.293184e+003
1.090170e+003	1.351060e+005	1.550305e+004	1.550305e+004		3.965200e+002	1.125883e+004	1.291921e+003	1.291921e+003
1.090210e+003	1.323810e+005	1.548898e+004	1.548898e+004		3.964800e+002	1.103175e+004	1.290748e+003	1.290748e+003
1.090250e+003	1.302190e+005	1.547595e+004	1.547595e+004		3.964400e+002	1.085158e+004	1.289663e+003	1.289663e+003
1.090290e+003	1.271270e+005	1.546397e+004	1.546397e+004		3.964000e+002	1.059392e+004	1.288664e+003	1.288664e+003
1.090330e+003	1.233160e+005	1.545299e+004	1.545299e+004		3.963600e+002	1.027633e+004	1.287749e+003	1.287749e+003
1.090370e+003	1.190840e+005	1.544299e+004	1.544299e+004		3.963200e+002	9.923667e+003	1.286916e+003	1.286916e+003
1.090410e+003	1.145020e+005	1.543393e+004	1.543393e+004		3.962800e+002	9.541833e+003	1.286160e+003	1.286160e+003
1.090450e+003	1.100160e+005	1.542576e+004	1.542576e+004		3.962400e+002	9.168000e+003	1.285480e+003	1.285480e+003
1.090490e+003	1.053240e+005	1.541844e+004	1.541844e+004		3.962000e+002	8.777000e+003	1.284870e+003	1.284870e+003
1.090530e+003	9.988200e+004	1.541194e+004	1.541194e+004		3.961600e+002	8.323500e+003	1.284329e+003	1.284329e+003
1.090570e+003	9.434900e+004	1.540621e+004	1.540621e+004		3.961200e+002	7.862417e+003	1.283851e+003	1.283851e+003
1.090610e+003	8.823500e+004	1.540119e+004	1.540119e+004		3.960800e+002	7.352917e+003	1.283432e+003	1.283432e+003
1.090650e+003	8.159500e+004	1.539682e+004	1.539682e+004		3.960400e+002	6.799583e+003	1.283069e+003	1.283069e+003
1.090690e+003	7.493000e+004	1.539306e+004	1.539306e+004		3.960000e+002	6.244167e+003	1.282755e+003	1.282755e+003
1.090730e+003	6.854700e+004	1.538983e+004	1.538983e+004		3.959600e+002	5.712250e+003	1.282486e+003	1.282486e+003
1.090770e+003	6.233600e+004	1.538709e+004	1.538709e+004		3.959200e+002	5.194667e+003	1.282257e+003	1.282257e+003
1.090810e+003	5.586500e+004	1.538477e+004	1.538477e+004		3.958800e+002	4.655417e+003	1.282064e+003	1.282064e+003
1.090850e+003	4.983400e+004	1.538282e+004	1.538282e+004		3.958400e+002	4.152833e+003	1.281901e+003	1.281901e+003
1.090890e+003	4.494000e+004	1.538118e+004	1.538118e+004		3.958000e+002	3.745000e+003	1.281765e+003	1.281765e+003
1.090930e+003	4.026700e+004	1.537980e+004	1.537980e+004		3.957600e+002	3.355583e+003	1.281650e+003	1.281650e+003
1.090970e+003	3.614100e+004	1.537865e+004	1.537865e+004		3.957200e+002	3.011750e+003	1.281554e+003	1.281554e+003
1.091010e+003	3.264500e+004	1.537769e+004	1.537769e+004		3.956800e+002	2.720417e+003	1.281474e+003	1.281474e+003
1.091050e+003	2.952800e+004	1.537689e+004	1.537689e+004		3.956400e+002	2.460667e+003	1.281407e+003	1.281407e+003
1.091090e+003	2.719200e+004	1.537621e+004	1.537621e+004		3.956000e+002	2.266000e+003	1.281351e+003	1.281351e+003
1.091130e+003	2.533000e+004	1.537564e+004	1.537564e+004		3.955600e+002	2.110833e+003	1.281303e+003	1.281303e+003
1.091170e+003	2.359700e+004	1.537516e+004	1.537516e+004		3.955200e+002	1.966417e+003	1.281263e+003	1.281263e+003
1.091210e+003	2.211500e+004	1.537476e+004	1.537476e+004		3.954800e+002	1.842917e+003	1.281230e+003	1.281230e+003
1.091250e+003	2.087700e+004	1.537441e+004	1.537441e+004		3.954400e+002	1.739750e+003	1.281201e+003	1.281201e+003
1.091290e+003	2.015800e+004	1.537412e+004	1.537412e+004		3.954000e+002	1.679833e+003	1.281176e+003	1.281176e+003
1.091330e+003	1.931900e+004	1.537387e+004	1.537387e+004		3.953600e+002	1.609917e+003	1.281155e+003	1.281155e+003
1.091370e+003	1.855300e+004	1.537365e+004	1.537365e+004		3.953200e+002	1.546083e+003	1.281138e+003	1.281138e+003
1.091410e+003	1.812400e+004	1.537346e+004	1.537346e+004		3.952800e+002	1.510333e+003	1.281122e+003	1.281122e+003
1.091450e+003	1.774700e+004	1.537330e+004	1.537330e+004		3.952400e+002	1.478917e+003	1.281108e+003	1.281108e+003
1.091490e+003	1.734800e+004	1.537316e+004	1.537316e+004		3.952000e+002	1.445667e+003	1.281097e+003	1.281097e+003
1.091530e+003	1.712800e+004	1.537304e+004	1.537304e+004		3.951600e+002	1.427333e+003	1.281087e+003	1.281087e+003
1.091570e+003	1.692800e+004	1.537293e+004	1.537293e+004		3.951200e+002	1.410667e+003	1.281078e+003	1.281078e+003
1.091610e+003	1.658000e+004	1.537284e+004	1.537284e+004		3.950800e+002	1.381667e+003	1.281070e+003	1.281070e+003
1.091650e+003	1.659800e+004	1.537276e+004	1.537276e+004		3.950400e+002	1.383167e+003	1.281063e+003	1.281063e+003
1.091690e+003	1.653100e+004	1.537269e+004	1.537269e+004		3.950000e+002	1.377583e+003	1.281057e+003	1.281057e+003
1.091730e+003	1.629400e+004	1.537263e+004	1.537263e+004		3.949600e+002	1.357833e+003	1.281052e+003	1.281052e+003
1.091770e+003	1.620400e+004	1.537258e+004	1.537258e+004		3.949200e+002	1.350333e+003	1.281048e+003	1.281048e+003
1.091810e+003	1.594800e+004	1.537253e+004	1.537253e+004		3.948800e+002	1.329000e+003	1.281044e+003	1.281044e+003
1.091850e+003	1.589200e+004	1.537249e+004	1.537249e+004		3.948400e+002	1.324333e+003	1.281041e+003	1.281041e+003
1.091890e+003	1.596200e+004	1.537246e+004	1.537246e+004		3.948000e+002	1.330167e+003	1.281038e+003	1.281038e+003
1.091930e+003	1.615300e+004	1.537243e+004	1.537243e+004		3.947600e+002	1.346083e+003	1.281036e+003	1.281036e+003
1.091970e+003	1.586800e+004	1.537241e+004	1.537241e+004		3.947200e+002	1.322333e+003	1.281034e+003	1.281034e+003
1.092010e+003	1.577500e+004	1.537239e+004	1.537239e+004		3.946800e+002	1.314583e+003	1.281032e+003	1.281032e+003
1.092050e+003	1.572300e+004	1.537238e+004	1.537238e+004		3.946400e+002	1.310250e+003	1.281031e+003	1.281031e+003
1.092090e+003	1.565600e+004	1.537236e+004	1.537236e+004		3.946000e+002	1.304667e+003	1.281030e+003	1.281030e+003
1.092130e+003	1.553200e+004	1.537236e+004	1.537236e+004		3.945600e+002	1.294333e+003	1.281030e+003	1.281030e+003
1.092170e+003	1.553300e+004	1.537235e+004	1.537235e+004		3.945200e+002	1.294417e+003	1.281029e+003	1.281029e+003
1.092210e+003	1.548900e+004	1.537234e+004	1.537234e+004		3.944800e+002	1.290750e+003	1.281029e+003	1.281029e+003
1.092250e+003	1.539600e+004	1.537234e+004	1.537234e+004		3.944400e+002	1.283000e+003	1.281028e+003	1.281028e+003
1.092290e+003	1.560700e+004	1.537234e+004	1.537234e+004		3.944000e+002	1.300583e+003	1.281028e+003	1.281028e+003
1.092330e+003	1.517000e+004	1.537234e+004	1.537234e+004		3.943600e+002	1.264167e+003	1.281028e+003	1.281028e+003
1.092370e+003	1.556900e+004	1.537233e+004	1.537233e+004		3.943200e+002	1.297417e+003	1.281028e+003	1.281028e+003
1.092410e+003	1.537800e+004	1.537800e+004	1.537800e+004		3.942800e+002	1.281500e+003	1.281500e+003	1.281500e+003
1.092450e+003	1.524500e+004	1.524500e+004	1.524500e+004		3.942400e+002	1.270417e+003	1.270417e+003	1.270417e+003
1.092490e+003	1.529800e+004	1.529800e+004	1.529800e+004		3.942000e+002	1.274833e+003	1.274833e+003	1.274833e+003
1.092530e+003	1.535100e+004	1.535100e+004	1.535100e+004		3.941600e+002	1.279250e+003	1.279250e+003	1.279250e+003
1.092570e+003	1.520200e+004	1.520200e+004	1.520200e+004		3.941200e+002	1.266833e+003	1.266833e+003	1.266833e+003
1.092610e+003	1.521700e+004	1.521700e+004	1.521700e+004		3.940800e+002	1.268083e+003	1.268083e+003	1.268083e+003
1.092650e+003	1.509400e+004	1.509400e+004	1.509400e+004		3.940400e+002	1.257833e+003	1.257833e+003	1.257833e+003
1.092690e+003	1.523800e+004	1.523800e+004	1.523800e+004		3.940000e+002	1.269833e+003	1.269833e+003	1.269833e+003
1.092730e+003	1.490400e+004	1.490400e+004	1.490400e+004		3.939600e+002	1.242000e+003	1.242000e+003	1.242000e+003
1.092770e+003	1.508200e+004	1.508200e+004	1.508200e+004		3.939200e+002	1.256833e+003	1.256833e+003	1.256833e+003
1.092810e+003	1.505100e+004	1.505100e+004	1.505100e+004		3.938800e+002	1.254250e+003	1.254250e+003	1.254250e+003
1.092850e+003	1.505600e+004	1.505600e+004	1.505600e+004		3.938400e+002	1.254667e+003	1.254667e+003	1.254667e+003
1.092890e+003	1.512200e+004	1.512200e+004	1.512200e+004		3.938000e+002	1.260167e+003	1.260167e+003	1.260167e+003
1.092930e+003	1.496200e+004	1.496200e+004	1.496200e+004		3.937600e+002	1.246833e+003	1.246833e+003	1.246833e+003
1.092970e+003	1.509600e+004	1.509600e+004	1.509600e+004		3.937200e+002	1.258000e+003	1.258000e+003	1.258000e+003
1.093010e+003	1.504700e+004	1.504700e+004	1.504700e+004		3.936800e+002	1.253917e+003	1.253917e+003	1.253917e+003
1.093050e+003	1.517500e+004	1.517500e+004	1.517500e+004		3.936400e+002	1.264583e+003	1.264583e+003	1.264583e+003
1.093090e+003	1.497200e+004	1.497200e+004	1.497200e+004		3.936000e+002	1.247667e+003	1.247667e+003	1.247667e+003
1.093130e+003	1.503800e+004	1.503800e+004	1.503800e+004		3.935600e+002	1.253167e+003	1.253167e+003	1.253167e+003
1.093170e+003	1.496600e+004	1.496600e+004	1.496600e+004		3.935200e+002	1.247167e+003	1.247167e+003	1.247167e+003
1.093210e+003	1.494500e+004	1.494500e+004	1.494500e+004		3.934800e+002	1.245417e+003	1.245417e+003	1.245417e+003
1.093250e+003	1.506100e+004	1.506100e+004	1.506100e+004		3.934400e+002	1.255083e+003	1.255083e+003	1.255083e+003
1.093290e+003	1.504100e+004	1.504100e+004	1.504100e+004		3.934000e+002	1.253417e+003	1.253417e+003	1.253417e+003
1.093330e+003	1.501000e+004	1.501000e+004	1.501000e+004		3.933600e+002	1.250833e+003	1.250833e+003	1.250833e+003
1.093370e+003	1.493500e+004	1.493500e+004	1.493500e+004		3.933200e+002	1.244583e+003	1.244583e+003	1.244583e+003
1.093410e+003	1.500200e+004	1.500200e+004	1.500200e+004		3.932800e+002	1.250167e+003	1.250167e+003	1.250167e+003
1.093450e+003	1.490900e+004	1.490900e+004	1.490900e+004		3.932400e+002	1.242417e+003	1.242417e+003	1.242417e+003
1.093490e+003	1.484300e+004	1.484300e+004	1.484300e+004		3.932000e+002	1.236917e+003	1.236917e+003	1.236917e+003
1.093530e+003	1.491500e+004	1.491500e+004	1.491500e+004		3.931600e+002	1.242917e+003	1.242917e+003	1.242917e+003
1.093570e+003	1.499800e+004	1.499800e+004	1.499800e+004		3.931200e+002	1.249833e+003	1.249833e+003	1.249833e+003
1.093610e+003	1.492600e+004	1.492600e+004	1.492600e+004		3.930800e+002	1.243833e+003	1.243833e+003	1.243833e+003
1.093650e+003	1.472800e+004	1.472800e+004	1.472800e+004		3.930400e+002	1.227333e+003	1.227333e+003	1.227333e+003
1.093690e+003	1.478800e+004	1.478800e+004	1.478800e+004		3.930000e+002	1.232333e+003	1.232333e+003	1.232333e+003


==> figures/data/XPS/spectra/tion0022.txt <==
Cycle 22:pos2:1: N1s
	Characteristic Energy eV	1.486690e+003	Acquisition Time s	1.200000e+001
Name		
Position		
FWHM		
Area		
Lineshape		
K.E.	Counts	Background	Envelope		B.E.	CPS	Background CPS	Envelope CPS
1.081690e+003	2.197300e+004	2.197300e+004	2.197300e+004		4.050000e+002	1.831083e+003	1.831083e+003	1.831083e+003
1.081730e+003	2.176600e+004	2.176600e+004	2.176600e+004		4.049600e+002	1.813833e+003	1.813833e+003	1.813833e+003
1.081770e+003	2.200300e+004	2.200300e+004	2.200300e+004		4.049200e+002	1.833583e+003	1.833583e+003	1.833583e+003
1.081810e+003	2.201400e+004	2.201400e+004	2.201400e+004		4.048800e+002	1.834500e+003	1.834500e+003	1.834500e+003
1.081850e+003	2.194900e+004	2.194900e+004	2.194900e+004		4.048400e+002	1.829083e+003	1.829083e+003	1.829083e+003
1.081890e+003	2.179500e+004	2.179500e+004	2.179500e+004		4.048000e+002	1.816250e+003	1.816250e+003	1.816250e+003
1.081930e+003	2.184100e+004	2.184100e+004	2.184100e+004		4.047600e+002	1.820083e+003	1.820083e+003	1.820083e+003
1.081970e+003	2.173300e+004	2.173300e+004	2.173300e+004		4.047200e+002	1.811083e+003	1.811083e+003	1.811083e+003
1.082010e+003	2.161800e+004	2.161800e+004	2.161800e+004		4.046800e+002	1.801500e+003	1.801500e+003	1.801500e+003
1.082050e+003	2.138600e+004	2.138600e+004	2.138600e+004		4.046400e+002	1.782167e+003	1.782167e+003	1.782167e+003
1.082090e+003	2.164700e+004	2.164700e+004	2.164700e+004		4.046000e+002	1.803917e+003	1.803917e+003	1.803917e+003
1.082130e+003	2.165100e+004	2.165100e+004	2.165100e+004		4.045600e+002	1.804250e+003	1.804250e+003	1.804250e+003
1.082170e+003	2.170000e+004	2.170000e+004	2.170000e+004		4.045200e+002	1.808333e+003	1.808333e+003	1.808333e+003
1.082210e+003	2.168400e+004	2.168400e+004	2.168400e+004		4.044800e+002	1.807000e+003	1.807000e+003	1.807000e+003
1.082250e+003	2.176900e+004	2.176900e+004	2.176900e+004		4.044400e+002	1.814083e+003	1.814083e+003	1.814083e+003
1.082290e+003	2.166500e+004	2.166500e+004	2.166500e+004		4.044000e+002	1.805417e+003	1.805417e+003	1.805417e+003
1.082330e+003	2.153500e+004	2.153500e+004	2.153500e+004		4.043600e+002	1.794583e+003	1.794583e+003	1.794583e+003
1.082370e+003	2.166300e+004	2.166300e+004	2.166300e+004		4.043200e+002	1.805250e+003	1.805250e+003	1.805250e+003
1.082410e+003	2.154500e+004	2.154500e+004	2.154500e+004		4.042800e+002	1.795417e+003	1.795417e+003	1.795417e+003
1.082450e+003	2.149900e+004	2.149900e+004	2.149900e+004		4.042400e+002	1.791583e+003	1.791583e+003	1.791583e+003
1.082490e+003	2.144800e+004	2.144800e+004	2.144800e+004		4.042000e+002	1.787333e+003	1.787333e+003	1.787333e+003
1.082530e+003	2.162500e+004	2.162500e+004	2.162500e+004		4.041600e+002	1.802083e+003	1.802083e+003	1.802083e+003
1.082570e+003	2.153600e+004	2.153600e+004	2.153600e+004		4.041200e+002	1.794667e+003	1.794667e+003	1.794667e+003
1.082610e+003	2.158200e+004	2.158200e+004	2.158200e+004		4.040800e+002	1.798500e+003	1.798500e+003	1.798500e+003
1.082650e+003	2.176100e+004	2.176100e+004	2.176100e+004		4.040400e+002	1.813417e+003	1.813417e+003	1.813417e+003
1.082690e+003	2.125500e+004	2.125500e+004	2.125500e+004		4.040000e+002	1.771250e+003	1.771250e+003	1.771250e+003
1.082730e+003	2.134600e+004	2.134600e+004	2.134600e+004		4.039600e+002	1.778833e+003	1.778833e+003	1.778833e+003
1.082770e+003	2.160500e+004	2.160500e+004	2.160500e+004		4.039200e+002	1.800417e+003	1.800417e+003	1.800417e+003
1.082810e+003	2.183500e+004	2.183500e+004	2.183500e+004		4.038800e+002	1.819583e+003	1.819583e+003	1.819583e+003
1.082850e+003	2.178400e+004	2.179367e+004	2.179367e+004		4.038400e+002	1.815333e+003	1.816139e+003	1.816139e+003
1.082890e+003	2.176200e+004	2.175871e+004	2.175871e+004		4.038000e+002	1.813500e+003	1.813226e+003	1.813226e+003
1.082930e+003	2.168000e+004	2.172366e+004	2.172366e+004		4.037600e+002	1.806667e+003	1.810305e+003	1.810305e+003
1.082970e+003	2.161100e+004	2.168850e+004	2.168850e+004		4.037200e+002	1.800917e+003	1.807375e+003	1.807375e+003
1.083010e+003	2.169200e+004	2.165324e+004	2.165324e+004		4.036800e+002	1.807667e+003	1.804437e+003	1.804437e+003
1.083050e+003	2.177400e+004	2.161789e+004	2.161789e+004		4.036400e+002	1.814500e+003	1.801490e+003	1.801490e+003
1.083090e+003	2.177400e+004	2.158243e+004	2.158243e+004		4.036000e+002	1.814500e+003	1.798536e+003	1.798536e+003
1.083130e+003	2.181700e+004	2.154688e+004	2.154688e+004		4.035600e+002	1.818083e+003	1.795573e+003	1.795573e+003
1.083170e+003	2.175700e+004	2.151123e+004	2.151123e+004		4.035200e+002	1.813083e+003	1.792602e+003	1.792602e+003
1.083210e+003	2.169200e+004	2.147548e+004	2.147548e+004		4.034800e+002	1.807667e+003	1.789623e+003	1.789623e+003
1.083250e+003	2.182000e+004	2.143964e+004	2.143964e+004		4.034400e+002	1.818333e+003	1.786636e+003	1.786636e+003
1.083290e+003	2.183800e+004	2.140370e+004	2.140370e+004		4.034000e+002	1.819833e+003	1.783641e+003	1.783641e+003
1.083330e+003	2.184400e+004	2.136766e+004	2.136766e+004		4.033600e+002	1.820333e+003	1.780638e+003	1.780638e+003
1.083370e+003	2.182900e+004	2.133153e+004	2.133153e+004		4.033200e+002	1.819083e+003	1.777628e+003	1.777628e+003
1.083410e+003	2.195100e+004	2.129531e+004	2.129531e+004		4.032800e+002	1.829250e+003	1.774609e+003	1.774609e+003
1.083450e+003	2.226300e+004	2.125900e+004	2.125900e+004		4.032400e+002	1.855250e+003	1.771583e+003	1.771583e+003
1.083490e+003	2.205900e+004	2.122260e+004	2.122260e+004		4.032000e+002	1.838250e+003	1.768550e+003	1.768550e+003
1.083530e+003	2.213400e+004	2.118610e+004	2.118610e+004		4.031600e+002	1.844500e+003	1.765509e+003	1.765509e+003
1.083570e+003	2.220200e+004	2.114952e+004	2.114952e+004		4.031200e+002	1.850167e+003	1.762460e+003	1.762460e+003
1.083610e+003	2.213300e+004	2.111286e+004	2.111286e+004		4.030800e+002	1.844417e+003	1.759405e+003	1.759405e+003
1.083650e+003	2.242300e+004	2.107610e+004	2.107610e+004		4.030400e+002	1.868583e+003	1.756342e+003	1.756342e+003
1.083690e+003	2.259100e+004	2.103926e+004	2.103926e+004		4.030000e+002	1.882583e+003	1.753272e+003	1.753272e+003
1.083730e+003	2.266000e+004	2.100234e+004	2.100234e+004		4.029600e+002	1.888333e+003	1.750195e+003	1.750195e+003
1.083770e+003	2.262200e+004	2.096534e+004	2.096534e+004		4.029200e+002	1.885167e+003	1.747112e+003	1.747112e+003
1.083810e+003	2.274900e+004	2.092826e+004	2.092826e+004		4.028800e+002	1.895750e+003	1.744022e+003	1.744022e+003
1.083850e+003	2.275200e+004	2.089110e+004	2.089110e+004		4.028400e+002	1.896000e+003	1.740925e+003	1.740925e+003
1.083890e+003	2.299200e+004	2.085386e+004	2.085386e+004		4.028000e+002	1.916000e+003	1.737822e+003	1.737822e+003
1.083930e+003	2.315600e+004	2.081655e+004	2.081655e+004		4.027600e+002	1.929667e+003	1.734712e+003	1.734712e+003
1.083970e+003	2.303300e+004	2.077916e+004	2.077916e+004		4.027200e+002	1.919417e+003	1.731597e+003	1.731597e+003
1.084010e+003	2.359600e+004	2.074170e+004	2.074170e+004		4.026800e+002	1.966333e+003	1.728475e+003	1.728475e+003
1.084050e+003	2.368500e+004	2.070418e+004	2.070418e+004		4.026400e+002	1.973750e+003	1.725348e+003	1.725348e+003
1.084090e+003	2.378900e+004	2.066659e+004	2.066659e+004		4.026000e+002	1.982417e+003	1.722216e+003	1.722216e+003
1.084130e+003	2.385700e+004	2.062893e+004	2.062893e+004		4.025600e+002	1.988083e+003	1.719078e+003	1.719078e+003
1.084170e+003	2.391500e+004	2.059121e+004	2.059121e+004		4.025200e+002	1.992917e+003	1.715934e+003	1.715934e+003
1.084210e+003	2.431100e+004	2.055343e+004	2.055343e+004		4.024800e+002	2.025917e+003	1.712786e+003	1.712786e+003
1.084250e+003	2.442300e+004	2.051559e+004	2.051559e+004		4.024400e+002	2.035250e+003	1.709633e+003	1.709633e+003
1.084290e+003	2.432600e+004	2.047770e+004	2.047770e+004		4.024000e+002	2.027167e+003	1.706475e+003	1.706475e+003
1.084330e+003	2.454000e+004	2.043975e+004	2.043975e+004		4.023600e+002	2.045000e+003	1.703313e+003	1.703313e+003
1.084370e+003	2.494500e+004	2.040175e+004	2.040175e+004		4.023200e+002	2.078750e+003	1.700146e+003	1.700146e+003
1.084410e+003	2.532400e+004	2.036370e+004	2.036370e+004		4.022800e+002	2.110333e+003	1.696975e+003	1.696975e+003
1.084450e+003	2.532000e+004	2.032560e+004	2.032560e+004		4.022400e+002	2.110000e+003	1.693800e+003	1.693800e+003
1.084490e+003	2.517400e+004	2.028746e+004	2.028746e+004		4.022000e+002	2.097833e+003	1.690622e+003	1.690622e+003
1.084530e+003	2.536100e+004	2.024928e+004	2.024928e+004		4.021600e+002	2.113417e+003	1.687440e+003	1.687440e+003
1.084570e+003	2.538800e+004	2.021105e+004	2.021105e+004		4.021200e+002	2.115667e+003	1.684255e+003	1.684255e+003
1.084610e+003	2.546700e+004	2.017279e+004	2.017279e+004		4.020800e+002	2.122250e+003	1.681066e+003	1.681066e+003
1.084650e+003	2.562800e+004	2.013448e+004	2.013448e+004		4.020400e+002	2.135667e+003	1.677874e+003	1.677874e+003
1.084690e+003	2.567900e+004	2.009614e+004	2.009614e+004		4.020000e+002	2.139917e+003	1.674678e+003	1.674678e+003
1.084730e+003	2.557200e+004	2.005776e+004	2.005776e+004		4.019600e+002	2.131000e+003	1.671480e+003	1.671480e+003
1.084770e+003	2.569800e+004	2.001935e+004	2.001935e+004		4.019200e+002	2.141500e+003	1.668279e+003	1.668279e+003
1.084810e+003	2.556800e+004	1.998090e+004	1.998090e+004		4.018800e+002	2.130667e+003	1.665075e+003	1.665075e+003
1.084850e+003	2.562000e+004	1.994242e+004	1.994242e+004		4.018400e+002	2.135000e+003	1.661868e+003	1.661868e+003
1.084890e+003	2.541600e+004	1.990390e+004	1.990390e+004		4.018000e+002	2.118000e+003	1.658658e+003	1.658658e+003
1.084930e+003	2.537900e+004	1.986535e+004	1.986535e+004		4.017600e+002	2.114917e+003	1.655446e+003	1.655446e+003
1.084970e+003	2.539100e+004	1.982676e+004	1.982676e+004		4.017200e+002	2.115917e+003	1.652230e+003	1.652230e+003
1.085010e+003	2.522700e+004	1.978815e+004	1.978815e+004		4.016800e+002	2.102250e+003	1.649012e+003	1.649012e+003
1.085050e+003	2.501900e+004	1.974950e+004	1.974950e+004		4.016400e+002	2.084917e+003	1.645791e+003	1.645791e+003
1.085090e+003	2.472500e+004	1.971081e+004	1.971081e+004		4.016000e+002	2.060417e+003	1.642567e+003	1.642567e+003
1.085130e+003	2.473800e+004	1.967209e+004	1.967209e+004		4.015600e+002	2.061500e+003	1.639341e+003	1.639341e+003
1.085170e+003	2.460700e+004	1.963333e+004	1.963333e+004		4.015200e+002	2.050583e+003	1.636111e+003	1.636111e+003
1.085210e+003	2.430200e+004	1.959453e+004	1.959453e+004		4.014800e+002	2.025167e+003	1.632878e+003	1.632878e+003
1.085250e+003	2.405200e+004	1.955570e+004	1.955570e+004		4.014400e+002	2.004333e+003	1.629642e+003	1.629642e+003
1.085290e+003	2.390200e+004	1.951683e+004	1.951683e+004		4.014000e+002	1.991833e+003	1.626403e+003	1.626403e+003
1.085330e+003	2.380400e+004	1.947792e+004	1.947792e+004		4.013600e+002	1.983667e+003	1.623160e+003	1.623160e+003
1.085370e+003	2.342400e+004	1.943897e+004	1.943897e+004		4.013200e+002	1.952000e+003	1.619914e+003	1.619914e+003
1.085410e+003	2.329800e+004	1.939997e+004	1.939997e+004		4.012800e+002	1.941500e+003	1.616664e+003	1.616664e+003
1.085450e+003	2.321800e+004	1.936094e+004	1.936094e+004		4.012400e+002	1.934833e+003	1.613411e+003	1.613411e+003
1.085490e+003	2.304300e+004	1.932186e+004	1.932186e+004		4.012000e+002	1.920250e+003	1.610155e+003	1.610155e+003
1.085530e+003	2.269400e+004	1.928273e+004	1.928273e+004		4.011600e+002	1.891167e+003	1.606894e+003	1.606894e+003
1.085570e+003	2.270600e+004	1.924356e+004	1.924356e+004		4.011200e+002	1.892167e+003	1.603630e+003	1.603630e+003
1.085610e+003	2.248900e+004	1.920435e+004	1.920435e+004		4.010800e+002	1.874083e+003	1.600363e+003	1.600363e+003
1.085650e+003	2.267000e+004	1.916509e+004	1.916509e+004		4.010400e+002	1.889167e+003	1.597091e+003	1.597091e+003
1.085690e+003	2.246300e+004	1.912579e+004	1.912579e+004		4.010000e+002	1.871917e+003	1.593816e+003	1.593816e+003
1.085730e+003	2.237200e+004	1.908644e+004	1.908644e+004		4.009600e+002	1.864333e+003	1.590537e+003	1.590537e+003
1.085770e+003	2.219200e+004	1.904705e+004	1.904705e+004		4.009200e+002	1.849333e+003	1.587254e+003	1.587254e+003
1.085810e+003	2.210000e+004	1.900761e+004	1.900761e+004		4.008800e+002	1.841667e+003	1.583968e+003	1.583968e+003
1.085850e+003	2.224300e+004	1.896813e+004	1.896813e+004		4.008400e+002	1.853583e+003	1.580677e+003	1.580677e+003
1.085890e+003	2.206000e+004	1.892861e+004	1.892861e+004		4.008000e+002	1.838333e+003	1.577384e+003	1.577384e+003
1.085930e+003	2.217000e+004	1.888904e+004	1.888904e+004		4.007600e+002	1.847500e+003	1.574086e+003	1.574086e+003
1.085970e+003	2.223100e+004	1.884943e+004	1.884943e+004		4.007200e+002	1.852583e+003	1.570786e+003	1.570786e+003
1.086010e+003	2.224800e+004	1.880978e+004	1.880978e+004		4.006800e+002	1.854000e+003	1.567482e+003	1.567482e+003
1.086050e+003	2.216500e+004	1.877009e+004	1.877009e+004		4.006400e+002	1.847083e+003	1.564174e+003	1.564174e+003
1.086090e+003	2.207000e+004	1.873036e+004	1.873036e+004		4.006000e+002	1.839167e+003	1.560864e+003	1.560864e+003
1.086130e+003	2.208400e+004	1.869060e+004	1.869060e+004		4.005600e+002	1.840333e+003	1.557550e+003	1.557550e+003
1.086170e+003	2.222300e+004	1.865080e+004	1.865080e+004		4.005200e+002	1.851917e+003	1.554233e+003	1.554233e+003
1.086210e+003	2.232000e+004	1.861096e+004	1.861096e+004		4.004800e+002	1.860000e+003	1.550913e+003	1.550913e+003
1.086250e+003	2.240700e+004	1.857109e+004	1.857109e+004		4.004400e+002	1.867250e+003	1.547590e+003	1.547590e+003
1.086290e+003	2.243700e+004	1.853118e+004	1.853118e+004		4.004000e+002	1.869750e+003	1.544265e+003	1.544265e+003
1.086330e+003	2.225700e+004	1.849125e+004	1.849125e+004		4.003600e+002	1.854750e+003	1.540937e+003	1.540937e+003
1.086370e+003	2.220900e+004	1.845128e+004	1.845128e+004		4.003200e+002	1.850750e+003	1.537607e+003	1.537607e+003
1.086410e+003	2.226300e+004	1.841129e+004	1.841129e+004		4.002800e+002	1.855250e+003	1.534274e+003	1.534274e+003
1.086450e+003	2.242200e+004	1.837126e+004	1.837126e+004		4.002400e+002	1.868500e+003	1.530939e+003	1.530939e+003
1.086490e+003	2.241500e+004	1.833121e+004	1.833121e+004		4.002000e+002	1.867917e+003	1.527601e+003	1.527601e+003
1.086530e+003	2.268900e+004	1.829114e+004	1.829114e+004		4.001600e+002	1.890750e+003	1.524261e+003	1.524261e+003
1.086570e+003	2.259100e+004	1.825104e+004	1.825104e+004		4.001200e+002	1.882583e+003	1.520920e+003	1.520920e+003
1.086610e+003	2.279600e+004	1.821092e+004	1.821092e+004		4.000800e+002	1.899667e+003	1.517577e+003	1.517577e+003
1.086650e+003	2.272000e+004	1.817078e+004	1.817078e+004		4.000400e+002	1.893333e+003	1.514232e+003	1.514232e+003
1.086690e+003	2.265000e+004	1.813062e+004	1.813062e+004		4.000000e+002	1.887500e+003	1.510885e+003	1.510885e+003
1.086730e+003	2.285700e+004	1.809045e+004	1.809045e+004		3.999600e+002	1.904750e+003	1.507537e+003	1.507537e+003
1.086770e+003	2.301500e+004	1.805026e+004	1.805026e+004		3.999200e+002	1.917917e+003	1.504188e+003	1.504188e+003
1.086810e+003	2.325000e+004	1.801005e+004	1.801005e+004		3.998800e+002	1.937500e+003	1.500838e+003	1.500838e+003
1.086850e+003	2.328400e+004	1.796984e+004	1.796984e+004		3.998400e+002	1.940333e+003	1.497486e+003	1.497486e+003
1.086890e+003	2.368200e+004	1.792961e+004	1.792961e+004		3.998000e+002	1.973500e+003	1.494135e+003	1.494135e+003
1.086930e+003	2.350500e+004	1.788939e+004	1.788939e+004		3.997600e+002	1.958750e+003	1.490782e+003	1.490782e+003
1.086970e+003	2.393100e+004	1.784916e+004	1.784916e+004		3.997200e+002	1.994250e+003	1.487430e+003	1.487430e+003
1.087010e+003	2.411400e+004	1.780893e+004	1.780893e+004		3.996800e+002	2.009500e+003	1.484077e+003	1.484077e+003
1.087050e+003	2.455700e+004	1.776870e+004	1.776870e+004		3.996400e+002	2.046417e+003	1.480725e+003	1.480725e+003
1.087090e+003	2.485500e+004	1.772848e+004	1.772848e+004		3.996000e+002	2.071250e+003	1.477374e+003	1.477374e+003
1.087130e+003	2.476200e+004	1.768828e+004	1.768828e+004		3.995600e+002	2.063500e+003	1.474023e+003	1.474023e+003
1.087170e+003	2.505600e+004	1.764809e+004	1.764809e+004		3.995200e+002	2.088000e+003	1.470674e+003	1.470674e+003
1.087210e+003	2.547900e+004	1.760791e+004	1.760791e+004		3.994800e+002	2.123250e+003	1.467326e+003	1.467326e+003
1.087250e+003	2.522800e+004	1.756776e+004	1.756776e+004		3.994400e+002	2.102333e+003	1.463980e+003	1.463980e+003
1.087290e+003	2.561900e+004	1.752762e+004	1.752762e+004		3.994000e+002	2.134917e+003	1.460635e+003	1.460635e+003
1.087330e+003	2.621100e+004	1.748751e+004	1.748751e+004		3.993600e+002	2.184250e+003	1.457293e+003	1.457293e+003
1.087370e+003	2.649900e+004	1.744743e+004	1.744743e+004		3.993200e+002	2.208250e+003	1.453953e+003	1.453953e+003
1.087410e+003	2.659200e+004	1.740739e+004	1.740739e+004		3.992800e+002	2.216000e+003	1.450616e+003	1.450616e+003
1.087450e+003	2.677100e+004	1.736738e+004	1.736738e+004		3.992400e+002	2.230917e+003	1.447282e+003	1.447282e+003
1.087490e+003	2.691100e+004	1.732742e+004	1.732742e+004		3.992000e+002	2.242583e+003	1.443951e+003	1.443951e+003
1.087530e+003	2.716800e+004	1.728749e+004	1.728749e+004		3.991600e+002	2.264000e+003	1.440624e+003	1.440624e+003
1.087570e+003	2.748300e+004	1.724761e+004	1.724761e+004		3.991200e+002	2.290250e+003	1.437301e+003	1.437301e+003
1.087610e+003	2.777300e+004	1.720778e+004	1.720778e+004		3.990800e+002	2.314417e+003	1.433982e+003	1.433982e+003
1.087650e+003	2.804000e+004	1.716801e+004	1.716801e+004		3.990400e+002	2.336667e+003	1.430667e+003	1.430667e+003
1.087690e+003	2.815100e+004	1.712829e+004	1.712829e+004		3.990000e+002	2.345917e+003	1.427357e+003	1.427357e+003
1.087730e+003	2.836000e+004	1.708863e+004	1.708863e+004		3.989600e+002	2.363333e+003	1.424052e+003	1.424052e+003
1.087770e+003	2.877200e+004	1.704903e+004	1.704903e+004		3.989200e+002	2.397667e+003	1.420752e+003	1.420752e+003
1.087810e+003	2.892400e+004	1.700950e+004	1.700950e+004		3.988800e+002	2.410333e+003	1.417458e+003	1.417458e+003
1.087850e+003	2.911300e+004	1.697003e+004	1.697003e+004		3.988400e+002	2.426083e+003	1.414170e+003	1.414170e+003
1.087890e+003	2.926500e+004	1.693064e+004	1.693064e+004		3.988000e+002	2.438750e+003	1.410887e+003	1.410887e+003
1.087930e+003	2.970600e+004	1.689133e+004	1.689133e+004		3.987600e+002	2.475500e+003	1.407611e+003	1.407611e+003
1.087970e+003	2.987200e+004	1.685209e+004	1.685209e+004		3.987200e+002	2.489333e+003	1.404341e+003	1.404341e+003
1.088010e+003	3.030700e+004	1.681294e+004	1.681294e+004		3.986800e+002	2.525583e+003	1.401078e+003	1.401078e+003
1.088050e+003	3.056200e+004	1.677387e+004	1.677387e+004		3.986400e+002	2.546833e+003	1.397823e+003	1.397823e+003
1.088090e+003	3.100900e+004	1.673490e+004	1.673490e+004		3.986000e+002	2.584083e+003	1.394575e+003	1.394575e+003
1.088130e+003	3.113400e+004	1.669602e+004	1.669602e+004		3.985600e+002	2.594500e+003	1.391335e+003	1.391335e+003
1.088170e+003	3.165200e+004	1.665724e+004	1.665724e+004		3.985200e+002	2.637667e+003	1.388103e+003	1.388103e+003
1.088210e+003	3.233600e+004	1.661856e+004	1.661856e+004		3.984800e+002	2.694667e+003	1.384880e+003	1.384880e+003
1.088250e+003	3.271000e+004	1.657999e+004	1.657999e+004		3.984400e+002	2.725833e+003	1.381666e+003	1.381666e+003
1.088290e+003	3.319900e+004	1.654155e+004	1.654155e+004		3.984000e+002	2.766583e+003	1.378462e+003	1.378462e+003
1.088330e+003	3.356700e+004	1.650322e+004	1.650322e+004		3.983600e+002	2.797250e+003	1.375268e+003	1.375268e+003
1.088370e+003	3.390900e+004	1.646502e+004	1.646502e+004		3.983200e+002	2.825750e+003	1.372085e+003	1.372085e+003
1.088410e+003	3.463200e+004	1.642695e+004	1.642695e+004		3.982800e+002	2.886000e+003	1.368912e+003	1.368912e+003
1.088450e+003	3.556000e+004	1.638901e+004	1.638901e+004		3.982400e+002	2.963333e+003	1.365751e+003	1.365751e+003
1.088490e+003	3.607000e+004	1.635123e+004	1.635123e+004		3.982000e+002	3.005833e+003	1.362602e+003	1.362602e+003
1.088530e+003	3.672900e+004	1.631360e+004	1.631360e+004		3.981600e+002	3.060750e+003	1.359466e+003	1.359466e+003
1.088570e+003	3.761800e+004	1.627612e+004	1.627612e+004		3.981200e+002	3.134833e+003	1.356344e+003	1.356344e+003
1.088610e+003	3.808200e+004	1.623882e+004	1.623882e+004		3.980800e+002	3.173500e+003	1.353235e+003	1.353235e+003
1.088650e+003	3.925000e+004	1.620170e+004	1.620170e+004		3.980400e+002	3.270833e+003	1.350141e+003	1.350141e+003
1.088690e+003	3.968800e+004	1.616476e+004	1.616476e+004		3.980000e+002	3.307333e+003	1.347063e+003	1.347063e+003
1.088730e+003	4.072500e+004	1.612801e+004	1.612801e+004		3.979600e+002	3.393750e+003	1.344001e+003	1.344001e+003
1.088770e+003	4.147100e+004	1.609147e+004	1.609147e+004		3.979200e+002	3.455917e+003	1.340956e+003	1.340956e+003
1.088810e+003	4.258600e+004	1.605513e+004	1.605513e+004		3.978800e+002	3.548833e+003	1.337928e+003	1.337928e+003
1.088850e+003	4.348200e+004	1.601902e+004	1.601902e+004		3.978400e+002	3.623500e+003	1.334918e+003	1.334918e+003
1.088890e+003	4.480700e+004	1.598314e+004	1.598314e+004		3.978000e+002	3.733917e+003	1.331928e+003	1.331928e+003
1.088930e+003	4.580400e+004	1.594750e+004	1.594750e+004		3.977600e+002	3.817000e+003	1.328959e+003	1.328959e+003
1.088970e+003	4.746400e+004	1.591212e+004	1.591212e+004		3.977200e+002	3.955333e+003	1.326010e+003	1.326010e+003
1.089010e+003	4.912900e+004	1.587701e+004	1.587701e+004		3.976800e+002	4.094083e+003	1.323084e+003	1.323084e+003
1.089050e+003	5.038400e+004	1.584218e+004	1.584218e+004		3.976400e+002	4.198667e+003	1.320182e+003	1.320182e+003
1.089090e+003	5.216400e+004	1.580766e+004	1.580766e+004		3.976000e+002	4.347000e+003	1.317305e+003	1.317305e+003
1.089130e+003	5.452900e+004	1.577345e+004	1.577345e+004		3.975600e+002	4.544083e+003	1.314454e+003	1.314454e+003
1.089170e+003	5.670000e+004	1.573958e+004	1.573958e+004		3.975200e+002	4.725000e+003	1.311632e+003	1.311632e+003
1.089210e+003	5.893000e+004	1.570608e+004	1.570608e+004		3.974800e+002	4.910833e+003	1.308840e+003	1.308840e+003
1.089250e+003	6.134000e+004	1.567295e+004	1.567295e+004		3.974400e+002	5.111667e+003	1.306079e+003	1.306079e+003
1.089290e+003	6.399800e+004	1.564023e+004	1.564023e+004		3.974000e+002	5.333167e+003	1.303353e+003	1.303353e+003
1.089330e+003	6.678300e+004	1.560794e+004	1.560794e+004		3.973600e+002	5.565250e+003	1.300662e+003	1.300662e+003
1.089370e+003	6.984900e+004	1.557611e+004	1.557611e+004		3.973200e+002	5.820750e+003	1.298009e+003	1.298009e+003
1.089410e+003	7.254200e+004	1.554476e+004	1.554476e+004		3.972800e+002	6.045167e+003	1.295397e+003	1.295397e+003
1.089450e+003	7.568300e+004	1.551393e+004	1.551393e+004		3.972400e+002	6.306917e+003	1.292828e+003	1.292828e+003
1.089490e+003	7.853400e+004	1.548364e+004	1.548364e+004		3.972000e+002	6.544500e+003	1.290303e+003	1.290303e+003
1.089530e+003	8.204700e+004	1.545391e+004	1.545391e+004		3.971600e+002	6.837250e+003	1.287826e+003	1.287826e+003
1.089570e+003	8.604200e+004	1.542479e+004	1.542479e+004		3.971200e+002	7.170167e+003	1.285399e+003	1.285399e+003
1.089610e+003	9.011700e+004	1.539631e+004	1.539631e+004		3.970800e+002	7.509750e+003	1.283026e+003	1.283026e+003
1.089650e+003	9.454300e+004	1.536850e+004	1.536850e+004		3.970400e+002	7.878583e+003	1.280709e+003	1.280709e+003
1.089690e+003	9.955300e+004	1.534142e+004	1.534142e+004		3.970000e+002	8.296083e+003	1.278452e+003	1.278452e+003
1.089730e+003	1.048470e+005	1.531510e+004	1.531510e+004		3.969600e+002	8.737250e+003	1.276258e+003	1.276258e+003
1.089770e+003	1.105420e+005	1.528960e+004	1.528960e+004		3.969200e+002	9.211833e+003	1.274133e+003	1.274133e+003
1.089810e+003	1.158180e+005	1.526496e+004	1.526496e+004		3.968800e+002	9.651500e+003	1.272080e+003	1.272080e+003
1.089850e+003	1.212040e+005	1.524124e+004	1.524124e+004		3.968400e+002	1.010033e+004	1.270104e+003	1.270104e+003
1.089890e+003	1.263770e+005	1.521849e+004	1.521849e+004		3.968000e+002	1.053142e+004	1.268208e+003	1.268208e+003
1.089930e+003	1.306950e+005	1.519676e+004	1.519676e+004		3.967600e+002	1.089125e+004	1.266397e+003	1.266397e+003
1.089970e+003	1.348970e+005	1.517608e+004	1.517608e+004		3.967200e+002	1.124142e+004	1.264673e+003	1.264673e+003
1.090010e+003	1.368430e+005	1.515650e+004	1.515650e+004		3.966800e+002	1.140358e+004	1.263042e+003	1.263042e+003
1.090050e+003	1.379600e+005	1.513803e+004	1.513803e+004		3.966400e+002	1.149667e+004	1.261503e+003	1.261503e+003
1.090090e+003	1.383630e+005	1.512069e+004	1.512069e+004		3.966000e+002	1.153025e+004	1.260057e+003	1.260057e+003
1.090130e+003	1.376170e+005	1.510447e+004	1.510447e+004		3.965600e+002	1.146808e+004	1.258706e+003	1.258706e+003
1.090170e+003	1.350410e+005	1.508938e+004	1.508938e+004		3.965200e+002	1.125342e+004	1.257449e+003	1.257449e+003
1.090210e+003	1.322280e+005	1.507539e+004	1.507539e+004		3.964800e+002	1.101900e+004	1.256283e+003	1.256283e+003
1.090250e+003	1.290800e+005	1.506247e+004	1.506247e+004		3.964400e+002	1.075667e+004	1.255206e+003	1.255206e+003
1.090290e+003	1.257370e+005	1.505060e+004	1.505060e+004		3.964000e+002	1.047808e+004	1.254217e+003	1.254217e+003
1.090330e+003	1.211050e+005	1.503974e+004	1.503974e+004		3.963600e+002	1.009208e+004	1.253312e+003	1.253312e+003
1.090370e+003	1.166060e+005	1.502986e+004	1.502986e+004		3.963200e+002	9.717167e+003	1.252488e+003	1.252488e+003
1.090410e+003	1.121150e+005	1.502091e+004	1.502091e+004		3.962800e+002	9.342917e+003	1.251742e+003	1.251742e+003
1.090450e+003	1.077770e+005	1.501285e+004	1.501285e+004		3.962400e+002	8.981417e+003	1.251071e+003	1.251071e+003
1.090490e+003	1.026090e+005	1.500564e+004	1.500564e+004		3.962000e+002	8.550750e+003	1.250470e+003	1.250470e+003
1.090530e+003	9.725700e+004	1.499923e+004	1.499923e+004		3.961600e+002	8.104750e+003	1.249936e+003	1.249936e+003
1.090570e+003	9.161800e+004	1.499358e+004	1.499358e+004		3.961200e+002	7.634833e+003	1.249465e+003	1.249465e+003
1.090610e+003	8.597500e+004	1.498863e+004	1.498863e+004		3.960800e+002	7.164583e+003	1.249053e+003	1.249053e+003
1.090650e+003	7.993900e+004	1.498434e+004	1.498434e+004		3.960400e+002	6.661583e+003	1.248695e+003	1.248695e+003
1.090690e+003	7.339100e+004	1.498064e+004	1.498064e+004		3.960000e+002	6.115917e+003	1.248386e+003	1.248386e+003
1.090730e+003	6.707400e+004	1.497747e+004	1.497747e+004		3.959600e+002	5.589500e+003	1.248123e+003	1.248123e+003
1.090770e+003	6.047800e+004	1.497479e+004	1.497479e+004		3.959200e+002	5.039833e+003	1.247899e+003	1.247899e+003
1.090810e+003	5.444500e+004	1.497252e+004	1.497252e+004		3.958800e+002	4.537083e+003	1.247710e+003	1.247710e+003
1.090850e+003	4.862100e+004	1.497062e+004	1.497062e+004		3.958400e+002	4.051750e+003	1.247551e+003	1.247551e+003
1.090890e+003	4.370800e+004	1.496902e+004	1.496902e+004		3.958000e+002	3.642333e+003	1.247418e+003	1.247418e+003
1.090930e+003	3.918600e+004	1.496769e+004	1.496769e+004		3.957600e+002	3.265500e+003	1.247307e+003	1.247307e+003
1.090970e+003	3.494200e+004	1.496658e+004	1.496658e+004		3.957200e+002	2.911833e+003	1.247215e+003	1.247215e+003
1.091010e+003	3.175900e+004	1.496565e+004	1.496565e+004		3.956800e+002	2.646583e+003	1.247138e+003	1.247138e+003
1.091050e+003	2.882100e+004	1.496488e+004	1.496488e+004		3.956400e+002	2.401750e+003	1.247073e+003	1.247073e+003
1.091090e+003	2.637800e+004	1.496423e+004	1.496423e+004		3.956000e+002	2.198167e+003	1.247020e+003	1.247020e+003
1.091130e+003	2.429600e+004	1.496369e+004	1.496369e+004		3.955600e+002	2.024667e+003	1.246975e+003	1.246975e+003
1.091170e+003	2.260100e+004	1.496324e+004	1.496324e+004		3.955200e+002	1.883417e+003	1.246937e+003	1.246937e+003
1.091210e+003	2.131400e+004	1.496286e+004	1.496286e+004		3.954800e+002	1.776167e+003	1.246905e+003	1.246905e+003
1.091250e+003	2.029600e+004	1.496253e+004	1.496253e+004		3.954400e+002	1.691333e+003	1.246877e+003	1.246877e+003
1.091290e+003	1.935400e+004	1.496225e+004	1.496225e+004		3.954000e+002	1.612833e+003	1.246854e+003	1.246854e+003
1.091330e+003	1.873500e+004	1.496202e+004	1.496202e+004		3.953600e+002	1.561250e+003	1.246835e+003	1.246835e+003
1.091370e+003	1.822900e+004	1.496181e+004	1.496181e+004		3.953200e+002	1.519083e+003	1.246818e+003	1.246818e+003
1.091410e+003	1.745800e+004	1.496164e+004	1.496164e+004		3.952800e+002	1.454833e+003	1.246803e+003	1.246803e+003
1.091450e+003	1.708700e+004	1.496149e+004	1.496149e+004		3.952400e+002	1.423917e+003	1.246791e+003	1.246791e+003
1.091490e+003	1.679300e+004	1.496136e+004	1.496136e+004		3.952000e+002	1.399417e+003	1.246780e+003	1.246780e+003
1.091530e+003	1.666600e+004	1.496125e+004	1.496125e+004		3.951600e+002	1.388833e+003	1.246771e+003	1.246771e+003
1.091570e+003	1.640600e+004	1.496115e+004	1.496115e+004		3.951200e+002	1.367167e+003	1.246763e+003	1.246763e+003
1.091610e+003	1.651200e+004	1.496107e+004	1.496107e+004		3.950800e+002	1.376000e+003	1.246756e+003	1.246756e+003
1.091650e+003	1.619300e+004	1.496100e+004	1.496100e+004		3.950400e+002	1.349417e+003	1.246750e+003	1.246750e+003
1.091690e+003	1.597800e+004	1.496094e+004	1.496094e+004		3.950000e+002	1.331500e+003	1.246745e+003	1.246745e+003
1.091730e+003	1.585200e+004	1.496089e+004	1.496089e+004		3.949600e+002	1.321000e+003	1.246741e+003	1.246741e+003
1.091770e+003	1.565800e+004	1.496085e+004	1.496085e+004		3.949200e+002	1.304833e+003	1.246738e+003	1.246738e+003
1.091810e+003	1.562000e+004	1.496082e+004	1.496082e+004		3.948800e+002	1.301667e+003	1.246735e+003	1.246735e+003
1.091850e+003	1.545100e+004	1.496079e+004	1.496079e+004		3.948400e+002	1.287583e+003	1.246732e+003	1.246732e+003
1.091890e+003	1.523400e+004	1.496076e+004	1.496076e+004		3.948000e+002	1.269500e+003	1.246730e+003	1.246730e+003
1.091930e+003	1.525200e+004	1.496074e+004	1.496074e+004		3.947600e+002	1.271000e+003	1.246729e+003	1.246729e+003
1.091970e+003	1.536800e+004	1.496072e+004	1.496072e+004		3.947200e+002	1.280667e+003	1.246727e+003	1.246727e+003
1.092010e+003	1.526300e+004	1.496071e+004	1.496071e+004		3.946800e+002	1.271917e+003	1.246726e+003	1.246726e+003
1.092050e+003	1.524000e+004	1.496070e+004	1.496070e+004		3.946400e+002	1.270000e+003	1.246725e+003	1.246725e+003
1.092090e+003	1.523200e+004	1.496069e+004	1.496069e+004		3.946000e+002	1.269333e+003	1.246724e+003	1.246724e+003
1.092130e+003	1.521200e+004	1.496068e+004	1.496068e+004		3.945600e+002	1.267667e+003	1.246723e+003	1.246723e+003
1.092170e+003	1.521700e+004	1.496068e+004	1.496068e+004		3.945200e+002	1.268083e+003	1.246723e+003	1.246723e+003
1.092210e+003	1.495800e+004	1.496067e+004	1.496067e+004		3.944800e+002	1.246500e+003	1.246723e+003	1.246723e+003
1.092250e+003	1.503700e+004	1.496067e+004	1.496067e+004		3.944400e+002	1.253083e+003	1.246723e+003	1.246723e+003
1.092290e+003	1.503500e+004	1.496067e+004	1.496067e+004		3.944000e+002	1.252917e+003	1.246722e+003	1.246722e+003
1.092330e+003	1.482300e+004	1.496067e+004	1.496067e+004		3.943600e+002	1.235250e+003	1.246722e+003	1.246722e+003
1.092370e+003	1.507800e+004	1.496067e+004	1.496067e+004		3.943200e+002	1.256500e+003	1.246722e+003	1.246722e+003
1.092410e+003	1.498100e+004	1.498100e+004	1.498100e+004		3.942800e+002	1.248417e+003	1.248417e+003	1.248417e+003
1.092450e+003	1.481400e+004	1.481400e+004	1.481400e+004		3.942400e+002	1.234500e+003	1.234500e+003	1.234500e+003
1.092490e+003	1.485100e+004	1.485100e+004	1.485100e+004		3.942000e+002	1.237583e+003	1.237583e+003	1.237583e+003
1.092530e+003	1.465400e+004	1.465400e+004	1.465400e+004		3.941600e+002	1.221167e+003	1.221167e+003	1.221167e+003
1.092570e+003	1.479600e+004	1.479600e+004	1.479600e+004		3.941200e+002	1.233000e+003	1.233000e+003	1.233000e+003
1.092610e+003	1.480600e+004	1.480600e+004	1.480600e+004		3.940800e+002	1.233833e+003	1.233833e+003	1.233833e+003
1.092650e+003	1.475000e+004	1.475000e+004	1.475000e+004		3.940400e+002	1.229167e+003	1.229167e+003	1.229167e+003
1.092690e+003	1.469000e+004	1.469000e+004	1.469000e+004		3.940000e+002	1.224167e+003	1.224167e+003	1.224167e+003
1.092730e+003	1.473700e+004	1.473700e+004	1.473700e+004		3.939600e+002	1.228083e+003	1.228083e+003	1.228083e+003
1.092770e+003	1.483600e+004	1.483600e+004	1.483600e+004		3.939200e+002	1.236333e+003	1.236333e+003	1.236333e+003
1.092810e+003	1.480300e+004	1.480300e+004	1.480300e+004		3.938800e+002	1.233583e+003	1.233583e+003	1.233583e+003
1.092850e+003	1.461400e+004	1.461400e+004	1.461400e+004		3.938400e+002	1.217833e+003	1.217833e+003	1.217833e+003
1.092890e+003	1.460800e+004	1.460800e+004	1.460800e+004		3.938000e+002	1.217333e+003	1.217333e+003	1.217333e+003
1.092930e+003	1.447700e+004	1.447700e+004	1.447700e+004		3.937600e+002	1.206417e+003	1.206417e+003	1.206417e+003
1.092970e+003	1.445200e+004	1.445200e+004	1.445200e+004		3.937200e+002	1.204333e+003	1.204333e+003	1.204333e+003
1.093010e+003	1.448000e+004	1.448000e+004	1.448000e+004		3.936800e+002	1.206667e+003	1.206667e+003	1.206667e+003
1.093050e+003	1.456800e+004	1.456800e+004	1.456800e+004		3.936400e+002	1.214000e+003	1.214000e+003	1.214000e+003
1.093090e+003	1.457500e+004	1.457500e+004	1.457500e+004		3.936000e+002	1.214583e+003	1.214583e+003	1.214583e+003
1.093130e+003	1.449300e+004	1.449300e+004	1.449300e+004		3.935600e+002	1.207750e+003	1.207750e+003	1.207750e+003
1.093170e+003	1.439300e+004	1.439300e+004	1.439300e+004		3.935200e+002	1.199417e+003	1.199417e+003	1.199417e+003
1.093210e+003	1.438600e+004	1.438600e+004	1.438600e+004		3.934800e+002	1.198833e+003	1.198833e+003	1.198833e+003
1.093250e+003	1.450500e+004	1.450500e+004	1.450500e+004		3.934400e+002	1.208750e+003	1.208750e+003	1.208750e+003
1.093290e+003	1.453900e+004	1.453900e+004	1.453900e+004		3.934000e+002	1.211583e+003	1.211583e+003	1.211583e+003
1.093330e+003	1.446500e+004	1.446500e+004	1.446500e+004		3.933600e+002	1.205417e+003	1.205417e+003	1.205417e+003
1.093370e+003	1.450400e+004	1.450400e+004	1.450400e+004		3.933200e+002	1.208667e+003	1.208667e+003	1.208667e+003
1.093410e+003	1.435700e+004	1.435700e+004	1.435700e+004		3.932800e+002	1.196417e+003	1.196417e+003	1.196417e+003
1.093450e+003	1.421400e+004	1.421400e+004	1.421400e+004		3.932400e+002	1.184500e+003	1.184500e+003	1.184500e+003
1.093490e+003	1.438700e+004	1.438700e+004	1.438700e+004		3.932000e+002	1.198917e+003	1.198917e+003	1.198917e+003
1.093530e+003	1.436100e+004	1.436100e+004	1.436100e+004		3.931600e+002	1.196750e+003	1.196750e+003	1.196750e+003
1.093570e+003	1.429000e+004	1.429000e+004	1.429000e+004		3.931200e+002	1.190833e+003	1.190833e+003	1.190833e+003
1.093610e+003	1.442700e+004	1.442700e+004	1.442700e+004		3.930800e+002	1.202250e+003	1.202250e+003	1.202250e+003
1.093650e+003	1.433300e+004	1.433300e+004	1.433300e+004		3.930400e+002	1.194417e+003	1.194417e+003	1.194417e+003
1.093690e+003	1.438500e+004	1.438500e+004	1.438500e+004		3.930000e+002	1.198750e+003	1.198750e+003	1.198750e+003


==> figures/data/XPS/spectra/tion0023.txt <==
Cycle 23:pos2.5:1: N1s
	Characteristic Energy eV	1.486690e+003	Acquisition Time s	1.200000e+001
Name		
Position		
FWHM		
Area		
Lineshape		
K.E.	Counts	Background	Envelope		B.E.	CPS	Background CPS	Envelope CPS
1.081690e+003	2.279700e+004	2.279700e+004	2.279700e+004		4.050000e+002	1.899750e+003	1.899750e+003	1.899750e+003
1.081730e+003	2.258400e+004	2.258400e+004	2.258400e+004		4.049600e+002	1.882000e+003	1.882000e+003	1.882000e+003
1.081770e+003	2.286100e+004	2.286100e+004	2.286100e+004		4.049200e+002	1.905083e+003	1.905083e+003	1.905083e+003
1.081810e+003	2.260400e+004	2.260400e+004	2.260400e+004		4.048800e+002	1.883667e+003	1.883667e+003	1.883667e+003
1.081850e+003	2.251700e+004	2.251700e+004	2.251700e+004		4.048400e+002	1.876417e+003	1.876417e+003	1.876417e+003
1.081890e+003	2.267300e+004	2.267300e+004	2.267300e+004		4.048000e+002	1.889417e+003	1.889417e+003	1.889417e+003
1.081930e+003	2.255500e+004	2.255500e+004	2.255500e+004		4.047600e+002	1.879583e+003	1.879583e+003	1.879583e+003
1.081970e+003	2.258100e+004	2.258100e+004	2.258100e+004		4.047200e+002	1.881750e+003	1.881750e+003	1.881750e+003
1.082010e+003	2.273600e+004	2.273600e+004	2.273600e+004		4.046800e+002	1.894667e+003	1.894667e+003	1.894667e+003
1.082050e+003	2.257300e+004	2.257300e+004	2.257300e+004		4.046400e+002	1.881083e+003	1.881083e+003	1.881083e+003
1.082090e+003	2.245500e+004	2.245500e+004	2.245500e+004		4.046000e+002	1.871250e+003	1.871250e+003	1.871250e+003
1.082130e+003	2.249300e+004	2.249300e+004	2.249300e+004		4.045600e+002	1.874417e+003	1.874417e+003	1.874417e+003
1.082170e+003	2.249900e+004	2.249900e+004	2.249900e+004		4.045200e+002	1.874917e+003	1.874917e+003	1.874917e+003
1.082210e+003	2.247700e+004	2.247700e+004	2.247700e+004		4.044800e+002	1.873083e+003	1.873083e+003	1.873083e+003
1.082250e+003	2.240100e+004	2.240100e+004	2.240100e+004		4.044400e+002	1.866750e+003	1.866750e+003	1.866750e+003
1.082290e+003	2.248800e+004	2.248800e+004	2.248800e+004		4.044000e+002	1.874000e+003	1.874000e+003	1.874000e+003
1.082330e+003	2.228400e+004	2.228400e+004	2.228400e+004		4.043600e+002	1.857000e+003	1.857000e+003	1.857000e+003
1.082370e+003	2.227700e+004	2.227700e+004	2.227700e+004		4.043200e+002	1.856417e+003	1.856417e+003	1.856417e+003
1.082410e+003	2.246100e+004	2.246100e+004	2.246100e+004		4.042800e+002	1.871750e+003	1.871750e+003	1.871750e+003
1.082450e+003	2.267100e+004	2.267100e+004	2.267100e+004		4.042400e+002	1.889250e+003	1.889250e+003	1.889250e+003
1.082490e+003	2.245600e+004	2.245600e+004	2.245600e+004		4.042000e+002	1.871333e+003	1.871333e+003	1.871333e+003
1.082530e+003	2.263900e+004	2.263900e+004	2.263900e+004		4.041600e+002	1.886583e+003	1.886583e+003	1.886583e+003
1.082570e+003	2.224400e+004	2.224400e+004	2.224400e+004		4.041200e+002	1.853667e+003	1.853667e+003	1.853667e+003
1.082610e+003	2.243500e+004	2.243500e+004	2.243500e+004		4.040800e+002	1.869583e+003	1.869583e+003	1.869583e+003
1.082650e+003	2.258700e+004	2.258700e+004	2.258700e+004		4.040400e+002	1.882250e+003	1.882250e+003	1.882250e+003
1.082690e+003	2.230400e+004	2.230400e+004	2.230400e+004		4.040000e+002	1.858667e+003	1.858667e+003	1.858667e+003
1.082730e+003	2.227900e+004	2.227900e+004	2.227900e+004		4.039600e+002	1.856583e+003	1.856583e+003	1.856583e+003
1.082770e+003	2.255600e+004	2.255600e+004	2.255600e+004		4.039200e+002	1.879667e+003	1.879667e+003	1.879667e+003
1.082810e+003	2.240800e+004	2.240800e+004	2.240800e+004		4.038800e+002	1.867333e+003	1.867333e+003	1.867333e+003
1.082850e+003	2.236000e+004	2.244567e+004	2.244567e+004		4.038400e+002	1.863333e+003	1.870472e+003	1.870472e+003
1.082890e+003	2.256900e+004	2.240976e+004	2.240976e+004		4.038000e+002	1.880750e+003	1.867480e+003	1.867480e+003
1.082930e+003	2.224900e+004	2.237374e+004	2.237374e+004		4.037600e+002	1.854083e+003	1.864479e+003	1.864479e+003
1.082970e+003	2.271700e+004	2.233762e+004	2.233762e+004		4.037200e+002	1.893083e+003	1.861468e+003	1.861468e+003
1.083010e+003	2.247000e+004	2.230140e+004	2.230140e+004		4.036800e+002	1.872500e+003	1.858450e+003	1.858450e+003
1.083050e+003	2.249700e+004	2.226507e+004	2.226507e+004		4.036400e+002	1.874750e+003	1.855422e+003	1.855422e+003
1.083090e+003	2.268100e+004	2.222864e+004	2.222864e+004		4.036000e+002	1.890083e+003	1.852387e+003	1.852387e+003
1.083130e+003	2.250500e+004	2.219211e+004	2.219211e+004		4.035600e+002	1.875417e+003	1.849342e+003	1.849342e+003
1.083170e+003	2.250300e+004	2.215547e+004	2.215547e+004		4.035200e+002	1.875250e+003	1.846290e+003	1.846290e+003
1.083210e+003	2.246000e+004	2.211874e+004	2.211874e+004		4.034800e+002	1.871667e+003	1.843228e+003	1.843228e+003
1.083250e+003	2.247100e+004	2.208190e+004	2.208190e+004		4.034400e+002	1.872583e+003	1.840159e+003	1.840159e+003
1.083290e+003	2.268500e+004	2.204497e+004	2.204497e+004		4.034000e+002	1.890417e+003	1.837080e+003	1.837080e+003
1.083330e+003	2.273000e+004	2.200793e+004	2.200793e+004		4.033600e+002	1.894167e+003	1.833994e+003	1.833994e+003
1.083370e+003	2.279700e+004	2.197080e+004	2.197080e+004		4.033200e+002	1.899750e+003	1.830900e+003	1.830900e+003
1.083410e+003	2.272900e+004	2.193357e+004	2.193357e+004		4.032800e+002	1.894083e+003	1.827798e+003	1.827798e+003
1.083450e+003	2.290200e+004	2.189625e+004	2.189625e+004		4.032400e+002	1.908500e+003	1.824687e+003	1.824687e+003
1.083490e+003	2.283800e+004	2.185883e+004	2.185883e+004		4.032000e+002	1.903167e+003	1.821569e+003	1.821569e+003
1.083530e+003	2.293800e+004	2.182132e+004	2.182132e+004		4.031600e+002	1.911500e+003	1.818443e+003	1.818443e+003
1.083570e+003	2.330400e+004	2.178371e+004	2.178371e+004		4.031200e+002	1.942000e+003	1.815309e+003	1.815309e+003
1.083610e+003	2.318800e+004	2.174602e+004	2.174602e+004		4.030800e+002	1.932333e+003	1.812168e+003	1.812168e+003
1.083650e+003	2.320100e+004	2.170824e+004	2.170824e+004		4.030400e+002	1.933417e+003	1.809020e+003	1.809020e+003
1.083690e+003	2.330300e+004	2.167037e+004	2.167037e+004		4.030000e+002	1.941917e+003	1.805864e+003	1.805864e+003
1.083730e+003	2.338500e+004	2.163241e+004	2.163241e+004		4.029600e+002	1.948750e+003	1.802701e+003	1.802701e+003
1.083770e+003	2.349300e+004	2.159437e+004	2.159437e+004		4.029200e+002	1.957750e+003	1.799531e+003	1.799531e+003
1.083810e+003	2.372900e+004	2.155624e+004	2.155624e+004		4.028800e+002	1.977417e+003	1.796353e+003	1.796353e+003
1.083850e+003	2.373800e+004	2.151803e+004	2.151803e+004		4.028400e+002	1.978167e+003	1.793170e+003	1.793170e+003
1.083890e+003	2.388800e+004	2.147975e+004	2.147975e+004		4.028000e+002	1.990667e+003	1.789979e+003	1.789979e+003
1.083930e+003	2.387500e+004	2.144138e+004	2.144138e+004		4.027600e+002	1.989583e+003	1.786782e+003	1.786782e+003
1.083970e+003	2.416300e+004	2.140294e+004	2.140294e+004		4.027200e+002	2.013583e+003	1.783578e+003	1.783578e+003
1.084010e+003	2.434100e+004	2.136442e+004	2.136442e+004		4.026800e+002	2.028417e+003	1.780369e+003	1.780369e+003
1.084050e+003	2.430100e+004	2.132583e+004	2.132583e+004		4.026400e+002	2.025083e+003	1.777153e+003	1.777153e+003
1.084090e+003	2.448500e+004	2.128717e+004	2.128717e+004		4.026000e+002	2.040417e+003	1.773931e+003	1.773931e+003
1.084130e+003	2.473400e+004	2.124844e+004	2.124844e+004		4.025600e+002	2.061167e+003	1.770704e+003	1.770704e+003
1.084170e+003	2.504400e+004	2.120965e+004	2.120965e+004		4.025200e+002	2.087000e+003	1.767470e+003	1.767470e+003
1.084210e+003	2.535900e+004	2.117079e+004	2.117079e+004		4.024800e+002	2.113250e+003	1.764232e+003	1.764232e+003
1.084250e+003	2.536700e+004	2.113187e+004	2.113187e+004		4.024400e+002	2.113917e+003	1.760989e+003	1.760989e+003
1.084290e+003	2.561300e+004	2.109289e+004	2.109289e+004		4.024000e+002	2.134417e+003	1.757741e+003	1.757741e+003
1.084330e+003	2.591200e+004	2.105385e+004	2.105385e+004		4.023600e+002	2.159333e+003	1.754488e+003	1.754488e+003
1.084370e+003	2.559800e+004	2.101477e+004	2.101477e+004		4.023200e+002	2.133167e+003	1.751231e+003	1.751231e+003
1.084410e+003	2.577300e+004	2.097563e+004	2.097563e+004		4.022800e+002	2.147750e+003	1.747969e+003	1.747969e+003
1.084450e+003	2.613900e+004	2.093643e+004	2.093643e+004		4.022400e+002	2.178250e+003	1.744703e+003	1.744703e+003
1.084490e+003	2.616700e+004	2.089719e+004	2.089719e+004		4.022000e+002	2.180583e+003	1.741433e+003	1.741433e+003
1.084530e+003	2.614800e+004	2.085790e+004	2.085790e+004		4.021600e+002	2.179000e+003	1.738159e+003	1.738159e+003
1.084570e+003	2.617400e+004	2.081857e+004	2.081857e+004		4.021200e+002	2.181167e+003	1.734881e+003	1.734881e+003
1.084610e+003	2.621700e+004	2.077919e+004	2.077919e+004		4.020800e+002	2.184750e+003	1.731599e+003	1.731599e+003
1.084650e+003	2.622000e+004	2.073976e+004	2.073976e+004		4.020400e+002	2.185000e+003	1.728313e+003	1.728313e+003
1.084690e+003	2.607100e+004	2.070029e+004	2.070029e+004		4.020000e+002	2.172583e+003	1.725024e+003	1.725024e+003
1.084730e+003	2.607900e+004	2.066078e+004	2.066078e+004		4.019600e+002	2.173250e+003	1.721732e+003	1.721732e+003
1.084770e+003	2.629300e+004	2.062122e+004	2.062122e+004		4.019200e+002	2.191083e+003	1.718435e+003	1.718435e+003
1.084810e+003	2.629200e+004	2.058163e+004	2.058163e+004		4.018800e+002	2.191000e+003	1.715136e+003	1.715136e+003
1.084850e+003	2.629600e+004	2.054199e+004	2.054199e+004		4.018400e+002	2.191333e+003	1.711833e+003	1.711833e+003
1.084890e+003	2.599100e+004	2.050232e+004	2.050232e+004		4.018000e+002	2.165917e+003	1.708526e+003	1.708526e+003
1.084930e+003	2.605600e+004	2.046260e+004	2.046260e+004		4.017600e+002	2.171333e+003	1.705217e+003	1.705217e+003
1.084970e+003	2.596000e+004	2.042285e+004	2.042285e+004		4.017200e+002	2.163333e+003	1.701904e+003	1.701904e+003
1.085010e+003	2.575000e+004	2.038305e+004	2.038305e+004		4.016800e+002	2.145833e+003	1.698588e+003	1.698588e+003
1.085050e+003	2.574500e+004	2.034322e+004	2.034322e+004		4.016400e+002	2.145417e+003	1.695268e+003	1.695268e+003
1.085090e+003	2.572000e+004	2.030334e+004	2.030334e+004		4.016000e+002	2.143333e+003	1.691945e+003	1.691945e+003
1.085130e+003	2.530900e+004	2.026343e+004	2.026343e+004		4.015600e+002	2.109083e+003	1.688619e+003	1.688619e+003
1.085170e+003	2.519400e+004	2.022347e+004	2.022347e+004		4.015200e+002	2.099500e+003	1.685289e+003	1.685289e+003
1.085210e+003	2.523300e+004	2.018348e+004	2.018348e+004		4.014800e+002	2.102750e+003	1.681956e+003	1.681956e+003
1.085250e+003	2.498300e+004	2.014344e+004	2.014344e+004		4.014400e+002	2.081917e+003	1.678620e+003	1.678620e+003
1.085290e+003	2.465400e+004	2.010336e+004	2.010336e+004		4.014000e+002	2.054500e+003	1.675280e+003	1.675280e+003
1.085330e+003	2.460500e+004	2.006324e+004	2.006324e+004		4.013600e+002	2.050417e+003	1.671936e+003	1.671936e+003
1.085370e+003	2.435800e+004	2.002307e+004	2.002307e+004		4.013200e+002	2.029833e+003	1.668589e+003	1.668589e+003
1.085410e+003	2.402200e+004	1.998286e+004	1.998286e+004		4.012800e+002	2.001833e+003	1.665238e+003	1.665238e+003
1.085450e+003	2.392200e+004	1.994260e+004	1.994260e+004		4.012400e+002	1.993500e+003	1.661883e+003	1.661883e+003
1.085490e+003	2.398800e+004	1.990229e+004	1.990229e+004		4.012000e+002	1.999000e+003	1.658524e+003	1.658524e+003
1.085530e+003	2.393000e+004	1.986194e+004	1.986194e+004		4.011600e+002	1.994167e+003	1.655162e+003	1.655162e+003
1.085570e+003	2.380700e+004	1.982155e+004	1.982155e+004		4.011200e+002	1.983917e+003	1.651795e+003	1.651795e+003
1.085610e+003	2.368300e+004	1.978110e+004	1.978110e+004		4.010800e+002	1.973583e+003	1.648425e+003	1.648425e+003
1.085650e+003	2.353700e+004	1.974062e+004	1.974062e+004		4.010400e+002	1.961417e+003	1.645052e+003	1.645052e+003
1.085690e+003	2.336700e+004	1.970009e+004	1.970009e+004		4.010000e+002	1.947250e+003	1.641674e+003	1.641674e+003
1.085730e+003	2.320900e+004	1.965951e+004	1.965951e+004		4.009600e+002	1.934083e+003	1.638292e+003	1.638292e+003
1.085770e+003	2.312200e+004	1.961888e+004	1.961888e+004		4.009200e+002	1.926833e+003	1.634907e+003	1.634907e+003
1.085810e+003	2.314100e+004	1.957821e+004	1.957821e+004		4.008800e+002	1.928417e+003	1.631518e+003	1.631518e+003
1.085850e+003	2.326400e+004	1.953749e+004	1.953749e+004		4.008400e+002	1.938667e+003	1.628124e+003	1.628124e+003
1.085890e+003	2.324800e+004	1.949673e+004	1.949673e+004		4.008000e+002	1.937333e+003	1.624728e+003	1.624728e+003
1.085930e+003	2.332900e+004	1.945593e+004	1.945593e+004		4.007600e+002	1.944083e+003	1.621327e+003	1.621327e+003
1.085970e+003	2.310600e+004	1.941509e+004	1.941509e+004		4.007200e+002	1.925500e+003	1.617924e+003	1.617924e+003
1.086010e+003	2.333000e+004	1.937420e+004	1.937420e+004		4.006800e+002	1.944167e+003	1.614517e+003	1.614517e+003
1.086050e+003	2.318100e+004	1.933328e+004	1.933328e+004		4.006400e+002	1.931750e+003	1.611106e+003	1.611106e+003
1.086090e+003	2.311600e+004	1.929231e+004	1.929231e+004		4.006000e+002	1.926333e+003	1.607693e+003	1.607693e+003
1.086130e+003	2.283300e+004	1.925131e+004	1.925131e+004		4.005600e+002	1.902750e+003	1.604276e+003	1.604276e+003
1.086170e+003	2.306300e+004	1.921027e+004	1.921027e+004		4.005200e+002	1.921917e+003	1.600855e+003	1.600855e+003
1.086210e+003	2.309500e+004	1.916919e+004	1.916919e+004		4.004800e+002	1.924583e+003	1.597432e+003	1.597432e+003
1.086250e+003	2.315300e+004	1.912807e+004	1.912807e+004		4.004400e+002	1.929417e+003	1.594006e+003	1.594006e+003
1.086290e+003	2.341600e+004	1.908692e+004	1.908692e+004		4.004000e+002	1.951333e+003	1.590577e+003	1.590577e+003
1.086330e+003	2.337300e+004	1.904574e+004	1.904574e+004		4.003600e+002	1.947750e+003	1.587145e+003	1.587145e+003
1.086370e+003	2.336100e+004	1.900452e+004	1.900452e+004		4.003200e+002	1.946750e+003	1.583710e+003	1.583710e+003
1.086410e+003	2.327300e+004	1.896328e+004	1.896328e+004		4.002800e+002	1.939417e+003	1.580274e+003	1.580274e+003
1.086450e+003	2.344600e+004	1.892201e+004	1.892201e+004		4.002400e+002	1.953833e+003	1.576834e+003	1.576834e+003
1.086490e+003	2.340000e+004	1.888071e+004	1.888071e+004		4.002000e+002	1.950000e+003	1.573393e+003	1.573393e+003
1.086530e+003	2.357700e+004	1.883939e+004	1.883939e+004		4.001600e+002	1.964750e+003	1.569949e+003	1.569949e+003
1.086570e+003	2.368000e+004	1.879804e+004	1.879804e+004		4.001200e+002	1.973333e+003	1.566503e+003	1.566503e+003
1.086610e+003	2.367200e+004	1.875667e+004	1.875667e+004		4.000800e+002	1.972667e+003	1.563056e+003	1.563056e+003
1.086650e+003	2.398000e+004	1.871528e+004	1.871528e+004		4.000400e+002	1.998333e+003	1.559607e+003	1.559607e+003
1.086690e+003	2.409300e+004	1.867387e+004	1.867387e+004		4.000000e+002	2.007750e+003	1.556156e+003	1.556156e+003
1.086730e+003	2.372500e+004	1.863245e+004	1.863245e+004		3.999600e+002	1.977083e+003	1.552704e+003	1.552704e+003
1.086770e+003	2.413800e+004	1.859102e+004	1.859102e+004		3.999200e+002	2.011500e+003	1.549251e+003	1.549251e+003
1.086810e+003	2.436700e+004	1.854956e+004	1.854956e+004		3.998800e+002	2.030583e+003	1.545797e+003	1.545797e+003
1.086850e+003	2.445000e+004	1.850811e+004	1.850811e+004		3.998400e+002	2.037500e+003	1.542342e+003	1.542342e+003
1.086890e+003	2.480800e+004	1.846664e+004	1.846664e+004		3.998000e+002	2.067333e+003	1.538887e+003	1.538887e+003
1.086930e+003	2.503500e+004	1.842517e+004	1.842517e+004		3.997600e+002	2.086250e+003	1.535431e+003	1.535431e+003
1.086970e+003	2.535000e+004	1.838370e+004	1.838370e+004		3.997200e+002	2.112500e+003	1.531975e+003	1.531975e+003
1.087010e+003	2.525700e+004	1.834223e+004	1.834223e+004		3.996800e+002	2.104750e+003	1.528519e+003	1.528519e+003
1.087050e+003	2.576300e+004	1.830077e+004	1.830077e+004		3.996400e+002	2.146917e+003	1.525064e+003	1.525064e+003
1.087090e+003	2.586000e+004	1.825932e+004	1.825932e+004		3.996000e+002	2.155000e+003	1.521610e+003	1.521610e+003
1.087130e+003	2.631300e+004	1.821788e+004	1.821788e+004		3.995600e+002	2.192750e+003	1.518156e+003	1.518156e+003
1.087170e+003	2.649600e+004	1.817645e+004	1.817645e+004		3.995200e+002	2.208000e+003	1.514704e+003	1.514704e+003
1.087210e+003	2.672900e+004	1.813505e+004	1.813505e+004		3.994800e+002	2.227417e+003	1.511254e+003	1.511254e+003
1.087250e+003	2.691200e+004	1.809367e+004	1.809367e+004		3.994400e+002	2.242667e+003	1.507806e+003	1.507806e+003
1.087290e+003	2.717800e+004	1.805231e+004	1.805231e+004		3.994000e+002	2.264833e+003	1.504359e+003	1.504359e+003
1.087330e+003	2.773200e+004	1.801098e+004	1.801098e+004		3.993600e+002	2.311000e+003	1.500915e+003	1.500915e+003
1.087370e+003	2.804200e+004	1.796969e+004	1.796969e+004		3.993200e+002	2.336833e+003	1.497474e+003	1.497474e+003
1.087410e+003	2.801700e+004	1.792844e+004	1.792844e+004		3.992800e+002	2.334750e+003	1.494037e+003	1.494037e+003
1.087450e+003	2.848200e+004	1.788722e+004	1.788722e+004		3.992400e+002	2.373500e+003	1.490602e+003	1.490602e+003
1.087490e+003	2.853700e+004	1.784605e+004	1.784605e+004		3.992000e+002	2.378083e+003	1.487171e+003	1.487171e+003
1.087530e+003	2.871300e+004	1.780493e+004	1.780493e+004		3.991600e+002	2.392750e+003	1.483744e+003	1.483744e+003
1.087570e+003	2.922900e+004	1.776386e+004	1.776386e+004		3.991200e+002	2.435750e+003	1.480321e+003	1.480321e+003
1.087610e+003	2.951000e+004	1.772284e+004	1.772284e+004		3.990800e+002	2.459167e+003	1.476903e+003	1.476903e+003
1.087650e+003	2.952500e+004	1.768188e+004	1.768188e+004		3.990400e+002	2.460417e+003	1.473490e+003	1.473490e+003
1.087690e+003	2.958700e+004	1.764098e+004	1.764098e+004		3.990000e+002	2.465583e+003	1.470081e+003	1.470081e+003
1.087730e+003	2.986800e+004	1.760014e+004	1.760014e+004		3.989600e+002	2.489000e+003	1.466678e+003	1.466678e+003
1.087770e+003	3.030500e+004	1.755936e+004	1.755936e+004		3.989200e+002	2.525417e+003	1.463280e+003	1.463280e+003
1.087810e+003	3.041900e+004	1.751866e+004	1.751866e+004		3.988800e+002	2.534917e+003	1.459888e+003	1.459888e+003
1.087850e+003	3.076800e+004	1.747803e+004	1.747803e+004		3.988400e+002	2.564000e+003	1.456502e+003	1.456502e+003
1.087890e+003	3.111000e+004	1.743747e+004	1.743747e+004		3.988000e+002	2.592500e+003	1.453122e+003	1.453122e+003
1.087930e+003	3.141000e+004	1.739699e+004	1.739699e+004		3.987600e+002	2.617500e+003	1.449749e+003	1.449749e+003
1.087970e+003	3.165000e+004	1.735660e+004	1.735660e+004		3.987200e+002	2.637500e+003	1.446383e+003	1.446383e+003
1.088010e+003	3.181700e+004	1.731630e+004	1.731630e+004		3.986800e+002	2.651417e+003	1.443025e+003	1.443025e+003
1.088050e+003	3.217300e+004	1.727608e+004	1.727608e+004		3.986400e+002	2.681083e+003	1.439674e+003	1.439674e+003
1.088090e+003	3.244700e+004	1.723596e+004	1.723596e+004		3.986000e+002	2.703917e+003	1.436330e+003	1.436330e+003
1.088130e+003	3.286100e+004	1.719594e+004	1.719594e+004		3.985600e+002	2.738417e+003	1.432995e+003	1.432995e+003
1.088170e+003	3.329600e+004	1.715602e+004	1.715602e+004		3.985200e+002	2.774667e+003	1.429668e+003	1.429668e+003
1.088210e+003	3.375500e+004	1.711621e+004	1.711621e+004		3.984800e+002	2.812917e+003	1.426351e+003	1.426351e+003
1.088250e+003	3.427900e+004	1.707651e+004	1.707651e+004		3.984400e+002	2.856583e+003	1.423043e+003	1.423043e+003
1.088290e+003	3.490200e+004	1.703693e+004	1.703693e+004		3.984000e+002	2.908500e+003	1.419744e+003	1.419744e+003
1.088330e+003	3.528400e+004	1.699747e+004	1.699747e+004		3.983600e+002	2.940333e+003	1.416456e+003	1.416456e+003
1.088370e+003	3.572200e+004	1.695815e+004	1.695815e+004		3.983200e+002	2.976833e+003	1.413179e+003	1.413179e+003
1.088410e+003	3.645500e+004	1.691896e+004	1.691896e+004		3.982800e+002	3.037917e+003	1.409913e+003	1.409913e+003
1.088450e+003	3.708700e+004	1.687991e+004	1.687991e+004		3.982400e+002	3.090583e+003	1.406659e+003	1.406659e+003
1.088490e+003	3.789300e+004	1.684101e+004	1.684101e+004		3.982000e+002	3.157750e+003	1.403417e+003	1.403417e+003
1.088530e+003	3.864400e+004	1.680227e+004	1.680227e+004		3.981600e+002	3.220333e+003	1.400189e+003	1.400189e+003
1.088570e+003	3.955400e+004	1.676369e+004	1.676369e+004		3.981200e+002	3.296167e+003	1.396974e+003	1.396974e+003
1.088610e+003	4.003400e+004	1.672529e+004	1.672529e+004		3.980800e+002	3.336167e+003	1.393774e+003	1.393774e+003
1.088650e+003	4.078800e+004	1.668706e+004	1.668706e+004		3.980400e+002	3.399000e+003	1.390588e+003	1.390588e+003
1.088690e+003	4.178300e+004	1.664902e+004	1.664902e+004		3.980000e+002	3.481917e+003	1.387419e+003	1.387419e+003
1.088730e+003	4.296700e+004	1.661119e+004	1.661119e+004		3.979600e+002	3.580583e+003	1.384265e+003	1.384265e+003
1.088770e+003	4.375100e+004	1.657355e+004	1.657355e+004		3.979200e+002	3.645917e+003	1.381129e+003	1.381129e+003
1.088810e+003	4.467100e+004	1.653614e+004	1.653614e+004		3.978800e+002	3.722583e+003	1.378012e+003	1.378012e+003
1.088850e+003	4.595900e+004	1.649895e+004	1.649895e+004		3.978400e+002	3.829917e+003	1.374913e+003	1.374913e+003
1.088890e+003	4.724500e+004	1.646200e+004	1.646200e+004		3.978000e+002	3.937083e+003	1.371833e+003	1.371833e+003
1.088930e+003	4.875700e+004	1.642530e+004	1.642530e+004		3.977600e+002	4.063083e+003	1.368775e+003	1.368775e+003
1.088970e+003	5.048300e+004	1.638887e+004	1.638887e+004		3.977200e+002	4.206917e+003	1.365739e+003	1.365739e+003
1.089010e+003	5.224100e+004	1.635271e+004	1.635271e+004		3.976800e+002	4.353417e+003	1.362726e+003	1.362726e+003
1.089050e+003	5.417400e+004	1.631686e+004	1.631686e+004		3.976400e+002	4.514500e+003	1.359738e+003	1.359738e+003
1.089090e+003	5.622200e+004	1.628132e+004	1.628132e+004		3.976000e+002	4.685167e+003	1.356777e+003	1.356777e+003
1.089130e+003	5.847600e+004	1.624611e+004	1.624611e+004		3.975600e+002	4.873000e+003	1.353843e+003	1.353843e+003
1.089170e+003	6.112700e+004	1.621127e+004	1.621127e+004		3.975200e+002	5.093917e+003	1.350939e+003	1.350939e+003
1.089210e+003	6.402800e+004	1.617680e+004	1.617680e+004		3.974800e+002	5.335667e+003	1.348067e+003	1.348067e+003
1.089250e+003	6.633900e+004	1.614274e+004	1.614274e+004		3.974400e+002	5.528250e+003	1.345228e+003	1.345228e+003
1.089290e+003	6.955500e+004	1.610911e+004	1.610911e+004		3.974000e+002	5.796250e+003	1.342426e+003	1.342426e+003
1.089330e+003	7.290500e+004	1.607594e+004	1.607594e+004		3.973600e+002	6.075417e+003	1.339662e+003	1.339662e+003
1.089370e+003	7.582600e+004	1.604326e+004	1.604326e+004		3.973200e+002	6.318833e+003	1.336938e+003	1.336938e+003
1.089410e+003	7.925300e+004	1.601109e+004	1.601109e+004		3.972800e+002	6.604417e+003	1.334257e+003	1.334257e+003
1.089450e+003	8.246900e+004	1.597947e+004	1.597947e+004		3.972400e+002	6.872417e+003	1.331622e+003	1.331622e+003
1.089490e+003	8.549200e+004	1.594842e+004	1.594842e+004		3.972000e+002	7.124333e+003	1.329035e+003	1.329035e+003
1.089530e+003	8.981700e+004	1.591798e+004	1.591798e+004		3.971600e+002	7.484750e+003	1.326498e+003	1.326498e+003
1.089570e+003	9.355900e+004	1.588818e+004	1.588818e+004		3.971200e+002	7.796583e+003	1.324015e+003	1.324015e+003
1.089610e+003	9.762300e+004	1.585906e+004	1.585906e+004		3.970800e+002	8.135250e+003	1.321588e+003	1.321588e+003
1.089650e+003	1.023680e+005	1.583065e+004	1.583065e+004		3.970400e+002	8.530667e+003	1.319221e+003	1.319221e+003
1.089690e+003	1.070900e+005	1.580300e+004	1.580300e+004		3.970000e+002	8.924167e+003	1.316917e+003	1.316917e+003
1.089730e+003	1.126990e+005	1.577615e+004	1.577615e+004		3.969600e+002	9.391583e+003	1.314679e+003	1.314679e+003
1.089770e+003	1.178800e+005	1.575014e+004	1.575014e+004		3.969200e+002	9.823333e+003	1.312512e+003	1.312512e+003
1.089810e+003	1.238120e+005	1.572503e+004	1.572503e+004		3.968800e+002	1.031767e+004	1.310420e+003	1.310420e+003
1.089850e+003	1.296540e+005	1.570088e+004	1.570088e+004		3.968400e+002	1.080450e+004	1.308406e+003	1.308406e+003
1.089890e+003	1.347610e+005	1.567772e+004	1.567772e+004		3.968000e+002	1.123008e+004	1.306477e+003	1.306477e+003
1.089930e+003	1.397100e+005	1.565561e+004	1.565561e+004		3.967600e+002	1.164250e+004	1.304634e+003	1.304634e+003
1.089970e+003	1.433910e+005	1.563459e+004	1.563459e+004		3.967200e+002	1.194925e+004	1.302882e+003	1.302882e+003
1.090010e+003	1.460850e+005	1.561469e+004	1.561469e+004		3.966800e+002	1.217375e+004	1.301225e+003	1.301225e+003
1.090050e+003	1.473230e+005	1.559595e+004	1.559595e+004		3.966400e+002	1.227692e+004	1.299662e+003	1.299662e+003
1.090090e+003	1.472650e+005	1.557836e+004	1.557836e+004		3.966000e+002	1.227208e+004	1.298197e+003	1.298197e+003
1.090130e+003	1.460850e+005	1.556194e+004	1.556194e+004		3.965600e+002	1.217375e+004	1.296828e+003	1.296828e+003
1.090170e+003	1.439140e+005	1.554667e+004	1.554667e+004		3.965200e+002	1.199283e+004	1.295556e+003	1.295556e+003
1.090210e+003	1.403860e+005	1.553253e+004	1.553253e+004		3.964800e+002	1.169883e+004	1.294377e+003	1.294377e+003
1.090250e+003	1.359770e+005	1.551949e+004	1.551949e+004		3.964400e+002	1.133142e+004	1.293290e+003	1.293290e+003
1.090290e+003	1.321000e+005	1.550751e+004	1.550751e+004		3.964000e+002	1.100833e+004	1.292292e+003	1.292292e+003
1.090330e+003	1.267160e+005	1.549656e+004	1.549656e+004		3.963600e+002	1.055967e+004	1.291380e+003	1.291380e+003
1.090370e+003	1.221570e+005	1.548659e+004	1.548659e+004		3.963200e+002	1.017975e+004	1.290549e+003	1.290549e+003
1.090410e+003	1.174180e+005	1.547756e+004	1.547756e+004		3.962800e+002	9.784833e+003	1.289797e+003	1.289797e+003
1.090450e+003	1.123190e+005	1.546944e+004	1.546944e+004		3.962400e+002	9.359917e+003	1.289120e+003	1.289120e+003
1.090490e+003	1.063280e+005	1.546217e+004	1.546217e+004		3.962000e+002	8.860667e+003	1.288514e+003	1.288514e+003
1.090530e+003	1.017360e+005	1.545570e+004	1.545570e+004		3.961600e+002	8.478000e+003	1.287975e+003	1.287975e+003
1.090570e+003	9.593500e+004	1.544999e+004	1.544999e+004		3.961200e+002	7.994583e+003	1.287499e+003	1.287499e+003
1.090610e+003	8.977400e+004	1.544499e+004	1.544499e+004		3.960800e+002	7.481167e+003	1.287083e+003	1.287083e+003
1.090650e+003	8.349900e+004	1.544065e+004	1.544065e+004		3.960400e+002	6.958250e+003	1.286721e+003	1.286721e+003
1.090690e+003	7.695600e+004	1.543691e+004	1.543691e+004		3.960000e+002	6.413000e+003	1.286409e+003	1.286409e+003
1.090730e+003	7.031500e+004	1.543371e+004	1.543371e+004		3.959600e+002	5.859583e+003	1.286143e+003	1.286143e+003
1.090770e+003	6.353800e+004	1.543100e+004	1.543100e+004		3.959200e+002	5.294833e+003	1.285917e+003	1.285917e+003
1.090810e+003	5.712200e+004	1.542872e+004	1.542872e+004		3.958800e+002	4.760167e+003	1.285726e+003	1.285726e+003
1.090850e+003	5.086700e+004	1.542680e+004	1.542680e+004		3.958400e+002	4.238917e+003	1.285566e+003	1.285566e+003
1.090890e+003	4.558200e+004	1.542519e+004	1.542519e+004		3.958000e+002	3.798500e+003	1.285433e+003	1.285433e+003
1.090930e+003	4.078000e+004	1.542385e+004	1.542385e+004		3.957600e+002	3.398333e+003	1.285321e+003	1.285321e+003
1.090970e+003	3.681500e+004	1.542274e+004	1.542274e+004		3.957200e+002	3.067917e+003	1.285228e+003	1.285228e+003
1.091010e+003	3.314000e+004	1.542181e+004	1.542181e+004		3.956800e+002	2.761667e+003	1.285151e+003	1.285151e+003
1.091050e+003	2.988200e+004	1.542104e+004	1.542104e+004		3.956400e+002	2.490167e+003	1.285087e+003	1.285087e+003
1.091090e+003	2.712800e+004	1.542040e+004	1.542040e+004		3.956000e+002	2.260667e+003	1.285033e+003	1.285033e+003
1.091130e+003	2.530100e+004	1.541986e+004	1.541986e+004		3.955600e+002	2.108417e+003	1.284988e+003	1.284988e+003
1.091170e+003	2.345100e+004	1.541941e+004	1.541941e+004		3.955200e+002	1.954250e+003	1.284951e+003	1.284951e+003
1.091210e+003	2.207800e+004	1.541903e+004	1.541903e+004		3.954800e+002	1.839833e+003	1.284919e+003	1.284919e+003
1.091250e+003	2.100500e+004	1.541871e+004	1.541871e+004		3.954400e+002	1.750417e+003	1.284892e+003	1.284892e+003
1.091290e+003	1.984700e+004	1.541844e+004	1.541844e+004		3.954000e+002	1.653917e+003	1.284870e+003	1.284870e+003
1.091330e+003	1.922500e+004	1.541820e+004	1.541820e+004		3.953600e+002	1.602083e+003	1.284850e+003	1.284850e+003
1.091370e+003	1.876100e+004	1.541800e+004	1.541800e+004		3.953200e+002	1.563417e+003	1.284834e+003	1.284834e+003
1.091410e+003	1.835800e+004	1.541783e+004	1.541783e+004		3.952800e+002	1.529833e+003	1.284820e+003	1.284820e+003
1.091450e+003	1.782500e+004	1.541769e+004	1.541769e+004		3.952400e+002	1.485417e+003	1.284808e+003	1.284808e+003
1.091490e+003	1.748900e+004	1.541757e+004	1.541757e+004		3.952000e+002	1.457417e+003	1.284797e+003	1.284797e+003
1.091530e+003	1.711600e+004	1.541746e+004	1.541746e+004		3.951600e+002	1.426333e+003	1.284789e+003	1.284789e+003
1.091570e+003	1.721900e+004	1.541737e+004	1.541737e+004		3.951200e+002	1.434917e+003	1.284781e+003	1.284781e+003
1.091610e+003	1.691600e+004	1.541730e+004	1.541730e+004		3.950800e+002	1.409667e+003	1.284775e+003	1.284775e+003
1.091650e+003	1.663700e+004	1.541724e+004	1.541724e+004		3.950400e+002	1.386417e+003	1.284770e+003	1.284770e+003
1.091690e+003	1.628600e+004	1.541719e+004	1.541719e+004		3.950000e+002	1.357167e+003	1.284766e+003	1.284766e+003
1.091730e+003	1.629100e+004	1.541715e+004	1.541715e+004		3.949600e+002	1.357583e+003	1.284762e+003	1.284762e+003
1.091770e+003	1.613500e+004	1.541711e+004	1.541711e+004		3.949200e+002	1.344583e+003	1.284760e+003	1.284760e+003
1.091810e+003	1.602900e+004	1.541709e+004	1.541709e+004		3.948800e+002	1.335750e+003	1.284757e+003	1.284757e+003
1.091850e+003	1.586100e+004	1.541706e+004	1.541706e+004		3.948400e+002	1.321750e+003	1.284755e+003	1.284755e+003
1.091890e+003	1.579200e+004	1.541705e+004	1.541705e+004		3.948000e+002	1.316000e+003	1.284754e+003	1.284754e+003
1.091930e+003	1.582400e+004	1.541703e+004	1.541703e+004		3.947600e+002	1.318667e+003	1.284753e+003	1.284753e+003
1.091970e+003	1.584400e+004	1.541702e+004	1.541702e+004		3.947200e+002	1.320333e+003	1.284752e+003	1.284752e+003
1.092010e+003	1.573400e+004	1.541701e+004	1.541701e+004		3.946800e+002	1.311167e+003	1.284751e+003	1.284751e+003
1.092050e+003	1.567300e+004	1.541701e+004	1.541701e+004		3.946400e+002	1.306083e+003	1.284751e+003	1.284751e+003
1.092090e+003	1.541500e+004	1.541700e+004	1.541700e+004		3.946000e+002	1.284583e+003	1.284750e+003	1.284750e+003
1.092130e+003	1.560000e+004	1.541700e+004	1.541700e+004		3.945600e+002	1.300000e+003	1.284750e+003	1.284750e+003
1.092170e+003	1.522700e+004	1.541700e+004	1.541700e+004		3.945200e+002	1.268917e+003	1.284750e+003	1.284750e+003
1.092210e+003	1.552400e+004	1.541700e+004	1.541700e+004		3.944800e+002	1.293667e+003	1.284750e+003	1.284750e+003
1.092250e+003	1.535000e+004	1.541700e+004	1.541700e+004		3.944400e+002	1.279167e+003	1.284750e+003	1.284750e+003
1.092290e+003	1.522300e+004	1.541700e+004	1.541700e+004		3.944000e+002	1.268583e+003	1.284750e+003	1.284750e+003
1.092330e+003	1.524600e+004	1.541700e+004	1.541700e+004		3.943600e+002	1.270500e+003	1.284750e+003	1.284750e+003
1.092370e+003	1.542300e+004	1.541700e+004	1.541700e+004		3.943200e+002	1.285250e+003	1.284750e+003	1.284750e+003
1.092410e+003	1.558200e+004	1.558200e+004	1.558200e+004		3.942800e+002	1.298500e+003	1.298500e+003	1.298500e+003
1.092450e+003	1.533400e+004	1.533400e+004	1.533400e+004		3.942400e+002	1.277833e+003	1.277833e+003	1.277833e+003
1.092490e+003	1.511000e+004	1.511000e+004	1.511000e+004		3.942000e+002	1.259167e+003	1.259167e+003	1.259167e+003
1.092530e+003	1.487900e+004	1.487900e+004	1.487900e+004		3.941600e+002	1.239917e+003	1.239917e+003	1.239917e+003
1.092570e+003	1.515000e+004	1.515000e+004	1.515000e+004		3.941200e+002	1.262500e+003	1.262500e+003	1.262500e+003
1.092610e+003	1.505500e+004	1.505500e+004	1.505500e+004		3.940800e+002	1.254583e+003	1.254583e+003	1.254583e+003
1.092650e+003	1.506000e+004	1.506000e+004	1.506000e+004		3.940400e+002	1.255000e+003	1.255000e+003	1.255000e+003
1.092690e+003	1.489300e+004	1.489300e+004	1.489300e+004		3.940000e+002	1.241083e+003	1.241083e+003	1.241083e+003
1.092730e+003	1.499800e+004	1.499800e+004	1.499800e+004		3.939600e+002	1.249833e+003	1.249833e+003	1.249833e+003
1.092770e+003	1.497200e+004	1.497200e+004	1.497200e+004		3.939200e+002	1.247667e+003	1.247667e+003	1.247667e+003
1.092810e+003	1.514800e+004	1.514800e+004	1.514800e+004		3.938800e+002	1.262333e+003	1.262333e+003	1.262333e+003
1.092850e+003	1.515800e+004	1.515800e+004	1.515800e+004		3.938400e+002	1.263167e+003	1.263167e+003	1.263167e+003
1.092890e+003	1.509000e+004	1.509000e+004	1.509000e+004		3.938000e+002	1.257500e+003	1.257500e+003	1.257500e+003
1.092930e+003	1.480900e+004	1.480900e+004	1.480900e+004		3.937600e+002	1.234083e+003	1.234083e+003	1.234083e+003
1.092970e+003	1.504200e+004	1.504200e+004	1.504200e+004		3.937200e+002	1.253500e+003	1.253500e+003	1.253500e+003
1.093010e+003	1.512300e+004	1.512300e+004	1.512300e+004		3.936800e+002	1.260250e+003	1.260250e+003	1.260250e+003
1.093050e+003	1.499300e+004	1.499300e+004	1.499300e+004		3.936400e+002	1.249417e+003	1.249417e+003	1.249417e+003
1.093090e+003	1.497800e+004	1.497800e+004	1.497800e+004		3.936000e+002	1.248167e+003	1.248167e+003	1.248167e+003
1.093130e+003	1.516900e+004	1.516900e+004	1.516900e+004		3.935600e+002	1.264083e+003	1.264083e+003	1.264083e+003
1.093170e+003	1.505900e+004	1.505900e+004	1.505900e+004		3.935200e+002	1.254917e+003	1.254917e+003	1.254917e+003
1.093210e+003	1.530700e+004	1.530700e+004	1.530700e+004		3.934800e+002	1.275583e+003	1.275583e+003	1.275583e+003
1.093250e+003	1.492100e+004	1.492100e+004	1.492100e+004		3.934400e+002	1.243417e+003	1.243417e+003	1.243417e+003
1.093290e+003	1.484800e+004	1.484800e+004	1.484800e+004		3.934000e+002	1.237333e+003	1.237333e+003	1.237333e+003
1.093330e+003	1.494600e+004	1.494600e+004	1.494600e+004		3.933600e+002	1.245500e+003	1.245500e+003	1.245500e+003
1.093370e+003	1.483200e+004	1.483200e+004	1.483200e+004		3.933200e+002	1.236000e+003	1.236000e+003	1.236000e+003
1.093410e+003	1.493900e+004	1.493900e+004	1.493900e+004		3.932800e+002	1.244917e+003	1.244917e+003	1.244917e+003
1.093450e+003	1.489900e+004	1.489900e+004	1.489900e+004		3.932400e+002	1.241583e+003	1.241583e+003	1.241583e+003
1.093490e+003	1.477900e+004	1.477900e+004	1.477900e+004		3.932000e+002	1.231583e+003	1.231583e+003	1.231583e+003
1.093530e+003	1.466500e+004	1.466500e+004	1.466500e+004		3.931600e+002	1.222083e+003	1.222083e+003	1.222083e+003
1.093570e+003	1.473800e+004	1.473800e+004	1.473800e+004		3.931200e+002	1.228167e+003	1.228167e+003	1.228167e+003
1.093610e+003	1.496800e+004	1.496800e+004	1.496800e+004		3.930800e+002	1.247333e+003	1.247333e+003	1.247333e+003
1.093650e+003	1.482000e+004	1.482000e+004	1.482000e+004		3.930400e+002	1.235000e+003	1.235000e+003	1.235000e+003
1.093690e+003	1.488500e+004	1.488500e+004	1.488500e+004		3.930000e+002	1.240417e+003	1.240417e+003	1.240417e+003


==> figures/data/XPS/spectra/tion0024.txt <==
Cycle 24:pos3:1: N1s
	Characteristic Energy eV	1.486690e+003	Acquisition Time s	1.200000e+001
Name		
Position		
FWHM		
Area		
Lineshape		
K.E.	Counts	Background	Envelope		B.E.	CPS	Background CPS	Envelope CPS
1.081690e+003	2.237300e+004	2.237300e+004	2.237300e+004		4.050000e+002	1.864417e+003	1.864417e+003	1.864417e+003
1.081730e+003	2.232000e+004	2.232000e+004	2.232000e+004		4.049600e+002	1.860000e+003	1.860000e+003	1.860000e+003
1.081770e+003	2.237800e+004	2.237800e+004	2.237800e+004		4.049200e+002	1.864833e+003	1.864833e+003	1.864833e+003
1.081810e+003	2.230300e+004	2.230300e+004	2.230300e+004		4.048800e+002	1.858583e+003	1.858583e+003	1.858583e+003
1.081850e+003	2.214700e+004	2.214700e+004	2.214700e+004		4.048400e+002	1.845583e+003	1.845583e+003	1.845583e+003
1.081890e+003	2.214300e+004	2.214300e+004	2.214300e+004		4.048000e+002	1.845250e+003	1.845250e+003	1.845250e+003
1.081930e+003	2.201800e+004	2.201800e+004	2.201800e+004		4.047600e+002	1.834833e+003	1.834833e+003	1.834833e+003
1.081970e+003	2.199700e+004	2.199700e+004	2.199700e+004		4.047200e+002	1.833083e+003	1.833083e+003	1.833083e+003
1.082010e+003	2.212700e+004	2.212700e+004	2.212700e+004		4.046800e+002	1.843917e+003	1.843917e+003	1.843917e+003
1.082050e+003	2.223800e+004	2.223800e+004	2.223800e+004		4.046400e+002	1.853167e+003	1.853167e+003	1.853167e+003
1.082090e+003	2.204700e+004	2.204700e+004	2.204700e+004		4.046000e+002	1.837250e+003	1.837250e+003	1.837250e+003
1.082130e+003	2.198900e+004	2.198900e+004	2.198900e+004		4.045600e+002	1.832417e+003	1.832417e+003	1.832417e+003
1.082170e+003	2.196400e+004	2.196400e+004	2.196400e+004		4.045200e+002	1.830333e+003	1.830333e+003	1.830333e+003
1.082210e+003	2.212300e+004	2.212300e+004	2.212300e+004		4.044800e+002	1.843583e+003	1.843583e+003	1.843583e+003
1.082250e+003	2.212600e+004	2.212600e+004	2.212600e+004		4.044400e+002	1.843833e+003	1.843833e+003	1.843833e+003
1.082290e+003	2.208900e+004	2.208900e+004	2.208900e+004		4.044000e+002	1.840750e+003	1.840750e+003	1.840750e+003
1.082330e+003	2.191900e+004	2.191900e+004	2.191900e+004		4.043600e+002	1.826583e+003	1.826583e+003	1.826583e+003
1.082370e+003	2.191800e+004	2.191800e+004	2.191800e+004		4.043200e+002	1.826500e+003	1.826500e+003	1.826500e+003
1.082410e+003	2.200100e+004	2.200100e+004	2.200100e+004		4.042800e+002	1.833417e+003	1.833417e+003	1.833417e+003
1.082450e+003	2.190900e+004	2.190900e+004	2.190900e+004		4.042400e+002	1.825750e+003	1.825750e+003	1.825750e+003
1.082490e+003	2.189700e+004	2.189700e+004	2.189700e+004		4.042000e+002	1.824750e+003	1.824750e+003	1.824750e+003
1.082530e+003	2.194700e+004	2.194700e+004	2.194700e+004		4.041600e+002	1.828917e+003	1.828917e+003	1.828917e+003
1.082570e+003	2.189200e+004	2.189200e+004	2.189200e+004		4.041200e+002	1.824333e+003	1.824333e+003	1.824333e+003
1.082610e+003	2.181500e+004	2.181500e+004	2.181500e+004		4.040800e+002	1.817917e+003	1.817917e+003	1.817917e+003
1.082650e+003	2.166600e+004	2.166600e+004	2.166600e+004		4.040400e+002	1.805500e+003	1.805500e+003	1.805500e+003
1.082690e+003	2.181800e+004	2.181800e+004	2.181800e+004		4.040000e+002	1.818167e+003	1.818167e+003	1.818167e+003
1.082730e+003	2.179600e+004	2.179600e+004	2.179600e+004		4.039600e+002	1.816333e+003	1.816333e+003	1.816333e+003
1.082770e+003	2.169900e+004	2.169900e+004	2.169900e+004		4.039200e+002	1.808250e+003	1.808250e+003	1.808250e+003
1.082810e+003	2.188400e+004	2.188400e+004	2.188400e+004		4.038800e+002	1.823667e+003	1.823667e+003	1.823667e+003
1.082850e+003	2.183700e+004	2.186333e+004	2.186333e+004		4.038400e+002	1.819750e+003	1.821944e+003	1.821944e+003
1.082890e+003	2.186900e+004	2.182800e+004	2.182800e+004		4.038000e+002	1.822417e+003	1.819000e+003	1.819000e+003
1.082930e+003	2.197600e+004	2.179257e+004	2.179257e+004		4.037600e+002	1.831333e+003	1.816047e+003	1.816047e+003
1.082970e+003	2.188100e+004	2.175703e+004	2.175703e+004		4.037200e+002	1.823417e+003	1.813085e+003	1.813085e+003
1.083010e+003	2.198000e+004	2.172138e+004	2.172138e+004		4.036800e+002	1.831667e+003	1.810115e+003	1.810115e+003
1.083050e+003	2.193600e+004	2.168564e+004	2.168564e+004		4.036400e+002	1.828000e+003	1.807136e+003	1.807136e+003
1.083090e+003	2.166500e+004	2.164979e+004	2.164979e+004		4.036000e+002	1.805417e+003	1.804149e+003	1.804149e+003
1.083130e+003	2.186300e+004	2.161383e+004	2.161383e+004		4.035600e+002	1.821917e+003	1.801153e+003	1.801153e+003
1.083170e+003	2.205200e+004	2.157778e+004	2.157778e+004		4.035200e+002	1.837667e+003	1.798148e+003	1.798148e+003
1.083210e+003	2.195400e+004	2.154163e+004	2.154163e+004		4.034800e+002	1.829500e+003	1.795136e+003	1.795136e+003
1.083250e+003	2.169800e+004	2.150537e+004	2.150537e+004		4.034400e+002	1.808167e+003	1.792114e+003	1.792114e+003
1.083290e+003	2.207300e+004	2.146902e+004	2.146902e+004		4.034000e+002	1.839417e+003	1.789085e+003	1.789085e+003
1.083330e+003	2.202000e+004	2.143256e+004	2.143256e+004		4.033600e+002	1.835000e+003	1.786047e+003	1.786047e+003
1.083370e+003	2.188800e+004	2.139601e+004	2.139601e+004		4.033200e+002	1.824000e+003	1.783001e+003	1.783001e+003
1.083410e+003	2.217200e+004	2.135936e+004	2.135936e+004		4.032800e+002	1.847667e+003	1.779947e+003	1.779947e+003
1.083450e+003	2.222900e+004	2.132262e+004	2.132262e+004		4.032400e+002	1.852417e+003	1.776885e+003	1.776885e+003
1.083490e+003	2.235400e+004	2.128578e+004	2.128578e+004		4.032000e+002	1.862833e+003	1.773815e+003	1.773815e+003
1.083530e+003	2.228300e+004	2.124885e+004	2.124885e+004		4.031600e+002	1.856917e+003	1.770737e+003	1.770737e+003
1.083570e+003	2.226100e+004	2.121182e+004	2.121182e+004		4.031200e+002	1.855083e+003	1.767652e+003	1.767652e+003
1.083610e+003	2.226300e+004	2.117471e+004	2.117471e+004		4.030800e+002	1.855250e+003	1.764559e+003	1.764559e+003
1.083650e+003	2.210500e+004	2.113750e+004	2.113750e+004		4.030400e+002	1.842083e+003	1.761458e+003	1.761458e+003
1.083690e+003	2.269000e+004	2.110020e+004	2.110020e+004		4.030000e+002	1.890833e+003	1.758350e+003	1.758350e+003
1.083730e+003	2.296800e+004	2.106281e+004	2.106281e+004		4.029600e+002	1.914000e+003	1.755235e+003	1.755235e+003
1.083770e+003	2.299400e+004	2.102535e+004	2.102535e+004		4.029200e+002	1.916167e+003	1.752112e+003	1.752112e+003
1.083810e+003	2.288400e+004	2.098779e+004	2.098779e+004		4.028800e+002	1.907000e+003	1.748983e+003	1.748983e+003
1.083850e+003	2.301100e+004	2.095016e+004	2.095016e+004		4.028400e+002	1.917583e+003	1.745847e+003	1.745847e+003
1.083890e+003	2.319300e+004	2.091244e+004	2.091244e+004		4.028000e+002	1.932750e+003	1.742704e+003	1.742704e+003
1.083930e+003	2.324900e+004	2.087465e+004	2.087465e+004		4.027600e+002	1.937417e+003	1.739554e+003	1.739554e+003
1.083970e+003	2.356600e+004	2.083678e+004	2.083678e+004		4.027200e+002	1.963833e+003	1.736398e+003	1.736398e+003
1.084010e+003	2.355700e+004	2.079883e+004	2.079883e+004		4.026800e+002	1.963083e+003	1.733236e+003	1.733236e+003
1.084050e+003	2.354400e+004	2.076081e+004	2.076081e+004		4.026400e+002	1.962000e+003	1.730067e+003	1.730067e+003
1.084090e+003	2.396400e+004	2.072271e+004	2.072271e+004		4.026000e+002	1.997000e+003	1.726893e+003	1.726893e+003
1.084130e+003	2.384900e+004	2.068455e+004	2.068455e+004		4.025600e+002	1.987417e+003	1.723713e+003	1.723713e+003
1.084170e+003	2.414900e+004	2.064632e+004	2.064632e+004		4.025200e+002	2.012417e+003	1.720527e+003	1.720527e+003
1.084210e+003	2.415600e+004	2.060803e+004	2.060803e+004		4.024800e+002	2.013000e+003	1.717335e+003	1.717335e+003
1.084250e+003	2.436800e+004	2.056966e+004	2.056966e+004		4.024400e+002	2.030667e+003	1.714139e+003	1.714139e+003
1.084290e+003	2.468300e+004	2.053124e+004	2.053124e+004		4.024000e+002	2.056917e+003	1.710937e+003	1.710937e+003
1.084330e+003	2.456700e+004	2.049276e+004	2.049276e+004		4.023600e+002	2.047250e+003	1.707730e+003	1.707730e+003
1.084370e+003	2.477600e+004	2.045422e+004	2.045422e+004		4.023200e+002	2.064667e+003	1.704518e+003	1.704518e+003
1.084410e+003	2.458800e+004	2.041562e+004	2.041562e+004		4.022800e+002	2.049000e+003	1.701301e+003	1.701301e+003
1.084450e+003	2.479800e+004	2.037696e+004	2.037696e+004		4.022400e+002	2.066500e+003	1.698080e+003	1.698080e+003
1.084490e+003	2.497100e+004	2.033825e+004	2.033825e+004		4.022000e+002	2.080917e+003	1.694854e+003	1.694854e+003
1.084530e+003	2.492900e+004	2.029949e+004	2.029949e+004		4.021600e+002	2.077417e+003	1.691624e+003	1.691624e+003
1.084570e+003	2.498000e+004	2.026067e+004	2.026067e+004		4.021200e+002	2.081667e+003	1.688389e+003	1.688389e+003
1.084610e+003	2.502600e+004	2.022181e+004	2.022181e+004		4.020800e+002	2.085500e+003	1.685150e+003	1.685150e+003
1.084650e+003	2.476900e+004	2.018289e+004	2.018289e+004		4.020400e+002	2.064083e+003	1.681907e+003	1.681907e+003
1.084690e+003	2.507300e+004	2.014392e+004	2.014392e+004		4.020000e+002	2.089417e+003	1.678660e+003	1.678660e+003
1.084730e+003	2.512200e+004	2.010491e+004	2.010491e+004		4.019600e+002	2.093500e+003	1.675409e+003	1.675409e+003
1.084770e+003	2.523100e+004	2.006584e+004	2.006584e+004		4.019200e+002	2.102583e+003	1.672154e+003	1.672154e+003
1.084810e+003	2.518900e+004	2.002674e+004	2.002674e+004		4.018800e+002	2.099083e+003	1.668895e+003	1.668895e+003
1.084850e+003	2.502600e+004	1.998759e+004	1.998759e+004		4.018400e+002	2.085500e+003	1.665632e+003	1.665632e+003
1.084890e+003	2.501700e+004	1.994839e+004	1.994839e+004		4.018000e+002	2.084750e+003	1.662366e+003	1.662366e+003
1.084930e+003	2.469000e+004	1.990915e+004	1.990915e+004		4.017600e+002	2.057500e+003	1.659096e+003	1.659096e+003
1.084970e+003	2.486800e+004	1.986986e+004	1.986986e+004		4.017200e+002	2.072333e+003	1.655822e+003	1.655822e+003
1.085010e+003	2.481400e+004	1.983053e+004	1.983053e+004		4.016800e+002	2.067833e+003	1.652544e+003	1.652544e+003
1.085050e+003	2.463200e+004	1.979116e+004	1.979116e+004		4.016400e+002	2.052667e+003	1.649263e+003	1.649263e+003
1.085090e+003	2.451800e+004	1.975174e+004	1.975174e+004		4.016000e+002	2.043167e+003	1.645978e+003	1.645978e+003
1.085130e+003	2.427100e+004	1.971228e+004	1.971228e+004		4.015600e+002	2.022583e+003	1.642690e+003	1.642690e+003
1.085170e+003	2.441600e+004	1.967277e+004	1.967277e+004		4.015200e+002	2.034667e+003	1.639397e+003	1.639397e+003
1.085210e+003	2.418600e+004	1.963322e+004	1.963322e+004		4.014800e+002	2.015500e+003	1.636101e+003	1.636101e+003
1.085250e+003	2.407800e+004	1.959362e+004	1.959362e+004		4.014400e+002	2.006500e+003	1.632802e+003	1.632802e+003
1.085290e+003	2.374200e+004	1.955398e+004	1.955398e+004		4.014000e+002	1.978500e+003	1.629498e+003	1.629498e+003
1.085330e+003	2.351300e+004	1.951429e+004	1.951429e+004		4.013600e+002	1.959417e+003	1.626191e+003	1.626191e+003
1.085370e+003	2.361500e+004	1.947455e+004	1.947455e+004		4.013200e+002	1.967917e+003	1.622879e+003	1.622879e+003
1.085410e+003	2.350100e+004	1.943477e+004	1.943477e+004		4.012800e+002	1.958417e+003	1.619564e+003	1.619564e+003
1.085450e+003	2.346700e+004	1.939494e+004	1.939494e+004		4.012400e+002	1.955583e+003	1.616245e+003	1.616245e+003
1.085490e+003	2.325700e+004	1.935506e+004	1.935506e+004		4.012000e+002	1.938083e+003	1.612922e+003	1.612922e+003
1.085530e+003	2.315200e+004	1.931514e+004	1.931514e+004		4.011600e+002	1.929333e+003	1.609595e+003	1.609595e+003
1.085570e+003	2.314900e+004	1.927517e+004	1.927517e+004		4.011200e+002	1.929083e+003	1.606264e+003	1.606264e+003
1.085610e+003	2.317800e+004	1.923516e+004	1.923516e+004		4.010800e+002	1.931500e+003	1.602930e+003	1.602930e+003
1.085650e+003	2.280600e+004	1.919510e+004	1.919510e+004		4.010400e+002	1.900500e+003	1.599591e+003	1.599591e+003
1.085690e+003	2.280100e+004	1.915499e+004	1.915499e+004		4.010000e+002	1.900083e+003	1.596249e+003	1.596249e+003
1.085730e+003	2.299800e+004	1.911484e+004	1.911484e+004		4.009600e+002	1.916500e+003	1.592903e+003	1.592903e+003
1.085770e+003	2.316800e+004	1.907464e+004	1.907464e+004		4.009200e+002	1.930667e+003	1.589554e+003	1.589554e+003
1.085810e+003	2.266100e+004	1.903441e+004	1.903441e+004		4.008800e+002	1.888417e+003	1.586200e+003	1.586200e+003
1.085850e+003	2.267900e+004	1.899412e+004	1.899412e+004		4.008400e+002	1.889917e+003	1.582844e+003	1.582844e+003
1.085890e+003	2.264100e+004	1.895380e+004	1.895380e+004		4.008000e+002	1.886750e+003	1.579483e+003	1.579483e+003
1.085930e+003	2.240000e+004	1.891343e+004	1.891343e+004		4.007600e+002	1.866667e+003	1.576119e+003	1.576119e+003
1.085970e+003	2.249300e+004	1.887302e+004	1.887302e+004		4.007200e+002	1.874417e+003	1.572752e+003	1.572752e+003
1.086010e+003	2.260300e+004	1.883257e+004	1.883257e+004		4.006800e+002	1.883583e+003	1.569381e+003	1.569381e+003
1.086050e+003	2.245800e+004	1.879207e+004	1.879207e+004		4.006400e+002	1.871500e+003	1.566006e+003	1.566006e+003
1.086090e+003	2.248300e+004	1.875154e+004	1.875154e+004		4.006000e+002	1.873583e+003	1.562628e+003	1.562628e+003
1.086130e+003	2.267100e+004	1.871096e+004	1.871096e+004		4.005600e+002	1.889250e+003	1.559247e+003	1.559247e+003
1.086170e+003	2.275700e+004	1.867035e+004	1.867035e+004		4.005200e+002	1.896417e+003	1.555863e+003	1.555863e+003
1.086210e+003	2.280000e+004	1.862971e+004	1.862971e+004		4.004800e+002	1.900000e+003	1.552476e+003	1.552476e+003
1.086250e+003	2.270700e+004	1.858903e+004	1.858903e+004		4.004400e+002	1.892250e+003	1.549086e+003	1.549086e+003
1.086290e+003	2.263900e+004	1.854832e+004	1.854832e+004		4.004000e+002	1.886583e+003	1.545693e+003	1.545693e+003
1.086330e+003	2.281300e+004	1.850757e+004	1.850757e+004		4.003600e+002	1.901083e+003	1.542298e+003	1.542298e+003
1.086370e+003	2.306900e+004	1.846680e+004	1.846680e+004		4.003200e+002	1.922417e+003	1.538900e+003	1.538900e+003
1.086410e+003	2.307300e+004	1.842599e+004	1.842599e+004		4.002800e+002	1.922750e+003	1.535500e+003	1.535500e+003
1.086450e+003	2.344700e+004	1.838517e+004	1.838517e+004		4.002400e+002	1.953917e+003	1.532097e+003	1.532097e+003
1.086490e+003	2.330700e+004	1.834431e+004	1.834431e+004		4.002000e+002	1.942250e+003	1.528693e+003	1.528693e+003
1.086530e+003	2.328600e+004	1.830344e+004	1.830344e+004		4.001600e+002	1.940500e+003	1.525287e+003	1.525287e+003
1.086570e+003	2.332600e+004	1.826255e+004	1.826255e+004		4.001200e+002	1.943833e+003	1.521879e+003	1.521879e+003
1.086610e+003	2.347000e+004	1.822163e+004	1.822163e+004		4.000800e+002	1.955833e+003	1.518470e+003	1.518470e+003
1.086650e+003	2.369500e+004	1.818070e+004	1.818070e+004		4.000400e+002	1.974583e+003	1.515059e+003	1.515059e+003
1.086690e+003	2.369600e+004	1.813976e+004	1.813976e+004		4.000000e+002	1.974667e+003	1.511647e+003	1.511647e+003
1.086730e+003	2.382200e+004	1.809880e+004	1.809880e+004		3.999600e+002	1.985167e+003	1.508233e+003	1.508233e+003
1.086770e+003	2.381100e+004	1.805783e+004	1.805783e+004		3.999200e+002	1.984250e+003	1.504819e+003	1.504819e+003
1.086810e+003	2.419300e+004	1.801685e+004	1.801685e+004		3.998800e+002	2.016083e+003	1.501404e+003	1.501404e+003
1.086850e+003	2.437900e+004	1.797586e+004	1.797586e+004		3.998400e+002	2.031583e+003	1.497989e+003	1.497989e+003
1.086890e+003	2.454500e+004	1.793487e+004	1.793487e+004		3.998000e+002	2.045417e+003	1.494573e+003	1.494573e+003
1.086930e+003	2.462400e+004	1.789388e+004	1.789388e+004		3.997600e+002	2.052000e+003	1.491157e+003	1.491157e+003
1.086970e+003	2.487200e+004	1.785289e+004	1.785289e+004		3.997200e+002	2.072667e+003	1.487741e+003	1.487741e+003
1.087010e+003	2.526000e+004	1.781191e+004	1.781191e+004		3.996800e+002	2.105000e+003	1.484326e+003	1.484326e+003
1.087050e+003	2.559900e+004	1.777093e+004	1.777093e+004		3.996400e+002	2.133250e+003	1.480911e+003	1.480911e+003
1.087090e+003	2.565000e+004	1.772997e+004	1.772997e+004		3.996000e+002	2.137500e+003	1.477497e+003	1.477497e+003
1.087130e+003	2.607400e+004	1.768902e+004	1.768902e+004		3.995600e+002	2.172833e+003	1.474085e+003	1.474085e+003
1.087170e+003	2.627600e+004	1.764809e+004	1.764809e+004		3.995200e+002	2.189667e+003	1.470674e+003	1.470674e+003
1.087210e+003	2.637800e+004	1.760718e+004	1.760718e+004		3.994800e+002	2.198167e+003	1.467265e+003	1.467265e+003
1.087250e+003	2.693500e+004	1.756630e+004	1.756630e+004		3.994400e+002	2.244583e+003	1.463858e+003	1.463858e+003
1.087290e+003	2.729700e+004	1.752544e+004	1.752544e+004		3.994000e+002	2.274750e+003	1.460454e+003	1.460454e+003
1.087330e+003	2.742200e+004	1.748462e+004	1.748462e+004		3.993600e+002	2.285167e+003	1.457052e+003	1.457052e+003
1.087370e+003	2.756900e+004	1.744384e+004	1.744384e+004		3.993200e+002	2.297417e+003	1.453653e+003	1.453653e+003
1.087410e+003	2.802700e+004	1.740310e+004	1.740310e+004		3.992800e+002	2.335583e+003	1.450258e+003	1.450258e+003
1.087450e+003	2.819600e+004	1.736240e+004	1.736240e+004		3.992400e+002	2.349667e+003	1.446866e+003	1.446866e+003
1.087490e+003	2.837100e+004	1.732174e+004	1.732174e+004		3.992000e+002	2.364250e+003	1.443478e+003	1.443478e+003
1.087530e+003	2.910800e+004	1.728114e+004	1.728114e+004		3.991600e+002	2.425667e+003	1.440095e+003	1.440095e+003
1.087570e+003	2.907400e+004	1.724059e+004	1.724059e+004		3.991200e+002	2.422833e+003	1.436716e+003	1.436716e+003
1.087610e+003	2.944900e+004	1.720010e+004	1.720010e+004		3.990800e+002	2.454083e+003	1.433341e+003	1.433341e+003
1.087650e+003	2.938900e+004	1.715967e+004	1.715967e+004		3.990400e+002	2.449083e+003	1.429972e+003	1.429972e+003
1.087690e+003	2.988900e+004	1.711930e+004	1.711930e+004		3.990000e+002	2.490750e+003	1.426608e+003	1.426608e+003
1.087730e+003	3.011500e+004	1.707900e+004	1.707900e+004		3.989600e+002	2.509583e+003	1.423250e+003	1.423250e+003
1.087770e+003	3.021400e+004	1.703877e+004	1.703877e+004		3.989200e+002	2.517833e+003	1.419898e+003	1.419898e+003
1.087810e+003	3.057000e+004	1.699862e+004	1.699862e+004		3.988800e+002	2.547500e+003	1.416551e+003	1.416551e+003
1.087850e+003	3.094000e+004	1.695854e+004	1.695854e+004		3.988400e+002	2.578333e+003	1.413212e+003	1.413212e+003
1.087890e+003	3.098400e+004	1.691854e+004	1.691854e+004		3.988000e+002	2.582000e+003	1.409879e+003	1.409879e+003
1.087930e+003	3.117200e+004	1.687863e+004	1.687863e+004		3.987600e+002	2.597667e+003	1.406552e+003	1.406552e+003
1.087970e+003	3.124700e+004	1.683880e+004	1.683880e+004		3.987200e+002	2.603917e+003	1.403233e+003	1.403233e+003
1.088010e+003	3.170000e+004	1.679906e+004	1.679906e+004		3.986800e+002	2.641667e+003	1.399922e+003	1.399922e+003
1.088050e+003	3.183200e+004	1.675941e+004	1.675941e+004		3.986400e+002	2.652667e+003	1.396618e+003	1.396618e+003
1.088090e+003	3.241500e+004	1.671986e+004	1.671986e+004		3.986000e+002	2.701250e+003	1.393322e+003	1.393322e+003
1.088130e+003	3.268600e+004	1.668041e+004	1.668041e+004		3.985600e+002	2.723833e+003	1.390034e+003	1.390034e+003
1.088170e+003	3.330800e+004	1.664106e+004	1.664106e+004		3.985200e+002	2.775667e+003	1.386755e+003	1.386755e+003
1.088210e+003	3.353500e+004	1.660182e+004	1.660182e+004		3.984800e+002	2.794583e+003	1.383485e+003	1.383485e+003
1.088250e+003	3.419200e+004	1.656270e+004	1.656270e+004		3.984400e+002	2.849333e+003	1.380225e+003	1.380225e+003
1.088290e+003	3.498200e+004	1.652370e+004	1.652370e+004		3.984000e+002	2.915167e+003	1.376975e+003	1.376975e+003
1.088330e+003	3.535700e+004	1.648483e+004	1.648483e+004		3.983600e+002	2.946417e+003	1.373735e+003	1.373735e+003
1.088370e+003	3.609800e+004	1.644609e+004	1.644609e+004		3.983200e+002	3.008167e+003	1.370507e+003	1.370507e+003
1.088410e+003	3.604500e+004	1.640749e+004	1.640749e+004		3.982800e+002	3.003750e+003	1.367291e+003	1.367291e+003
1.088450e+003	3.680600e+004	1.636903e+004	1.636903e+004		3.982400e+002	3.067167e+003	1.364086e+003	1.364086e+003
1.088490e+003	3.749300e+004	1.633072e+004	1.633072e+004		3.982000e+002	3.124417e+003	1.360894e+003	1.360894e+003
1.088530e+003	3.847900e+004	1.629257e+004	1.629257e+004		3.981600e+002	3.206583e+003	1.357714e+003	1.357714e+003
1.088570e+003	3.915500e+004	1.625459e+004	1.625459e+004		3.981200e+002	3.262917e+003	1.354549e+003	1.354549e+003
1.088610e+003	3.979600e+004	1.621678e+004	1.621678e+004		3.980800e+002	3.316333e+003	1.351398e+003	1.351398e+003
1.088650e+003	4.062800e+004	1.617914e+004	1.617914e+004		3.980400e+002	3.385667e+003	1.348262e+003	1.348262e+003
1.088690e+003	4.158600e+004	1.614170e+004	1.614170e+004		3.980000e+002	3.465500e+003	1.345142e+003	1.345142e+003
1.088730e+003	4.299800e+004	1.610445e+004	1.610445e+004		3.979600e+002	3.583167e+003	1.342038e+003	1.342038e+003
1.088770e+003	4.394200e+004	1.606742e+004	1.606742e+004		3.979200e+002	3.661833e+003	1.338951e+003	1.338951e+003
1.088810e+003	4.491600e+004	1.603060e+004	1.603060e+004		3.978800e+002	3.743000e+003	1.335883e+003	1.335883e+003
1.088850e+003	4.646500e+004	1.599401e+004	1.599401e+004		3.978400e+002	3.872083e+003	1.332835e+003	1.332835e+003
1.088890e+003	4.776600e+004	1.595767e+004	1.595767e+004		3.978000e+002	3.980500e+003	1.329806e+003	1.329806e+003
1.088930e+003	4.878500e+004	1.592159e+004	1.592159e+004		3.977600e+002	4.065417e+003	1.326799e+003	1.326799e+003
1.088970e+003	5.074900e+004	1.588577e+004	1.588577e+004		3.977200e+002	4.229083e+003	1.323814e+003	1.323814e+003
1.089010e+003	5.271800e+004	1.585024e+004	1.585024e+004		3.976800e+002	4.393167e+003	1.320853e+003	1.320853e+003
1.089050e+003	5.492900e+004	1.581501e+004	1.581501e+004		3.976400e+002	4.577417e+003	1.317917e+003	1.317917e+003
1.089090e+003	5.732300e+004	1.578010e+004	1.578010e+004		3.976000e+002	4.776917e+003	1.315008e+003	1.315008e+003
1.089130e+003	5.950900e+004	1.574554e+004	1.574554e+004		3.975600e+002	4.959083e+003	1.312128e+003	1.312128e+003
1.089170e+003	6.250300e+004	1.571134e+004	1.571134e+004		3.975200e+002	5.208583e+003	1.309279e+003	1.309279e+003
1.089210e+003	6.563500e+004	1.567754e+004	1.567754e+004		3.974800e+002	5.469583e+003	1.306462e+003	1.306462e+003
1.089250e+003	6.833100e+004	1.564416e+004	1.564416e+004		3.974400e+002	5.694250e+003	1.303680e+003	1.303680e+003
1.089290e+003	7.179800e+004	1.561122e+004	1.561122e+004		3.974000e+002	5.983167e+003	1.300935e+003	1.300935e+003
1.089330e+003	7.502800e+004	1.557876e+004	1.557876e+004		3.973600e+002	6.252333e+003	1.298230e+003	1.298230e+003
1.089370e+003	7.789300e+004	1.554680e+004	1.554680e+004		3.973200e+002	6.491083e+003	1.295567e+003	1.295567e+003
1.089410e+003	8.128900e+004	1.551538e+004	1.551538e+004		3.972800e+002	6.774083e+003	1.292948e+003	1.292948e+003
1.089450e+003	8.457200e+004	1.548452e+004	1.548452e+004		3.972400e+002	7.047667e+003	1.290377e+003	1.290377e+003
1.089490e+003	8.840900e+004	1.545425e+004	1.545425e+004		3.972000e+002	7.367417e+003	1.287854e+003	1.287854e+003
1.089530e+003	9.168900e+004	1.542461e+004	1.542461e+004		3.971600e+002	7.640750e+003	1.285384e+003	1.285384e+003
1.089570e+003	9.468800e+004	1.539562e+004	1.539562e+004		3.971200e+002	7.890667e+003	1.282968e+003	1.282968e+003
1.089610e+003	9.928900e+004	1.536732e+004	1.536732e+004		3.970800e+002	8.274083e+003	1.280610e+003	1.280610e+003
1.089650e+003	1.032760e+005	1.533973e+004	1.533973e+004		3.970400e+002	8.606333e+003	1.278311e+003	1.278311e+003
1.089690e+003	1.077710e+005	1.531291e+004	1.531291e+004		3.970000e+002	8.980917e+003	1.276076e+003	1.276076e+003
1.089730e+003	1.124490e+005	1.528689e+004	1.528689e+004		3.969600e+002	9.370750e+003	1.273907e+003	1.273907e+003
1.089770e+003	1.186070e+005	1.526171e+004	1.526171e+004		3.969200e+002	9.883917e+003	1.271809e+003	1.271809e+003
1.089810e+003	1.243110e+005	1.523742e+004	1.523742e+004		3.968800e+002	1.035925e+004	1.269785e+003	1.269785e+003
1.089850e+003	1.292410e+005	1.521408e+004	1.521408e+004		3.968400e+002	1.077008e+004	1.267840e+003	1.267840e+003
1.089890e+003	1.344240e+005	1.519173e+004	1.519173e+004		3.968000e+002	1.120200e+004	1.265977e+003	1.265977e+003
1.089930e+003	1.390200e+005	1.517041e+004	1.517041e+004		3.967600e+002	1.158500e+004	1.264201e+003	1.264201e+003
1.089970e+003	1.425310e+005	1.515017e+004	1.515017e+004		3.967200e+002	1.187758e+004	1.262515e+003	1.262515e+003
1.090010e+003	1.444290e+005	1.513104e+004	1.513104e+004		3.966800e+002	1.203575e+004	1.260920e+003	1.260920e+003
1.090050e+003	1.457270e+005	1.511304e+004	1.511304e+004		3.966400e+002	1.214392e+004	1.259420e+003	1.259420e+003
1.090090e+003	1.451080e+005	1.509617e+004	1.509617e+004		3.966000e+002	1.209233e+004	1.258014e+003	1.258014e+003
1.090130e+003	1.441200e+005	1.508043e+004	1.508043e+004		3.965600e+002	1.201000e+004	1.256702e+003	1.256702e+003
1.090170e+003	1.413760e+005	1.506581e+004	1.506581e+004		3.965200e+002	1.178133e+004	1.255484e+003	1.255484e+003
1.090210e+003	1.373520e+005	1.505229e+004	1.505229e+004		3.964800e+002	1.144600e+004	1.254358e+003	1.254358e+003
1.090250e+003	1.328980e+005	1.503984e+004	1.503984e+004		3.964400e+002	1.107483e+004	1.253320e+003	1.253320e+003
1.090290e+003	1.279890e+005	1.502842e+004	1.502842e+004		3.964000e+002	1.066575e+004	1.252368e+003	1.252368e+003
1.090330e+003	1.231440e+005	1.501798e+004	1.501798e+004		3.963600e+002	1.026200e+004	1.251498e+003	1.251498e+003
1.090370e+003	1.182560e+005	1.500848e+004	1.500848e+004		3.963200e+002	9.854667e+003	1.250707e+003	1.250707e+003
1.090410e+003	1.129260e+005	1.499988e+004	1.499988e+004		3.962800e+002	9.410500e+003	1.249990e+003	1.249990e+003
1.090450e+003	1.076090e+005	1.499214e+004	1.499214e+004		3.962400e+002	8.967417e+003	1.249345e+003	1.249345e+003
1.090490e+003	1.029510e+005	1.498520e+004	1.498520e+004		3.962000e+002	8.579250e+003	1.248767e+003	1.248767e+003
1.090530e+003	9.774900e+004	1.497903e+004	1.497903e+004		3.961600e+002	8.145750e+003	1.248252e+003	1.248252e+003
1.090570e+003	9.188700e+004	1.497358e+004	1.497358e+004		3.961200e+002	7.657250e+003	1.247798e+003	1.247798e+003
1.090610e+003	8.642800e+004	1.496880e+004	1.496880e+004		3.960800e+002	7.202333e+003	1.247400e+003	1.247400e+003
1.090650e+003	8.071200e+004	1.496465e+004	1.496465e+004		3.960400e+002	6.726000e+003	1.247054e+003	1.247054e+003
1.090690e+003	7.397600e+004	1.496106e+004	1.496106e+004		3.960000e+002	6.164667e+003	1.246755e+003	1.246755e+003
1.090730e+003	6.757600e+004	1.495800e+004	1.495800e+004		3.959600e+002	5.631333e+003	1.246500e+003	1.246500e+003
1.090770e+003	6.118600e+004	1.495539e+004	1.495539e+004		3.959200e+002	5.098833e+003	1.246282e+003	1.246282e+003
1.090810e+003	5.504900e+004	1.495318e+004	1.495318e+004		3.958800e+002	4.587417e+003	1.246099e+003	1.246099e+003
1.090850e+003	4.958400e+004	1.495133e+004	1.495133e+004		3.958400e+002	4.132000e+003	1.245944e+003	1.245944e+003
1.090890e+003	4.410400e+004	1.494978e+004	1.494978e+004		3.958000e+002	3.675333e+003	1.245815e+003	1.245815e+003
1.090930e+003	3.927200e+004	1.494848e+004	1.494848e+004		3.957600e+002	3.272667e+003	1.245706e+003	1.245706e+003
1.090970e+003	3.528400e+004	1.494739e+004	1.494739e+004		3.957200e+002	2.940333e+003	1.245616e+003	1.245616e+003
1.091010e+003	3.195400e+004	1.494648e+004	1.494648e+004		3.956800e+002	2.662833e+003	1.245540e+003	1.245540e+003
1.091050e+003	2.881700e+004	1.494572e+004	1.494572e+004		3.956400e+002	2.401417e+003	1.245477e+003	1.245477e+003
1.091090e+003	2.636400e+004	1.494508e+004	1.494508e+004		3.956000e+002	2.197000e+003	1.245423e+003	1.245423e+003
1.091130e+003	2.441400e+004	1.494454e+004	1.494454e+004		3.955600e+002	2.034500e+003	1.245378e+003	1.245378e+003
1.091170e+003	2.281300e+004	1.494408e+004	1.494408e+004		3.955200e+002	1.901083e+003	1.245340e+003	1.245340e+003
1.091210e+003	2.155700e+004	1.494369e+004	1.494369e+004		3.954800e+002	1.796417e+003	1.245308e+003	1.245308e+003
1.091250e+003	2.042300e+004	1.494336e+004	1.494336e+004		3.954400e+002	1.701917e+003	1.245280e+003	1.245280e+003
1.091290e+003	1.952400e+004	1.494308e+004	1.494308e+004		3.954000e+002	1.627000e+003	1.245256e+003	1.245256e+003
1.091330e+003	1.874900e+004	1.494283e+004	1.494283e+004		3.953600e+002	1.562417e+003	1.245236e+003	1.245236e+003
1.091370e+003	1.819000e+004	1.494262e+004	1.494262e+004		3.953200e+002	1.515833e+003	1.245218e+003	1.245218e+003
1.091410e+003	1.780900e+004	1.494244e+004	1.494244e+004		3.952800e+002	1.484083e+003	1.245203e+003	1.245203e+003
1.091450e+003	1.727200e+004	1.494228e+004	1.494228e+004		3.952400e+002	1.439333e+003	1.245190e+003	1.245190e+003
1.091490e+003	1.702800e+004	1.494214e+004	1.494214e+004		3.952000e+002	1.419000e+003	1.245179e+003	1.245179e+003
1.091530e+003	1.672500e+004	1.494202e+004	1.494202e+004		3.951600e+002	1.393750e+003	1.245169e+003	1.245169e+003
1.091570e+003	1.645800e+004	1.494192e+004	1.494192e+004		3.951200e+002	1.371500e+003	1.245160e+003	1.245160e+003
1.091610e+003	1.631400e+004	1.494183e+004	1.494183e+004		3.950800e+002	1.359500e+003	1.245153e+003	1.245153e+003
1.091650e+003	1.602100e+004	1.494175e+004	1.494175e+004		3.950400e+002	1.335083e+003	1.245146e+003	1.245146e+003
1.091690e+003	1.598800e+004	1.494168e+004	1.494168e+004		3.950000e+002	1.332333e+003	1.245140e+003	1.245140e+003
1.091730e+003	1.603200e+004	1.494162e+004	1.494162e+004		3.949600e+002	1.336000e+003	1.245135e+003	1.245135e+003
1.091770e+003	1.581600e+004	1.494157e+004	1.494157e+004		3.949200e+002	1.318000e+003	1.245131e+003	1.245131e+003
1.091810e+003	1.560600e+004	1.494153e+004	1.494153e+004		3.948800e+002	1.300500e+003	1.245128e+003	1.245128e+003
1.091850e+003	1.549400e+004	1.494149e+004	1.494149e+004		3.948400e+002	1.291167e+003	1.245124e+003	1.245124e+003
1.091890e+003	1.538000e+004	1.494146e+004	1.494146e+004		3.948000e+002	1.281667e+003	1.245122e+003	1.245122e+003
1.091930e+003	1.538100e+004	1.494143e+004	1.494143e+004		3.947600e+002	1.281750e+003	1.245119e+003	1.245119e+003
1.091970e+003	1.537400e+004	1.494141e+004	1.494141e+004		3.947200e+002	1.281167e+003	1.245117e+003	1.245117e+003
1.092010e+003	1.539700e+004	1.494139e+004	1.494139e+004		3.946800e+002	1.283083e+003	1.245116e+003	1.245116e+003
1.092050e+003	1.519200e+004	1.494137e+004	1.494137e+004		3.946400e+002	1.266000e+003	1.245114e+003	1.245114e+003
1.092090e+003	1.534900e+004	1.494136e+004	1.494136e+004		3.946000e+002	1.279083e+003	1.245113e+003	1.245113e+003
1.092130e+003	1.542300e+004	1.494135e+004	1.494135e+004		3.945600e+002	1.285250e+003	1.245112e+003	1.245112e+003
1.092170e+003	1.521700e+004	1.494134e+004	1.494134e+004		3.945200e+002	1.268083e+003	1.245112e+003	1.245112e+003
1.092210e+003	1.522900e+004	1.494134e+004	1.494134e+004		3.944800e+002	1.269083e+003	1.245111e+003	1.245111e+003
1.092250e+003	1.508700e+004	1.494133e+004	1.494133e+004		3.944400e+002	1.257250e+003	1.245111e+003	1.245111e+003
1.092290e+003	1.488500e+004	1.494133e+004	1.494133e+004		3.944000e+002	1.240417e+003	1.245111e+003	1.245111e+003
1.092330e+003	1.488700e+004	1.494133e+004	1.494133e+004		3.943600e+002	1.240583e+003	1.245111e+003	1.245111e+003
1.092370e+003	1.499100e+004	1.494133e+004	1.494133e+004		3.943200e+002	1.249250e+003	1.245111e+003	1.245111e+003
1.092410e+003	1.494600e+004	1.494600e+004	1.494600e+004		3.942800e+002	1.245500e+003	1.245500e+003	1.245500e+003
1.092450e+003	1.498900e+004	1.498900e+004	1.498900e+004		3.942400e+002	1.249083e+003	1.249083e+003	1.249083e+003
1.092490e+003	1.483800e+004	1.483800e+004	1.483800e+004		3.942000e+002	1.236500e+003	1.236500e+003	1.236500e+003
1.092530e+003	1.479500e+004	1.479500e+004	1.479500e+004		3.941600e+002	1.232917e+003	1.232917e+003	1.232917e+003
1.092570e+003	1.477100e+004	1.477100e+004	1.477100e+004		3.941200e+002	1.230917e+003	1.230917e+003	1.230917e+003
1.092610e+003	1.470800e+004	1.470800e+004	1.470800e+004		3.940800e+002	1.225667e+003	1.225667e+003	1.225667e+003
1.092650e+003	1.462600e+004	1.462600e+004	1.462600e+004		3.940400e+002	1.218833e+003	1.218833e+003	1.218833e+003
1.092690e+003	1.464400e+004	1.464400e+004	1.464400e+004		3.940000e+002	1.220333e+003	1.220333e+003	1.220333e+003
1.092730e+003	1.473300e+004	1.473300e+004	1.473300e+004		3.939600e+002	1.227750e+003	1.227750e+003	1.227750e+003
1.092770e+003	1.468500e+004	1.468500e+004	1.468500e+004		3.939200e+002	1.223750e+003	1.223750e+003	1.223750e+003
1.092810e+003	1.469200e+004	1.469200e+004	1.469200e+004		3.938800e+002	1.224333e+003	1.224333e+003	1.224333e+003
1.092850e+003	1.476700e+004	1.476700e+004	1.476700e+004		3.938400e+002	1.230583e+003	1.230583e+003	1.230583e+003
1.092890e+003	1.460600e+004	1.460600e+004	1.460600e+004		3.938000e+002	1.217167e+003	1.217167e+003	1.217167e+003
1.092930e+003	1.469400e+004	1.469400e+004	1.469400e+004		3.937600e+002	1.224500e+003	1.224500e+003	1.224500e+003
1.092970e+003	1.473200e+004	1.473200e+004	1.473200e+004		3.937200e+002	1.227667e+003	1.227667e+003	1.227667e+003
1.093010e+003	1.477800e+004	1.477800e+004	1.477800e+004		3.936800e+002	1.231500e+003	1.231500e+003	1.231500e+003
1.093050e+003	1.452300e+004	1.452300e+004	1.452300e+004		3.936400e+002	1.210250e+003	1.210250e+003	1.210250e+003
1.093090e+003	1.442900e+004	1.442900e+004	1.442900e+004		3.936000e+002	1.202417e+003	1.202417e+003	1.202417e+003
1.093130e+003	1.453800e+004	1.453800e+004	1.453800e+004		3.935600e+002	1.211500e+003	1.211500e+003	1.211500e+003
1.093170e+003	1.449500e+004	1.449500e+004	1.449500e+004		3.935200e+002	1.207917e+003	1.207917e+003	1.207917e+003
1.093210e+003	1.448000e+004	1.448000e+004	1.448000e+004		3.934800e+002	1.206667e+003	1.206667e+003	1.206667e+003
1.093250e+003	1.458600e+004	1.458600e+004	1.458600e+004		3.934400e+002	1.215500e+003	1.215500e+003	1.215500e+003
1.093290e+003	1.440800e+004	1.440800e+004	1.440800e+004		3.934000e+002	1.200667e+003	1.200667e+003	1.200667e+003
1.093330e+003	1.451400e+004	1.451400e+004	1.451400e+004		3.933600e+002	1.209500e+003	1.209500e+003	1.209500e+003
1.093370e+003	1.444300e+004	1.444300e+004	1.444300e+004		3.933200e+002	1.203583e+003	1.203583e+003	1.203583e+003
1.093410e+003	1.458900e+004	1.458900e+004	1.458900e+004		3.932800e+002	1.215750e+003	1.215750e+003	1.215750e+003
1.093450e+003	1.455300e+004	1.455300e+004	1.455300e+004		3.932400e+002	1.212750e+003	1.212750e+003	1.212750e+003
1.093490e+003	1.449000e+004	1.449000e+004	1.449000e+004		3.932000e+002	1.207500e+003	1.207500e+003	1.207500e+003
1.093530e+003	1.450200e+004	1.450200e+004	1.450200e+004		3.931600e+002	1.208500e+003	1.208500e+003	1.208500e+003
1.093570e+003	1.428000e+004	1.428000e+004	1.428000e+004		3.931200e+002	1.190000e+003	1.190000e+003	1.190000e+003
1.093610e+003	1.449300e+004	1.449300e+004	1.449300e+004		3.930800e+002	1.207750e+003	1.207750e+003	1.207750e+003
1.093650e+003	1.435400e+004	1.435400e+004	1.435400e+004		3.930400e+002	1.196167e+003	1.196167e+003	1.196167e+003
1.093690e+003	1.436200e+004	1.436200e+004	1.436200e+004		3.930000e+002	1.196833e+003	1.196833e+003	1.196833e+003


==> figures/data/XPS/spectra/tion0025.txt <==
Cycle 25:pos5:1: N1s
	Characteristic Energy eV	1.486690e+003	Acquisition Time s	1.200000e+001
Name		
Position		
FWHM		
Area		
Lineshape		
K.E.	Counts	Background	Envelope		B.E.	CPS	Background CPS	Envelope CPS
1.081690e+003	2.326600e+004	2.326600e+004	2.326600e+004		4.050000e+002	1.938833e+003	1.938833e+003	1.938833e+003
1.081730e+003	2.316000e+004	2.316000e+004	2.316000e+004		4.049600e+002	1.930000e+003	1.930000e+003	1.930000e+003
1.081770e+003	2.330500e+004	2.330500e+004	2.330500e+004		4.049200e+002	1.942083e+003	1.942083e+003	1.942083e+003
1.081810e+003	2.317600e+004	2.317600e+004	2.317600e+004		4.048800e+002	1.931333e+003	1.931333e+003	1.931333e+003
1.081850e+003	2.305700e+004	2.305700e+004	2.305700e+004		4.048400e+002	1.921417e+003	1.921417e+003	1.921417e+003
1.081890e+003	2.307600e+004	2.307600e+004	2.307600e+004		4.048000e+002	1.923000e+003	1.923000e+003	1.923000e+003
1.081930e+003	2.322500e+004	2.322500e+004	2.322500e+004		4.047600e+002	1.935417e+003	1.935417e+003	1.935417e+003
1.081970e+003	2.308700e+004	2.308700e+004	2.308700e+004		4.047200e+002	1.923917e+003	1.923917e+003	1.923917e+003
1.082010e+003	2.311000e+004	2.311000e+004	2.311000e+004		4.046800e+002	1.925833e+003	1.925833e+003	1.925833e+003
1.082050e+003	2.301700e+004	2.301700e+004	2.301700e+004		4.046400e+002	1.918083e+003	1.918083e+003	1.918083e+003
1.082090e+003	2.273200e+004	2.273200e+004	2.273200e+004		4.046000e+002	1.894333e+003	1.894333e+003	1.894333e+003
1.082130e+003	2.299600e+004	2.299600e+004	2.299600e+004		4.045600e+002	1.916333e+003	1.916333e+003	1.916333e+003
1.082170e+003	2.280000e+004	2.280000e+004	2.280000e+004		4.045200e+002	1.900000e+003	1.900000e+003	1.900000e+003
1.082210e+003	2.267200e+004	2.267200e+004	2.267200e+004		4.044800e+002	1.889333e+003	1.889333e+003	1.889333e+003
1.082250e+003	2.288200e+004	2.288200e+004	2.288200e+004		4.044400e+002	1.906833e+003	1.906833e+003	1.906833e+003
1.082290e+003	2.295900e+004	2.295900e+004	2.295900e+004		4.044000e+002	1.913250e+003	1.913250e+003	1.913250e+003
1.082330e+003	2.274000e+004	2.274000e+004	2.274000e+004		4.043600e+002	1.895000e+003	1.895000e+003	1.895000e+003
1.082370e+003	2.260700e+004	2.260700e+004	2.260700e+004		4.043200e+002	1.883917e+003	1.883917e+003	1.883917e+003
1.082410e+003	2.270100e+004	2.270100e+004	2.270100e+004		4.042800e+002	1.891750e+003	1.891750e+003	1.891750e+003
1.082450e+003	2.287300e+004	2.287300e+004	2.287300e+004		4.042400e+002	1.906083e+003	1.906083e+003	1.906083e+003
1.082490e+003	2.285200e+004	2.285200e+004	2.285200e+004		4.042000e+002	1.904333e+003	1.904333e+003	1.904333e+003
1.082530e+003	2.261800e+004	2.261800e+004	2.261800e+004		4.041600e+002	1.884833e+003	1.884833e+003	1.884833e+003
1.082570e+003	2.265500e+004	2.265500e+004	2.265500e+004		4.041200e+002	1.887917e+003	1.887917e+003	1.887917e+003
1.082610e+003	2.249300e+004	2.249300e+004	2.249300e+004		4.040800e+002	1.874417e+003	1.874417e+003	1.874417e+003
1.082650e+003	2.277500e+004	2.277500e+004	2.277500e+004		4.040400e+002	1.897917e+003	1.897917e+003	1.897917e+003
1.082690e+003	2.282100e+004	2.282100e+004	2.282100e+004		4.040000e+002	1.901750e+003	1.901750e+003	1.901750e+003
1.082730e+003	2.256200e+004	2.256200e+004	2.256200e+004		4.039600e+002	1.880167e+003	1.880167e+003	1.880167e+003
1.082770e+003	2.267200e+004	2.267200e+004	2.267200e+004		4.039200e+002	1.889333e+003	1.889333e+003	1.889333e+003
1.082810e+003	2.251900e+004	2.251900e+004	2.251900e+004		4.038800e+002	1.876583e+003	1.876583e+003	1.876583e+003
1.082850e+003	2.243800e+004	2.255433e+004	2.255433e+004		4.038400e+002	1.869833e+003	1.879528e+003	1.879528e+003
1.082890e+003	2.270600e+004	2.252011e+004	2.252011e+004		4.038000e+002	1.892167e+003	1.876676e+003	1.876676e+003
1.082930e+003	2.262600e+004	2.248579e+004	2.248579e+004		4.037600e+002	1.885500e+003	1.873815e+003	1.873815e+003
1.082970e+003	2.259900e+004	2.245135e+004	2.245135e+004		4.037200e+002	1.883250e+003	1.870946e+003	1.870946e+003
1.083010e+003	2.240000e+004	2.241680e+004	2.241680e+004		4.036800e+002	1.866667e+003	1.868067e+003	1.868067e+003
1.083050e+003	2.253800e+004	2.238215e+004	2.238215e+004		4.036400e+002	1.878167e+003	1.865179e+003	1.865179e+003
1.083090e+003	2.259500e+004	2.234739e+004	2.234739e+004		4.036000e+002	1.882917e+003	1.862282e+003	1.862282e+003
1.083130e+003	2.253600e+004	2.231252e+004	2.231252e+004		4.035600e+002	1.878000e+003	1.859376e+003	1.859376e+003
1.083170e+003	2.257500e+004	2.227754e+004	2.227754e+004		4.035200e+002	1.881250e+003	1.856462e+003	1.856462e+003
1.083210e+003	2.269700e+004	2.224246e+004	2.224246e+004		4.034800e+002	1.891417e+003	1.853538e+003	1.853538e+003
1.083250e+003	2.262200e+004	2.220727e+004	2.220727e+004		4.034400e+002	1.885167e+003	1.850606e+003	1.850606e+003
1.083290e+003	2.277400e+004	2.217198e+004	2.217198e+004		4.034000e+002	1.897833e+003	1.847665e+003	1.847665e+003
1.083330e+003	2.279300e+004	2.213659e+004	2.213659e+004		4.033600e+002	1.899417e+003	1.844716e+003	1.844716e+003
1.083370e+003	2.279600e+004	2.210109e+004	2.210109e+004		4.033200e+002	1.899667e+003	1.841758e+003	1.841758e+003
1.083410e+003	2.261200e+004	2.206550e+004	2.206550e+004		4.032800e+002	1.884333e+003	1.838791e+003	1.838791e+003
1.083450e+003	2.271100e+004	2.202980e+004	2.202980e+004		4.032400e+002	1.892583e+003	1.835816e+003	1.835816e+003
1.083490e+003	2.295100e+004	2.199399e+004	2.199399e+004		4.032000e+002	1.912583e+003	1.832833e+003	1.832833e+003
1.083530e+003	2.289500e+004	2.195810e+004	2.195810e+004		4.031600e+002	1.907917e+003	1.829841e+003	1.829841e+003
1.083570e+003	2.286900e+004	2.192210e+004	2.192210e+004		4.031200e+002	1.905750e+003	1.826841e+003	1.826841e+003
1.083610e+003	2.291600e+004	2.188600e+004	2.188600e+004		4.030800e+002	1.909667e+003	1.823833e+003	1.823833e+003
1.083650e+003	2.281100e+004	2.184981e+004	2.184981e+004		4.030400e+002	1.900917e+003	1.820817e+003	1.820817e+003
1.083690e+003	2.295300e+004	2.181352e+004	2.181352e+004		4.030000e+002	1.912750e+003	1.817793e+003	1.817793e+003
1.083730e+003	2.305100e+004	2.177713e+004	2.177713e+004		4.029600e+002	1.920917e+003	1.814761e+003	1.814761e+003
1.083770e+003	2.319500e+004	2.174065e+004	2.174065e+004		4.029200e+002	1.932917e+003	1.811721e+003	1.811721e+003
1.083810e+003	2.301100e+004	2.170408e+004	2.170408e+004		4.028800e+002	1.917583e+003	1.808673e+003	1.808673e+003
1.083850e+003	2.327100e+004	2.166741e+004	2.166741e+004		4.028400e+002	1.939250e+003	1.805618e+003	1.805618e+003
1.083890e+003	2.323200e+004	2.163065e+004	2.163065e+004		4.028000e+002	1.936000e+003	1.802554e+003	1.802554e+003
1.083930e+003	2.322100e+004	2.159381e+004	2.159381e+004		4.027600e+002	1.935083e+003	1.799484e+003	1.799484e+003
1.083970e+003	2.325100e+004	2.155687e+004	2.155687e+004		4.027200e+002	1.937583e+003	1.796406e+003	1.796406e+003
1.084010e+003	2.339900e+004	2.151984e+004	2.151984e+004		4.026800e+002	1.949917e+003	1.793320e+003	1.793320e+003
1.084050e+003	2.371200e+004	2.148273e+004	2.148273e+004		4.026400e+002	1.976000e+003	1.790227e+003	1.790227e+003
1.084090e+003	2.376500e+004	2.144553e+004	2.144553e+004		4.026000e+002	1.980417e+003	1.787128e+003	1.787128e+003
1.084130e+003	2.359600e+004	2.140825e+004	2.140825e+004		4.025600e+002	1.966333e+003	1.784021e+003	1.784021e+003
1.084170e+003	2.381500e+004	2.137089e+004	2.137089e+004		4.025200e+002	1.984583e+003	1.780907e+003	1.780907e+003
1.084210e+003	2.380100e+004	2.133344e+004	2.133344e+004		4.024800e+002	1.983417e+003	1.777787e+003	1.777787e+003
1.084250e+003	2.354800e+004	2.129592e+004	2.129592e+004		4.024400e+002	1.962333e+003	1.774660e+003	1.774660e+003
1.084290e+003	2.395100e+004	2.125831e+004	2.125831e+004		4.024000e+002	1.995917e+003	1.771526e+003	1.771526e+003
1.084330e+003	2.402900e+004	2.122063e+004	2.122063e+004		4.023600e+002	2.002417e+003	1.768386e+003	1.768386e+003
1.084370e+003	2.390000e+004	2.118287e+004	2.118287e+004		4.023200e+002	1.991667e+003	1.765239e+003	1.765239e+003
1.084410e+003	2.385200e+004	2.114503e+004	2.114503e+004		4.022800e+002	1.987667e+003	1.762086e+003	1.762086e+003
1.084450e+003	2.378300e+004	2.110711e+004	2.110711e+004		4.022400e+002	1.981917e+003	1.758926e+003	1.758926e+003
1.084490e+003	2.409000e+004	2.106912e+004	2.106912e+004		4.022000e+002	2.007500e+003	1.755760e+003	1.755760e+003
1.084530e+003	2.404900e+004	2.103106e+004	2.103106e+004		4.021600e+002	2.004083e+003	1.752588e+003	1.752588e+003
1.084570e+003	2.413500e+004	2.099292e+004	2.099292e+004		4.021200e+002	2.011250e+003	1.749410e+003	1.749410e+003
1.084610e+003	2.405900e+004	2.095471e+004	2.095471e+004		4.020800e+002	2.004917e+003	1.746226e+003	1.746226e+003
1.084650e+003	2.416000e+004	2.091643e+004	2.091643e+004		4.020400e+002	2.013333e+003	1.743036e+003	1.743036e+003
1.084690e+003	2.414600e+004	2.087808e+004	2.087808e+004		4.020000e+002	2.012167e+003	1.739840e+003	1.739840e+003
1.084730e+003	2.421400e+004	2.083967e+004	2.083967e+004		4.019600e+002	2.017833e+003	1.736639e+003	1.736639e+003
1.084770e+003	2.435100e+004	2.080118e+004	2.080118e+004		4.019200e+002	2.029250e+003	1.733432e+003	1.733432e+003
1.084810e+003	2.430800e+004	2.076263e+004	2.076263e+004		4.018800e+002	2.025667e+003	1.730219e+003	1.730219e+003
1.084850e+003	2.441600e+004	2.072401e+004	2.072401e+004		4.018400e+002	2.034667e+003	1.727001e+003	1.727001e+003
1.084890e+003	2.440200e+004	2.068533e+004	2.068533e+004		4.018000e+002	2.033500e+003	1.723778e+003	1.723778e+003
1.084930e+003	2.434100e+004	2.064659e+004	2.064659e+004		4.017600e+002	2.028417e+003	1.720549e+003	1.720549e+003
1.084970e+003	2.426700e+004	2.060778e+004	2.060778e+004		4.017200e+002	2.022250e+003	1.717315e+003	1.717315e+003
1.085010e+003	2.412200e+004	2.056892e+004	2.056892e+004		4.016800e+002	2.010167e+003	1.714076e+003	1.714076e+003
1.085050e+003	2.401200e+004	2.052998e+004	2.052998e+004		4.016400e+002	2.001000e+003	1.710832e+003	1.710832e+003
1.085090e+003	2.407600e+004	2.049099e+004	2.049099e+004		4.016000e+002	2.006333e+003	1.707583e+003	1.707583e+003
1.085130e+003	2.402900e+004	2.045194e+004	2.045194e+004		4.015600e+002	2.002417e+003	1.704328e+003	1.704328e+003
1.085170e+003	2.403900e+004	2.041282e+004	2.041282e+004		4.015200e+002	2.003250e+003	1.701068e+003	1.701068e+003
1.085210e+003	2.422900e+004	2.037365e+004	2.037365e+004		4.014800e+002	2.019083e+003	1.697804e+003	1.697804e+003
1.085250e+003	2.415900e+004	2.033441e+004	2.033441e+004		4.014400e+002	2.013250e+003	1.694534e+003	1.694534e+003
1.085290e+003	2.396600e+004	2.029512e+004	2.029512e+004		4.014000e+002	1.997167e+003	1.691260e+003	1.691260e+003
1.085330e+003	2.391400e+004	2.025577e+004	2.025577e+004		4.013600e+002	1.992833e+003	1.687981e+003	1.687981e+003
1.085370e+003	2.393900e+004	2.021637e+004	2.021637e+004		4.013200e+002	1.994917e+003	1.684697e+003	1.684697e+003
1.085410e+003	2.378700e+004	2.017691e+004	2.017691e+004		4.012800e+002	1.982250e+003	1.681409e+003	1.681409e+003
1.085450e+003	2.381600e+004	2.013739e+004	2.013739e+004		4.012400e+002	1.984667e+003	1.678116e+003	1.678116e+003
1.085490e+003	2.407700e+004	2.009781e+004	2.009781e+004		4.012000e+002	2.006417e+003	1.674818e+003	1.674818e+003
1.085530e+003	2.394800e+004	2.005819e+004	2.005819e+004		4.011600e+002	1.995667e+003	1.671516e+003	1.671516e+003
1.085570e+003	2.409500e+004	2.001851e+004	2.001851e+004		4.011200e+002	2.007917e+003	1.668209e+003	1.668209e+003
1.085610e+003	2.412200e+004	1.997878e+004	1.997878e+004		4.010800e+002	2.010167e+003	1.664898e+003	1.664898e+003
1.085650e+003	2.400400e+004	1.993900e+004	1.993900e+004		4.010400e+002	2.000333e+003	1.661583e+003	1.661583e+003
1.085690e+003	2.404000e+004	1.989917e+004	1.989917e+004		4.010000e+002	2.003333e+003	1.658264e+003	1.658264e+003
1.085730e+003	2.387200e+004	1.985929e+004	1.985929e+004		4.009600e+002	1.989333e+003	1.654941e+003	1.654941e+003
1.085770e+003	2.375900e+004	1.981937e+004	1.981937e+004		4.009200e+002	1.979917e+003	1.651614e+003	1.651614e+003
1.085810e+003	2.406600e+004	1.977939e+004	1.977939e+004		4.008800e+002	2.005500e+003	1.648283e+003	1.648283e+003
1.085850e+003	2.414300e+004	1.973937e+004	1.973937e+004		4.008400e+002	2.011917e+003	1.644948e+003	1.644948e+003
1.085890e+003	2.411700e+004	1.969931e+004	1.969931e+004		4.008000e+002	2.009750e+003	1.641609e+003	1.641609e+003
1.085930e+003	2.413600e+004	1.965920e+004	1.965920e+004		4.007600e+002	2.011333e+003	1.638267e+003	1.638267e+003
1.085970e+003	2.422600e+004	1.961905e+004	1.961905e+004		4.007200e+002	2.018833e+003	1.634921e+003	1.634921e+003
1.086010e+003	2.432400e+004	1.957886e+004	1.957886e+004		4.006800e+002	2.027000e+003	1.631572e+003	1.631572e+003
1.086050e+003	2.413700e+004	1.953864e+004	1.953864e+004		4.006400e+002	2.011417e+003	1.628220e+003	1.628220e+003
1.086090e+003	2.429300e+004	1.949837e+004	1.949837e+004		4.006000e+002	2.024417e+003	1.624864e+003	1.624864e+003
1.086130e+003	2.442900e+004	1.945807e+004	1.945807e+004		4.005600e+002	2.035750e+003	1.621506e+003	1.621506e+003
1.086170e+003	2.450400e+004	1.941773e+004	1.941773e+004		4.005200e+002	2.042000e+003	1.618144e+003	1.618144e+003
1.086210e+003	2.450200e+004	1.937736e+004	1.937736e+004		4.004800e+002	2.041833e+003	1.614780e+003	1.614780e+003
1.086250e+003	2.458100e+004	1.933696e+004	1.933696e+004		4.004400e+002	2.048417e+003	1.611413e+003	1.611413e+003
1.086290e+003	2.443500e+004	1.929653e+004	1.929653e+004		4.004000e+002	2.036250e+003	1.608044e+003	1.608044e+003
1.086330e+003	2.455500e+004	1.925606e+004	1.925606e+004		4.003600e+002	2.046250e+003	1.604672e+003	1.604672e+003
1.086370e+003	2.475600e+004	1.921557e+004	1.921557e+004		4.003200e+002	2.063000e+003	1.601298e+003	1.601298e+003
1.086410e+003	2.509500e+004	1.917505e+004	1.917505e+004		4.002800e+002	2.091250e+003	1.597921e+003	1.597921e+003
1.086450e+003	2.491400e+004	1.913451e+004	1.913451e+004		4.002400e+002	2.076167e+003	1.594543e+003	1.594543e+003
1.086490e+003	2.514900e+004	1.909395e+004	1.909395e+004		4.002000e+002	2.095750e+003	1.591162e+003	1.591162e+003
1.086530e+003	2.541600e+004	1.905336e+004	1.905336e+004		4.001600e+002	2.118000e+003	1.587780e+003	1.587780e+003
1.086570e+003	2.550100e+004	1.901276e+004	1.901276e+004		4.001200e+002	2.125083e+003	1.584397e+003	1.584397e+003
1.086610e+003	2.584200e+004	1.897215e+004	1.897215e+004		4.000800e+002	2.153500e+003	1.581012e+003	1.581012e+003
1.086650e+003	2.590800e+004	1.893152e+004	1.893152e+004		4.000400e+002	2.159000e+003	1.577627e+003	1.577627e+003
1.086690e+003	2.609800e+004	1.889088e+004	1.889088e+004		4.000000e+002	2.174833e+003	1.574240e+003	1.574240e+003
1.086730e+003	2.646000e+004	1.885024e+004	1.885024e+004		3.999600e+002	2.205000e+003	1.570853e+003	1.570853e+003
1.086770e+003	2.652500e+004	1.880959e+004	1.880959e+004		3.999200e+002	2.210417e+003	1.567466e+003	1.567466e+003
1.086810e+003	2.663500e+004	1.876894e+004	1.876894e+004		3.998800e+002	2.219583e+003	1.564078e+003	1.564078e+003
1.086850e+003	2.680900e+004	1.872829e+004	1.872829e+004		3.998400e+002	2.234083e+003	1.560690e+003	1.560690e+003
1.086890e+003	2.694400e+004	1.868764e+004	1.868764e+004		3.998000e+002	2.245333e+003	1.557303e+003	1.557303e+003
1.086930e+003	2.737400e+004	1.864699e+004	1.864699e+004		3.997600e+002	2.281167e+003	1.553916e+003	1.553916e+003
1.086970e+003	2.782500e+004	1.860636e+004	1.860636e+004		3.997200e+002	2.318750e+003	1.550530e+003	1.550530e+003
1.087010e+003	2.816200e+004	1.856574e+004	1.856574e+004		3.996800e+002	2.346833e+003	1.547145e+003	1.547145e+003
1.087050e+003	2.850000e+004	1.852513e+004	1.852513e+004		3.996400e+002	2.375000e+003	1.543761e+003	1.543761e+003
1.087090e+003	2.847500e+004	1.848455e+004	1.848455e+004		3.996000e+002	2.372917e+003	1.540379e+003	1.540379e+003
1.087130e+003	2.895800e+004	1.844398e+004	1.844398e+004		3.995600e+002	2.413167e+003	1.536999e+003	1.536999e+003
1.087170e+003	2.915300e+004	1.840345e+004	1.840345e+004		3.995200e+002	2.429417e+003	1.533621e+003	1.533621e+003
1.087210e+003	2.944700e+004	1.836294e+004	1.836294e+004		3.994800e+002	2.453917e+003	1.530245e+003	1.530245e+003
1.087250e+003	2.997700e+004	1.832247e+004	1.832247e+004		3.994400e+002	2.498083e+003	1.526872e+003	1.526872e+003
1.087290e+003	3.030900e+004	1.828203e+004	1.828203e+004		3.994000e+002	2.525750e+003	1.523503e+003	1.523503e+003
1.087330e+003	3.082200e+004	1.824164e+004	1.824164e+004		3.993600e+002	2.568500e+003	1.520136e+003	1.520136e+003
1.087370e+003	3.077200e+004	1.820129e+004	1.820129e+004		3.993200e+002	2.564333e+003	1.516774e+003	1.516774e+003
1.087410e+003	3.167700e+004	1.816098e+004	1.816098e+004		3.992800e+002	2.639750e+003	1.513415e+003	1.513415e+003
1.087450e+003	3.179100e+004	1.812074e+004	1.812074e+004		3.992400e+002	2.649250e+003	1.510061e+003	1.510061e+003
1.087490e+003	3.188700e+004	1.808055e+004	1.808055e+004		3.992000e+002	2.657250e+003	1.506712e+003	1.506712e+003
1.087530e+003	3.216700e+004	1.804042e+004	1.804042e+004		3.991600e+002	2.680583e+003	1.503368e+003	1.503368e+003
1.087570e+003	3.266000e+004	1.800035e+004	1.800035e+004		3.991200e+002	2.721667e+003	1.500029e+003	1.500029e+003
1.087610e+003	3.262900e+004	1.796035e+004	1.796035e+004		3.990800e+002	2.719083e+003	1.496696e+003	1.496696e+003
1.087650e+003	3.315000e+004	1.792042e+004	1.792042e+004		3.990400e+002	2.762500e+003	1.493368e+003	1.493368e+003
1.087690e+003	3.332200e+004	1.788056e+004	1.788056e+004		3.990000e+002	2.776833e+003	1.490046e+003	1.490046e+003
1.087730e+003	3.347200e+004	1.784077e+004	1.784077e+004		3.989600e+002	2.789333e+003	1.486731e+003	1.486731e+003
1.087770e+003	3.384300e+004	1.780107e+004	1.780107e+004		3.989200e+002	2.820250e+003	1.483422e+003	1.483422e+003
1.087810e+003	3.371500e+004	1.776144e+004	1.776144e+004		3.988800e+002	2.809583e+003	1.480120e+003	1.480120e+003
1.087850e+003	3.389000e+004	1.772190e+004	1.772190e+004		3.988400e+002	2.824167e+003	1.476825e+003	1.476825e+003
1.087890e+003	3.440100e+004	1.768244e+004	1.768244e+004		3.988000e+002	2.866750e+003	1.473537e+003	1.473537e+003
1.087930e+003	3.455200e+004	1.764308e+004	1.764308e+004		3.987600e+002	2.879333e+003	1.470256e+003	1.470256e+003
1.087970e+003	3.473800e+004	1.760380e+004	1.760380e+004		3.987200e+002	2.894833e+003	1.466983e+003	1.466983e+003
1.088010e+003	3.498300e+004	1.756462e+004	1.756462e+004		3.986800e+002	2.915250e+003	1.463718e+003	1.463718e+003
1.088050e+003	3.552500e+004	1.752553e+004	1.752553e+004		3.986400e+002	2.960417e+003	1.460461e+003	1.460461e+003
1.088090e+003	3.536800e+004	1.748655e+004	1.748655e+004		3.986000e+002	2.947333e+003	1.457213e+003	1.457213e+003
1.088130e+003	3.560200e+004	1.744767e+004	1.744767e+004		3.985600e+002	2.966833e+003	1.453973e+003	1.453973e+003
1.088170e+003	3.624000e+004	1.740890e+004	1.740890e+004		3.985200e+002	3.020000e+003	1.450742e+003	1.450742e+003
1.088210e+003	3.678800e+004	1.737024e+004	1.737024e+004		3.984800e+002	3.065667e+003	1.447520e+003	1.447520e+003
1.088250e+003	3.707300e+004	1.733169e+004	1.733169e+004		3.984400e+002	3.089417e+003	1.444308e+003	1.444308e+003
1.088290e+003	3.765200e+004	1.729327e+004	1.729327e+004		3.984000e+002	3.137667e+003	1.441106e+003	1.441106e+003
1.088330e+003	3.825500e+004	1.725497e+004	1.725497e+004		3.983600e+002	3.187917e+003	1.437914e+003	1.437914e+003
1.088370e+003	3.891400e+004	1.721680e+004	1.721680e+004		3.983200e+002	3.242833e+003	1.434733e+003	1.434733e+003
1.088410e+003	3.960400e+004	1.717877e+004	1.717877e+004		3.982800e+002	3.300333e+003	1.431564e+003	1.431564e+003
1.088450e+003	4.029700e+004	1.714088e+004	1.714088e+004		3.982400e+002	3.358083e+003	1.428407e+003	1.428407e+003
1.088490e+003	4.081200e+004	1.710315e+004	1.710315e+004		3.982000e+002	3.401000e+003	1.425262e+003	1.425262e+003
1.088530e+003	4.157400e+004	1.706557e+004	1.706557e+004		3.981600e+002	3.464500e+003	1.422131e+003	1.422131e+003
1.088570e+003	4.256300e+004	1.702815e+004	1.702815e+004		3.981200e+002	3.546917e+003	1.419013e+003	1.419013e+003
1.088610e+003	4.374400e+004	1.699091e+004	1.699091e+004		3.980800e+002	3.645333e+003	1.415909e+003	1.415909e+003
1.088650e+003	4.477200e+004	1.695384e+004	1.695384e+004		3.980400e+002	3.731000e+003	1.412820e+003	1.412820e+003
1.088690e+003	4.601500e+004	1.691697e+004	1.691697e+004		3.980000e+002	3.834583e+003	1.409748e+003	1.409748e+003
1.088730e+003	4.685700e+004	1.688030e+004	1.688030e+004		3.979600e+002	3.904750e+003	1.406692e+003	1.406692e+003
1.088770e+003	4.819900e+004	1.684384e+004	1.684384e+004		3.979200e+002	4.016583e+003	1.403653e+003	1.403653e+003
1.088810e+003	4.987300e+004	1.680760e+004	1.680760e+004		3.978800e+002	4.156083e+003	1.400633e+003	1.400633e+003
1.088850e+003	5.144300e+004	1.677159e+004	1.677159e+004		3.978400e+002	4.286917e+003	1.397632e+003	1.397632e+003
1.088890e+003	5.323600e+004	1.673583e+004	1.673583e+004		3.978000e+002	4.436333e+003	1.394653e+003	1.394653e+003
1.088930e+003	5.589800e+004	1.670033e+004	1.670033e+004		3.977600e+002	4.658167e+003	1.391694e+003	1.391694e+003
1.088970e+003	5.851800e+004	1.666512e+004	1.666512e+004		3.977200e+002	4.876500e+003	1.388760e+003	1.388760e+003
1.089010e+003	6.088600e+004	1.663022e+004	1.663022e+004		3.976800e+002	5.073833e+003	1.385851e+003	1.385851e+003
1.089050e+003	6.439100e+004	1.659563e+004	1.659563e+004		3.976400e+002	5.365917e+003	1.382970e+003	1.382970e+003
1.089090e+003	6.754700e+004	1.656141e+004	1.656141e+004		3.976000e+002	5.628917e+003	1.380117e+003	1.380117e+003
1.089130e+003	7.119100e+004	1.652756e+004	1.652756e+004		3.975600e+002	5.932583e+003	1.377297e+003	1.377297e+003
1.089170e+003	7.546200e+004	1.649412e+004	1.649412e+004		3.975200e+002	6.288500e+003	1.374510e+003	1.374510e+003
1.089210e+003	7.916000e+004	1.646112e+004	1.646112e+004		3.974800e+002	6.596667e+003	1.371760e+003	1.371760e+003
1.089250e+003	8.402000e+004	1.642859e+004	1.642859e+004		3.974400e+002	7.001667e+003	1.369050e+003	1.369050e+003
1.089290e+003	8.832700e+004	1.639658e+004	1.639658e+004		3.974000e+002	7.360583e+003	1.366382e+003	1.366382e+003
1.089330e+003	9.228100e+004	1.636511e+004	1.636511e+004		3.973600e+002	7.690083e+003	1.363759e+003	1.363759e+003
1.089370e+003	9.602200e+004	1.633422e+004	1.633422e+004		3.973200e+002	8.001833e+003	1.361185e+003	1.361185e+003
1.089410e+003	1.001360e+005	1.630393e+004	1.630393e+004		3.972800e+002	8.344667e+003	1.358661e+003	1.358661e+003
1.089450e+003	1.039320e+005	1.627428e+004	1.627428e+004		3.972400e+002	8.661000e+003	1.356190e+003	1.356190e+003
1.089490e+003	1.074520e+005	1.624531e+004	1.624531e+004		3.972000e+002	8.954333e+003	1.353776e+003	1.353776e+003
1.089530e+003	1.106970e+005	1.621703e+004	1.621703e+004		3.971600e+002	9.224750e+003	1.351419e+003	1.351419e+003
1.089570e+003	1.135150e+005	1.618947e+004	1.618947e+004		3.971200e+002	9.459583e+003	1.349123e+003	1.349123e+003
1.089610e+003	1.170100e+005	1.616267e+004	1.616267e+004		3.970800e+002	9.750833e+003	1.346889e+003	1.346889e+003
1.089650e+003	1.206560e+005	1.613663e+004	1.613663e+004		3.970400e+002	1.005467e+004	1.344719e+003	1.344719e+003
1.089690e+003	1.245480e+005	1.611140e+004	1.611140e+004		3.970000e+002	1.037900e+004	1.342617e+003	1.342617e+003
1.089730e+003	1.291390e+005	1.608701e+004	1.608701e+004		3.969600e+002	1.076158e+004	1.340584e+003	1.340584e+003
1.089770e+003	1.337620e+005	1.606348e+004	1.606348e+004		3.969200e+002	1.114683e+004	1.338624e+003	1.338624e+003
1.089810e+003	1.388460e+005	1.604087e+004	1.604087e+004		3.968800e+002	1.157050e+004	1.336739e+003	1.336739e+003
1.089850e+003	1.443500e+005	1.601920e+004	1.601920e+004		3.968400e+002	1.202917e+004	1.334933e+003	1.334933e+003
1.089890e+003	1.493190e+005	1.599852e+004	1.599852e+004		3.968000e+002	1.244325e+004	1.333210e+003	1.333210e+003
1.089930e+003	1.535820e+005	1.597888e+004	1.597888e+004		3.967600e+002	1.279850e+004	1.331573e+003	1.331573e+003
1.089970e+003	1.568780e+005	1.596030e+004	1.596030e+004		3.967200e+002	1.307317e+004	1.330025e+003	1.330025e+003
1.090010e+003	1.595880e+005	1.594280e+004	1.594280e+004		3.966800e+002	1.329900e+004	1.328567e+003	1.328567e+003
1.090050e+003	1.591550e+005	1.592642e+004	1.592642e+004		3.966400e+002	1.326292e+004	1.327202e+003	1.327202e+003
1.090090e+003	1.580770e+005	1.591115e+004	1.591115e+004		3.966000e+002	1.317308e+004	1.325929e+003	1.325929e+003
1.090130e+003	1.556840e+005	1.589698e+004	1.589698e+004		3.965600e+002	1.297367e+004	1.324749e+003	1.324749e+003
1.090170e+003	1.508920e+005	1.588390e+004	1.588390e+004		3.965200e+002	1.257433e+004	1.323658e+003	1.323658e+003
1.090210e+003	1.452020e+005	1.587186e+004	1.587186e+004		3.964800e+002	1.210017e+004	1.322655e+003	1.322655e+003
1.090250e+003	1.390620e+005	1.586082e+004	1.586082e+004		3.964400e+002	1.158850e+004	1.321735e+003	1.321735e+003
1.090290e+003	1.331780e+005	1.585073e+004	1.585073e+004		3.964000e+002	1.109817e+004	1.320894e+003	1.320894e+003
1.090330e+003	1.264520e+005	1.584156e+004	1.584156e+004		3.963600e+002	1.053767e+004	1.320130e+003	1.320130e+003
1.090370e+003	1.205460e+005	1.583324e+004	1.583324e+004		3.963200e+002	1.004550e+004	1.319437e+003	1.319437e+003
1.090410e+003	1.144380e+005	1.582574e+004	1.582574e+004		3.962800e+002	9.536500e+003	1.318811e+003	1.318811e+003
1.090450e+003	1.085540e+005	1.581900e+004	1.581900e+004		3.962400e+002	9.046167e+003	1.318250e+003	1.318250e+003
1.090490e+003	1.026960e+005	1.581297e+004	1.581297e+004		3.962000e+002	8.558000e+003	1.317748e+003	1.317748e+003
1.090530e+003	9.733400e+004	1.580763e+004	1.580763e+004		3.961600e+002	8.111167e+003	1.317302e+003	1.317302e+003
1.090570e+003	9.147200e+004	1.580291e+004	1.580291e+004		3.961200e+002	7.622667e+003	1.316909e+003	1.316909e+003
1.090610e+003	8.559900e+004	1.579878e+004	1.579878e+004		3.960800e+002	7.133250e+003	1.316565e+003	1.316565e+003
1.090650e+003	7.967000e+004	1.579520e+004	1.579520e+004		3.960400e+002	6.639167e+003	1.316266e+003	1.316266e+003
1.090690e+003	7.356800e+004	1.579211e+004	1.579211e+004		3.960000e+002	6.130667e+003	1.316009e+003	1.316009e+003
1.090730e+003	6.737500e+004	1.578946e+004	1.578946e+004		3.959600e+002	5.614583e+003	1.315789e+003	1.315789e+003
1.090770e+003	6.066100e+004	1.578722e+004	1.578722e+004		3.959200e+002	5.055083e+003	1.315602e+003	1.315602e+003
1.090810e+003	5.463900e+004	1.578533e+004	1.578533e+004		3.958800e+002	4.553250e+003	1.315444e+003	1.315444e+003
1.090850e+003	4.920800e+004	1.578373e+004	1.578373e+004		3.958400e+002	4.100667e+003	1.315311e+003	1.315311e+003
1.090890e+003	4.409900e+004	1.578240e+004	1.578240e+004		3.958000e+002	3.674917e+003	1.315200e+003	1.315200e+003
1.090930e+003	3.920800e+004	1.578129e+004	1.578129e+004		3.957600e+002	3.267333e+003	1.315107e+003	1.315107e+003
1.090970e+003	3.544500e+004	1.578035e+004	1.578035e+004		3.957200e+002	2.953750e+003	1.315030e+003	1.315030e+003
1.091010e+003	3.200400e+004	1.577958e+004	1.577958e+004		3.956800e+002	2.667000e+003	1.314965e+003	1.314965e+003
1.091050e+003	2.886100e+004	1.577892e+004	1.577892e+004		3.956400e+002	2.405083e+003	1.314910e+003	1.314910e+003
1.091090e+003	2.656100e+004	1.577837e+004	1.577837e+004		3.956000e+002	2.213417e+003	1.314864e+003	1.314864e+003
1.091130e+003	2.464000e+004	1.577790e+004	1.577790e+004		3.955600e+002	2.053333e+003	1.314825e+003	1.314825e+003
1.091170e+003	2.317700e+004	1.577750e+004	1.577750e+004		3.955200e+002	1.931417e+003	1.314792e+003	1.314792e+003
1.091210e+003	2.173800e+004	1.577716e+004	1.577716e+004		3.954800e+002	1.811500e+003	1.314763e+003	1.314763e+003
1.091250e+003	2.081300e+004	1.577686e+004	1.577686e+004		3.954400e+002	1.734417e+003	1.314739e+003	1.314739e+003
1.091290e+003	2.019800e+004	1.577661e+004	1.577661e+004		3.954000e+002	1.683167e+003	1.314717e+003	1.314717e+003
1.091330e+003	1.938400e+004	1.577639e+004	1.577639e+004		3.953600e+002	1.615333e+003	1.314699e+003	1.314699e+003
1.091370e+003	1.901200e+004	1.577619e+004	1.577619e+004		3.953200e+002	1.584333e+003	1.314683e+003	1.314683e+003
1.091410e+003	1.844100e+004	1.577602e+004	1.577602e+004		3.952800e+002	1.536750e+003	1.314668e+003	1.314668e+003
1.091450e+003	1.817700e+004	1.577587e+004	1.577587e+004		3.952400e+002	1.514750e+003	1.314656e+003	1.314656e+003
1.091490e+003	1.797100e+004	1.577574e+004	1.577574e+004		3.952000e+002	1.497583e+003	1.314645e+003	1.314645e+003
1.091530e+003	1.754300e+004	1.577563e+004	1.577563e+004		3.951600e+002	1.461917e+003	1.314636e+003	1.314636e+003
1.091570e+003	1.739400e+004	1.577553e+004	1.577553e+004		3.951200e+002	1.449500e+003	1.314628e+003	1.314628e+003
1.091610e+003	1.708800e+004	1.577544e+004	1.577544e+004		3.950800e+002	1.424000e+003	1.314620e+003	1.314620e+003
1.091650e+003	1.708500e+004	1.577537e+004	1.577537e+004		3.950400e+002	1.423750e+003	1.314614e+003	1.314614e+003
1.091690e+003	1.687700e+004	1.577530e+004	1.577530e+004		3.950000e+002	1.406417e+003	1.314608e+003	1.314608e+003
1.091730e+003	1.704800e+004	1.577524e+004	1.577524e+004		3.949600e+002	1.420667e+003	1.314604e+003	1.314604e+003
1.091770e+003	1.690600e+004	1.577519e+004	1.577519e+004		3.949200e+002	1.408833e+003	1.314600e+003	1.314600e+003
1.091810e+003	1.667100e+004	1.577516e+004	1.577516e+004		3.948800e+002	1.389250e+003	1.314596e+003	1.314596e+003
1.091850e+003	1.647600e+004	1.577512e+004	1.577512e+004		3.948400e+002	1.373000e+003	1.314594e+003	1.314594e+003
1.091890e+003	1.640100e+004	1.577510e+004	1.577510e+004		3.948000e+002	1.366750e+003	1.314591e+003	1.314591e+003
1.091930e+003	1.639100e+004	1.577507e+004	1.577507e+004		3.947600e+002	1.365917e+003	1.314590e+003	1.314590e+003
1.091970e+003	1.605600e+004	1.577506e+004	1.577506e+004		3.947200e+002	1.338000e+003	1.314588e+003	1.314588e+003
1.092010e+003	1.613400e+004	1.577504e+004	1.577504e+004		3.946800e+002	1.344500e+003	1.314587e+003	1.314587e+003
1.092050e+003	1.614000e+004	1.577503e+004	1.577503e+004		3.946400e+002	1.345000e+003	1.314586e+003	1.314586e+003
1.092090e+003	1.599300e+004	1.577502e+004	1.577502e+004		3.946000e+002	1.332750e+003	1.314585e+003	1.314585e+003
1.092130e+003	1.605700e+004	1.577501e+004	1.577501e+004		3.945600e+002	1.338083e+003	1.314584e+003	1.314584e+003
1.092170e+003	1.598400e+004	1.577501e+004	1.577501e+004		3.945200e+002	1.332000e+003	1.314584e+003	1.314584e+003
1.092210e+003	1.590400e+004	1.577500e+004	1.577500e+004		3.944800e+002	1.325333e+003	1.314584e+003	1.314584e+003
1.092250e+003	1.604800e+004	1.577500e+004	1.577500e+004		3.944400e+002	1.337333e+003	1.314583e+003	1.314583e+003
1.092290e+003	1.586200e+004	1.577500e+004	1.577500e+004		3.944000e+002	1.321833e+003	1.314583e+003	1.314583e+003
1.092330e+003	1.577100e+004	1.577500e+004	1.577500e+004		3.943600e+002	1.314250e+003	1.314583e+003	1.314583e+003
1.092370e+003	1.578600e+004	1.577500e+004	1.577500e+004		3.943200e+002	1.315500e+003	1.314583e+003	1.314583e+003
1.092410e+003	1.576800e+004	1.576800e+004	1.576800e+004		3.942800e+002	1.314000e+003	1.314000e+003	1.314000e+003
1.092450e+003	1.580000e+004	1.580000e+004	1.580000e+004		3.942400e+002	1.316667e+003	1.316667e+003	1.316667e+003
1.092490e+003	1.564300e+004	1.564300e+004	1.564300e+004		3.942000e+002	1.303583e+003	1.303583e+003	1.303583e+003
1.092530e+003	1.580100e+004	1.580100e+004	1.580100e+004		3.941600e+002	1.316750e+003	1.316750e+003	1.316750e+003
1.092570e+003	1.559600e+004	1.559600e+004	1.559600e+004		3.941200e+002	1.299667e+003	1.299667e+003	1.299667e+003
1.092610e+003	1.556800e+004	1.556800e+004	1.556800e+004		3.940800e+002	1.297333e+003	1.297333e+003	1.297333e+003
1.092650e+003	1.560700e+004	1.560700e+004	1.560700e+004		3.940400e+002	1.300583e+003	1.300583e+003	1.300583e+003
1.092690e+003	1.575300e+004	1.575300e+004	1.575300e+004		3.940000e+002	1.312750e+003	1.312750e+003	1.312750e+003
1.092730e+003	1.559600e+004	1.559600e+004	1.559600e+004		3.939600e+002	1.299667e+003	1.299667e+003	1.299667e+003
1.092770e+003	1.540600e+004	1.540600e+004	1.540600e+004		3.939200e+002	1.283833e+003	1.283833e+003	1.283833e+003
1.092810e+003	1.539900e+004	1.539900e+004	1.539900e+004		3.938800e+002	1.283250e+003	1.283250e+003	1.283250e+003
1.092850e+003	1.539900e+004	1.539900e+004	1.539900e+004		3.938400e+002	1.283250e+003	1.283250e+003	1.283250e+003
1.092890e+003	1.553100e+004	1.553100e+004	1.553100e+004		3.938000e+002	1.294250e+003	1.294250e+003	1.294250e+003
1.092930e+003	1.537200e+004	1.537200e+004	1.537200e+004		3.937600e+002	1.281000e+003	1.281000e+003	1.281000e+003
1.092970e+003	1.543700e+004	1.543700e+004	1.543700e+004		3.937200e+002	1.286417e+003	1.286417e+003	1.286417e+003
1.093010e+003	1.545100e+004	1.545100e+004	1.545100e+004		3.936800e+002	1.287583e+003	1.287583e+003	1.287583e+003
1.093050e+003	1.545500e+004	1.545500e+004	1.545500e+004		3.936400e+002	1.287917e+003	1.287917e+003	1.287917e+003
1.093090e+003	1.548100e+004	1.548100e+004	1.548100e+004		3.936000e+002	1.290083e+003	1.290083e+003	1.290083e+003
1.093130e+003	1.551000e+004	1.551000e+004	1.551000e+004		3.935600e+002	1.292500e+003	1.292500e+003	1.292500e+003
1.093170e+003	1.544100e+004	1.544100e+004	1.544100e+004		3.935200e+002	1.286750e+003	1.286750e+003	1.286750e+003
1.093210e+003	1.532900e+004	1.532900e+004	1.532900e+004		3.934800e+002	1.277417e+003	1.277417e+003	1.277417e+003
1.093250e+003	1.544400e+004	1.544400e+004	1.544400e+004		3.934400e+002	1.287000e+003	1.287000e+003	1.287000e+003
1.093290e+003	1.545000e+004	1.545000e+004	1.545000e+004		3.934000e+002	1.287500e+003	1.287500e+003	1.287500e+003
1.093330e+003	1.540300e+004	1.540300e+004	1.540300e+004		3.933600e+002	1.283583e+003	1.283583e+003	1.283583e+003
1.093370e+003	1.545100e+004	1.545100e+004	1.545100e+004		3.933200e+002	1.287583e+003	1.287583e+003	1.287583e+003
1.093410e+003	1.551400e+004	1.551400e+004	1.551400e+004		3.932800e+002	1.292833e+003	1.292833e+003	1.292833e+003
1.093450e+003	1.533500e+004	1.533500e+004	1.533500e+004		3.932400e+002	1.277917e+003	1.277917e+003	1.277917e+003
1.093490e+003	1.521000e+004	1.521000e+004	1.521000e+004		3.932000e+002	1.267500e+003	1.267500e+003	1.267500e+003
1.093530e+003	1.528700e+004	1.528700e+004	1.528700e+004		3.931600e+002	1.273917e+003	1.273917e+003	1.273917e+003
1.093570e+003	1.518000e+004	1.518000e+004	1.518000e+004		3.931200e+002	1.265000e+003	1.265000e+003	1.265000e+003
1.093610e+003	1.530400e+004	1.530400e+004	1.530400e+004		3.930800e+002	1.275333e+003	1.275333e+003	1.275333e+003
1.093650e+003	1.542400e+004	1.542400e+004	1.542400e+004		3.930400e+002	1.285333e+003	1.285333e+003	1.285333e+003
1.093690e+003	1.517100e+004	1.517100e+004	1.517100e+004		3.930000e+002	1.264250e+003	1.264250e+003	1.264250e+003


==> figures/data/XPS/spectra/tion0026.txt <==
Cycle 26:pos6:1: N1s
	Characteristic Energy eV	1.486690e+003	Acquisition Time s	1.200000e+001
Name		
Position		
FWHM		
Area		
Lineshape		
K.E.	Counts	Background	Envelope		B.E.	CPS	Background CPS	Envelope CPS
1.081690e+003	2.216000e+004	2.216000e+004	2.216000e+004		4.050000e+002	1.846667e+003	1.846667e+003	1.846667e+003
1.081730e+003	2.221900e+004	2.221900e+004	2.221900e+004		4.049600e+002	1.851583e+003	1.851583e+003	1.851583e+003
1.081770e+003	2.224400e+004	2.224400e+004	2.224400e+004		4.049200e+002	1.853667e+003	1.853667e+003	1.853667e+003
1.081810e+003	2.226600e+004	2.226600e+004	2.226600e+004		4.048800e+002	1.855500e+003	1.855500e+003	1.855500e+003
1.081850e+003	2.223100e+004	2.223100e+004	2.223100e+004		4.048400e+002	1.852583e+003	1.852583e+003	1.852583e+003
1.081890e+003	2.207200e+004	2.207200e+004	2.207200e+004		4.048000e+002	1.839333e+003	1.839333e+003	1.839333e+003
1.081930e+003	2.216200e+004	2.216200e+004	2.216200e+004		4.047600e+002	1.846833e+003	1.846833e+003	1.846833e+003
1.081970e+003	2.182300e+004	2.182300e+004	2.182300e+004		4.047200e+002	1.818583e+003	1.818583e+003	1.818583e+003
1.082010e+003	2.161800e+004	2.161800e+004	2.161800e+004		4.046800e+002	1.801500e+003	1.801500e+003	1.801500e+003
1.082050e+003	2.174200e+004	2.174200e+004	2.174200e+004		4.046400e+002	1.811833e+003	1.811833e+003	1.811833e+003
1.082090e+003	2.187000e+004	2.187000e+004	2.187000e+004		4.046000e+002	1.822500e+003	1.822500e+003	1.822500e+003
1.082130e+003	2.183700e+004	2.183700e+004	2.183700e+004		4.045600e+002	1.819750e+003	1.819750e+003	1.819750e+003
1.082170e+003	2.178200e+004	2.178200e+004	2.178200e+004		4.045200e+002	1.815167e+003	1.815167e+003	1.815167e+003
1.082210e+003	2.175500e+004	2.175500e+004	2.175500e+004		4.044800e+002	1.812917e+003	1.812917e+003	1.812917e+003
1.082250e+003	2.177700e+004	2.177700e+004	2.177700e+004		4.044400e+002	1.814750e+003	1.814750e+003	1.814750e+003
1.082290e+003	2.184700e+004	2.184700e+004	2.184700e+004		4.044000e+002	1.820583e+003	1.820583e+003	1.820583e+003
1.082330e+003	2.162900e+004	2.162900e+004	2.162900e+004		4.043600e+002	1.802417e+003	1.802417e+003	1.802417e+003
1.082370e+003	2.163100e+004	2.163100e+004	2.163100e+004		4.043200e+002	1.802583e+003	1.802583e+003	1.802583e+003
1.082410e+003	2.164500e+004	2.164500e+004	2.164500e+004		4.042800e+002	1.803750e+003	1.803750e+003	1.803750e+003
1.082450e+003	2.167300e+004	2.167300e+004	2.167300e+004		4.042400e+002	1.806083e+003	1.806083e+003	1.806083e+003
1.082490e+003	2.179500e+004	2.179500e+004	2.179500e+004		4.042000e+002	1.816250e+003	1.816250e+003	1.816250e+003
1.082530e+003	2.161700e+004	2.161700e+004	2.161700e+004		4.041600e+002	1.801417e+003	1.801417e+003	1.801417e+003
1.082570e+003	2.165700e+004	2.165700e+004	2.165700e+004		4.041200e+002	1.804750e+003	1.804750e+003	1.804750e+003
1.082610e+003	2.186600e+004	2.186600e+004	2.186600e+004		4.040800e+002	1.822167e+003	1.822167e+003	1.822167e+003
1.082650e+003	2.191600e+004	2.191600e+004	2.191600e+004		4.040400e+002	1.826333e+003	1.826333e+003	1.826333e+003
1.082690e+003	2.163500e+004	2.163500e+004	2.163500e+004		4.040000e+002	1.802917e+003	1.802917e+003	1.802917e+003
1.082730e+003	2.163500e+004	2.163500e+004	2.163500e+004		4.039600e+002	1.802917e+003	1.802917e+003	1.802917e+003
1.082770e+003	2.145500e+004	2.145500e+004	2.145500e+004		4.039200e+002	1.787917e+003	1.787917e+003	1.787917e+003
1.082810e+003	2.152300e+004	2.152300e+004	2.152300e+004		4.038800e+002	1.793583e+003	1.793583e+003	1.793583e+003
1.082850e+003	2.148400e+004	2.150300e+004	2.150300e+004		4.038400e+002	1.790333e+003	1.791917e+003	1.791917e+003
1.082890e+003	2.150200e+004	2.147140e+004	2.147140e+004		4.038000e+002	1.791833e+003	1.789284e+003	1.789284e+003
1.082930e+003	2.139400e+004	2.143970e+004	2.143970e+004		4.037600e+002	1.782833e+003	1.786642e+003	1.786642e+003
1.082970e+003	2.141900e+004	2.140790e+004	2.140790e+004		4.037200e+002	1.784917e+003	1.783992e+003	1.783992e+003
1.083010e+003	2.147500e+004	2.137599e+004	2.137599e+004		4.036800e+002	1.789583e+003	1.781333e+003	1.781333e+003
1.083050e+003	2.167600e+004	2.134399e+004	2.134399e+004		4.036400e+002	1.806333e+003	1.778665e+003	1.778665e+003
1.083090e+003	2.141800e+004	2.131188e+004	2.131188e+004		4.036000e+002	1.784833e+003	1.775990e+003	1.775990e+003
1.083130e+003	2.141000e+004	2.127967e+004	2.127967e+004		4.035600e+002	1.784167e+003	1.773306e+003	1.773306e+003
1.083170e+003	2.167000e+004	2.124736e+004	2.124736e+004		4.035200e+002	1.805833e+003	1.770613e+003	1.770613e+003
1.083210e+003	2.151500e+004	2.121495e+004	2.121495e+004		4.034800e+002	1.792917e+003	1.767913e+003	1.767913e+003
1.083250e+003	2.138700e+004	2.118245e+004	2.118245e+004		4.034400e+002	1.782250e+003	1.765204e+003	1.765204e+003
1.083290e+003	2.150400e+004	2.114984e+004	2.114984e+004		4.034000e+002	1.792000e+003	1.762487e+003	1.762487e+003
1.083330e+003	2.159300e+004	2.111714e+004	2.111714e+004		4.033600e+002	1.799417e+003	1.759762e+003	1.759762e+003
1.083370e+003	2.174700e+004	2.108434e+004	2.108434e+004		4.033200e+002	1.812250e+003	1.757028e+003	1.757028e+003
1.083410e+003	2.166500e+004	2.105144e+004	2.105144e+004		4.032800e+002	1.805417e+003	1.754287e+003	1.754287e+003
1.083450e+003	2.158500e+004	2.101845e+004	2.101845e+004		4.032400e+002	1.798750e+003	1.751538e+003	1.751538e+003
1.083490e+003	2.180400e+004	2.098536e+004	2.098536e+004		4.032000e+002	1.817000e+003	1.748780e+003	1.748780e+003
1.083530e+003	2.172200e+004	2.095218e+004	2.095218e+004		4.031600e+002	1.810167e+003	1.746015e+003	1.746015e+003
1.083570e+003	2.189600e+004	2.091891e+004	2.091891e+004		4.031200e+002	1.824667e+003	1.743243e+003	1.743243e+003
1.083610e+003	2.181100e+004	2.088555e+004	2.088555e+004		4.030800e+002	1.817583e+003	1.740462e+003	1.740462e+003
1.083650e+003	2.204400e+004	2.085209e+004	2.085209e+004		4.030400e+002	1.837000e+003	1.737674e+003	1.737674e+003
1.083690e+003	2.194200e+004	2.081855e+004	2.081855e+004		4.030000e+002	1.828500e+003	1.734879e+003	1.734879e+003
1.083730e+003	2.189500e+004	2.078491e+004	2.078491e+004		4.029600e+002	1.824583e+003	1.732076e+003	1.732076e+003
1.083770e+003	2.185200e+004	2.075119e+004	2.075119e+004		4.029200e+002	1.821000e+003	1.729266e+003	1.729266e+003
1.083810e+003	2.178100e+004	2.071737e+004	2.071737e+004		4.028800e+002	1.815083e+003	1.726448e+003	1.726448e+003
1.083850e+003	2.181900e+004	2.068347e+004	2.068347e+004		4.028400e+002	1.818250e+003	1.723623e+003	1.723623e+003
1.083890e+003	2.197600e+004	2.064948e+004	2.064948e+004		4.028000e+002	1.831333e+003	1.720790e+003	1.720790e+003
1.083930e+003	2.206000e+004	2.061541e+004	2.061541e+004		4.027600e+002	1.838333e+003	1.717951e+003	1.717951e+003
1.083970e+003	2.200800e+004	2.058125e+004	2.058125e+004		4.027200e+002	1.834000e+003	1.715104e+003	1.715104e+003
1.084010e+003	2.209200e+004	2.054700e+004	2.054700e+004		4.026800e+002	1.841000e+003	1.712250e+003	1.712250e+003
1.084050e+003	2.212200e+004	2.051267e+004	2.051267e+004		4.026400e+002	1.843500e+003	1.709389e+003	1.709389e+003
1.084090e+003	2.229600e+004	2.047826e+004	2.047826e+004		4.026000e+002	1.858000e+003	1.706522e+003	1.706522e+003
1.084130e+003	2.218800e+004	2.044377e+004	2.044377e+004		4.025600e+002	1.849000e+003	1.703647e+003	1.703647e+003
1.084170e+003	2.238500e+004	2.040919e+004	2.040919e+004		4.025200e+002	1.865417e+003	1.700766e+003	1.700766e+003
1.084210e+003	2.238100e+004	2.037454e+004	2.037454e+004		4.024800e+002	1.865083e+003	1.697878e+003	1.697878e+003
1.084250e+003	2.245500e+004	2.033981e+004	2.033981e+004		4.024400e+002	1.871250e+003	1.694984e+003	1.694984e+003
1.084290e+003	2.260100e+004	2.030500e+004	2.030500e+004		4.024000e+002	1.883417e+003	1.692083e+003	1.692083e+003
1.084330e+003	2.254900e+004	2.027012e+004	2.027012e+004		4.023600e+002	1.879083e+003	1.689177e+003	1.689177e+003
1.084370e+003	2.260400e+004	2.023516e+004	2.023516e+004		4.023200e+002	1.883667e+003	1.686263e+003	1.686263e+003
1.084410e+003	2.270900e+004	2.020013e+004	2.020013e+004		4.022800e+002	1.892417e+003	1.683344e+003	1.683344e+003
1.084450e+003	2.267400e+004	2.016503e+004	2.016503e+004		4.022400e+002	1.889500e+003	1.680419e+003	1.680419e+003
1.084490e+003	2.263200e+004	2.012985e+004	2.012985e+004		4.022000e+002	1.886000e+003	1.677487e+003	1.677487e+003
1.084530e+003	2.261300e+004	2.009460e+004	2.009460e+004		4.021600e+002	1.884417e+003	1.674550e+003	1.674550e+003
1.084570e+003	2.281400e+004	2.005928e+004	2.005928e+004		4.021200e+002	1.901167e+003	1.671607e+003	1.671607e+003
1.084610e+003	2.262500e+004	2.002390e+004	2.002390e+004		4.020800e+002	1.885417e+003	1.668658e+003	1.668658e+003
1.084650e+003	2.268100e+004	1.998844e+004	1.998844e+004		4.020400e+002	1.890083e+003	1.665703e+003	1.665703e+003
1.084690e+003	2.267900e+004	1.995291e+004	1.995291e+004		4.020000e+002	1.889917e+003	1.662743e+003	1.662743e+003
1.084730e+003	2.268400e+004	1.991732e+004	1.991732e+004		4.019600e+002	1.890333e+003	1.659777e+003	1.659777e+003
1.084770e+003	2.246000e+004	1.988166e+004	1.988166e+004		4.019200e+002	1.871667e+003	1.656805e+003	1.656805e+003
1.084810e+003	2.277800e+004	1.984593e+004	1.984593e+004		4.018800e+002	1.898167e+003	1.653828e+003	1.653828e+003
1.084850e+003	2.292500e+004	1.981014e+004	1.981014e+004		4.018400e+002	1.910417e+003	1.650845e+003	1.650845e+003
1.084890e+003	2.282800e+004	1.977429e+004	1.977429e+004		4.018000e+002	1.902333e+003	1.647857e+003	1.647857e+003
1.084930e+003	2.291600e+004	1.973837e+004	1.973837e+004		4.017600e+002	1.909667e+003	1.644864e+003	1.644864e+003
1.084970e+003	2.274800e+004	1.970239e+004	1.970239e+004		4.017200e+002	1.895667e+003	1.641866e+003	1.641866e+003
1.085010e+003	2.290300e+004	1.966635e+004	1.966635e+004		4.016800e+002	1.908583e+003	1.638862e+003	1.638862e+003
1.085050e+003	2.290300e+004	1.963025e+004	1.963025e+004		4.016400e+002	1.908583e+003	1.635854e+003	1.635854e+003
1.085090e+003	2.286800e+004	1.959409e+004	1.959409e+004		4.016000e+002	1.905667e+003	1.632841e+003	1.632841e+003
1.085130e+003	2.296400e+004	1.955787e+004	1.955787e+004		4.015600e+002	1.913667e+003	1.629822e+003	1.629822e+003
1.085170e+003	2.262200e+004	1.952159e+004	1.952159e+004		4.015200e+002	1.885167e+003	1.626799e+003	1.626799e+003
1.085210e+003	2.272900e+004	1.948526e+004	1.948526e+004		4.014800e+002	1.894083e+003	1.623771e+003	1.623771e+003
1.085250e+003	2.272900e+004	1.944886e+004	1.944886e+004		4.014400e+002	1.894083e+003	1.620739e+003	1.620739e+003
1.085290e+003	2.276000e+004	1.941241e+004	1.941241e+004		4.014000e+002	1.896667e+003	1.617701e+003	1.617701e+003
1.085330e+003	2.252400e+004	1.937591e+004	1.937591e+004		4.013600e+002	1.877000e+003	1.614659e+003	1.614659e+003
1.085370e+003	2.249000e+004	1.933935e+004	1.933935e+004		4.013200e+002	1.874167e+003	1.611612e+003	1.611612e+003
1.085410e+003	2.285600e+004	1.930273e+004	1.930273e+004		4.012800e+002	1.904667e+003	1.608561e+003	1.608561e+003
1.085450e+003	2.278100e+004	1.926606e+004	1.926606e+004		4.012400e+002	1.898417e+003	1.605505e+003	1.605505e+003
1.085490e+003	2.286300e+004	1.922934e+004	1.922934e+004		4.012000e+002	1.905250e+003	1.602445e+003	1.602445e+003
1.085530e+003	2.301700e+004	1.919257e+004	1.919257e+004		4.011600e+002	1.918083e+003	1.599381e+003	1.599381e+003
1.085570e+003	2.287000e+004	1.915575e+004	1.915575e+004		4.011200e+002	1.905833e+003	1.596312e+003	1.596312e+003
1.085610e+003	2.272100e+004	1.911888e+004	1.911888e+004		4.010800e+002	1.893417e+003	1.593240e+003	1.593240e+003
1.085650e+003	2.273100e+004	1.908196e+004	1.908196e+004		4.010400e+002	1.894250e+003	1.590163e+003	1.590163e+003
1.085690e+003	2.286000e+004	1.904499e+004	1.904499e+004		4.010000e+002	1.905000e+003	1.587083e+003	1.587083e+003
1.085730e+003	2.282700e+004	1.900798e+004	1.900798e+004		4.009600e+002	1.902250e+003	1.583998e+003	1.583998e+003
1.085770e+003	2.290600e+004	1.897092e+004	1.897092e+004		4.009200e+002	1.908833e+003	1.580910e+003	1.580910e+003
1.085810e+003	2.305900e+004	1.893382e+004	1.893382e+004		4.008800e+002	1.921583e+003	1.577818e+003	1.577818e+003
1.085850e+003	2.280700e+004	1.889667e+004	1.889667e+004		4.008400e+002	1.900583e+003	1.574723e+003	1.574723e+003
1.085890e+003	2.292200e+004	1.885948e+004	1.885948e+004		4.008000e+002	1.910167e+003	1.571624e+003	1.571624e+003
1.085930e+003	2.275600e+004	1.882225e+004	1.882225e+004		4.007600e+002	1.896333e+003	1.568521e+003	1.568521e+003
1.085970e+003	2.305200e+004	1.878498e+004	1.878498e+004		4.007200e+002	1.921000e+003	1.565415e+003	1.565415e+003
1.086010e+003	2.306700e+004	1.874767e+004	1.874767e+004		4.006800e+002	1.922250e+003	1.562306e+003	1.562306e+003
1.086050e+003	2.319600e+004	1.871032e+004	1.871032e+004		4.006400e+002	1.933000e+003	1.559194e+003	1.559194e+003
1.086090e+003	2.341200e+004	1.867294e+004	1.867294e+004		4.006000e+002	1.951000e+003	1.556078e+003	1.556078e+003
1.086130e+003	2.354600e+004	1.863552e+004	1.863552e+004		4.005600e+002	1.962167e+003	1.552960e+003	1.552960e+003
1.086170e+003	2.332200e+004	1.859807e+004	1.859807e+004		4.005200e+002	1.943500e+003	1.549839e+003	1.549839e+003
1.086210e+003	2.357100e+004	1.856059e+004	1.856059e+004		4.004800e+002	1.964250e+003	1.546716e+003	1.546716e+003
1.086250e+003	2.360600e+004	1.852308e+004	1.852308e+004		4.004400e+002	1.967167e+003	1.543590e+003	1.543590e+003
1.086290e+003	2.382700e+004	1.848554e+004	1.848554e+004		4.004000e+002	1.985583e+003	1.540462e+003	1.540462e+003
1.086330e+003	2.380400e+004	1.844798e+004	1.844798e+004		4.003600e+002	1.983667e+003	1.537332e+003	1.537332e+003
1.086370e+003	2.398000e+004	1.841039e+004	1.841039e+004		4.003200e+002	1.998333e+003	1.534199e+003	1.534199e+003
1.086410e+003	2.403100e+004	1.837278e+004	1.837278e+004		4.002800e+002	2.002583e+003	1.531065e+003	1.531065e+003
1.086450e+003	2.432600e+004	1.833515e+004	1.833515e+004		4.002400e+002	2.027167e+003	1.527929e+003	1.527929e+003
1.086490e+003	2.434600e+004	1.829750e+004	1.829750e+004		4.002000e+002	2.028833e+003	1.524792e+003	1.524792e+003
1.086530e+003	2.437600e+004	1.825983e+004	1.825983e+004		4.001600e+002	2.031333e+003	1.521653e+003	1.521653e+003
1.086570e+003	2.455000e+004	1.822215e+004	1.822215e+004		4.001200e+002	2.045833e+003	1.518512e+003	1.518512e+003
1.086610e+003	2.483700e+004	1.818445e+004	1.818445e+004		4.000800e+002	2.069750e+003	1.515371e+003	1.515371e+003
1.086650e+003	2.497000e+004	1.814675e+004	1.814675e+004		4.000400e+002	2.080833e+003	1.512229e+003	1.512229e+003
1.086690e+003	2.534300e+004	1.810903e+004	1.810903e+004		4.000000e+002	2.111917e+003	1.509086e+003	1.509086e+003
1.086730e+003	2.551100e+004	1.807131e+004	1.807131e+004		3.999600e+002	2.125917e+003	1.505943e+003	1.505943e+003
1.086770e+003	2.568800e+004	1.803359e+004	1.803359e+004		3.999200e+002	2.140667e+003	1.502799e+003	1.502799e+003
1.086810e+003	2.566300e+004	1.799587e+004	1.799587e+004		3.998800e+002	2.138583e+003	1.499656e+003	1.499656e+003
1.086850e+003	2.602300e+004	1.795815e+004	1.795815e+004		3.998400e+002	2.168583e+003	1.496513e+003	1.496513e+003
1.086890e+003	2.626200e+004	1.792043e+004	1.792043e+004		3.998000e+002	2.188500e+003	1.493370e+003	1.493370e+003
1.086930e+003	2.654000e+004	1.788273e+004	1.788273e+004		3.997600e+002	2.211667e+003	1.490227e+003	1.490227e+003
1.086970e+003	2.688100e+004	1.784503e+004	1.784503e+004		3.997200e+002	2.240083e+003	1.487086e+003	1.487086e+003
1.087010e+003	2.717000e+004	1.780734e+004	1.780734e+004		3.996800e+002	2.264167e+003	1.483945e+003	1.483945e+003
1.087050e+003	2.759600e+004	1.776968e+004	1.776968e+004		3.996400e+002	2.299667e+003	1.480806e+003	1.480806e+003
1.087090e+003	2.758100e+004	1.773203e+004	1.773203e+004		3.996000e+002	2.298417e+003	1.477669e+003	1.477669e+003
1.087130e+003	2.811200e+004	1.769441e+004	1.769441e+004		3.995600e+002	2.342667e+003	1.474534e+003	1.474534e+003
1.087170e+003	2.835300e+004	1.765681e+004	1.765681e+004		3.995200e+002	2.362750e+003	1.471401e+003	1.471401e+003
1.087210e+003	2.859900e+004	1.761925e+004	1.761925e+004		3.994800e+002	2.383250e+003	1.468271e+003	1.468271e+003
1.087250e+003	2.904500e+004	1.758172e+004	1.758172e+004		3.994400e+002	2.420417e+003	1.465143e+003	1.465143e+003
1.087290e+003	2.960900e+004	1.754422e+004	1.754422e+004		3.994000e+002	2.467417e+003	1.462018e+003	1.462018e+003
1.087330e+003	2.981900e+004	1.750677e+004	1.750677e+004		3.993600e+002	2.484917e+003	1.458897e+003	1.458897e+003
1.087370e+003	2.998900e+004	1.746936e+004	1.746936e+004		3.993200e+002	2.499083e+003	1.455780e+003	1.455780e+003
1.087410e+003	3.046200e+004	1.743200e+004	1.743200e+004		3.992800e+002	2.538500e+003	1.452667e+003	1.452667e+003
1.087450e+003	3.038000e+004	1.739470e+004	1.739470e+004		3.992400e+002	2.531667e+003	1.449558e+003	1.449558e+003
1.087490e+003	3.107000e+004	1.735744e+004	1.735744e+004		3.992000e+002	2.589167e+003	1.446453e+003	1.446453e+003
1.087530e+003	3.133800e+004	1.732024e+004	1.732024e+004		3.991600e+002	2.611500e+003	1.443354e+003	1.443354e+003
1.087570e+003	3.162300e+004	1.728311e+004	1.728311e+004		3.991200e+002	2.635250e+003	1.440259e+003	1.440259e+003
1.087610e+003	3.179400e+004	1.724604e+004	1.724604e+004		3.990800e+002	2.649500e+003	1.437170e+003	1.437170e+003
1.087650e+003	3.186800e+004	1.720904e+004	1.720904e+004		3.990400e+002	2.655667e+003	1.434087e+003	1.434087e+003
1.087690e+003	3.182800e+004	1.717211e+004	1.717211e+004		3.990000e+002	2.652333e+003	1.431009e+003	1.431009e+003
1.087730e+003	3.229100e+004	1.713524e+004	1.713524e+004		3.989600e+002	2.690917e+003	1.427937e+003	1.427937e+003
1.087770e+003	3.242600e+004	1.709845e+004	1.709845e+004		3.989200e+002	2.702167e+003	1.424871e+003	1.424871e+003
1.087810e+003	3.264300e+004	1.706174e+004	1.706174e+004		3.988800e+002	2.720250e+003	1.421812e+003	1.421812e+003
1.087850e+003	3.284000e+004	1.702511e+004	1.702511e+004		3.988400e+002	2.736667e+003	1.418759e+003	1.418759e+003
1.087890e+003	3.312700e+004	1.698855e+004	1.698855e+004		3.988000e+002	2.760583e+003	1.415713e+003	1.415713e+003
1.087930e+003	3.306500e+004	1.695209e+004	1.695209e+004		3.987600e+002	2.755417e+003	1.412674e+003	1.412674e+003
1.087970e+003	3.332100e+004	1.691570e+004	1.691570e+004		3.987200e+002	2.776750e+003	1.409642e+003	1.409642e+003
1.088010e+003	3.380700e+004	1.687941e+004	1.687941e+004		3.986800e+002	2.817250e+003	1.406617e+003	1.406617e+003
1.088050e+003	3.431200e+004	1.684321e+004	1.684321e+004		3.986400e+002	2.859333e+003	1.403600e+003	1.403600e+003
1.088090e+003	3.429100e+004	1.680710e+004	1.680710e+004		3.986000e+002	2.857583e+003	1.400592e+003	1.400592e+003
1.088130e+003	3.454600e+004	1.677109e+004	1.677109e+004		3.985600e+002	2.878833e+003	1.397591e+003	1.397591e+003
1.088170e+003	3.491800e+004	1.673519e+004	1.673519e+004		3.985200e+002	2.909833e+003	1.394599e+003	1.394599e+003
1.088210e+003	3.550400e+004	1.669939e+004	1.669939e+004		3.984800e+002	2.958667e+003	1.391616e+003	1.391616e+003
1.088250e+003	3.571000e+004	1.666370e+004	1.666370e+004		3.984400e+002	2.975833e+003	1.388642e+003	1.388642e+003
1.088290e+003	3.620600e+004	1.662812e+004	1.662812e+004		3.984000e+002	3.017167e+003	1.385677e+003	1.385677e+003
1.088330e+003	3.656200e+004	1.659267e+004	1.659267e+004		3.983600e+002	3.046833e+003	1.382722e+003	1.382722e+003
1.088370e+003	3.731600e+004	1.655733e+004	1.655733e+004		3.983200e+002	3.109667e+003	1.379777e+003	1.379777e+003
1.088410e+003	3.788200e+004	1.652212e+004	1.652212e+004		3.982800e+002	3.156833e+003	1.376843e+003	1.376843e+003
1.088450e+003	3.817000e+004	1.648705e+004	1.648705e+004		3.982400e+002	3.180833e+003	1.373921e+003	1.373921e+003
1.088490e+003	3.919900e+004	1.645211e+004	1.645211e+004		3.982000e+002	3.266583e+003	1.371009e+003	1.371009e+003
1.088530e+003	3.989400e+004	1.641732e+004	1.641732e+004		3.981600e+002	3.324500e+003	1.368110e+003	1.368110e+003
1.088570e+003	4.097800e+004	1.638268e+004	1.638268e+004		3.981200e+002	3.414833e+003	1.365223e+003	1.365223e+003
1.088610e+003	4.180500e+004	1.634820e+004	1.634820e+004		3.980800e+002	3.483750e+003	1.362350e+003	1.362350e+003
1.088650e+003	4.267800e+004	1.631389e+004	1.631389e+004		3.980400e+002	3.556500e+003	1.359490e+003	1.359490e+003
1.088690e+003	4.377200e+004	1.627975e+004	1.627975e+004		3.980000e+002	3.647667e+003	1.356646e+003	1.356646e+003
1.088730e+003	4.515400e+004	1.624580e+004	1.624580e+004		3.979600e+002	3.762833e+003	1.353817e+003	1.353817e+003
1.088770e+003	4.691400e+004	1.621205e+004	1.621205e+004		3.979200e+002	3.909500e+003	1.351004e+003	1.351004e+003
1.088810e+003	4.799700e+004	1.617850e+004	1.617850e+004		3.978800e+002	3.999750e+003	1.348209e+003	1.348209e+003
1.088850e+003	5.001800e+004	1.614518e+004	1.614518e+004		3.978400e+002	4.168167e+003	1.345432e+003	1.345432e+003
1.088890e+003	5.176900e+004	1.611209e+004	1.611209e+004		3.978000e+002	4.314083e+003	1.342674e+003	1.342674e+003
1.088930e+003	5.419300e+004	1.607926e+004	1.607926e+004		3.977600e+002	4.516083e+003	1.339938e+003	1.339938e+003
1.088970e+003	5.675100e+004	1.604669e+004	1.604669e+004		3.977200e+002	4.729250e+003	1.337224e+003	1.337224e+003
1.089010e+003	5.937100e+004	1.601441e+004	1.601441e+004		3.976800e+002	4.947583e+003	1.334534e+003	1.334534e+003
1.089050e+003	6.270700e+004	1.598245e+004	1.598245e+004		3.976400e+002	5.225583e+003	1.331871e+003	1.331871e+003
1.089090e+003	6.620000e+004	1.595082e+004	1.595082e+004		3.976000e+002	5.516667e+003	1.329235e+003	1.329235e+003
1.089130e+003	6.975200e+004	1.591955e+004	1.591955e+004		3.975600e+002	5.812667e+003	1.326629e+003	1.326629e+003
1.089170e+003	7.390100e+004	1.588868e+004	1.588868e+004		3.975200e+002	6.158417e+003	1.324057e+003	1.324057e+003
1.089210e+003	7.856200e+004	1.585823e+004	1.585823e+004		3.974800e+002	6.546833e+003	1.321519e+003	1.321519e+003
1.089250e+003	8.214400e+004	1.582824e+004	1.582824e+004		3.974400e+002	6.845333e+003	1.319020e+003	1.319020e+003
1.089290e+003	8.676200e+004	1.579874e+004	1.579874e+004		3.974000e+002	7.230167e+003	1.316561e+003	1.316561e+003
1.089330e+003	9.109400e+004	1.576976e+004	1.576976e+004		3.973600e+002	7.591167e+003	1.314147e+003	1.314147e+003
1.089370e+003	9.497400e+004	1.574134e+004	1.574134e+004		3.973200e+002	7.914500e+003	1.311778e+003	1.311778e+003
1.089410e+003	9.860600e+004	1.571351e+004	1.571351e+004		3.972800e+002	8.217167e+003	1.309459e+003	1.309459e+003
1.089450e+003	1.021590e+005	1.568629e+004	1.568629e+004		3.972400e+002	8.513250e+003	1.307191e+003	1.307191e+003
1.089490e+003	1.057730e+005	1.565972e+004	1.565972e+004		3.972000e+002	8.814417e+003	1.304976e+003	1.304976e+003
1.089530e+003	1.085100e+005	1.563382e+004	1.563382e+004		3.971600e+002	9.042500e+003	1.302818e+003	1.302818e+003
1.089570e+003	1.112790e+005	1.560861e+004	1.560861e+004		3.971200e+002	9.273250e+003	1.300717e+003	1.300717e+003
1.089610e+003	1.138990e+005	1.558411e+004	1.558411e+004		3.970800e+002	9.491583e+003	1.298676e+003	1.298676e+003
1.089650e+003	1.166460e+005	1.556035e+004	1.556035e+004		3.970400e+002	9.720500e+003	1.296696e+003	1.296696e+003
1.089690e+003	1.202400e+005	1.553735e+004	1.553735e+004		3.970000e+002	1.002000e+004	1.294779e+003	1.294779e+003
1.089730e+003	1.241620e+005	1.551514e+004	1.551514e+004		3.969600e+002	1.034683e+004	1.292928e+003	1.292928e+003
1.089770e+003	1.283360e+005	1.549373e+004	1.549373e+004		3.969200e+002	1.069467e+004	1.291144e+003	1.291144e+003
1.089810e+003	1.328570e+005	1.547318e+004	1.547318e+004		3.968800e+002	1.107142e+004	1.289431e+003	1.289431e+003
1.089850e+003	1.382210e+005	1.545350e+004	1.545350e+004		3.968400e+002	1.151842e+004	1.287792e+003	1.287792e+003
1.089890e+003	1.422570e+005	1.543475e+004	1.543475e+004		3.968000e+002	1.185475e+004	1.286229e+003	1.286229e+003
1.089930e+003	1.458800e+005	1.541695e+004	1.541695e+004		3.967600e+002	1.215667e+004	1.284746e+003	1.284746e+003
1.089970e+003	1.492550e+005	1.540014e+004	1.540014e+004		3.967200e+002	1.243792e+004	1.283345e+003	1.283345e+003
1.090010e+003	1.512500e+005	1.538433e+004	1.538433e+004		3.966800e+002	1.260417e+004	1.282027e+003	1.282027e+003
1.090050e+003	1.515500e+005	1.536954e+004	1.536954e+004		3.966400e+002	1.262917e+004	1.280795e+003	1.280795e+003
1.090090e+003	1.498110e+005	1.535578e+004	1.535578e+004		3.966000e+002	1.248425e+004	1.279649e+003	1.279649e+003
1.090130e+003	1.463850e+005	1.534304e+004	1.534304e+004		3.965600e+002	1.219875e+004	1.278587e+003	1.278587e+003
1.090170e+003	1.420700e+005	1.533128e+004	1.533128e+004		3.965200e+002	1.183917e+004	1.277607e+003	1.277607e+003
1.090210e+003	1.367880e+005	1.532048e+004	1.532048e+004		3.964800e+002	1.139900e+004	1.276706e+003	1.276706e+003
1.090250e+003	1.307560e+005	1.531059e+004	1.531059e+004		3.964400e+002	1.089633e+004	1.275883e+003	1.275883e+003
1.090290e+003	1.245350e+005	1.530157e+004	1.530157e+004		3.964000e+002	1.037792e+004	1.275131e+003	1.275131e+003
1.090330e+003	1.184400e+005	1.529338e+004	1.529338e+004		3.963600e+002	9.870000e+003	1.274449e+003	1.274449e+003
1.090370e+003	1.123900e+005	1.528597e+004	1.528597e+004		3.963200e+002	9.365833e+003	1.273831e+003	1.273831e+003
1.090410e+003	1.065460e+005	1.527929e+004	1.527929e+004		3.962800e+002	8.878833e+003	1.273274e+003	1.273274e+003
1.090450e+003	1.006530e+005	1.527329e+004	1.527329e+004		3.962400e+002	8.387750e+003	1.272774e+003	1.272774e+003
1.090490e+003	9.540700e+004	1.526794e+004	1.526794e+004		3.962000e+002	7.950583e+003	1.272329e+003	1.272329e+003
1.090530e+003	9.020900e+004	1.526320e+004	1.526320e+004		3.961600e+002	7.517417e+003	1.271933e+003	1.271933e+003
1.090570e+003	8.480700e+004	1.525902e+004	1.525902e+004		3.961200e+002	7.067250e+003	1.271585e+003	1.271585e+003
1.090610e+003	7.958900e+004	1.525537e+004	1.525537e+004		3.960800e+002	6.632417e+003	1.271281e+003	1.271281e+003
1.090650e+003	7.400100e+004	1.525220e+004	1.525220e+004		3.960400e+002	6.166750e+003	1.271017e+003	1.271017e+003
1.090690e+003	6.797100e+004	1.524948e+004	1.524948e+004		3.960000e+002	5.664250e+003	1.270790e+003	1.270790e+003
1.090730e+003	6.224100e+004	1.524715e+004	1.524715e+004		3.959600e+002	5.186750e+003	1.270596e+003	1.270596e+003
1.090770e+003	5.631400e+004	1.524518e+004	1.524518e+004		3.959200e+002	4.692833e+003	1.270431e+003	1.270431e+003
1.090810e+003	5.051600e+004	1.524352e+004	1.524352e+004		3.958800e+002	4.209667e+003	1.270293e+003	1.270293e+003
1.090850e+003	4.530100e+004	1.524212e+004	1.524212e+004		3.958400e+002	3.775083e+003	1.270177e+003	1.270177e+003
1.090890e+003	4.082500e+004	1.524095e+004	1.524095e+004		3.958000e+002	3.402083e+003	1.270079e+003	1.270079e+003
1.090930e+003	3.658500e+004	1.523998e+004	1.523998e+004		3.957600e+002	3.048750e+003	1.269998e+003	1.269998e+003
1.090970e+003	3.309200e+004	1.523916e+004	1.523916e+004		3.957200e+002	2.757667e+003	1.269930e+003	1.269930e+003
1.091010e+003	2.988400e+004	1.523848e+004	1.523848e+004		3.956800e+002	2.490333e+003	1.269874e+003	1.269874e+003
1.091050e+003	2.723500e+004	1.523791e+004	1.523791e+004		3.956400e+002	2.269583e+003	1.269826e+003	1.269826e+003
1.091090e+003	2.513500e+004	1.523744e+004	1.523744e+004		3.956000e+002	2.094583e+003	1.269786e+003	1.269786e+003
1.091130e+003	2.339700e+004	1.523703e+004	1.523703e+004		3.955600e+002	1.949750e+003	1.269753e+003	1.269753e+003
1.091170e+003	2.179400e+004	1.523669e+004	1.523669e+004		3.955200e+002	1.816167e+003	1.269724e+003	1.269724e+003
1.091210e+003	2.069000e+004	1.523640e+004	1.523640e+004		3.954800e+002	1.724167e+003	1.269700e+003	1.269700e+003
1.091250e+003	2.005000e+004	1.523615e+004	1.523615e+004		3.954400e+002	1.670833e+003	1.269679e+003	1.269679e+003
1.091290e+003	1.922000e+004	1.523593e+004	1.523593e+004		3.954000e+002	1.601667e+003	1.269661e+003	1.269661e+003
1.091330e+003	1.849400e+004	1.523575e+004	1.523575e+004		3.953600e+002	1.541167e+003	1.269646e+003	1.269646e+003
1.091370e+003	1.806600e+004	1.523559e+004	1.523559e+004		3.953200e+002	1.505500e+003	1.269632e+003	1.269632e+003
1.091410e+003	1.778000e+004	1.523545e+004	1.523545e+004		3.952800e+002	1.481667e+003	1.269621e+003	1.269621e+003
1.091450e+003	1.744100e+004	1.523533e+004	1.523533e+004		3.952400e+002	1.453417e+003	1.269611e+003	1.269611e+003
1.091490e+003	1.695700e+004	1.523523e+004	1.523523e+004		3.952000e+002	1.413083e+003	1.269602e+003	1.269602e+003
1.091530e+003	1.684400e+004	1.523514e+004	1.523514e+004		3.951600e+002	1.403667e+003	1.269595e+003	1.269595e+003
1.091570e+003	1.663400e+004	1.523506e+004	1.523506e+004		3.951200e+002	1.386167e+003	1.269588e+003	1.269588e+003
1.091610e+003	1.645100e+004	1.523499e+004	1.523499e+004		3.950800e+002	1.370917e+003	1.269583e+003	1.269583e+003
1.091650e+003	1.631100e+004	1.523493e+004	1.523493e+004		3.950400e+002	1.359250e+003	1.269578e+003	1.269578e+003
1.091690e+003	1.628300e+004	1.523488e+004	1.523488e+004		3.950000e+002	1.356917e+003	1.269574e+003	1.269574e+003
1.091730e+003	1.618500e+004	1.523484e+004	1.523484e+004		3.949600e+002	1.348750e+003	1.269570e+003	1.269570e+003
1.091770e+003	1.596200e+004	1.523481e+004	1.523481e+004		3.949200e+002	1.330167e+003	1.269567e+003	1.269567e+003
1.091810e+003	1.586100e+004	1.523478e+004	1.523478e+004		3.948800e+002	1.321750e+003	1.269565e+003	1.269565e+003
1.091850e+003	1.582200e+004	1.523475e+004	1.523475e+004		3.948400e+002	1.318500e+003	1.269563e+003	1.269563e+003
1.091890e+003	1.587500e+004	1.523473e+004	1.523473e+004		3.948000e+002	1.322917e+003	1.269561e+003	1.269561e+003
1.091930e+003	1.563100e+004	1.523472e+004	1.523472e+004		3.947600e+002	1.302583e+003	1.269560e+003	1.269560e+003
1.091970e+003	1.555600e+004	1.523471e+004	1.523471e+004		3.947200e+002	1.296333e+003	1.269559e+003	1.269559e+003
1.092010e+003	1.546700e+004	1.523470e+004	1.523470e+004		3.946800e+002	1.288917e+003	1.269558e+003	1.269558e+003
1.092050e+003	1.547300e+004	1.523469e+004	1.523469e+004		3.946400e+002	1.289417e+003	1.269557e+003	1.269557e+003
1.092090e+003	1.543100e+004	1.523468e+004	1.523468e+004		3.946000e+002	1.285917e+003	1.269557e+003	1.269557e+003
1.092130e+003	1.525100e+004	1.523468e+004	1.523468e+004		3.945600e+002	1.270917e+003	1.269556e+003	1.269556e+003
1.092170e+003	1.550500e+004	1.523467e+004	1.523467e+004		3.945200e+002	1.292083e+003	1.269556e+003	1.269556e+003
1.092210e+003	1.544000e+004	1.523467e+004	1.523467e+004		3.944800e+002	1.286667e+003	1.269556e+003	1.269556e+003
1.092250e+003	1.531500e+004	1.523467e+004	1.523467e+004		3.944400e+002	1.276250e+003	1.269556e+003	1.269556e+003
1.092290e+003	1.524800e+004	1.523467e+004	1.523467e+004		3.944000e+002	1.270667e+003	1.269556e+003	1.269556e+003
1.092330e+003	1.515000e+004	1.523467e+004	1.523467e+004		3.943600e+002	1.262500e+003	1.269556e+003	1.269556e+003
1.092370e+003	1.529100e+004	1.523467e+004	1.523467e+004		3.943200e+002	1.274250e+003	1.269556e+003	1.269556e+003
1.092410e+003	1.526300e+004	1.526300e+004	1.526300e+004		3.942800e+002	1.271917e+003	1.271917e+003	1.271917e+003
1.092450e+003	1.510800e+004	1.510800e+004	1.510800e+004		3.942400e+002	1.259000e+003	1.259000e+003	1.259000e+003
1.092490e+003	1.519100e+004	1.519100e+004	1.519100e+004		3.942000e+002	1.265917e+003	1.265917e+003	1.265917e+003
1.092530e+003	1.514800e+004	1.514800e+004	1.514800e+004		3.941600e+002	1.262333e+003	1.262333e+003	1.262333e+003
1.092570e+003	1.501300e+004	1.501300e+004	1.501300e+004		3.941200e+002	1.251083e+003	1.251083e+003	1.251083e+003
1.092610e+003	1.495400e+004	1.495400e+004	1.495400e+004		3.940800e+002	1.246167e+003	1.246167e+003	1.246167e+003
1.092650e+003	1.495300e+004	1.495300e+004	1.495300e+004		3.940400e+002	1.246083e+003	1.246083e+003	1.246083e+003
1.092690e+003	1.504100e+004	1.504100e+004	1.504100e+004		3.940000e+002	1.253417e+003	1.253417e+003	1.253417e+003
1.092730e+003	1.489800e+004	1.489800e+004	1.489800e+004		3.939600e+002	1.241500e+003	1.241500e+003	1.241500e+003
1.092770e+003	1.488000e+004	1.488000e+004	1.488000e+004		3.939200e+002	1.240000e+003	1.240000e+003	1.240000e+003
1.092810e+003	1.501100e+004	1.501100e+004	1.501100e+004		3.938800e+002	1.250917e+003	1.250917e+003	1.250917e+003
1.092850e+003	1.497500e+004	1.497500e+004	1.497500e+004		3.938400e+002	1.247917e+003	1.247917e+003	1.247917e+003
1.092890e+003	1.496600e+004	1.496600e+004	1.496600e+004		3.938000e+002	1.247167e+003	1.247167e+003	1.247167e+003
1.092930e+003	1.492200e+004	1.492200e+004	1.492200e+004		3.937600e+002	1.243500e+003	1.243500e+003	1.243500e+003
1.092970e+003	1.492800e+004	1.492800e+004	1.492800e+004		3.937200e+002	1.244000e+003	1.244000e+003	1.244000e+003
1.093010e+003	1.510200e+004	1.510200e+004	1.510200e+004		3.936800e+002	1.258500e+003	1.258500e+003	1.258500e+003
1.093050e+003	1.494500e+004	1.494500e+004	1.494500e+004		3.936400e+002	1.245417e+003	1.245417e+003	1.245417e+003
1.093090e+003	1.487900e+004	1.487900e+004	1.487900e+004		3.936000e+002	1.239917e+003	1.239917e+003	1.239917e+003
1.093130e+003	1.472500e+004	1.472500e+004	1.472500e+004		3.935600e+002	1.227083e+003	1.227083e+003	1.227083e+003
1.093170e+003	1.479100e+004	1.479100e+004	1.479100e+004		3.935200e+002	1.232583e+003	1.232583e+003	1.232583e+003
1.093210e+003	1.496400e+004	1.496400e+004	1.496400e+004		3.934800e+002	1.247000e+003	1.247000e+003	1.247000e+003
1.093250e+003	1.491400e+004	1.491400e+004	1.491400e+004		3.934400e+002	1.242833e+003	1.242833e+003	1.242833e+003
1.093290e+003	1.459800e+004	1.459800e+004	1.459800e+004		3.934000e+002	1.216500e+003	1.216500e+003	1.216500e+003
1.093330e+003	1.465100e+004	1.465100e+004	1.465100e+004		3.933600e+002	1.220917e+003	1.220917e+003	1.220917e+003
1.093370e+003	1.496900e+004	1.496900e+004	1.496900e+004		3.933200e+002	1.247417e+003	1.247417e+003	1.247417e+003
1.093410e+003	1.490200e+004	1.490200e+004	1.490200e+004		3.932800e+002	1.241833e+003	1.241833e+003	1.241833e+003
1.093450e+003	1.471800e+004	1.471800e+004	1.471800e+004		3.932400e+002	1.226500e+003	1.226500e+003	1.226500e+003
1.093490e+003	1.486100e+004	1.486100e+004	1.486100e+004		3.932000e+002	1.238417e+003	1.238417e+003	1.238417e+003
1.093530e+003	1.475300e+004	1.475300e+004	1.475300e+004		3.931600e+002	1.229417e+003	1.229417e+003	1.229417e+003
1.093570e+003	1.480400e+004	1.480400e+004	1.480400e+004		3.931200e+002	1.233667e+003	1.233667e+003	1.233667e+003
1.093610e+003	1.476300e+004	1.476300e+004	1.476300e+004		3.930800e+002	1.230250e+003	1.230250e+003	1.230250e+003
1.093650e+003	1.465400e+004	1.465400e+004	1.465400e+004		3.930400e+002	1.221167e+003	1.221167e+003	1.221167e+003
1.093690e+003	1.478700e+004	1.478700e+004	1.478700e+004		3.930000e+002	1.232250e+003	1.232250e+003	1.232250e+003


==> figures/data/XPS/spectra/tion0027.txt <==
Cycle 27:pos7:1: N1s
	Characteristic Energy eV	1.486690e+003	Acquisition Time s	1.200000e+001
Name		
Position		
FWHM		
Area		
Lineshape		
K.E.	Counts	Background	Envelope		B.E.	CPS	Background CPS	Envelope CPS
1.081690e+003	2.394500e+004	2.394500e+004	2.394500e+004		4.050000e+002	1.995417e+003	1.995417e+003	1.995417e+003
1.081730e+003	2.387000e+004	2.387000e+004	2.387000e+004		4.049600e+002	1.989167e+003	1.989167e+003	1.989167e+003
1.081770e+003	2.355400e+004	2.355400e+004	2.355400e+004		4.049200e+002	1.962833e+003	1.962833e+003	1.962833e+003
1.081810e+003	2.359300e+004	2.359300e+004	2.359300e+004		4.048800e+002	1.966083e+003	1.966083e+003	1.966083e+003
1.081850e+003	2.344000e+004	2.344000e+004	2.344000e+004		4.048400e+002	1.953333e+003	1.953333e+003	1.953333e+003
1.081890e+003	2.355800e+004	2.355800e+004	2.355800e+004		4.048000e+002	1.963167e+003	1.963167e+003	1.963167e+003
1.081930e+003	2.348000e+004	2.348000e+004	2.348000e+004		4.047600e+002	1.956667e+003	1.956667e+003	1.956667e+003
1.081970e+003	2.336700e+004	2.336700e+004	2.336700e+004		4.047200e+002	1.947250e+003	1.947250e+003	1.947250e+003
1.082010e+003	2.363800e+004	2.363800e+004	2.363800e+004		4.046800e+002	1.969833e+003	1.969833e+003	1.969833e+003
1.082050e+003	2.348500e+004	2.348500e+004	2.348500e+004		4.046400e+002	1.957083e+003	1.957083e+003	1.957083e+003
1.082090e+003	2.333200e+004	2.333200e+004	2.333200e+004		4.046000e+002	1.944333e+003	1.944333e+003	1.944333e+003
1.082130e+003	2.365300e+004	2.365300e+004	2.365300e+004		4.045600e+002	1.971083e+003	1.971083e+003	1.971083e+003
1.082170e+003	2.356500e+004	2.356500e+004	2.356500e+004		4.045200e+002	1.963750e+003	1.963750e+003	1.963750e+003
1.082210e+003	2.339000e+004	2.339000e+004	2.339000e+004		4.044800e+002	1.949167e+003	1.949167e+003	1.949167e+003
1.082250e+003	2.325700e+004	2.325700e+004	2.325700e+004		4.044400e+002	1.938083e+003	1.938083e+003	1.938083e+003
1.082290e+003	2.326600e+004	2.326600e+004	2.326600e+004		4.044000e+002	1.938833e+003	1.938833e+003	1.938833e+003
1.082330e+003	2.302400e+004	2.302400e+004	2.302400e+004		4.043600e+002	1.918667e+003	1.918667e+003	1.918667e+003
1.082370e+003	2.305200e+004	2.305200e+004	2.305200e+004		4.043200e+002	1.921000e+003	1.921000e+003	1.921000e+003
1.082410e+003	2.301700e+004	2.301700e+004	2.301700e+004		4.042800e+002	1.918083e+003	1.918083e+003	1.918083e+003
1.082450e+003	2.319700e+004	2.319700e+004	2.319700e+004		4.042400e+002	1.933083e+003	1.933083e+003	1.933083e+003
1.082490e+003	2.322400e+004	2.322400e+004	2.322400e+004		4.042000e+002	1.935333e+003	1.935333e+003	1.935333e+003
1.082530e+003	2.309500e+004	2.309500e+004	2.309500e+004		4.041600e+002	1.924583e+003	1.924583e+003	1.924583e+003
1.082570e+003	2.319800e+004	2.319800e+004	2.319800e+004		4.041200e+002	1.933167e+003	1.933167e+003	1.933167e+003
1.082610e+003	2.301800e+004	2.301800e+004	2.301800e+004		4.040800e+002	1.918167e+003	1.918167e+003	1.918167e+003
1.082650e+003	2.291700e+004	2.291700e+004	2.291700e+004		4.040400e+002	1.909750e+003	1.909750e+003	1.909750e+003
1.082690e+003	2.283100e+004	2.283100e+004	2.283100e+004		4.040000e+002	1.902583e+003	1.902583e+003	1.902583e+003
1.082730e+003	2.318300e+004	2.318300e+004	2.318300e+004		4.039600e+002	1.931917e+003	1.931917e+003	1.931917e+003
1.082770e+003	2.319600e+004	2.319600e+004	2.319600e+004		4.039200e+002	1.933000e+003	1.933000e+003	1.933000e+003
1.082810e+003	2.294800e+004	2.294800e+004	2.294800e+004		4.038800e+002	1.912333e+003	1.912333e+003	1.912333e+003
1.082850e+003	2.298600e+004	2.296000e+004	2.296000e+004		4.038400e+002	1.915500e+003	1.913333e+003	1.913333e+003
1.082890e+003	2.294600e+004	2.292551e+004	2.292551e+004		4.038000e+002	1.912167e+003	1.910459e+003	1.910459e+003
1.082930e+003	2.297700e+004	2.289091e+004	2.289091e+004		4.037600e+002	1.914750e+003	1.907575e+003	1.907575e+003
1.082970e+003	2.292700e+004	2.285619e+004	2.285619e+004		4.037200e+002	1.910583e+003	1.904683e+003	1.904683e+003
1.083010e+003	2.308700e+004	2.282137e+004	2.282137e+004		4.036800e+002	1.923917e+003	1.901780e+003	1.901780e+003
1.083050e+003	2.308300e+004	2.278643e+004	2.278643e+004		4.036400e+002	1.923583e+003	1.898869e+003	1.898869e+003
1.083090e+003	2.311000e+004	2.275139e+004	2.275139e+004		4.036000e+002	1.925833e+003	1.895949e+003	1.895949e+003
1.083130e+003	2.288700e+004	2.271623e+004	2.271623e+004		4.035600e+002	1.907250e+003	1.893019e+003	1.893019e+003
1.083170e+003	2.303200e+004	2.268097e+004	2.268097e+004		4.035200e+002	1.919333e+003	1.890081e+003	1.890081e+003
1.083210e+003	2.296000e+004	2.264560e+004	2.264560e+004		4.034800e+002	1.913333e+003	1.887133e+003	1.887133e+003
1.083250e+003	2.300400e+004	2.261012e+004	2.261012e+004		4.034400e+002	1.917000e+003	1.884177e+003	1.884177e+003
1.083290e+003	2.283100e+004	2.257454e+004	2.257454e+004		4.034000e+002	1.902583e+003	1.881211e+003	1.881211e+003
1.083330e+003	2.269300e+004	2.253884e+004	2.253884e+004		4.033600e+002	1.891083e+003	1.878237e+003	1.878237e+003
1.083370e+003	2.303700e+004	2.250304e+004	2.250304e+004		4.033200e+002	1.919750e+003	1.875254e+003	1.875254e+003
1.083410e+003	2.305600e+004	2.246714e+004	2.246714e+004		4.032800e+002	1.921333e+003	1.872261e+003	1.872261e+003
1.083450e+003	2.325400e+004	2.243112e+004	2.243112e+004		4.032400e+002	1.937833e+003	1.869260e+003	1.869260e+003
1.083490e+003	2.317400e+004	2.239501e+004	2.239501e+004		4.032000e+002	1.931167e+003	1.866251e+003	1.866251e+003
1.083530e+003	2.319700e+004	2.235879e+004	2.235879e+004		4.031600e+002	1.933083e+003	1.863233e+003	1.863233e+003
1.083570e+003	2.291300e+004	2.232248e+004	2.232248e+004		4.031200e+002	1.909417e+003	1.860206e+003	1.860206e+003
1.083610e+003	2.306900e+004	2.228606e+004	2.228606e+004		4.030800e+002	1.922417e+003	1.857171e+003	1.857171e+003
1.083650e+003	2.306600e+004	2.224953e+004	2.224953e+004		4.030400e+002	1.922167e+003	1.854128e+003	1.854128e+003
1.083690e+003	2.312700e+004	2.221291e+004	2.221291e+004		4.030000e+002	1.927250e+003	1.851076e+003	1.851076e+003
1.083730e+003	2.326200e+004	2.217619e+004	2.217619e+004		4.029600e+002	1.938500e+003	1.848016e+003	1.848016e+003
1.083770e+003	2.328600e+004	2.213937e+004	2.213937e+004		4.029200e+002	1.940500e+003	1.844947e+003	1.844947e+003
1.083810e+003	2.336400e+004	2.210245e+004	2.210245e+004		4.028800e+002	1.947000e+003	1.841871e+003	1.841871e+003
1.083850e+003	2.320100e+004	2.206543e+004	2.206543e+004		4.028400e+002	1.933417e+003	1.838786e+003	1.838786e+003
1.083890e+003	2.333600e+004	2.202832e+004	2.202832e+004		4.028000e+002	1.944667e+003	1.835693e+003	1.835693e+003
1.083930e+003	2.333100e+004	2.199112e+004	2.199112e+004		4.027600e+002	1.944250e+003	1.832593e+003	1.832593e+003
1.083970e+003	2.370300e+004	2.195382e+004	2.195382e+004		4.027200e+002	1.975250e+003	1.829485e+003	1.829485e+003
1.084010e+003	2.373000e+004	2.191642e+004	2.191642e+004		4.026800e+002	1.977500e+003	1.826369e+003	1.826369e+003
1.084050e+003	2.378900e+004	2.187894e+004	2.187894e+004		4.026400e+002	1.982417e+003	1.823245e+003	1.823245e+003
1.084090e+003	2.350500e+004	2.184137e+004	2.184137e+004		4.026000e+002	1.958750e+003	1.820114e+003	1.820114e+003
1.084130e+003	2.376100e+004	2.180371e+004	2.180371e+004		4.025600e+002	1.980083e+003	1.816976e+003	1.816976e+003
1.084170e+003	2.389400e+004	2.176596e+004	2.176596e+004		4.025200e+002	1.991167e+003	1.813830e+003	1.813830e+003
1.084210e+003	2.377600e+004	2.172813e+004	2.172813e+004		4.024800e+002	1.981333e+003	1.810677e+003	1.810677e+003
1.084250e+003	2.388800e+004	2.169021e+004	2.169021e+004		4.024400e+002	1.990667e+003	1.807517e+003	1.807517e+003
1.084290e+003	2.373200e+004	2.165220e+004	2.165220e+004		4.024000e+002	1.977667e+003	1.804350e+003	1.804350e+003
1.084330e+003	2.365100e+004	2.161411e+004	2.161411e+004		4.023600e+002	1.970917e+003	1.801176e+003	1.801176e+003
1.084370e+003	2.395100e+004	2.157594e+004	2.157594e+004		4.023200e+002	1.995917e+003	1.797995e+003	1.797995e+003
1.084410e+003	2.370600e+004	2.153768e+004	2.153768e+004		4.022800e+002	1.975500e+003	1.794807e+003	1.794807e+003
1.084450e+003	2.380900e+004	2.149934e+004	2.149934e+004		4.022400e+002	1.984083e+003	1.791611e+003	1.791611e+003
1.084490e+003	2.398700e+004	2.146092e+004	2.146092e+004		4.022000e+002	1.998917e+003	1.788410e+003	1.788410e+003
1.084530e+003	2.419500e+004	2.142241e+004	2.142241e+004		4.021600e+002	2.016250e+003	1.785201e+003	1.785201e+003
1.084570e+003	2.393900e+004	2.138384e+004	2.138384e+004		4.021200e+002	1.994917e+003	1.781986e+003	1.781986e+003
1.084610e+003	2.420500e+004	2.134518e+004	2.134518e+004		4.020800e+002	2.017083e+003	1.778765e+003	1.778765e+003
1.084650e+003	2.415600e+004	2.130645e+004	2.130645e+004		4.020400e+002	2.013000e+003	1.775537e+003	1.775537e+003
1.084690e+003	2.392900e+004	2.126764e+004	2.126764e+004		4.020000e+002	1.994083e+003	1.772303e+003	1.772303e+003
1.084730e+003	2.382100e+004	2.122876e+004	2.122876e+004		4.019600e+002	1.985083e+003	1.769063e+003	1.769063e+003
1.084770e+003	2.394500e+004	2.118980e+004	2.118980e+004		4.019200e+002	1.995417e+003	1.765816e+003	1.765816e+003
1.084810e+003	2.398500e+004	2.115076e+004	2.115076e+004		4.018800e+002	1.998750e+003	1.762564e+003	1.762564e+003
1.084850e+003	2.410000e+004	2.111166e+004	2.111166e+004		4.018400e+002	2.008333e+003	1.759305e+003	1.759305e+003
1.084890e+003	2.423800e+004	2.107248e+004	2.107248e+004		4.018000e+002	2.019833e+003	1.756040e+003	1.756040e+003
1.084930e+003	2.424200e+004	2.103323e+004	2.103323e+004		4.017600e+002	2.020167e+003	1.752769e+003	1.752769e+003
1.084970e+003	2.414800e+004	2.099391e+004	2.099391e+004		4.017200e+002	2.012333e+003	1.749493e+003	1.749493e+003
1.085010e+003	2.428800e+004	2.095453e+004	2.095453e+004		4.016800e+002	2.024000e+003	1.746211e+003	1.746211e+003
1.085050e+003	2.428400e+004	2.091507e+004	2.091507e+004		4.016400e+002	2.023667e+003	1.742923e+003	1.742923e+003
1.085090e+003	2.412100e+004	2.087556e+004	2.087556e+004		4.016000e+002	2.010083e+003	1.739630e+003	1.739630e+003
1.085130e+003	2.423500e+004	2.083597e+004	2.083597e+004		4.015600e+002	2.019583e+003	1.736331e+003	1.736331e+003
1.085170e+003	2.429100e+004	2.079632e+004	2.079632e+004		4.015200e+002	2.024250e+003	1.733027e+003	1.733027e+003
1.085210e+003	2.429400e+004	2.075661e+004	2.075661e+004		4.014800e+002	2.024500e+003	1.729718e+003	1.729718e+003
1.085250e+003	2.428800e+004	2.071684e+004	2.071684e+004		4.014400e+002	2.024000e+003	1.726403e+003	1.726403e+003
1.085290e+003	2.426200e+004	2.067700e+004	2.067700e+004		4.014000e+002	2.021833e+003	1.723083e+003	1.723083e+003
1.085330e+003	2.425900e+004	2.063710e+004	2.063710e+004		4.013600e+002	2.021583e+003	1.719759e+003	1.719759e+003
1.085370e+003	2.434400e+004	2.059715e+004	2.059715e+004		4.013200e+002	2.028667e+003	1.716429e+003	1.716429e+003
1.085410e+003	2.434500e+004	2.055713e+004	2.055713e+004		4.012800e+002	2.028750e+003	1.713094e+003	1.713094e+003
1.085450e+003	2.431700e+004	2.051706e+004	2.051706e+004		4.012400e+002	2.026417e+003	1.709755e+003	1.709755e+003
1.085490e+003	2.419900e+004	2.047693e+004	2.047693e+004		4.012000e+002	2.016583e+003	1.706411e+003	1.706411e+003
1.085530e+003	2.428800e+004	2.043674e+004	2.043674e+004		4.011600e+002	2.024000e+003	1.703062e+003	1.703062e+003
1.085570e+003	2.435600e+004	2.039650e+004	2.039650e+004		4.011200e+002	2.029667e+003	1.699708e+003	1.699708e+003
1.085610e+003	2.442000e+004	2.035621e+004	2.035621e+004		4.010800e+002	2.035000e+003	1.696350e+003	1.696350e+003
1.085650e+003	2.432600e+004	2.031586e+004	2.031586e+004		4.010400e+002	2.027167e+003	1.692988e+003	1.692988e+003
1.085690e+003	2.438000e+004	2.027546e+004	2.027546e+004		4.010000e+002	2.031667e+003	1.689622e+003	1.689622e+003
1.085730e+003	2.440200e+004	2.023501e+004	2.023501e+004		4.009600e+002	2.033500e+003	1.686251e+003	1.686251e+003
1.085770e+003	2.441300e+004	2.019451e+004	2.019451e+004		4.009200e+002	2.034417e+003	1.682876e+003	1.682876e+003
1.085810e+003	2.455900e+004	2.015396e+004	2.015396e+004		4.008800e+002	2.046583e+003	1.679497e+003	1.679497e+003
1.085850e+003	2.453600e+004	2.011336e+004	2.011336e+004		4.008400e+002	2.044667e+003	1.676114e+003	1.676114e+003
1.085890e+003	2.450400e+004	2.007272e+004	2.007272e+004		4.008000e+002	2.042000e+003	1.672727e+003	1.672727e+003
1.085930e+003	2.467000e+004	2.003204e+004	2.003204e+004		4.007600e+002	2.055833e+003	1.669336e+003	1.669336e+003
1.085970e+003	2.459200e+004	1.999131e+004	1.999131e+004		4.007200e+002	2.049333e+003	1.665942e+003	1.665942e+003
1.086010e+003	2.486000e+004	1.995053e+004	1.995053e+004		4.006800e+002	2.071667e+003	1.662545e+003	1.662545e+003
1.086050e+003	2.479500e+004	1.990972e+004	1.990972e+004		4.006400e+002	2.066250e+003	1.659144e+003	1.659144e+003
1.086090e+003	2.485400e+004	1.986887e+004	1.986887e+004		4.006000e+002	2.071167e+003	1.655740e+003	1.655740e+003
1.086130e+003	2.489700e+004	1.982799e+004	1.982799e+004		4.005600e+002	2.074750e+003	1.652332e+003	1.652332e+003
1.086170e+003	2.513300e+004	1.978706e+004	1.978706e+004		4.005200e+002	2.094417e+003	1.648922e+003	1.648922e+003
1.086210e+003	2.534600e+004	1.974611e+004	1.974611e+004		4.004800e+002	2.112167e+003	1.645509e+003	1.645509e+003
1.086250e+003	2.527700e+004	1.970512e+004	1.970512e+004		4.004400e+002	2.106417e+003	1.642093e+003	1.642093e+003
1.086290e+003	2.573800e+004	1.966410e+004	1.966410e+004		4.004000e+002	2.144833e+003	1.638675e+003	1.638675e+003
1.086330e+003	2.560700e+004	1.962306e+004	1.962306e+004		4.003600e+002	2.133917e+003	1.635255e+003	1.635255e+003
1.086370e+003	2.565800e+004	1.958199e+004	1.958199e+004		4.003200e+002	2.138167e+003	1.631833e+003	1.631833e+003
1.086410e+003	2.559400e+004	1.954090e+004	1.954090e+004		4.002800e+002	2.132833e+003	1.628408e+003	1.628408e+003
1.086450e+003	2.601300e+004	1.949978e+004	1.949978e+004		4.002400e+002	2.167750e+003	1.624982e+003	1.624982e+003
1.086490e+003	2.604300e+004	1.945865e+004	1.945865e+004		4.002000e+002	2.170250e+003	1.621554e+003	1.621554e+003
1.086530e+003	2.594200e+004	1.941749e+004	1.941749e+004		4.001600e+002	2.161833e+003	1.618124e+003	1.618124e+003
1.086570e+003	2.654400e+004	1.937632e+004	1.937632e+004		4.001200e+002	2.212000e+003	1.614693e+003	1.614693e+003
1.086610e+003	2.633100e+004	1.933513e+004	1.933513e+004		4.000800e+002	2.194250e+003	1.611261e+003	1.611261e+003
1.086650e+003	2.666600e+004	1.929394e+004	1.929394e+004		4.000400e+002	2.222167e+003	1.607828e+003	1.607828e+003
1.086690e+003	2.696400e+004	1.925273e+004	1.925273e+004		4.000000e+002	2.247000e+003	1.604394e+003	1.604394e+003
1.086730e+003	2.701500e+004	1.921152e+004	1.921152e+004		3.999600e+002	2.251250e+003	1.600960e+003	1.600960e+003
1.086770e+003	2.771900e+004	1.917030e+004	1.917030e+004		3.999200e+002	2.309917e+003	1.597525e+003	1.597525e+003
1.086810e+003	2.780200e+004	1.912909e+004	1.912909e+004		3.998800e+002	2.316833e+003	1.594091e+003	1.594091e+003
1.086850e+003	2.793900e+004	1.908788e+004	1.908788e+004		3.998400e+002	2.328250e+003	1.590656e+003	1.590656e+003
1.086890e+003	2.818500e+004	1.904667e+004	1.904667e+004		3.998000e+002	2.348750e+003	1.587223e+003	1.587223e+003
1.086930e+003	2.849200e+004	1.900547e+004	1.900547e+004		3.997600e+002	2.374333e+003	1.583790e+003	1.583790e+003
1.086970e+003	2.864000e+004	1.896429e+004	1.896429e+004		3.997200e+002	2.386667e+003	1.580357e+003	1.580357e+003
1.087010e+003	2.907400e+004	1.892312e+004	1.892312e+004		3.996800e+002	2.422833e+003	1.576927e+003	1.576927e+003
1.087050e+003	2.947000e+004	1.888197e+004	1.888197e+004		3.996400e+002	2.455833e+003	1.573497e+003	1.573497e+003
1.087090e+003	2.985400e+004	1.884084e+004	1.884084e+004		3.996000e+002	2.487833e+003	1.570070e+003	1.570070e+003
1.087130e+003	3.029700e+004	1.879974e+004	1.879974e+004		3.995600e+002	2.524750e+003	1.566645e+003	1.566645e+003
1.087170e+003	3.094100e+004	1.875867e+004	1.875867e+004		3.995200e+002	2.578417e+003	1.563222e+003	1.563222e+003
1.087210e+003	3.113200e+004	1.871763e+004	1.871763e+004		3.994800e+002	2.594333e+003	1.559803e+003	1.559803e+003
1.087250e+003	3.164900e+004	1.867664e+004	1.867664e+004		3.994400e+002	2.637417e+003	1.556387e+003	1.556387e+003
1.087290e+003	3.190100e+004	1.863569e+004	1.863569e+004		3.994000e+002	2.658417e+003	1.552974e+003	1.552974e+003
1.087330e+003	3.220600e+004	1.859479e+004	1.859479e+004		3.993600e+002	2.683833e+003	1.549566e+003	1.549566e+003
1.087370e+003	3.259900e+004	1.855394e+004	1.855394e+004		3.993200e+002	2.716583e+003	1.546162e+003	1.546162e+003
1.087410e+003	3.259300e+004	1.851315e+004	1.851315e+004		3.992800e+002	2.716083e+003	1.542762e+003	1.542762e+003
1.087450e+003	3.287400e+004	1.847241e+004	1.847241e+004		3.992400e+002	2.739500e+003	1.539367e+003	1.539367e+003
1.087490e+003	3.319600e+004	1.843173e+004	1.843173e+004		3.992000e+002	2.766333e+003	1.535978e+003	1.535978e+003
1.087530e+003	3.362700e+004	1.839112e+004	1.839112e+004		3.991600e+002	2.802250e+003	1.532593e+003	1.532593e+003
1.087570e+003	3.403800e+004	1.835057e+004	1.835057e+004		3.991200e+002	2.836500e+003	1.529214e+003	1.529214e+003
1.087610e+003	3.414800e+004	1.831009e+004	1.831009e+004		3.990800e+002	2.845667e+003	1.525841e+003	1.525841e+003
1.087650e+003	3.456200e+004	1.826969e+004	1.826969e+004		3.990400e+002	2.880167e+003	1.522474e+003	1.522474e+003
1.087690e+003	3.452200e+004	1.822937e+004	1.822937e+004		3.990000e+002	2.876833e+003	1.519114e+003	1.519114e+003
1.087730e+003	3.485800e+004	1.818912e+004	1.818912e+004		3.989600e+002	2.904833e+003	1.515760e+003	1.515760e+003
1.087770e+003	3.485100e+004	1.814896e+004	1.814896e+004		3.989200e+002	2.904250e+003	1.512413e+003	1.512413e+003
1.087810e+003	3.534500e+004	1.810888e+004	1.810888e+004		3.988800e+002	2.945417e+003	1.509073e+003	1.509073e+003
1.087850e+003	3.556800e+004	1.806889e+004	1.806889e+004		3.988400e+002	2.964000e+003	1.505741e+003	1.505741e+003
1.087890e+003	3.561200e+004	1.802899e+004	1.802899e+004		3.988000e+002	2.967667e+003	1.502416e+003	1.502416e+003
1.087930e+003	3.607900e+004	1.798918e+004	1.798918e+004		3.987600e+002	3.006583e+003	1.499099e+003	1.499099e+003
1.087970e+003	3.590800e+004	1.794948e+004	1.794948e+004		3.987200e+002	2.992333e+003	1.495790e+003	1.495790e+003
1.088010e+003	3.633600e+004	1.790986e+004	1.790986e+004		3.986800e+002	3.028000e+003	1.492489e+003	1.492489e+003
1.088050e+003	3.642300e+004	1.787035e+004	1.787035e+004		3.986400e+002	3.035250e+003	1.489196e+003	1.489196e+003
1.088090e+003	3.662800e+004	1.783095e+004	1.783095e+004		3.986000e+002	3.052333e+003	1.485912e+003	1.485912e+003
1.088130e+003	3.704900e+004	1.779164e+004	1.779164e+004		3.985600e+002	3.087417e+003	1.482637e+003	1.482637e+003
1.088170e+003	3.747100e+004	1.775245e+004	1.775245e+004		3.985200e+002	3.122583e+003	1.479371e+003	1.479371e+003
1.088210e+003	3.815000e+004	1.771338e+004	1.771338e+004		3.984800e+002	3.179167e+003	1.476115e+003	1.476115e+003
1.088250e+003	3.818900e+004	1.767442e+004	1.767442e+004		3.984400e+002	3.182417e+003	1.472868e+003	1.472868e+003
1.088290e+003	3.898100e+004	1.763559e+004	1.763559e+004		3.984000e+002	3.248417e+003	1.469632e+003	1.469632e+003
1.088330e+003	3.943400e+004	1.759688e+004	1.759688e+004		3.983600e+002	3.286167e+003	1.466407e+003	1.466407e+003
1.088370e+003	3.999100e+004	1.755831e+004	1.755831e+004		3.983200e+002	3.332583e+003	1.463193e+003	1.463193e+003
1.088410e+003	4.071100e+004	1.751988e+004	1.751988e+004		3.982800e+002	3.392583e+003	1.459990e+003	1.459990e+003
1.088450e+003	4.160000e+004	1.748159e+004	1.748159e+004		3.982400e+002	3.466667e+003	1.456800e+003	1.456800e+003
1.088490e+003	4.208200e+004	1.744346e+004	1.744346e+004		3.982000e+002	3.506833e+003	1.453622e+003	1.453622e+003
1.088530e+003	4.296700e+004	1.740549e+004	1.740549e+004		3.981600e+002	3.580583e+003	1.450457e+003	1.450457e+003
1.088570e+003	4.398000e+004	1.736768e+004	1.736768e+004		3.981200e+002	3.665000e+003	1.447307e+003	1.447307e+003
1.088610e+003	4.512000e+004	1.733005e+004	1.733005e+004		3.980800e+002	3.760000e+003	1.444171e+003	1.444171e+003
1.088650e+003	4.624600e+004	1.729260e+004	1.729260e+004		3.980400e+002	3.853833e+003	1.441050e+003	1.441050e+003
1.088690e+003	4.748100e+004	1.725535e+004	1.725535e+004		3.980000e+002	3.956750e+003	1.437945e+003	1.437945e+003
1.088730e+003	4.873600e+004	1.721830e+004	1.721830e+004		3.979600e+002	4.061333e+003	1.434858e+003	1.434858e+003
1.088770e+003	5.018400e+004	1.718146e+004	1.718146e+004		3.979200e+002	4.182000e+003	1.431789e+003	1.431789e+003
1.088810e+003	5.210400e+004	1.714486e+004	1.714486e+004		3.978800e+002	4.342000e+003	1.428738e+003	1.428738e+003
1.088850e+003	5.406900e+004	1.710849e+004	1.710849e+004		3.978400e+002	4.505750e+003	1.425708e+003	1.425708e+003
1.088890e+003	5.599600e+004	1.707239e+004	1.707239e+004		3.978000e+002	4.666333e+003	1.422699e+003	1.422699e+003
1.088930e+003	5.850600e+004	1.703656e+004	1.703656e+004		3.977600e+002	4.875500e+003	1.419713e+003	1.419713e+003
1.088970e+003	6.115100e+004	1.700102e+004	1.700102e+004		3.977200e+002	5.095917e+003	1.416752e+003	1.416752e+003
1.089010e+003	6.454300e+004	1.696580e+004	1.696580e+004		3.976800e+002	5.378583e+003	1.413817e+003	1.413817e+003
1.089050e+003	6.832100e+004	1.693092e+004	1.693092e+004		3.976400e+002	5.693417e+003	1.410910e+003	1.410910e+003
1.089090e+003	7.200000e+004	1.689641e+004	1.689641e+004		3.976000e+002	6.000000e+003	1.408035e+003	1.408035e+003
1.089130e+003	7.650100e+004	1.686231e+004	1.686231e+004		3.975600e+002	6.375083e+003	1.405192e+003	1.405192e+003
1.089170e+003	8.089100e+004	1.682864e+004	1.682864e+004		3.975200e+002	6.740917e+003	1.402387e+003	1.402387e+003
1.089210e+003	8.559400e+004	1.679544e+004	1.679544e+004		3.974800e+002	7.132833e+003	1.399620e+003	1.399620e+003
1.089250e+003	9.088900e+004	1.676275e+004	1.676275e+004		3.974400e+002	7.574083e+003	1.396896e+003	1.396896e+003
1.089290e+003	9.594000e+004	1.673061e+004	1.673061e+004		3.974000e+002	7.995000e+003	1.394217e+003	1.394217e+003
1.089330e+003	1.010390e+005	1.669905e+004	1.669905e+004		3.973600e+002	8.419917e+003	1.391588e+003	1.391588e+003
1.089370e+003	1.055650e+005	1.666812e+004	1.666812e+004		3.973200e+002	8.797083e+003	1.389010e+003	1.389010e+003
1.089410e+003	1.093620e+005	1.663785e+004	1.663785e+004		3.972800e+002	9.113500e+003	1.386488e+003	1.386488e+003
1.089450e+003	1.124840e+005	1.660828e+004	1.660828e+004		3.972400e+002	9.373667e+003	1.384023e+003	1.384023e+003
1.089490e+003	1.159980e+005	1.657942e+004	1.657942e+004		3.972000e+002	9.666500e+003	1.381618e+003	1.381618e+003
1.089530e+003	1.192030e+005	1.655131e+004	1.655131e+004		3.971600e+002	9.933583e+003	1.379275e+003	1.379275e+003
1.089570e+003	1.222650e+005	1.652396e+004	1.652396e+004		3.971200e+002	1.018875e+004	1.376997e+003	1.376997e+003
1.089610e+003	1.249280e+005	1.649741e+004	1.649741e+004		3.970800e+002	1.041067e+004	1.374784e+003	1.374784e+003
1.089650e+003	1.276550e+005	1.647167e+004	1.647167e+004		3.970400e+002	1.063792e+004	1.372639e+003	1.372639e+003
1.089690e+003	1.311060e+005	1.644676e+004	1.644676e+004		3.970000e+002	1.092550e+004	1.370564e+003	1.370564e+003
1.089730e+003	1.355240e+005	1.642272e+004	1.642272e+004		3.969600e+002	1.129367e+004	1.368560e+003	1.368560e+003
1.089770e+003	1.393250e+005	1.639958e+004	1.639958e+004		3.969200e+002	1.161042e+004	1.366632e+003	1.366632e+003
1.089810e+003	1.442300e+005	1.637736e+004	1.637736e+004		3.968800e+002	1.201917e+004	1.364780e+003	1.364780e+003
1.089850e+003	1.491350e+005	1.635610e+004	1.635610e+004		3.968400e+002	1.242792e+004	1.363009e+003	1.363009e+003
1.089890e+003	1.546860e+005	1.633585e+004	1.633585e+004		3.968000e+002	1.289050e+004	1.361321e+003	1.361321e+003
1.089930e+003	1.586010e+005	1.631664e+004	1.631664e+004		3.967600e+002	1.321675e+004	1.359720e+003	1.359720e+003
1.089970e+003	1.622830e+005	1.629851e+004	1.629851e+004		3.967200e+002	1.352358e+004	1.358209e+003	1.358209e+003
1.090010e+003	1.632920e+005	1.628148e+004	1.628148e+004		3.966800e+002	1.360767e+004	1.356790e+003	1.356790e+003
1.090050e+003	1.634110e+005	1.626556e+004	1.626556e+004		3.966400e+002	1.361758e+004	1.355463e+003	1.355463e+003
1.090090e+003	1.618920e+005	1.625075e+004	1.625075e+004		3.966000e+002	1.349100e+004	1.354229e+003	1.354229e+003
1.090130e+003	1.583230e+005	1.623705e+004	1.623705e+004		3.965600e+002	1.319358e+004	1.353087e+003	1.353087e+003
1.090170e+003	1.526510e+005	1.622442e+004	1.622442e+004		3.965200e+002	1.272092e+004	1.352035e+003	1.352035e+003
1.090210e+003	1.466140e+005	1.621282e+004	1.621282e+004		3.964800e+002	1.221783e+004	1.351068e+003	1.351068e+003
1.090250e+003	1.400670e+005	1.620221e+004	1.620221e+004		3.964400e+002	1.167225e+004	1.350184e+003	1.350184e+003
1.090290e+003	1.331640e+005	1.619253e+004	1.619253e+004		3.964000e+002	1.109700e+004	1.349378e+003	1.349378e+003
1.090330e+003	1.268270e+005	1.618374e+004	1.618374e+004		3.963600e+002	1.056892e+004	1.348645e+003	1.348645e+003
1.090370e+003	1.202520e+005	1.617579e+004	1.617579e+004		3.963200e+002	1.002100e+004	1.347983e+003	1.347983e+003
1.090410e+003	1.134050e+005	1.616863e+004	1.616863e+004		3.962800e+002	9.450417e+003	1.347386e+003	1.347386e+003
1.090450e+003	1.079190e+005	1.616220e+004	1.616220e+004		3.962400e+002	8.993250e+003	1.346850e+003	1.346850e+003
1.090490e+003	1.014690e+005	1.615647e+004	1.615647e+004		3.962000e+002	8.455750e+003	1.346372e+003	1.346372e+003
1.090530e+003	9.566200e+004	1.615138e+004	1.615138e+004		3.961600e+002	7.971833e+003	1.345949e+003	1.345949e+003
1.090570e+003	9.003500e+004	1.614690e+004	1.614690e+004		3.961200e+002	7.502917e+003	1.345575e+003	1.345575e+003
1.090610e+003	8.384100e+004	1.614298e+004	1.614298e+004		3.960800e+002	6.986750e+003	1.345248e+003	1.345248e+003
1.090650e+003	7.808300e+004	1.613957e+004	1.613957e+004		3.960400e+002	6.506917e+003	1.344964e+003	1.344964e+003
1.090690e+003	7.199000e+004	1.613662e+004	1.613662e+004		3.960000e+002	5.999167e+003	1.344719e+003	1.344719e+003
1.090730e+003	6.569500e+004	1.613410e+004	1.613410e+004		3.959600e+002	5.474583e+003	1.344509e+003	1.344509e+003
1.090770e+003	5.968900e+004	1.613196e+004	1.613196e+004		3.959200e+002	4.974083e+003	1.344330e+003	1.344330e+003
1.090810e+003	5.401700e+004	1.613015e+004	1.613015e+004		3.958800e+002	4.501417e+003	1.344179e+003	1.344179e+003
1.090850e+003	4.844300e+004	1.612862e+004	1.612862e+004		3.958400e+002	4.036917e+003	1.344052e+003	1.344052e+003
1.090890e+003	4.333600e+004	1.612734e+004	1.612734e+004		3.958000e+002	3.611333e+003	1.343945e+003	1.343945e+003
1.090930e+003	3.920400e+004	1.612627e+004	1.612627e+004		3.957600e+002	3.267000e+003	1.343856e+003	1.343856e+003
1.090970e+003	3.530600e+004	1.612537e+004	1.612537e+004		3.957200e+002	2.942167e+003	1.343781e+003	1.343781e+003
1.091010e+003	3.173000e+004	1.612461e+004	1.612461e+004		3.956800e+002	2.644167e+003	1.343718e+003	1.343718e+003
1.091050e+003	2.861500e+004	1.612398e+004	1.612398e+004		3.956400e+002	2.384583e+003	1.343665e+003	1.343665e+003
1.091090e+003	2.672500e+004	1.612343e+004	1.612343e+004		3.956000e+002	2.227083e+003	1.343620e+003	1.343620e+003
1.091130e+003	2.485300e+004	1.612297e+004	1.612297e+004		3.955600e+002	2.071083e+003	1.343581e+003	1.343581e+003
1.091170e+003	2.357200e+004	1.612258e+004	1.612258e+004		3.955200e+002	1.964333e+003	1.343548e+003	1.343548e+003
1.091210e+003	2.236700e+004	1.612224e+004	1.612224e+004		3.954800e+002	1.863917e+003	1.343520e+003	1.343520e+003
1.091250e+003	2.115100e+004	1.612195e+004	1.612195e+004		3.954400e+002	1.762583e+003	1.343496e+003	1.343496e+003
1.091290e+003	2.017000e+004	1.612169e+004	1.612169e+004		3.954000e+002	1.680833e+003	1.343474e+003	1.343474e+003
1.091330e+003	1.978300e+004	1.612147e+004	1.612147e+004		3.953600e+002	1.648583e+003	1.343456e+003	1.343456e+003
1.091370e+003	1.913200e+004	1.612127e+004	1.612127e+004		3.953200e+002	1.594333e+003	1.343440e+003	1.343440e+003
1.091410e+003	1.879800e+004	1.612110e+004	1.612110e+004		3.952800e+002	1.566500e+003	1.343425e+003	1.343425e+003
1.091450e+003	1.860600e+004	1.612095e+004	1.612095e+004		3.952400e+002	1.550500e+003	1.343413e+003	1.343413e+003
1.091490e+003	1.827600e+004	1.612082e+004	1.612082e+004		3.952000e+002	1.523000e+003	1.343401e+003	1.343401e+003
1.091530e+003	1.797400e+004	1.612070e+004	1.612070e+004		3.951600e+002	1.497833e+003	1.343392e+003	1.343392e+003
1.091570e+003	1.775300e+004	1.612060e+004	1.612060e+004		3.951200e+002	1.479417e+003	1.343383e+003	1.343383e+003
1.091610e+003	1.763500e+004	1.612051e+004	1.612051e+004		3.950800e+002	1.469583e+003	1.343376e+003	1.343376e+003
1.091650e+003	1.744500e+004	1.612043e+004	1.612043e+004		3.950400e+002	1.453750e+003	1.343369e+003	1.343369e+003
1.091690e+003	1.737200e+004	1.612036e+004	1.612036e+004		3.950000e+002	1.447667e+003	1.343363e+003	1.343363e+003
1.091730e+003	1.718100e+004	1.612030e+004	1.612030e+004		3.949600e+002	1.431750e+003	1.343358e+003	1.343358e+003
1.091770e+003	1.716900e+004	1.612025e+004	1.612025e+004		3.949200e+002	1.430750e+003	1.343354e+003	1.343354e+003
1.091810e+003	1.687500e+004	1.612020e+004	1.612020e+004		3.948800e+002	1.406250e+003	1.343350e+003	1.343350e+003
1.091850e+003	1.673000e+004	1.612017e+004	1.612017e+004		3.948400e+002	1.394167e+003	1.343347e+003	1.343347e+003
1.091890e+003	1.664500e+004	1.612013e+004	1.612013e+004		3.948000e+002	1.387083e+003	1.343344e+003	1.343344e+003
1.091930e+003	1.676300e+004	1.612010e+004	1.612010e+004		3.947600e+002	1.396917e+003	1.343342e+003	1.343342e+003
1.091970e+003	1.662500e+004	1.612008e+004	1.612008e+004		3.947200e+002	1.385417e+003	1.343340e+003	1.343340e+003
1.092010e+003	1.666500e+004	1.612006e+004	1.612006e+004		3.946800e+002	1.388750e+003	1.343338e+003	1.343338e+003
1.092050e+003	1.656900e+004	1.612004e+004	1.612004e+004		3.946400e+002	1.380750e+003	1.343337e+003	1.343337e+003
1.092090e+003	1.656000e+004	1.612003e+004	1.612003e+004		3.946000e+002	1.380000e+003	1.343336e+003	1.343336e+003
1.092130e+003	1.637000e+004	1.612002e+004	1.612002e+004		3.945600e+002	1.364167e+003	1.343335e+003	1.343335e+003
1.092170e+003	1.635200e+004	1.612001e+004	1.612001e+004		3.945200e+002	1.362667e+003	1.343334e+003	1.343334e+003
1.092210e+003	1.635200e+004	1.612001e+004	1.612001e+004		3.944800e+002	1.362667e+003	1.343334e+003	1.343334e+003
1.092250e+003	1.642800e+004	1.612000e+004	1.612000e+004		3.944400e+002	1.369000e+003	1.343333e+003	1.343333e+003
1.092290e+003	1.637300e+004	1.612000e+004	1.612000e+004		3.944000e+002	1.364417e+003	1.343333e+003	1.343333e+003
1.092330e+003	1.611400e+004	1.612000e+004	1.612000e+004		3.943600e+002	1.342833e+003	1.343333e+003	1.343333e+003
1.092370e+003	1.611000e+004	1.612000e+004	1.612000e+004		3.943200e+002	1.342500e+003	1.343333e+003	1.343333e+003
1.092410e+003	1.613600e+004	1.613600e+004	1.613600e+004		3.942800e+002	1.344667e+003	1.344667e+003	1.344667e+003
1.092450e+003	1.631600e+004	1.631600e+004	1.631600e+004		3.942400e+002	1.359667e+003	1.359667e+003	1.359667e+003
1.092490e+003	1.605800e+004	1.605800e+004	1.605800e+004		3.942000e+002	1.338167e+003	1.338167e+003	1.338167e+003
1.092530e+003	1.593100e+004	1.593100e+004	1.593100e+004		3.941600e+002	1.327583e+003	1.327583e+003	1.327583e+003
1.092570e+003	1.598200e+004	1.598200e+004	1.598200e+004		3.941200e+002	1.331833e+003	1.331833e+003	1.331833e+003
1.092610e+003	1.588100e+004	1.588100e+004	1.588100e+004		3.940800e+002	1.323417e+003	1.323417e+003	1.323417e+003
1.092650e+003	1.611600e+004	1.611600e+004	1.611600e+004		3.940400e+002	1.343000e+003	1.343000e+003	1.343000e+003
1.092690e+003	1.612200e+004	1.612200e+004	1.612200e+004		3.940000e+002	1.343500e+003	1.343500e+003	1.343500e+003
1.092730e+003	1.600200e+004	1.600200e+004	1.600200e+004		3.939600e+002	1.333500e+003	1.333500e+003	1.333500e+003
1.092770e+003	1.611000e+004	1.611000e+004	1.611000e+004		3.939200e+002	1.342500e+003	1.342500e+003	1.342500e+003
1.092810e+003	1.589100e+004	1.589100e+004	1.589100e+004		3.938800e+002	1.324250e+003	1.324250e+003	1.324250e+003
1.092850e+003	1.595900e+004	1.595900e+004	1.595900e+004		3.938400e+002	1.329917e+003	1.329917e+003	1.329917e+003
1.092890e+003	1.566100e+004	1.566100e+004	1.566100e+004		3.938000e+002	1.305083e+003	1.305083e+003	1.305083e+003
1.092930e+003	1.591000e+004	1.591000e+004	1.591000e+004		3.937600e+002	1.325833e+003	1.325833e+003	1.325833e+003
1.092970e+003	1.596800e+004	1.596800e+004	1.596800e+004		3.937200e+002	1.330667e+003	1.330667e+003	1.330667e+003
1.093010e+003	1.590400e+004	1.590400e+004	1.590400e+004		3.936800e+002	1.325333e+003	1.325333e+003	1.325333e+003
1.093050e+003	1.583000e+004	1.583000e+004	1.583000e+004		3.936400e+002	1.319167e+003	1.319167e+003	1.319167e+003
1.093090e+003	1.582800e+004	1.582800e+004	1.582800e+004		3.936000e+002	1.319000e+003	1.319000e+003	1.319000e+003
1.093130e+003	1.583800e+004	1.583800e+004	1.583800e+004		3.935600e+002	1.319833e+003	1.319833e+003	1.319833e+003
1.093170e+003	1.585000e+004	1.585000e+004	1.585000e+004		3.935200e+002	1.320833e+003	1.320833e+003	1.320833e+003
1.093210e+003	1.586300e+004	1.586300e+004	1.586300e+004		3.934800e+002	1.321917e+003	1.321917e+003	1.321917e+003
1.093250e+003	1.579100e+004	1.579100e+004	1.579100e+004		3.934400e+002	1.315917e+003	1.315917e+003	1.315917e+003
1.093290e+003	1.570900e+004	1.570900e+004	1.570900e+004		3.934000e+002	1.309083e+003	1.309083e+003	1.309083e+003
1.093330e+003	1.580800e+004	1.580800e+004	1.580800e+004		3.933600e+002	1.317333e+003	1.317333e+003	1.317333e+003
1.093370e+003	1.597900e+004	1.597900e+004	1.597900e+004		3.933200e+002	1.331583e+003	1.331583e+003	1.331583e+003
1.093410e+003	1.594700e+004	1.594700e+004	1.594700e+004		3.932800e+002	1.328917e+003	1.328917e+003	1.328917e+003
1.093450e+003	1.567300e+004	1.567300e+004	1.567300e+004		3.932400e+002	1.306083e+003	1.306083e+003	1.306083e+003
1.093490e+003	1.581300e+004	1.581300e+004	1.581300e+004		3.932000e+002	1.317750e+003	1.317750e+003	1.317750e+003
1.093530e+003	1.579400e+004	1.579400e+004	1.579400e+004		3.931600e+002	1.316167e+003	1.316167e+003	1.316167e+003
1.093570e+003	1.569900e+004	1.569900e+004	1.569900e+004		3.931200e+002	1.308250e+003	1.308250e+003	1.308250e+003
1.093610e+003	1.567200e+004	1.567200e+004	1.567200e+004		3.930800e+002	1.306000e+003	1.306000e+003	1.306000e+003
1.093650e+003	1.586900e+004	1.586900e+004	1.586900e+004		3.930400e+002	1.322417e+003	1.322417e+003	1.322417e+003
1.093690e+003	1.570900e+004	1.570900e+004	1.570900e+004		3.930000e+002	1.309083e+003	1.309083e+003	1.309083e+003


==> figures/data/XPS/spectra/tion0028.txt <==
Cycle 28:pos8:1: N1s
	Characteristic Energy eV	1.486690e+003	Acquisition Time s	1.200000e+001
Name		
Position		
FWHM		
Area		
Lineshape		
K.E.	Counts	Background	Envelope		B.E.	CPS	Background CPS	Envelope CPS
1.081690e+003	2.331200e+004	2.331200e+004	2.331200e+004		4.050000e+002	1.942667e+003	1.942667e+003	1.942667e+003
1.081730e+003	2.298900e+004	2.298900e+004	2.298900e+004		4.049600e+002	1.915750e+003	1.915750e+003	1.915750e+003
1.081770e+003	2.290000e+004	2.290000e+004	2.290000e+004		4.049200e+002	1.908333e+003	1.908333e+003	1.908333e+003
1.081810e+003	2.295500e+004	2.295500e+004	2.295500e+004		4.048800e+002	1.912917e+003	1.912917e+003	1.912917e+003
1.081850e+003	2.290800e+004	2.290800e+004	2.290800e+004		4.048400e+002	1.909000e+003	1.909000e+003	1.909000e+003
1.081890e+003	2.306200e+004	2.306200e+004	2.306200e+004		4.048000e+002	1.921833e+003	1.921833e+003	1.921833e+003
1.081930e+003	2.295100e+004	2.295100e+004	2.295100e+004		4.047600e+002	1.912583e+003	1.912583e+003	1.912583e+003
1.081970e+003	2.310100e+004	2.310100e+004	2.310100e+004		4.047200e+002	1.925083e+003	1.925083e+003	1.925083e+003
1.082010e+003	2.285400e+004	2.285400e+004	2.285400e+004		4.046800e+002	1.904500e+003	1.904500e+003	1.904500e+003
1.082050e+003	2.293300e+004	2.293300e+004	2.293300e+004		4.046400e+002	1.911083e+003	1.911083e+003	1.911083e+003
1.082090e+003	2.286300e+004	2.286300e+004	2.286300e+004		4.046000e+002	1.905250e+003	1.905250e+003	1.905250e+003
1.082130e+003	2.279200e+004	2.279200e+004	2.279200e+004		4.045600e+002	1.899333e+003	1.899333e+003	1.899333e+003
1.082170e+003	2.269800e+004	2.269800e+004	2.269800e+004		4.045200e+002	1.891500e+003	1.891500e+003	1.891500e+003
1.082210e+003	2.275400e+004	2.275400e+004	2.275400e+004		4.044800e+002	1.896167e+003	1.896167e+003	1.896167e+003
1.082250e+003	2.287700e+004	2.287700e+004	2.287700e+004		4.044400e+002	1.906417e+003	1.906417e+003	1.906417e+003
1.082290e+003	2.304400e+004	2.304400e+004	2.304400e+004		4.044000e+002	1.920333e+003	1.920333e+003	1.920333e+003
1.082330e+003	2.281000e+004	2.281000e+004	2.281000e+004		4.043600e+002	1.900833e+003	1.900833e+003	1.900833e+003
1.082370e+003	2.265000e+004	2.265000e+004	2.265000e+004		4.043200e+002	1.887500e+003	1.887500e+003	1.887500e+003
1.082410e+003	2.267300e+004	2.267300e+004	2.267300e+004		4.042800e+002	1.889417e+003	1.889417e+003	1.889417e+003
1.082450e+003	2.272800e+004	2.272800e+004	2.272800e+004		4.042400e+002	1.894000e+003	1.894000e+003	1.894000e+003
1.082490e+003	2.267700e+004	2.267700e+004	2.267700e+004		4.042000e+002	1.889750e+003	1.889750e+003	1.889750e+003
1.082530e+003	2.268900e+004	2.268900e+004	2.268900e+004		4.041600e+002	1.890750e+003	1.890750e+003	1.890750e+003
1.082570e+003	2.253400e+004	2.253400e+004	2.253400e+004		4.041200e+002	1.877833e+003	1.877833e+003	1.877833e+003
1.082610e+003	2.268800e+004	2.268800e+004	2.268800e+004		4.040800e+002	1.890667e+003	1.890667e+003	1.890667e+003
1.082650e+003	2.260100e+004	2.260100e+004	2.260100e+004		4.040400e+002	1.883417e+003	1.883417e+003	1.883417e+003
1.082690e+003	2.253800e+004	2.253800e+004	2.253800e+004		4.040000e+002	1.878167e+003	1.878167e+003	1.878167e+003
1.082730e+003	2.226200e+004	2.226200e+004	2.226200e+004		4.039600e+002	1.855167e+003	1.855167e+003	1.855167e+003
1.082770e+003	2.228700e+004	2.228700e+004	2.228700e+004		4.039200e+002	1.857250e+003	1.857250e+003	1.857250e+003
1.082810e+003	2.240400e+004	2.240400e+004	2.240400e+004		4.038800e+002	1.867000e+003	1.867000e+003	1.867000e+003
1.082850e+003	2.244500e+004	2.245033e+004	2.245033e+004		4.038400e+002	1.870417e+003	1.870861e+003	1.870861e+003
1.082890e+003	2.250200e+004	2.241687e+004	2.241687e+004		4.038000e+002	1.875167e+003	1.868073e+003	1.868073e+003
1.082930e+003	2.245500e+004	2.238331e+004	2.238331e+004		4.037600e+002	1.871250e+003	1.865276e+003	1.865276e+003
1.082970e+003	2.233000e+004	2.234963e+004	2.234963e+004		4.037200e+002	1.860833e+003	1.862469e+003	1.862469e+003
1.083010e+003	2.252500e+004	2.231585e+004	2.231585e+004		4.036800e+002	1.877083e+003	1.859654e+003	1.859654e+003
1.083050e+003	2.253600e+004	2.228196e+004	2.228196e+004		4.036400e+002	1.878000e+003	1.856830e+003	1.856830e+003
1.083090e+003	2.213000e+004	2.224796e+004	2.224796e+004		4.036000e+002	1.844167e+003	1.853996e+003	1.853996e+003
1.083130e+003	2.243700e+004	2.221385e+004	2.221385e+004		4.035600e+002	1.869750e+003	1.851154e+003	1.851154e+003
1.083170e+003	2.225600e+004	2.217964e+004	2.217964e+004		4.035200e+002	1.854667e+003	1.848303e+003	1.848303e+003
1.083210e+003	2.270800e+004	2.214532e+004	2.214532e+004		4.034800e+002	1.892333e+003	1.845443e+003	1.845443e+003
1.083250e+003	2.259600e+004	2.211089e+004	2.211089e+004		4.034400e+002	1.883000e+003	1.842575e+003	1.842575e+003
1.083290e+003	2.263300e+004	2.207637e+004	2.207637e+004		4.034000e+002	1.886083e+003	1.839697e+003	1.839697e+003
1.083330e+003	2.265100e+004	2.204174e+004	2.204174e+004		4.033600e+002	1.887583e+003	1.836812e+003	1.836812e+003
1.083370e+003	2.240500e+004	2.200701e+004	2.200701e+004		4.033200e+002	1.867083e+003	1.833917e+003	1.833917e+003
1.083410e+003	2.239900e+004	2.197217e+004	2.197217e+004		4.032800e+002	1.866583e+003	1.831014e+003	1.831014e+003
1.083450e+003	2.248300e+004	2.193724e+004	2.193724e+004		4.032400e+002	1.873583e+003	1.828103e+003	1.828103e+003
1.083490e+003	2.251900e+004	2.190220e+004	2.190220e+004		4.032000e+002	1.876583e+003	1.825183e+003	1.825183e+003
1.083530e+003	2.239400e+004	2.186706e+004	2.186706e+004		4.031600e+002	1.866167e+003	1.822255e+003	1.822255e+003
1.083570e+003	2.267600e+004	2.183182e+004	2.183182e+004		4.031200e+002	1.889667e+003	1.819318e+003	1.819318e+003
1.083610e+003	2.249900e+004	2.179648e+004	2.179648e+004		4.030800e+002	1.874917e+003	1.816373e+003	1.816373e+003
1.083650e+003	2.253500e+004	2.176104e+004	2.176104e+004		4.030400e+002	1.877917e+003	1.813420e+003	1.813420e+003
1.083690e+003	2.259400e+004	2.172550e+004	2.172550e+004		4.030000e+002	1.882833e+003	1.810459e+003	1.810459e+003
1.083730e+003	2.261500e+004	2.168987e+004	2.168987e+004		4.029600e+002	1.884583e+003	1.807489e+003	1.807489e+003
1.083770e+003	2.274300e+004	2.165414e+004	2.165414e+004		4.029200e+002	1.895250e+003	1.804512e+003	1.804512e+003
1.083810e+003	2.291400e+004	2.161831e+004	2.161831e+004		4.028800e+002	1.909500e+003	1.801526e+003	1.801526e+003
1.083850e+003	2.271700e+004	2.158240e+004	2.158240e+004		4.028400e+002	1.893083e+003	1.798533e+003	1.798533e+003
1.083890e+003	2.256600e+004	2.154638e+004	2.154638e+004		4.028000e+002	1.880500e+003	1.795532e+003	1.795532e+003
1.083930e+003	2.282900e+004	2.151028e+004	2.151028e+004		4.027600e+002	1.902417e+003	1.792523e+003	1.792523e+003
1.083970e+003	2.306200e+004	2.147408e+004	2.147408e+004		4.027200e+002	1.921833e+003	1.789507e+003	1.789507e+003
1.084010e+003	2.302800e+004	2.143779e+004	2.143779e+004		4.026800e+002	1.919000e+003	1.786483e+003	1.786483e+003
1.084050e+003	2.303200e+004	2.140142e+004	2.140142e+004		4.026400e+002	1.919333e+003	1.783451e+003	1.783451e+003
1.084090e+003	2.318500e+004	2.136495e+004	2.136495e+004		4.026000e+002	1.932083e+003	1.780413e+003	1.780413e+003
1.084130e+003	2.301400e+004	2.132840e+004	2.132840e+004		4.025600e+002	1.917833e+003	1.777367e+003	1.777367e+003
1.084170e+003	2.316600e+004	2.129176e+004	2.129176e+004		4.025200e+002	1.930500e+003	1.774313e+003	1.774313e+003
1.084210e+003	2.312000e+004	2.125504e+004	2.125504e+004		4.024800e+002	1.926667e+003	1.771253e+003	1.771253e+003
1.084250e+003	2.325300e+004	2.121823e+004	2.121823e+004		4.024400e+002	1.937750e+003	1.768186e+003	1.768186e+003
1.084290e+003	2.319300e+004	2.118134e+004	2.118134e+004		4.024000e+002	1.932750e+003	1.765112e+003	1.765112e+003
1.084330e+003	2.335000e+004	2.114436e+004	2.114436e+004		4.023600e+002	1.945833e+003	1.762030e+003	1.762030e+003
1.084370e+003	2.324100e+004	2.110731e+004	2.110731e+004		4.023200e+002	1.936750e+003	1.758942e+003	1.758942e+003
1.084410e+003	2.345900e+004	2.107017e+004	2.107017e+004		4.022800e+002	1.954917e+003	1.755848e+003	1.755848e+003
1.084450e+003	2.361900e+004	2.103296e+004	2.103296e+004		4.022400e+002	1.968250e+003	1.752746e+003	1.752746e+003
1.084490e+003	2.342400e+004	2.099567e+004	2.099567e+004		4.022000e+002	1.952000e+003	1.749639e+003	1.749639e+003
1.084530e+003	2.366900e+004	2.095830e+004	2.095830e+004		4.021600e+002	1.972417e+003	1.746525e+003	1.746525e+003
1.084570e+003	2.349200e+004	2.092085e+004	2.092085e+004		4.021200e+002	1.957667e+003	1.743404e+003	1.743404e+003
1.084610e+003	2.349400e+004	2.088333e+004	2.088333e+004		4.020800e+002	1.957833e+003	1.740278e+003	1.740278e+003
1.084650e+003	2.366300e+004	2.084574e+004	2.084574e+004		4.020400e+002	1.971917e+003	1.737145e+003	1.737145e+003
1.084690e+003	2.340900e+004	2.080807e+004	2.080807e+004		4.020000e+002	1.950750e+003	1.734006e+003	1.734006e+003
1.084730e+003	2.346000e+004	2.077033e+004	2.077033e+004		4.019600e+002	1.955000e+003	1.730861e+003	1.730861e+003
1.084770e+003	2.347800e+004	2.073251e+004	2.073251e+004		4.019200e+002	1.956500e+003	1.727709e+003	1.727709e+003
1.084810e+003	2.350600e+004	2.069463e+004	2.069463e+004		4.018800e+002	1.958833e+003	1.724552e+003	1.724552e+003
1.084850e+003	2.357300e+004	2.065667e+004	2.065667e+004		4.018400e+002	1.964417e+003	1.721389e+003	1.721389e+003
1.084890e+003	2.370100e+004	2.061864e+004	2.061864e+004		4.018000e+002	1.975083e+003	1.718220e+003	1.718220e+003
1.084930e+003	2.332900e+004	2.058055e+004	2.058055e+004		4.017600e+002	1.944083e+003	1.715046e+003	1.715046e+003
1.084970e+003	2.351000e+004	2.054238e+004	2.054238e+004		4.017200e+002	1.959167e+003	1.711865e+003	1.711865e+003
1.085010e+003	2.365600e+004	2.050415e+004	2.050415e+004		4.016800e+002	1.971333e+003	1.708679e+003	1.708679e+003
1.085050e+003	2.355100e+004	2.046585e+004	2.046585e+004		4.016400e+002	1.962583e+003	1.705488e+003	1.705488e+003
1.085090e+003	2.346700e+004	2.042749e+004	2.042749e+004		4.016000e+002	1.955583e+003	1.702291e+003	1.702291e+003
1.085130e+003	2.366900e+004	2.038906e+004	2.038906e+004		4.015600e+002	1.972417e+003	1.699088e+003	1.699088e+003
1.085170e+003	2.381200e+004	2.035057e+004	2.035057e+004		4.015200e+002	1.984333e+003	1.695881e+003	1.695881e+003
1.085210e+003	2.367400e+004	2.031202e+004	2.031202e+004		4.014800e+002	1.972833e+003	1.692668e+003	1.692668e+003
1.085250e+003	2.380900e+004	2.027340e+004	2.027340e+004		4.014400e+002	1.984083e+003	1.689450e+003	1.689450e+003
1.085290e+003	2.371100e+004	2.023473e+004	2.023473e+004		4.014000e+002	1.975917e+003	1.686227e+003	1.686227e+003
1.085330e+003	2.361100e+004	2.019599e+004	2.019599e+004		4.013600e+002	1.967583e+003	1.683000e+003	1.683000e+003
1.085370e+003	2.363500e+004	2.015720e+004	2.015720e+004		4.013200e+002	1.969583e+003	1.679767e+003	1.679767e+003
1.085410e+003	2.344000e+004	2.011835e+004	2.011835e+004		4.012800e+002	1.953333e+003	1.676529e+003	1.676529e+003
1.085450e+003	2.403800e+004	2.007944e+004	2.007944e+004		4.012400e+002	2.003167e+003	1.673287e+003	1.673287e+003
1.085490e+003	2.383800e+004	2.004048e+004	2.004048e+004		4.012000e+002	1.986500e+003	1.670040e+003	1.670040e+003
1.085530e+003	2.401700e+004	2.000146e+004	2.000146e+004		4.011600e+002	2.001417e+003	1.666789e+003	1.666789e+003
1.085570e+003	2.397400e+004	1.996239e+004	1.996239e+004		4.011200e+002	1.997833e+003	1.663533e+003	1.663533e+003
1.085610e+003	2.385500e+004	1.992327e+004	1.992327e+004		4.010800e+002	1.987917e+003	1.660273e+003	1.660273e+003
1.085650e+003	2.393500e+004	1.988410e+004	1.988410e+004		4.010400e+002	1.994583e+003	1.657009e+003	1.657009e+003
1.085690e+003	2.381800e+004	1.984488e+004	1.984488e+004		4.010000e+002	1.984833e+003	1.653740e+003	1.653740e+003
1.085730e+003	2.408100e+004	1.980561e+004	1.980561e+004		4.009600e+002	2.006750e+003	1.650468e+003	1.650468e+003
1.085770e+003	2.396800e+004	1.976629e+004	1.976629e+004		4.009200e+002	1.997333e+003	1.647191e+003	1.647191e+003
1.085810e+003	2.411300e+004	1.972693e+004	1.972693e+004		4.008800e+002	2.009417e+003	1.643911e+003	1.643911e+003
1.085850e+003	2.410200e+004	1.968752e+004	1.968752e+004		4.008400e+002	2.008500e+003	1.640627e+003	1.640627e+003
1.085890e+003	2.385500e+004	1.964807e+004	1.964807e+004		4.008000e+002	1.987917e+003	1.637339e+003	1.637339e+003
1.085930e+003	2.411900e+004	1.960857e+004	1.960857e+004		4.007600e+002	2.009917e+003	1.634048e+003	1.634048e+003
1.085970e+003	2.435500e+004	1.956903e+004	1.956903e+004		4.007200e+002	2.029583e+003	1.630753e+003	1.630753e+003
1.086010e+003	2.444400e+004	1.952946e+004	1.952946e+004		4.006800e+002	2.037000e+003	1.627455e+003	1.627455e+003
1.086050e+003	2.431700e+004	1.948984e+004	1.948984e+004		4.006400e+002	2.026417e+003	1.624153e+003	1.624153e+003
1.086090e+003	2.416700e+004	1.945019e+004	1.945019e+004		4.006000e+002	2.013917e+003	1.620849e+003	1.620849e+003
1.086130e+003	2.467000e+004	1.941050e+004	1.941050e+004		4.005600e+002	2.055833e+003	1.617542e+003	1.617542e+003
1.086170e+003	2.486900e+004	1.937078e+004	1.937078e+004		4.005200e+002	2.072417e+003	1.614231e+003	1.614231e+003
1.086210e+003	2.459500e+004	1.933102e+004	1.933102e+004		4.004800e+002	2.049583e+003	1.610919e+003	1.610919e+003
1.086250e+003	2.487900e+004	1.929124e+004	1.929124e+004		4.004400e+002	2.073250e+003	1.607603e+003	1.607603e+003
1.086290e+003	2.501000e+004	1.925142e+004	1.925142e+004		4.004000e+002	2.084167e+003	1.604285e+003	1.604285e+003
1.086330e+003	2.483400e+004	1.921159e+004	1.921159e+004		4.003600e+002	2.069500e+003	1.600965e+003	1.600965e+003
1.086370e+003	2.503500e+004	1.917172e+004	1.917172e+004		4.003200e+002	2.086250e+003	1.597643e+003	1.597643e+003
1.086410e+003	2.537700e+004	1.913183e+004	1.913183e+004		4.002800e+002	2.114750e+003	1.594319e+003	1.594319e+003
1.086450e+003	2.522700e+004	1.909192e+004	1.909192e+004		4.002400e+002	2.102250e+003	1.590993e+003	1.590993e+003
1.086490e+003	2.577200e+004	1.905199e+004	1.905199e+004		4.002000e+002	2.147667e+003	1.587666e+003	1.587666e+003
1.086530e+003	2.592200e+004	1.901204e+004	1.901204e+004		4.001600e+002	2.160167e+003	1.584337e+003	1.584337e+003
1.086570e+003	2.599700e+004	1.897208e+004	1.897208e+004		4.001200e+002	2.166417e+003	1.581007e+003	1.581007e+003
1.086610e+003	2.599300e+004	1.893211e+004	1.893211e+004		4.000800e+002	2.166083e+003	1.577676e+003	1.577676e+003
1.086650e+003	2.628600e+004	1.889213e+004	1.889213e+004		4.000400e+002	2.190500e+003	1.574344e+003	1.574344e+003
1.086690e+003	2.643000e+004	1.885214e+004	1.885214e+004		4.000000e+002	2.202500e+003	1.571012e+003	1.571012e+003
1.086730e+003	2.676800e+004	1.881214e+004	1.881214e+004		3.999600e+002	2.230667e+003	1.567679e+003	1.567679e+003
1.086770e+003	2.704700e+004	1.877215e+004	1.877215e+004		3.999200e+002	2.253917e+003	1.564345e+003	1.564345e+003
1.086810e+003	2.745500e+004	1.873215e+004	1.873215e+004		3.998800e+002	2.287917e+003	1.561012e+003	1.561012e+003
1.086850e+003	2.757000e+004	1.869216e+004	1.869216e+004		3.998400e+002	2.297500e+003	1.557680e+003	1.557680e+003
1.086890e+003	2.773400e+004	1.865218e+004	1.865218e+004		3.998000e+002	2.311167e+003	1.554348e+003	1.554348e+003
1.086930e+003	2.797400e+004	1.861220e+004	1.861220e+004		3.997600e+002	2.331167e+003	1.551017e+003	1.551017e+003
1.086970e+003	2.823500e+004	1.857224e+004	1.857224e+004		3.997200e+002	2.352917e+003	1.547687e+003	1.547687e+003
1.087010e+003	2.880200e+004	1.853230e+004	1.853230e+004		3.996800e+002	2.400167e+003	1.544358e+003	1.544358e+003
1.087050e+003	2.903400e+004	1.849237e+004	1.849237e+004		3.996400e+002	2.419500e+003	1.541031e+003	1.541031e+003
1.087090e+003	2.943900e+004	1.845247e+004	1.845247e+004		3.996000e+002	2.453250e+003	1.537706e+003	1.537706e+003
1.087130e+003	2.974200e+004	1.841260e+004	1.841260e+004		3.995600e+002	2.478500e+003	1.534383e+003	1.534383e+003
1.087170e+003	3.014700e+004	1.837275e+004	1.837275e+004		3.995200e+002	2.512250e+003	1.531063e+003	1.531063e+003
1.087210e+003	3.053500e+004	1.833295e+004	1.833295e+004		3.994800e+002	2.544583e+003	1.527746e+003	1.527746e+003
1.087250e+003	3.086400e+004	1.829318e+004	1.829318e+004		3.994400e+002	2.572000e+003	1.524432e+003	1.524432e+003
1.087290e+003	3.134300e+004	1.825345e+004	1.825345e+004		3.994000e+002	2.611917e+003	1.521121e+003	1.521121e+003
1.087330e+003	3.152100e+004	1.821378e+004	1.821378e+004		3.993600e+002	2.626750e+003	1.517815e+003	1.517815e+003
1.087370e+003	3.181300e+004	1.817415e+004	1.817415e+004		3.993200e+002	2.651083e+003	1.514512e+003	1.514512e+003
1.087410e+003	3.203700e+004	1.813457e+004	1.813457e+004		3.992800e+002	2.669750e+003	1.511214e+003	1.511214e+003
1.087450e+003	3.238300e+004	1.809505e+004	1.809505e+004		3.992400e+002	2.698583e+003	1.507921e+003	1.507921e+003
1.087490e+003	3.303300e+004	1.805560e+004	1.805560e+004		3.992000e+002	2.752750e+003	1.504633e+003	1.504633e+003
1.087530e+003	3.276000e+004	1.801620e+004	1.801620e+004		3.991600e+002	2.730000e+003	1.501350e+003	1.501350e+003
1.087570e+003	3.344300e+004	1.797687e+004	1.797687e+004		3.991200e+002	2.786917e+003	1.498073e+003	1.498073e+003
1.087610e+003	3.338300e+004	1.793761e+004	1.793761e+004		3.990800e+002	2.781917e+003	1.494801e+003	1.494801e+003
1.087650e+003	3.378700e+004	1.789843e+004	1.789843e+004		3.990400e+002	2.815583e+003	1.491536e+003	1.491536e+003
1.087690e+003	3.404100e+004	1.785932e+004	1.785932e+004		3.990000e+002	2.836750e+003	1.488276e+003	1.488276e+003
1.087730e+003	3.425500e+004	1.782028e+004	1.782028e+004		3.989600e+002	2.854583e+003	1.485024e+003	1.485024e+003
1.087770e+003	3.446900e+004	1.778133e+004	1.778133e+004		3.989200e+002	2.872417e+003	1.481778e+003	1.481778e+003
1.087810e+003	3.429600e+004	1.774246e+004	1.774246e+004		3.988800e+002	2.858000e+003	1.478539e+003	1.478539e+003
1.087850e+003	3.465500e+004	1.770368e+004	1.770368e+004		3.988400e+002	2.887917e+003	1.475307e+003	1.475307e+003
1.087890e+003	3.501000e+004	1.766498e+004	1.766498e+004		3.988000e+002	2.917500e+003	1.472082e+003	1.472082e+003
1.087930e+003	3.506100e+004	1.762638e+004	1.762638e+004		3.987600e+002	2.921750e+003	1.468865e+003	1.468865e+003
1.087970e+003	3.525700e+004	1.758786e+004	1.758786e+004		3.987200e+002	2.938083e+003	1.465655e+003	1.465655e+003
1.088010e+003	3.513300e+004	1.754945e+004	1.754945e+004		3.986800e+002	2.927750e+003	1.462454e+003	1.462454e+003
1.088050e+003	3.581500e+004	1.751113e+004	1.751113e+004		3.986400e+002	2.984583e+003	1.459260e+003	1.459260e+003
1.088090e+003	3.612600e+004	1.747291e+004	1.747291e+004		3.986000e+002	3.010500e+003	1.456075e+003	1.456075e+003
1.088130e+003	3.622500e+004	1.743479e+004	1.743479e+004		3.985600e+002	3.018750e+003	1.452899e+003	1.452899e+003
1.088170e+003	3.674000e+004	1.739678e+004	1.739678e+004		3.985200e+002	3.061667e+003	1.449732e+003	1.449732e+003
1.088210e+003	3.706300e+004	1.735889e+004	1.735889e+004		3.984800e+002	3.088583e+003	1.446574e+003	1.446574e+003
1.088250e+003	3.748000e+004	1.732110e+004	1.732110e+004		3.984400e+002	3.123333e+003	1.443425e+003	1.443425e+003
1.088290e+003	3.813400e+004	1.728344e+004	1.728344e+004		3.984000e+002	3.177833e+003	1.440287e+003	1.440287e+003
1.088330e+003	3.873500e+004	1.724591e+004	1.724591e+004		3.983600e+002	3.227917e+003	1.437159e+003	1.437159e+003
1.088370e+003	3.906800e+004	1.720850e+004	1.720850e+004		3.983200e+002	3.255667e+003	1.434042e+003	1.434042e+003
1.088410e+003	3.982500e+004	1.717123e+004	1.717123e+004		3.982800e+002	3.318750e+003	1.430936e+003	1.430936e+003
1.088450e+003	4.051100e+004	1.713410e+004	1.713410e+004		3.982400e+002	3.375917e+003	1.427842e+003	1.427842e+003
1.088490e+003	4.125700e+004	1.709712e+004	1.709712e+004		3.982000e+002	3.438083e+003	1.424760e+003	1.424760e+003
1.088530e+003	4.231500e+004	1.706029e+004	1.706029e+004		3.981600e+002	3.526250e+003	1.421691e+003	1.421691e+003
1.088570e+003	4.344400e+004	1.702363e+004	1.702363e+004		3.981200e+002	3.620333e+003	1.418636e+003	1.418636e+003
1.088610e+003	4.405600e+004	1.698714e+004	1.698714e+004		3.980800e+002	3.671333e+003	1.415595e+003	1.415595e+003
1.088650e+003	4.514800e+004	1.695083e+004	1.695083e+004		3.980400e+002	3.762333e+003	1.412569e+003	1.412569e+003
1.088690e+003	4.671300e+004	1.691471e+004	1.691471e+004		3.980000e+002	3.892750e+003	1.409559e+003	1.409559e+003
1.088730e+003	4.773800e+004	1.687878e+004	1.687878e+004		3.979600e+002	3.978167e+003	1.406565e+003	1.406565e+003
1.088770e+003	4.925100e+004	1.684307e+004	1.684307e+004		3.979200e+002	4.104250e+003	1.403589e+003	1.403589e+003
1.088810e+003	5.074900e+004	1.680758e+004	1.680758e+004		3.978800e+002	4.229083e+003	1.400631e+003	1.400631e+003
1.088850e+003	5.285500e+004	1.677232e+004	1.677232e+004		3.978400e+002	4.404583e+003	1.397693e+003	1.397693e+003
1.088890e+003	5.529400e+004	1.673731e+004	1.673731e+004		3.978000e+002	4.607833e+003	1.394776e+003	1.394776e+003
1.088930e+003	5.741900e+004	1.670258e+004	1.670258e+004		3.977600e+002	4.784917e+003	1.391882e+003	1.391882e+003
1.088970e+003	6.063200e+004	1.666813e+004	1.666813e+004		3.977200e+002	5.052667e+003	1.389011e+003	1.389011e+003
1.089010e+003	6.362700e+004	1.663400e+004	1.663400e+004		3.976800e+002	5.302250e+003	1.386166e+003	1.386166e+003
1.089050e+003	6.714000e+004	1.660020e+004	1.660020e+004		3.976400e+002	5.595000e+003	1.383350e+003	1.383350e+003
1.089090e+003	7.113000e+004	1.656676e+004	1.656676e+004		3.976000e+002	5.927500e+003	1.380563e+003	1.380563e+003
1.089130e+003	7.576900e+004	1.653372e+004	1.653372e+004		3.975600e+002	6.314083e+003	1.377810e+003	1.377810e+003
1.089170e+003	8.032800e+004	1.650111e+004	1.650111e+004		3.975200e+002	6.694000e+003	1.375093e+003	1.375093e+003
1.089210e+003	8.493300e+004	1.646897e+004	1.646897e+004		3.974800e+002	7.077750e+003	1.372414e+003	1.372414e+003
1.089250e+003	8.948200e+004	1.643733e+004	1.643733e+004		3.974400e+002	7.456833e+003	1.369777e+003	1.369777e+003
1.089290e+003	9.472200e+004	1.640622e+004	1.640622e+004		3.974000e+002	7.893500e+003	1.367185e+003	1.367185e+003
1.089330e+003	9.885600e+004	1.637569e+004	1.637569e+004		3.973600e+002	8.238000e+003	1.364641e+003	1.364641e+003
1.089370e+003	1.032760e+005	1.634577e+004	1.634577e+004		3.973200e+002	8.606333e+003	1.362148e+003	1.362148e+003
1.089410e+003	1.073410e+005	1.631650e+004	1.631650e+004		3.972800e+002	8.945083e+003	1.359708e+003	1.359708e+003
1.089450e+003	1.108060e+005	1.628790e+004	1.628790e+004		3.972400e+002	9.233833e+003	1.357325e+003	1.357325e+003
1.089490e+003	1.143120e+005	1.626000e+004	1.626000e+004		3.972000e+002	9.526000e+003	1.355000e+003	1.355000e+003
1.089530e+003	1.174810e+005	1.623283e+004	1.623283e+004		3.971600e+002	9.790083e+003	1.352736e+003	1.352736e+003
1.089570e+003	1.196740e+005	1.620642e+004	1.620642e+004		3.971200e+002	9.972833e+003	1.350535e+003	1.350535e+003
1.089610e+003	1.223970e+005	1.618077e+004	1.618077e+004		3.970800e+002	1.019975e+004	1.348398e+003	1.348398e+003
1.089650e+003	1.247090e+005	1.615592e+004	1.615592e+004		3.970400e+002	1.039242e+004	1.346327e+003	1.346327e+003
1.089690e+003	1.286410e+005	1.613188e+004	1.613188e+004		3.970000e+002	1.072008e+004	1.344323e+003	1.344323e+003
1.089730e+003	1.321820e+005	1.610868e+004	1.610868e+004		3.969600e+002	1.101517e+004	1.342390e+003	1.342390e+003
1.089770e+003	1.366930e+005	1.608635e+004	1.608635e+004		3.969200e+002	1.139108e+004	1.340529e+003	1.340529e+003
1.089810e+003	1.408250e+005	1.606492e+004	1.606492e+004		3.968800e+002	1.173542e+004	1.338743e+003	1.338743e+003
1.089850e+003	1.457290e+005	1.604442e+004	1.604442e+004		3.968400e+002	1.214408e+004	1.337035e+003	1.337035e+003
1.089890e+003	1.508180e+005	1.602490e+004	1.602490e+004		3.968000e+002	1.256817e+004	1.335409e+003	1.335409e+003
1.089930e+003	1.546330e+005	1.600639e+004	1.600639e+004		3.967600e+002	1.288608e+004	1.333866e+003	1.333866e+003
1.089970e+003	1.573350e+005	1.598892e+004	1.598892e+004		3.967200e+002	1.311125e+004	1.332410e+003	1.332410e+003
1.090010e+003	1.591180e+005	1.597251e+004	1.597251e+004		3.966800e+002	1.325983e+004	1.331043e+003	1.331043e+003
1.090050e+003	1.591490e+005	1.595718e+004	1.595718e+004		3.966400e+002	1.326242e+004	1.329765e+003	1.329765e+003
1.090090e+003	1.571940e+005	1.594292e+004	1.594292e+004		3.966000e+002	1.309950e+004	1.328577e+003	1.328577e+003
1.090130e+003	1.531370e+005	1.592972e+004	1.592972e+004		3.965600e+002	1.276142e+004	1.327477e+003	1.327477e+003
1.090170e+003	1.484870e+005	1.591756e+004	1.591756e+004		3.965200e+002	1.237392e+004	1.326463e+003	1.326463e+003
1.090210e+003	1.428010e+005	1.590639e+004	1.590639e+004		3.964800e+002	1.190008e+004	1.325533e+003	1.325533e+003
1.090250e+003	1.365060e+005	1.589618e+004	1.589618e+004		3.964400e+002	1.137550e+004	1.324681e+003	1.324681e+003
1.090290e+003	1.296860e+005	1.588687e+004	1.588687e+004		3.964000e+002	1.080717e+004	1.323906e+003	1.323906e+003
1.090330e+003	1.226070e+005	1.587842e+004	1.587842e+004		3.963600e+002	1.021725e+004	1.323202e+003	1.323202e+003
1.090370e+003	1.160200e+005	1.587077e+004	1.587077e+004		3.963200e+002	9.668333e+003	1.322564e+003	1.322564e+003
1.090410e+003	1.103210e+005	1.586388e+004	1.586388e+004		3.962800e+002	9.193417e+003	1.321990e+003	1.321990e+003
1.090450e+003	1.040900e+005	1.585769e+004	1.585769e+004		3.962400e+002	8.674167e+003	1.321474e+003	1.321474e+003
1.090490e+003	9.840000e+004	1.585217e+004	1.585217e+004		3.962000e+002	8.200000e+003	1.321014e+003	1.321014e+003
1.090530e+003	9.309900e+004	1.584727e+004	1.584727e+004		3.961600e+002	7.758250e+003	1.320606e+003	1.320606e+003
1.090570e+003	8.800800e+004	1.584296e+004	1.584296e+004		3.961200e+002	7.334000e+003	1.320246e+003	1.320246e+003
1.090610e+003	8.226500e+004	1.583918e+004	1.583918e+004		3.960800e+002	6.855417e+003	1.319932e+003	1.319932e+003
1.090650e+003	7.574300e+004	1.583591e+004	1.583591e+004		3.960400e+002	6.311917e+003	1.319659e+003	1.319659e+003
1.090690e+003	6.974900e+004	1.583309e+004	1.583309e+004		3.960000e+002	5.812417e+003	1.319424e+003	1.319424e+003
1.090730e+003	6.394400e+004	1.583067e+004	1.583067e+004		3.959600e+002	5.328667e+003	1.319222e+003	1.319222e+003
1.090770e+003	5.812600e+004	1.582861e+004	1.582861e+004		3.959200e+002	4.843833e+003	1.319051e+003	1.319051e+003
1.090810e+003	5.227900e+004	1.582688e+004	1.582688e+004		3.958800e+002	4.356583e+003	1.318907e+003	1.318907e+003
1.090850e+003	4.701200e+004	1.582542e+004	1.582542e+004		3.958400e+002	3.917667e+003	1.318785e+003	1.318785e+003
1.090890e+003	4.228000e+004	1.582419e+004	1.582419e+004		3.958000e+002	3.523333e+003	1.318682e+003	1.318682e+003
1.090930e+003	3.801600e+004	1.582316e+004	1.582316e+004		3.957600e+002	3.168000e+003	1.318597e+003	1.318597e+003
1.090970e+003	3.425800e+004	1.582230e+004	1.582230e+004		3.957200e+002	2.854833e+003	1.318525e+003	1.318525e+003
1.091010e+003	3.086900e+004	1.582158e+004	1.582158e+004		3.956800e+002	2.572417e+003	1.318465e+003	1.318465e+003
1.091050e+003	2.813700e+004	1.582097e+004	1.582097e+004		3.956400e+002	2.344750e+003	1.318414e+003	1.318414e+003
1.091090e+003	2.614500e+004	1.582046e+004	1.582046e+004		3.956000e+002	2.178750e+003	1.318371e+003	1.318371e+003
1.091130e+003	2.425500e+004	1.582002e+004	1.582002e+004		3.955600e+002	2.021250e+003	1.318335e+003	1.318335e+003
1.091170e+003	2.308700e+004	1.581964e+004	1.581964e+004		3.955200e+002	1.923917e+003	1.318304e+003	1.318304e+003
1.091210e+003	2.168200e+004	1.581932e+004	1.581932e+004		3.954800e+002	1.806833e+003	1.318277e+003	1.318277e+003
1.091250e+003	2.067900e+004	1.581905e+004	1.581905e+004		3.954400e+002	1.723250e+003	1.318254e+003	1.318254e+003
1.091290e+003	1.989600e+004	1.581881e+004	1.581881e+004		3.954000e+002	1.658000e+003	1.318234e+003	1.318234e+003
1.091330e+003	1.935200e+004	1.581860e+004	1.581860e+004		3.953600e+002	1.612667e+003	1.318217e+003	1.318217e+003
1.091370e+003	1.897900e+004	1.581842e+004	1.581842e+004		3.953200e+002	1.581583e+003	1.318201e+003	1.318201e+003
1.091410e+003	1.845600e+004	1.581826e+004	1.581826e+004		3.952800e+002	1.538000e+003	1.318188e+003	1.318188e+003
1.091450e+003	1.810800e+004	1.581812e+004	1.581812e+004		3.952400e+002	1.509000e+003	1.318177e+003	1.318177e+003
1.091490e+003	1.786500e+004	1.581800e+004	1.581800e+004		3.952000e+002	1.488750e+003	1.318167e+003	1.318167e+003
1.091530e+003	1.762000e+004	1.581789e+004	1.581789e+004		3.951600e+002	1.468333e+003	1.318158e+003	1.318158e+003
1.091570e+003	1.741900e+004	1.581780e+004	1.581780e+004		3.951200e+002	1.451583e+003	1.318150e+003	1.318150e+003
1.091610e+003	1.708500e+004	1.581772e+004	1.581772e+004		3.950800e+002	1.423750e+003	1.318144e+003	1.318144e+003
1.091650e+003	1.718000e+004	1.581765e+004	1.581765e+004		3.950400e+002	1.431667e+003	1.318138e+003	1.318138e+003
1.091690e+003	1.715400e+004	1.581759e+004	1.581759e+004		3.950000e+002	1.429500e+003	1.318133e+003	1.318133e+003
1.091730e+003	1.702900e+004	1.581754e+004	1.581754e+004		3.949600e+002	1.419083e+003	1.318129e+003	1.318129e+003
1.091770e+003	1.672200e+004	1.581750e+004	1.581750e+004		3.949200e+002	1.393500e+003	1.318125e+003	1.318125e+003
1.091810e+003	1.653600e+004	1.581747e+004	1.581747e+004		3.948800e+002	1.378000e+003	1.318122e+003	1.318122e+003
1.091850e+003	1.651400e+004	1.581744e+004	1.581744e+004		3.948400e+002	1.376167e+003	1.318120e+003	1.318120e+003
1.091890e+003	1.638000e+004	1.581741e+004	1.581741e+004		3.948000e+002	1.365000e+003	1.318118e+003	1.318118e+003
1.091930e+003	1.630600e+004	1.581740e+004	1.581740e+004		3.947600e+002	1.358833e+003	1.318116e+003	1.318116e+003
1.091970e+003	1.617800e+004	1.581738e+004	1.581738e+004		3.947200e+002	1.348167e+003	1.318115e+003	1.318115e+003
1.092010e+003	1.613300e+004	1.581737e+004	1.581737e+004		3.946800e+002	1.344417e+003	1.318114e+003	1.318114e+003
1.092050e+003	1.616900e+004	1.581736e+004	1.581736e+004		3.946400e+002	1.347417e+003	1.318113e+003	1.318113e+003
1.092090e+003	1.603200e+004	1.581735e+004	1.581735e+004		3.946000e+002	1.336000e+003	1.318112e+003	1.318112e+003
1.092130e+003	1.614600e+004	1.581734e+004	1.581734e+004		3.945600e+002	1.345500e+003	1.318112e+003	1.318112e+003
1.092170e+003	1.608200e+004	1.581734e+004	1.581734e+004		3.945200e+002	1.340167e+003	1.318112e+003	1.318112e+003
1.092210e+003	1.577600e+004	1.581734e+004	1.581734e+004		3.944800e+002	1.314667e+003	1.318111e+003	1.318111e+003
1.092250e+003	1.582400e+004	1.581734e+004	1.581734e+004		3.944400e+002	1.318667e+003	1.318111e+003	1.318111e+003
1.092290e+003	1.601000e+004	1.581733e+004	1.581733e+004		3.944000e+002	1.334167e+003	1.318111e+003	1.318111e+003
1.092330e+003	1.578700e+004	1.581733e+004	1.581733e+004		3.943600e+002	1.315583e+003	1.318111e+003	1.318111e+003
1.092370e+003	1.584900e+004	1.581733e+004	1.581733e+004		3.943200e+002	1.320750e+003	1.318111e+003	1.318111e+003
1.092410e+003	1.581600e+004	1.581600e+004	1.581600e+004		3.942800e+002	1.318000e+003	1.318000e+003	1.318000e+003
1.092450e+003	1.584000e+004	1.584000e+004	1.584000e+004		3.942400e+002	1.320000e+003	1.320000e+003	1.320000e+003
1.092490e+003	1.588100e+004	1.588100e+004	1.588100e+004		3.942000e+002	1.323417e+003	1.323417e+003	1.323417e+003
1.092530e+003	1.588300e+004	1.588300e+004	1.588300e+004		3.941600e+002	1.323583e+003	1.323583e+003	1.323583e+003
1.092570e+003	1.567300e+004	1.567300e+004	1.567300e+004		3.941200e+002	1.306083e+003	1.306083e+003	1.306083e+003
1.092610e+003	1.575600e+004	1.575600e+004	1.575600e+004		3.940800e+002	1.313000e+003	1.313000e+003	1.313000e+003
1.092650e+003	1.570600e+004	1.570600e+004	1.570600e+004		3.940400e+002	1.308833e+003	1.308833e+003	1.308833e+003
1.092690e+003	1.553900e+004	1.553900e+004	1.553900e+004		3.940000e+002	1.294917e+003	1.294917e+003	1.294917e+003
1.092730e+003	1.556900e+004	1.556900e+004	1.556900e+004		3.939600e+002	1.297417e+003	1.297417e+003	1.297417e+003
1.092770e+003	1.553100e+004	1.553100e+004	1.553100e+004		3.939200e+002	1.294250e+003	1.294250e+003	1.294250e+003
1.092810e+003	1.566300e+004	1.566300e+004	1.566300e+004		3.938800e+002	1.305250e+003	1.305250e+003	1.305250e+003
1.092850e+003	1.566400e+004	1.566400e+004	1.566400e+004		3.938400e+002	1.305333e+003	1.305333e+003	1.305333e+003
1.092890e+003	1.560500e+004	1.560500e+004	1.560500e+004		3.938000e+002	1.300417e+003	1.300417e+003	1.300417e+003
1.092930e+003	1.561300e+004	1.561300e+004	1.561300e+004		3.937600e+002	1.301083e+003	1.301083e+003	1.301083e+003
1.092970e+003	1.549500e+004	1.549500e+004	1.549500e+004		3.937200e+002	1.291250e+003	1.291250e+003	1.291250e+003
1.093010e+003	1.534200e+004	1.534200e+004	1.534200e+004		3.936800e+002	1.278500e+003	1.278500e+003	1.278500e+003
1.093050e+003	1.539000e+004	1.539000e+004	1.539000e+004		3.936400e+002	1.282500e+003	1.282500e+003	1.282500e+003
1.093090e+003	1.545800e+004	1.545800e+004	1.545800e+004		3.936000e+002	1.288167e+003	1.288167e+003	1.288167e+003
1.093130e+003	1.554200e+004	1.554200e+004	1.554200e+004		3.935600e+002	1.295167e+003	1.295167e+003	1.295167e+003
1.093170e+003	1.540200e+004	1.540200e+004	1.540200e+004		3.935200e+002	1.283500e+003	1.283500e+003	1.283500e+003
1.093210e+003	1.550500e+004	1.550500e+004	1.550500e+004		3.934800e+002	1.292083e+003	1.292083e+003	1.292083e+003
1.093250e+003	1.544500e+004	1.544500e+004	1.544500e+004		3.934400e+002	1.287083e+003	1.287083e+003	1.287083e+003
1.093290e+003	1.529800e+004	1.529800e+004	1.529800e+004		3.934000e+002	1.274833e+003	1.274833e+003	1.274833e+003
1.093330e+003	1.538200e+004	1.538200e+004	1.538200e+004		3.933600e+002	1.281833e+003	1.281833e+003	1.281833e+003
1.093370e+003	1.534600e+004	1.534600e+004	1.534600e+004		3.933200e+002	1.278833e+003	1.278833e+003	1.278833e+003
1.093410e+003	1.537500e+004	1.537500e+004	1.537500e+004		3.932800e+002	1.281250e+003	1.281250e+003	1.281250e+003
1.093450e+003	1.530800e+004	1.530800e+004	1.530800e+004		3.932400e+002	1.275667e+003	1.275667e+003	1.275667e+003
1.093490e+003	1.516400e+004	1.516400e+004	1.516400e+004		3.932000e+002	1.263667e+003	1.263667e+003	1.263667e+003
1.093530e+003	1.539600e+004	1.539600e+004	1.539600e+004		3.931600e+002	1.283000e+003	1.283000e+003	1.283000e+003
1.093570e+003	1.543700e+004	1.543700e+004	1.543700e+004		3.931200e+002	1.286417e+003	1.286417e+003	1.286417e+003
1.093610e+003	1.542100e+004	1.542100e+004	1.542100e+004		3.930800e+002	1.285083e+003	1.285083e+003	1.285083e+003
1.093650e+003	1.534400e+004	1.534400e+004	1.534400e+004		3.930400e+002	1.278667e+003	1.278667e+003	1.278667e+003
1.093690e+003	1.528400e+004	1.528400e+004	1.528400e+004		3.930000e+002	1.273667e+003	1.273667e+003	1.273667e+003


==> figures/data/XPS/vacancies-XPS.txt <==
0.4 0.03 1.31271011060437 0.182744569152938
3.1 0.11 1.82465030164192 0.0522781823216156
4.1 0.10 2.41523977345659 0.0229664620792257
5.2 0.11 3.11026407001203 0.00547514426932105
7.4 0.11 4.49842097544096 0.0721660613774577
10.1 0.13 5.53448977598194 0.286841774704356
11.3 0.16 6.57194712185731 0.226862083945905
11.6 0.16 6.12552224658228 0.234290062390131
16.5 0.14 8.98679324665202 0.0980771434187923
16.8 0.22 8.74136970525134 0.347173963968353
17.6 0.15 9.308608584462 0.422977134947901
18.5 0.23 10.3120021395223 0.353241242931727
20.6 0.15 11.3357243360486 0.93168072222466
22.3 0.19 12.145579530885 1.11550800096709
24.2 0.21 13.2175591677915 1.30882486979206
26.4 0.22 13.9266418174072 1.86268769610188
28.6 0.22 15.2387115244363 2.41110187764559


==> figures/data/XRD/XRD-fit.txt <==
#!/usr/bin/gnuplot -persist
#
#    
#    	G N U P L O T
#    	Version 5.2 patchlevel 8    last modified 2019-12-01 
#    
#    	Copyright (C) 1986-1993, 1998, 2004, 2007-2019
#    	Thomas Williams, Colin Kelley and many others
#    
#    	gnuplot home:     http://www.gnuplot.info
#    	faq, bugs, etc:   type "help FAQ"
#    	immediate help:   type "help"  (plot window: hit 'h')
GNUTERM = "qt"
a2 = -3.62463115699503e-05
a1 = 0.000298637591091256
a0 = 4.2376999999514
b2 = -1.76534959868781e-05
b1 = -4.61945916750668e-06
b0 = 4.22945124163704
c2 = -3.11968752667467e-05
c1 = 0.000181352285911881
c0 = 4.22459666850079
d2 = -1.55447075772451e-05
d1 = 5.2092029754141e-06
d0 = 4.21289319529571
offset = 0.011
FIT_CONVERGED = 1
FIT_NDF = 3
FIT_STDFIT = 0.266259944235953
FIT_WSSR = 0.212683073713599
FIT_P = 0.975516304001323
FIT_NITER = 6
a2_err = 4.22142398831993e-07
a1_err = 2.28891531799221e-06
a0_err = 1.00362641714528e-07
b2_err = 1.14890984771183e-05
b1_err = 0.00021276966929883
b0_err = 5.19679111257001e-05
c2_err = 7.35076241656982e-06
c1_err = 0.000135770873593248
c0_err = 1.99688192704269e-06
d2_err = 6.79712476538854e-06
d1_err = 0.000156793360019463
d0_err = 2.45951501248229e-05
#    EOF


==> figures/data/XRD/latpar.txt <==
3395 7 0.4 0.03 4.2530584733991 0.000811749623663786 -0.287834826707391 0.365234916214488
3396 2 11.3 0.16 4.25156456023225 0.000965797047052005 -3.19447798784601 0.221963079254824
3396 3 7.4 0.11 4.26731163242048 0.000757710365683218 -3.57586991904543 0.185687959046409
3396 4 5.2 0.11 4.26832414180669 0.000960944762204609 -3.49506585901782 0.309730665759013
3396 5 4.1 0.10 4.26897655009092 0.00122112741806748 -2.27858567174062 0.366100139007198
3396 7 3.1 0.11 4.26341224069655 0.00145041742302548 -1.54011384382055 0.468127352867511
3397 2 18.5 0.23 4.22457344905539 0.00261289561085189 -3.74263590440765 0.59382064948312
3397 5 11.6 0.16 4.24812571175451 0.00123966477437724 -2.71104328059728 0.364424040530552
3397 9 10.1 0.13 4.24896296599872 0.000823600179778125 -3.52975306759899 0.408832869043531
3397 12 13.9 0.18 4.23576541494048 0.00173306787445965 -2.83874805471869 0.412677782889295
3398 1 28.6 0.22 4.19737225134462 0.00116378317246637 -2.12614986379182 0.370388254595698
3398 1.5 26.4 0.22 4.20883504110972 0.00069184274373141 -3.53613419232783 0.191899079890971
3398 2 24.2 0.21 4.21497549178648 0.00132215125576128 -4.19622854558862 0.32002654616539
3398 2.5 22.3 0.19 4.22280919244371 0.00348809575850951 -3.81866269476393 0.792781528966969
3398 3 20.6 0.15 4.2197529914941 0.00182081632912542 -5.52293349735535 0.434089357960185
3398 5 17.6 0.15 4.23345145434978 0.0019843330234189 -3.57847242619114 0.542765094645363
3398 6 16.8 0.22 4.23585795803436 0.000977939025508676 -2.25012974234667 0.327971169159362
3398 7 16.5 0.14 4.23306446489026 0.000808409595258296 -1.36146050148002 0.243349976483677


==> figures/data/XRD/vacancies-XRD.txt <==
0.4 0.03 -4.83527686554589
11.3 0.16 3.31744814550621
7.4 0.11 -0.970297377498355
5.2 0.11 -2.93926702759927
4.1 0.1 -4.00465511032962
3.1 0.11 -4.40355601099145
18.5 0.23 14.1433121302689
11.6 0.16 4.11321926969686
10.1 0.13 3.10591347276932
13.9 0.18 8.45994189674093
28.6 0.22 33.9650577378925
26.4 0.22 22.4697198488284
24.2 0.21 19.2245538743155
22.3 0.19 15.4192013093852
20.6 0.15 16.7425981324341
17.6 0.15 10.4780248797324
16.8 0.22 9.4675410380587

